Self-Learning Tuning for Post-Silicon Validation

Increasing complexity of modern chips makes design validation more difficult. Existing approaches are not able anymore to cope with the complexity of tasks such as robust performance tuning in post-silicon validation. Therefore, we propose a novel approach based on learn-to-optimize and reinforcement learning in order to solve complex and mixed-type tuning tasks in a efficient and robust way.

==> images/aggregation/artificial/aggregation_evaluation_results0_1_1.csv <==
c1,c2,c3,c4,t1,t2,t3,t4,t5,t6,t7,y_min,y_avg,y_aggregation
-0.250919762305275,0.9014286128198323,0.4639878836228102,0.1973169683940732,8,9,2,2,2,1,2,-6.705239400538672,0.8611851131232854,-6.7197667979518085
-0.3325827777219563,-0.7142663641561184,0.30177694589770576,-0.8871768419457995,9,11,13,1,1,2,2,-4.358016041481603,2.744324349727615,-4.379540415323749
-0.6331909802931324,-0.39151551408092455,0.04951286326447568,-0.13610996271576847,2,10,10,2,1,2,2,-3.598307848990529,1.533508168520379,-3.616667975496522
0.9475110376829183,-0.5344573191393915,-0.8187871309343584,0.2367720186661746,13,6,3,3,0,1,1,-9.182650569086709,0.6806796799409738,-9.20053939604987
0.21508970380287673,-0.6589517526254169,-0.869896814029441,0.8977710745066665,13,13,1,1,0,2,1,-11.495658420367526,-0.0008360906497860772,-11.475554333070892
-0.538212348755702,-0.5179490679479766,0.36652703765091643,0.21999331556524182,9,14,2,1,0,2,2,-6.715476339206824,0.6666733104265092,-6.729439762020886
0.32504456870796394,-0.3765778478211781,0.040136042355621626,0.0934205586865593,7,12,14,1,1,2,2,-5.065514866308643,2.1808085219017217,-5.085178557432109
-0.20969952799637115,0.8533177315875884,0.45454399171284177,-0.34691846238832924,8,11,8,1,3,1,2,-5.231677691077713,2.132931617458401,-5.253965617739243
0.49464022027476173,0.07938426477815952,0.17350233132769644,0.930510614528276,13,11,12,0,0,1,1,-7.4698205568339935,1.7824592689486234,-7.552803424407217
-0.8508987126404584,0.9737738732010346,0.5444895385933148,-0.6025686369316552,9,14,10,2,0,2,1,-4.509624428718798,2.5975098955598335,-4.523542352003236
0.5803510810624113,0.21191994956202276,0.8526017570266979,0.3021540510038889,13,6,8,3,3,2,1,-7.731016346554054,1.4019332638385984,-7.748443274523049
-0.8728832994279527,-0.3780353565686756,-0.3496333559465059,0.45921235667612814,9,5,10,2,0,1,1,-5.33662954535153,1.795099752569476,-5.3848849464168405
0.9434241907782075,0.6978276485321677,0.4434590423297464,-0.5280301605020885,8,10,8,2,2,2,2,-4.408916896262935,2.7462250636399044,-4.424423026794669
-0.12132699626845977,-0.5965615953292076,0.7915271913470387,-0.0492595536357765,5,13,4,2,2,1,1,-3.9082013052979057,1.0445080862825513,-3.908863747648616
0.5111022770860973,-0.5424036690167551,-0.846040180342414,-0.42049709417246395,7,11,1,1,0,2,1,-6.855340776761202,0.38261436923377634,-6.866325991217931
-0.7890114803394588,-0.08693085903417952,-0.5631191255663328,-0.16698010425926757,12,15,9,2,3,1,1,-7.5196525992579355,2.3249551937018347,-7.5238755027747715
0.8136568830915081,-0.45573550123072937,0.29538024108272465,-0.9989592460093684,10,2,6,1,3,1,1,-9.139557317475472,-1.8404160014955977,-9.134666345246146
-0.030340057282033595,0.3848720657805407,-0.46117533240295705,-0.5117489555044517,12,5,15,3,3,1,2,-8.180180048229667,1.1706329426984137,-8.183303467516474
-0.27274079524141204,0.9435641654419213,0.9248945898842225,-0.4964354083492717,3,2,0,0,0,2,1,-5.993740571995441,-1.3234442637662653,-6.00068023934044
-0.46643797144943,0.9532299116653058,-0.17792597336353744,-0.9338985341989032,2,0,2,1,1,1,2,-7.0504691478450185,-1.995100727760034,-7.046424012715052
-0.10443367085381672,0.1057861781426559,0.18539344775878708,-0.8382933473345695,9,10,0,2,1,2,1,-6.786355865512852,0.48167892669313683,-6.79712207105688
0.26461166118715895,0.2670594215217894,0.07154936814951696,-0.8194204598911834,2,8,11,2,1,2,1,-4.049138453423652,1.3886234986190276,-4.040200147619435
0.7167176096274397,-0.3480821895962305,-0.5595179048689034,0.42229906487603563,4,3,15,2,3,1,1,-5.422009434619381,-0.4576926956882266,-5.410820964157582
-0.20485595782495536,0.03550270105496023,0.675420211814656,0.35138023407856145,10,8,1,2,2,2,2,-6.427808501821602,0.8268389238250662,-6.444671525322827
-0.4841167445696888,0.3199680920683581,0.6344444004024317,0.11040162319892466,13,0,1,0,3,2,2,-11.389657894592618,-1.881009303307661,-11.348530637736985
0.11658690721419518,0.7652726863786794,-0.6225857833172412,-0.44225729481563625,4,15,15,2,3,2,2,-3.6356632806030778,1.2025140772371359,-3.645231996777196
0.5597510917152477,0.2840632923085755,-0.8317200700099023,-0.6767425718107725,7,7,3,1,2,2,2,-6.477050077440036,0.8344048861750378,-6.49460880583711
0.8802668849155568,0.9473276735106346,-0.4321580505250686,-0.3892722793112131,3,5,2,3,0,1,2,-5.537189652846599,-0.605673798384677,-5.514173073094201
0.4243584426950717,-0.5255018250063999,-0.34920060368146455,0.4929828102360483,9,6,2,0,3,1,2,-7.295536001689515,0.10203569886349978,-7.301493748868057
-0.812650464343815,-0.26456839388113296,-0.4695952646365491,-0.5120207132418328,7,5,12,2,1,2,1,-5.4575876871444535,2.057634197850556,-5.485881360210821
-0.1312112689791427,-0.2998431846106486,0.2902067240611297,0.3378481193261993,2,4,11,0,3,1,2,-5.552497940596214,-0.8101080190667236,-5.538669481172463
-0.9513680671370923,0.29094459181433563,-0.6457786411859021,0.8809171687058286,6,5,2,3,0,1,2,-6.888265627712457,0.24058899362018463,-6.873507378656265
-0.3384993906589726,0.10552993367097985,0.14458493834167663,0.9606631674320913,5,14,12,0,3,1,1,-3.291740590219877,2.108844595062814,-3.3064517822792254
-0.36615598968744467,-0.661014506627815,0.11360252491670031,0.8723095483215619,11,2,7,1,3,2,2,-10.911533503919568,-1.4035224291599495,-10.909833667705158
0.3422870336481012,-0.2827064374076722,-0.4916727018605225,-0.4094188231621225,11,0,7,0,0,1,2,-11.995981468504894,-2.2260558610621484,-11.960988427389161
-0.28101769756048967,-0.4128163114710133,0.6187223109570272,0.6202267893583615,10,7,12,3,1,1,1,-4.953114404227876,2.4063610996919738,-4.974747126242271
0.25578882989727214,-0.6114520929759155,-0.8581181660001447,-0.20643234557222323,13,2,6,2,3,2,2,-10.938364911021388,-1.2877119382270414,-10.900184901707092
-0.12305175396382606,0.3440522705903988,-0.34369466505053614,-0.6899167665445116,7,9,9,1,0,2,2,-4.529143286115735,2.872730873392162,-4.550216800861939
0.6452011213193165,-0.2796187171774742,-0.7458789746962304,0.04448652010960874,6,11,11,3,0,1,2,-4.837129692378973,2.8843411837384374,-4.874469354119878
0.6840461500239627,-0.611239932010254,-0.17729218988664286,0.39902442153438766,9,3,15,0,1,2,2,-6.75493886251367,0.836783652041696,-6.763319594471488
-0.35408705411750807,0.5903723895374073,-0.45833549747585156,-0.12205715858872779,8,9,4,1,0,2,1,-6.027886147044319,1.3007145766459636,-6.042987583424096
-0.14337105011978446,0.37699980153073276,-0.8836128089831128,0.8304274552529609,3,15,13,1,3,1,2,-4.508505779686229,0.5140359283126915,-4.530954726225876
0.8692279946794195,0.2765411876867008,0.033392514853133326,0.3142226570003337,6,5,12,2,2,2,2,-5.7778701868079,1.6462057660059761,-5.804096013656632
-0.2880546426974768,0.5156922209287382,-0.9712130227404883,-0.7678547189861675,6,14,0,1,1,2,2,-6.940340697380283,0.16665954069725072,-6.942423494208685
-0.6493394602213229,-0.9656777963364995,0.5267288460078219,0.6138259541015589,5,0,13,1,0,1,2,-6.4329115224318665,-1.735006047337527,-6.437965849614527
0.23170019610443293,0.2701873017352876,-0.909391980455911,-0.25077477074705756,11,2,9,3,0,2,1,-9.467676011567388,0.3121920489032438,-9.476753474034478
0.36792753879628215,0.23170232877982766,0.8877832091215143,0.8885031942503347,13,15,15,2,3,2,2,-7.600794645764306,2.211818558270154,-7.616058106680895
-0.22366014758695618,0.28657643688470635,-0.08349421901696674,0.09123357863186987,6,11,2,0,0,2,2,-7.045079047714826,0.1836783548921193,-7.04734546976933
-0.5866312802465092,-0.4520777453577325,-0.5708217605832517,-0.2454818335440483,4,1,2,2,0,2,2,-6.19188581460004,-1.3426576017029968,-6.195874287288505
-0.22920675806886992,0.3632273379455795,-0.31875086107151995,-0.4786109435281938,8,3,9,0,1,1,1,-13.30339015439895,-1.0922110921223915,-13.248350146355381
0.7549440270541059,0.47014208760777154,0.6069618607696972,-0.43593085485738703,11,4,8,3,3,1,1,-9.650262236415326,-0.50427372595853,-9.654854454427152
0.4632955105992804,-0.7446205411550688,-0.4999671015677907,0.1610880246878197,8,13,15,0,3,1,1,-5.6251042989566775,1.6119818615498345,-5.649539927525263
0.5017421355829947,0.5090857481693647,-0.7937522623281348,0.8051058133591333,5,15,8,1,0,1,1,-4.5496333893965994,1.4677877029990485,-4.557489239695641
-0.22159664253167377,-0.9783246970394033,0.8107639528385273,-0.8174266464277329,8,11,13,2,3,2,1,-4.519995134003646,2.7123447068348248,-4.531892043510054
-0.013948684456390081,-0.8334311776094807,-0.8165917054830378,0.20488185180223795,5,10,4,3,0,1,2,-3.408115929240531,1.273893518718703,-3.4214169701101307
0.5792362855891078,-0.8175877939026193,-0.01115939059483706,-0.8848824799667114,11,4,2,2,0,1,1,-9.242379565249635,0.11835517666600488,-9.235828677956281
-0.7658659671447883,-0.7140166358943283,0.5230212634349445,0.23643612663252211,7,6,13,0,3,2,1,-5.826686607797249,1.349088321036212,-5.842506969773006
0.6437201185807124,0.4124844543129924,-0.8373024387162005,-0.8303245718296162,4,7,15,0,0,2,2,-3.1405246873595103,1.8838690442055503,-3.14605420696693
-0.5266296126358425,0.8153874126970926,0.1837774776425687,-0.2995635065993729,13,14,2,0,3,2,1,-9.579357002810994,0.07592331983484175,-9.58147953398083
-0.15155598150604743,0.812708770189472,-0.7776050353876973,-0.0147497914182817,3,11,13,1,3,2,2,-3.441710974489246,1.248347384646188,-3.452105046772499
-0.7649475064457902,0.29842060423212713,0.4920897585308466,0.16673753019431925,10,14,11,0,0,2,1,-5.7270700759792765,1.7966620710744052,-5.7565860389536025
-0.5528083229610947,0.9264450788812226,-0.9756910506203673,0.9397576534152781,6,15,5,0,2,2,1,-6.658583112288453,0.5812529499232483,-6.676237343158463
-0.49401966402151776,0.3908222462132951,-0.8491309058204615,-0.6675691361814942,2,13,14,2,0,1,2,-4.410681553052659,-0.10329212726698699,-4.433364095652778
0.16862862384620048,0.802316020981978,-0.9091072393170843,-0.43807362081553936,9,5,11,3,3,1,2,-6.379360225096619,0.6987044603964208,-6.393356660572693
-0.6606401922088689,0.2936967233374477,-0.22346323202025564,-0.5412105085901007,13,11,4,0,3,2,1,-8.701897674133782,0.5212399726447335,-8.697575880513972
0.3963234280394903,0.07219273268824078,-0.3809447674273445,0.6275900394138973,13,15,12,0,1,1,1,-7.574123914562592,1.5767899800385947,-7.601125190296209
0.8810636542707668,-0.1667218845230416,0.16232524236165258,0.8383531036711191,11,7,13,1,2,1,1,-7.515770048082637,1.9730752496602628,-7.517274727038003
-0.947266051005496,-0.2470732662439008,0.6211066615636658,0.9745522586298889,2,10,4,1,2,1,2,-5.020478647946928,-0.39599609875017294,-4.9783411757170395
0.6583284414130288,0.1381629383314953,-0.8729763408199973,-0.9263562647280172,2,4,15,2,1,2,1,-4.634360572585254,0.6735566131194763,-4.6353933497333415
0.06869255005892616,0.49982149893994365,0.8263315045152857,0.1702990646509439,6,4,9,1,2,1,1,-7.822830289224048,-0.43645764169211065,-7.80986116412486
-0.09891172937981296,-0.74168116969701,0.9081020545174447,0.2123492689017601,2,0,7,3,1,2,1,-6.653320645523462,-2.016714174566515,-6.634635516076619
-0.772884815600742,0.3431463911855992,0.040615401807586604,0.5446367834712786,12,1,11,0,1,2,1,-10.936282482907274,-1.3696297212170607,-10.957181210396499
-0.8231835532687068,0.5836356789392658,0.17991179427527215,-0.039908065963049744,8,14,4,0,1,2,1,-6.8667375402159445,0.47435189645054476,-6.862316540243409
-0.5740716769821785,-0.7272570488264605,-0.9709106686642361,-0.29882488238680605,3,1,13,2,2,1,1,-6.238317449929844,-1.546906587647493,-6.225598306585487
0.4527940653004565,0.09489261379822311,-0.09817910516779116,0.820942556806546,8,9,2,0,0,1,2,-7.153712483055078,0.05458526736333343,-7.161678065289466
-0.08130638410765512,0.6841828300374193,0.537835482630795,-0.8675280442962683,6,1,5,0,1,1,2,-9.059927930574203,-2.111859296222803,-9.058782352200243
0.26680170863345154,-0.5197087624436139,-0.8482733437826722,-0.7422405561787015,8,15,14,2,1,2,2,-5.409202677003097,1.5879716714816918,-5.428592064393844
-0.6398654553014029,0.39300293245415796,-0.17667757128494377,0.7486352097088342,12,12,15,1,0,2,1,-7.525137248353981,1.921159962364149,-7.544570940960484
-0.9182627674670423,-0.6621298738556709,-0.44281932193608275,-0.6459790314465064,6,5,0,0,0,2,2,-6.974456105312439,-0.2759951260134707,-6.968520524462055
0.7884345257918515,-0.7425032034007122,-0.3398009733796892,-0.356834470639942,11,8,14,0,1,1,2,-8.170769008734815,1.8562068167097248,-8.191256057475936
0.7471572482135544,0.8417448010636264,-0.8778440802902725,-0.44624470370559255,2,7,0,2,0,2,1,-5.378038595063553,-0.8588184458281679,-5.385902245575358
0.07318129197466505,0.8480835182148663,-0.5277669337651913,0.5199108178751712,9,1,12,1,1,1,2,-8.35336659589388,-1.4409208995145637,-8.357892026202805
-0.7337661428250435,0.3743310108066622,0.6888813452672575,0.4992324640171748,13,12,1,1,1,1,1,-9.209446554174452,0.2910823905979288,-9.20213019274907
-0.5150589927305407,-0.4615135381012381,-0.2454316737907547,-0.9598576044445473,10,0,6,1,1,2,2,-9.299475113826528,-1.963272566088224,-9.285323184440397
-0.5335671769003976,-0.3141462714434795,-0.052060117138887696,-0.2897913934413905,10,12,1,2,3,1,2,-6.484824559077237,0.5397992363386881,-6.4896219110347495
0.17368223604175825,0.49087894836866,-0.13668090754064122,-0.7448393944088725,10,4,5,3,1,2,2,-6.648710007770702,0.49359722703490566,-6.660895972300234
-0.511293689070691,-0.0035046043021196294,-0.33930303743817203,0.8673836475197492,6,5,4,1,1,1,2,-7.370481548526757,-0.06859069872347462,-7.384988159765856
-0.6786372534808887,-0.6268659518973885,-0.4298096626123058,-0.6532528094104904,8,8,6,2,2,1,2,-5.925327976894603,1.4496445398114033,-5.949549139044234
0.39392292473284307,0.9945110695367887,0.7932205259480416,0.15199683561131994,12,3,14,1,1,1,2,-9.355100435396844,0.4967739890387064,-9.341578028460638
-0.6582248252198684,0.337286439848862,0.8587519782551716,0.11352578602785957,9,9,2,0,3,1,2,-7.152321988366675,0.3007591904354923,-7.164096508452384
0.9359881330084685,0.42190495767349656,-0.6009861453233605,0.47249436739697637,13,14,0,1,1,2,2,-9.410035279507907,0.24580381391225561,-9.416626446389799
0.16247644284522456,-0.6912745694515954,-0.03771979629036504,0.06517886510317172,2,5,1,3,1,1,1,-5.407033284692358,-0.978126883524489,-5.40069401339567
0.09784395977795457,-0.5965390753395283,0.36914309575966664,-0.8242637775146864,6,8,0,0,2,1,2,-7.080845446677975,0.03265611568313206,-7.089266783961635
0.21220376211167724,0.5885788999329249,-0.7866014997731279,0.7014549200329094,13,11,1,1,0,2,1,-9.313714929925704,0.19928175375444906,-9.080056539728318
0.8766809136420757,-0.6375338676686797,-0.867007465266445,0.4822412985801181,7,11,15,0,3,1,1,-5.7683048559064405,1.7844513551091694,-5.7785452146145415
0.501003849530627,0.5990742618390312,0.6502653533855944,-0.6271900264237118,4,10,13,1,1,2,1,-3.182248339189089,2.3304329661556564,-3.1889028583592856
0.7544010816262166,-0.21510978515472923,0.6331988789431542,-0.12173018285956316,4,12,5,0,2,1,1,-4.806027822704832,0.23439865731081155,-4.8141295683868846
0.1549725418122514,-0.28927509636320825,-0.21703577959699616,0.06371495937634797,6,7,7,2,2,1,2,-6.298595594494189,1.069631938894882,-6.31249101733668
0.8796642472269502,0.2554161061428357,-0.33018877068582775,-0.7214558546732255,2,3,13,2,2,2,1,-4.922820805228821,-0.3925323813297557,-4.934022619574876
-0.6966502405344976,-0.37655586440890354,-0.5030217203710685,0.48789258514535394,5,5,1,1,0,1,2,-4.313858338057137,-0.004608114019699686,-4.347931204141213
-0.3158365025681851,0.6425146093440257,-0.7787365260895855,0.6929045834690364,9,3,7,2,0,2,1,-6.73985308810025,0.46077864091716714,-6.752929396906345
-0.027285036008784402,-0.18208964582901355,0.5437639611964902,-0.975593855363911,4,2,3,3,1,1,1,-6.148294902030159,-1.1312769497060642,-6.127519691745909
-0.3086080129921611,-0.6368045663971487,0.8169011226672567,0.16678358953224093,9,6,14,1,1,1,2,-5.117920565142209,2.0571249009982275,-5.140238849645153
0.8237048176859294,-0.7217676117138763,-0.798410793968227,-0.48796893629267557,9,11,10,3,3,2,2,-4.386580392356951,2.8506838250308424,-4.412569734240364
0.3933016477537845,0.8449987623545914,0.41447726862679724,-0.6949219141714773,13,14,9,0,1,1,1,-7.65358882070157,1.7561304176443404,-7.649007073236018
-0.791506067896381,0.6808792639608459,0.8213723965114261,-0.7543784363085324,6,4,9,1,3,2,1,-7.416838961289343,-0.2516665428097337,-7.395653587886088
0.8416837652347446,0.7397927241242566,0.03767611425214423,0.1825508714898585,6,14,8,0,0,2,2,-5.712241042910295,1.767272367611025,-5.746110919177904
0.5755797774289848,0.20744306346027797,-0.7714653998886245,-0.17099083159274464,11,10,5,1,2,2,1,-8.234801898698755,1.4982585436328024,-8.245036341955078
0.47500249621949675,-0.09556411822038569,-0.5507903541200361,-0.0951209677346132,4,5,7,0,2,2,2,-4.423698799092472,-0.015545502430139576,-4.421197792142248
-0.93224167950681,-0.3770536577344852,0.5609914150921753,-0.44482565474116376,11,11,1,0,0,1,1,-9.828808326368078,-0.33107304566565304,-9.818443727011136
0.9221406349389103,-0.7026745444937741,-0.17075175254595254,-0.8293006638427123,9,0,6,0,3,1,2,-10.292773805485561,-3.0819228906492726,-10.315855176817362
0.4999209407983556,-0.5801888138088285,0.7961085788814275,-0.5897207190359857,2,12,12,1,3,2,1,-4.369518783464385,1.172310857329147,-4.379881544665578
-0.8685827211432953,0.5510552333900212,-0.09342233050394477,0.04878053865516008,13,0,1,1,1,1,1,-11.20457879696555,-1.5648409641830014,-11.196229375487519
-0.794037041337369,-0.33127437737903564,-0.8489932723922216,0.5064924414949017,11,9,2,1,1,2,1,-8.822666209328435,0.7517491342860548,-8.819350436111016
-0.9492272886793103,-0.6876948052676193,0.43194445769479506,0.3178478838203027,2,8,6,2,3,1,1,-5.513865191860729,-0.28377848257543764,-5.5050989807202235
0.011015758212067572,0.19009795940084118,-0.3214575082076181,0.13888703552700066,4,0,11,2,3,2,1,-7.223401913832875,-2.7671647295446293,-7.188610098157841
-0.5136556180010918,0.4445338637113183,0.7113929362125715,0.6604397291339832,5,3,4,1,0,2,1,-8.124494760115336,-0.7846090543257012,-7.982713689007995
-0.35201987778640076,-0.8261499700993014,0.26648154982192107,0.4718092263920046,6,2,15,0,2,2,1,-7.737825635095251,-0.6945661173899021,-7.737531272453968
-0.1571508988150041,0.7853434221539497,0.6348871234768818,-0.31636529660424806,11,14,1,2,2,1,2,-9.247386559480995,0.3797938559790576,-9.241771871660564
0.6613090131304995,-0.3096157102374488,0.5476690464026805,-0.27448421066810913,6,11,2,3,1,2,2,-6.098415765929304,0.9690246158159455,-6.118661944229275
-0.7197736484670949,0.7369359517958256,-0.025137603500972716,0.7891044537881828,2,1,2,0,1,1,2,-7.255639380057565,-1.8516891347069375,-7.234936240665527
0.39769170632180884,-0.1948999128060389,-0.563953785011827,0.2901083355386589,5,9,9,0,0,2,1,-2.2971851159038805,2.1685163419067908,-2.337876041653576
0.3663677128909628,0.6451677518233478,0.05932335731016214,0.6301088568049142,10,5,1,0,0,1,2,-7.293350106450433,-0.10876985370443497,-7.282710450935597
0.6594836074144033,-0.5871574564787936,-0.978008342683039,-0.7262287398623855,10,14,5,2,3,2,2,-5.6902239640308965,1.6575344079791288,-5.710231312696479
0.2661961267148951,-0.011452299723457182,0.1465887563588013,0.6762139263565916,6,11,13,1,1,2,2,-4.235990308085032,2.7435921503081238,-4.243046977701998
-0.6674332624878412,0.4760672328527409,-0.8344026641497471,0.2063042189327764,11,12,4,2,3,1,2,-8.533490967715979,1.2421806024726503,-8.551658086129144
0.831027354583828,0.44306572224381124,0.22080933401591518,0.8986135941155313,8,14,7,1,1,1,2,-5.859360793732083,1.785023544013605,-5.838574789652623
-0.5701192428184865,-0.9376337298774307,-0.47547191140034983,0.19015586140050966,12,0,13,2,0,1,2,-10.828531791834966,-1.5905156329391843,-10.809464671957812
0.24666510180998147,-0.05152538259926076,-0.31123253591153355,-0.29691967773156236,2,8,12,2,3,2,1,-3.8950756217214226,1.189362625577825,-3.887871051005556
-0.5071959335217864,0.6382046353483994,0.5988317579379585,0.3893929417088535,7,1,11,2,0,2,1,-7.918628002804538,-0.474760148143776,-7.9008411332689645
0.8346271509244856,-0.7263627381620772,0.9004747076416049,-0.10798845408408853,13,13,15,3,2,2,1,-7.454778125896939,2.1184599310518424,-7.471839314419329
0.6131222957228994,0.3175667334214347,0.38455312903570493,0.6983913031306386,10,1,8,3,2,1,2,-9.32932836640448,-2.0533319455143912,-9.300531928159614
-0.89680838668258,0.3398349291000784,-0.9116691245797997,0.1765275139398621,2,6,9,0,1,2,1,-4.329940001347019,0.36291507794135497,-4.357175526655414
-0.9321080428284023,0.39484053449367984,-0.40530198525489847,0.8487923907530608,3,10,6,0,1,1,2,-4.541084295857841,0.328895135573242,-4.545743731204906
-0.8902347707070501,-0.0897126299276878,0.04486915214233789,0.28909330125164434,9,2,11,3,0,2,1,-6.634948368662753,0.6509507487417726,-6.646840133309177
0.3925775517562795,-0.3202500724638677,0.4495335430575229,-0.8692873184021153,9,0,3,0,1,1,1,-9.441289702563559,-2.260792185853399,-9.437696320414307
0.2517827528740182,0.7719554964723743,0.23172637636460913,-0.5340810504927325,8,2,9,1,1,1,1,-8.202211882804294,-1.120565234300124,-8.204747501970626
-0.6290541808465551,-0.23207222016054851,0.8651798188505058,-0.859940588505058,5,12,13,0,0,2,1,-3.263511813454965,1.4379743073413969,-3.2780670606218427
-0.04043734628699047,0.16151441445465542,-0.45662605786199184,-0.20342523204872887,10,14,6,3,0,1,2,-5.579087135997409,1.6300876485187707,-5.591425220228099
-0.9933072759140416,-0.06537846692469484,-0.40599424709023557,0.7056436433838027,3,13,4,0,3,1,1,-5.213814829057951,-0.4145301359356004,-5.223744787793842
0.9754447794720631,-0.1444537325282753,-0.23134670568063664,0.3592945653861397,13,10,9,0,0,1,1,-7.855088159668271,1.820935859014886,-7.923361556914538
0.17710845794649077,0.9646610301601632,0.7683979562630059,0.20159689288439608,3,8,6,3,3,1,2,-4.745756618560965,0.17821938812786725,-4.744257507695199
0.8854635482702513,0.2992932979847369,0.21547358975771824,0.02537702203301717,11,10,1,0,1,1,1,-9.798755374499144,-0.22131895928176124,-9.794314658945833
0.9145405259666513,0.6524113915879317,0.6015393742597501,0.2595558459923062,8,0,8,2,3,2,1,-10.193320057904256,-2.8246842026933554,-10.168231095178669
-0.6522095015610254,-0.2075159621946825,0.5164769514081826,0.39204123610758446,9,2,15,2,1,1,2,-7.635670065249589,-0.2507650060246901,-7.6314920019104155
0.49574320818445705,-0.9302696795323502,0.7898428824556798,0.7202536328358475,12,8,7,2,2,2,1,-7.419260772134803,2.0528880365428797,-7.443356892289409
0.7774961597379544,0.9113029964595067,0.7242552345309012,0.6190321494497562,9,8,4,2,2,2,2,-5.745573809267113,1.4047692856836964,-5.760875716933368
-0.49470181207822983,-0.9898357203639481,0.39142858569950034,-0.9024328366536538,3,5,4,3,3,1,2,-5.560117278579287,-0.7027264038134332,-5.543057781156098
-0.8477382810193996,0.7024138280975374,-0.00970694597205135,-0.038826845346704,4,9,2,3,3,2,2,-4.272653226721152,0.5318148856222913,-4.290119301269832
0.13146392799158213,-0.46594345966115736,0.757259972710316,0.5948520432138562,9,11,0,2,2,2,1,-6.553287672612178,0.4354925128656034,-6.557237851665893
-0.33198224250952424,-0.522619937397965,0.8601807010194773,-0.788331812342832,12,5,11,2,0,1,1,-7.484889287303898,2.077185583178976,-7.483187803280866
0.743687055490464,-0.9415054339308817,0.6516335011295253,-0.7422602650531096,12,4,13,2,2,2,2,-8.145068682702034,1.40241082076422,-8.159990279131705
0.11236347007951397,0.5132716075698693,-0.48262333860418405,-0.6137342708254139,12,0,8,0,3,1,2,-13.043735019564245,-3.295254829986075,-13.026211322812802
0.2680114061992227,0.07997075943171095,0.5596907903022872,-0.7860387223460832,8,9,8,3,1,1,2,-4.868505581467363,2.5687008335878487,-4.8932474467698786
0.26524378626789624,0.8640562110200349,-0.7949805440186415,0.8744569744729023,5,1,3,2,3,1,2,-7.0419477541942905,-1.9602477823728504,-7.036593486648411
-0.8652987970624566,0.16434092035254655,-0.30823388609408653,0.24183103553495422,12,1,1,1,3,1,1,-10.732212767010356,-1.1716657558240775,-10.656404947737748
-0.10808338597935707,0.2951472868038152,0.18879171845709064,-0.2327754791887564,12,0,5,2,2,2,1,-12.185584787449788,-2.3385326769196766,-12.16944810953959
-0.49498250062323557,-0.9979410403087332,-0.682123433446487,-0.0629211664628313,5,0,2,0,0,1,1,-6.670201799318885,-2.010237688325698,-6.668036046940135
0.5896190974998587,0.3873644515629773,-0.5584607744224792,-0.8352379087683146,5,5,10,2,2,1,2,-4.294860402950971,0.5412083279365433,-4.311047975983986
-0.6978842164381995,-0.13533039791479617,0.8872318403351978,-0.1605453661477554,12,3,5,2,0,1,1,-9.719770129801924,-0.5151501143049103,-9.62065852023257
-0.3760960190097391,-0.3585145191237451,0.44884534522823394,0.4916740240619286,4,15,0,0,3,2,2,-5.260866260701003,-0.23328080259123643,-5.260554269995302
0.7287164996792741,-0.05358018661688568,0.9363868558294435,-0.6289489685937577,2,12,4,3,2,1,2,-5.234391789869354,-0.15391234818864144,-5.241149750228556
0.0607087874565122,-0.9642762150433613,0.5935956557280551,-0.41166405331304423,9,11,9,2,3,2,1,-4.5483899817041396,2.764353757235058,-4.5723505640916855
-0.036955296974899854,-0.765383622075211,-0.7496284155948991,0.37113057445794273,5,8,5,3,0,2,1,-3.3162263645680756,1.49222792930465,-3.329115411382899
0.3030389336045294,-0.3481490720958502,0.1805278777712449,-0.1335065020566888,2,7,4,1,1,2,2,-5.279724681760961,-0.36546331530727916,-5.27969974496674
-0.040122330565752984,0.20004109623860744,-0.41667484258139353,0.3899637722530851,2,11,5,0,3,1,2,-5.3060038875021815,-0.32914053291912154,-5.282184629610579
0.49832327820256617,-0.7081558519297091,-0.7944151910146686,0.1418090036883286,7,5,11,3,0,2,2,-5.496921528442436,2.420791755953938,-5.525074252424207
-0.9804583051616327,-0.3470773835120162,0.03542328676942286,-0.8242670017103333,2,12,3,1,1,1,2,-5.1204669786943695,-0.3722579539868775,-5.1225158326148446
0.9549327726295715,-0.5982818202754117,0.38638788164536186,0.6428814560197329,11,6,11,0,3,1,1,-8.526006384202391,0.8335244006541274,-8.534165971123432
0.4129514529738023,-0.9368277103487159,0.8724244924873796,-0.8960574326970552,10,1,11,3,3,2,2,-9.173332393730862,-1.7421569054517732,-9.166968171082061
0.6034561661395836,-0.3210996149143879,0.6296502274930245,-0.8397703072306497,5,15,3,1,1,2,2,-4.6112897989508586,0.649040279326594,-4.611104718856019
-0.038192337102030294,-0.9184917878150545,-0.6720010380210055,-0.12278556702092325,3,5,11,2,3,1,1,-4.937447221755831,0.012732633256536448,-4.941465945970172
0.7435671331844034,-0.5615720252839114,0.9517305116382626,-0.3262084164577863,9,12,6,0,2,2,1,-6.038444566348416,1.4044438936321813,-6.062637169050508
-0.6766549117063947,-0.9582777214169238,0.3065260384746602,-0.33537074928978217,9,8,10,2,3,2,1,-4.658411367926099,2.5420771580406996,-4.681512373810519
0.36045648486258264,-0.8556031820416483,-0.9386949955883879,-0.48463422297757264,13,0,13,0,2,2,1,-12.022885659569223,-2.2001599888824535,-12.03711625989244
0.6924905840380986,0.2575296364118902,0.47070059733150527,0.5354477761335605,13,7,1,0,2,2,1,-9.861000500189025,-0.13457048068491126,-9.842928588996752
-0.12276916162081908,0.450515320830273,-0.0266621171505943,0.7468464761633211,3,3,5,2,1,1,1,-12.17625247627764,-1.2658968193289901,-12.203010580123319
-0.43229094278270996,-0.28169794066753706,-0.23230569626440745,-0.06837438595950296,6,14,0,2,1,2,2,-7.108560911227624,0.2591899037705809,-7.116517744974399
0.818065041331282,-0.6406337822595161,-0.5249133501522447,0.9427901880832792,8,4,4,1,0,1,2,-7.0863394850410275,-0.05151880314731825,-7.087418171955613
-0.8052132148928957,-0.18995840183935697,0.1858367996635637,0.15882979868700153,5,1,6,1,0,1,1,-11.595763456245546,-2.0783584708831437,-11.54802237263916
0.938824644670575,-0.4837331345977449,0.3134733290825844,-0.34961987155061025,9,11,7,3,0,1,1,-5.8125304613112165,2.306016325274452,-5.853865395659166
-0.5306519234768978,0.7674193393215052,-0.11595125243428495,-0.33822127402165614,11,11,13,0,0,1,2,-7.488034795793822,2.097842410446061,-7.513778730762103
0.17576874222077388,0.8971667097028675,-0.4949444358491615,-0.2814985041675089,13,8,10,0,2,1,2,-7.575602484288362,1.855607445755697,-7.586072168917304
-0.05073824850037223,0.6883408979383943,0.6113403059001064,0.1707087287935043,7,11,10,0,3,2,2,-5.127320242432746,2.3198590516435234,-5.147553270118062
-0.8858262878213703,0.06233905600206402,0.873211384589923,-0.9213129186629807,8,2,5,0,0,1,1,-8.232956663746952,-1.2518275312831588,-8.223954590325427
-0.7933820857519687,0.16934140088517746,0.3764157317331909,-0.205242023071198,3,7,10,2,1,2,1,-3.6196327604284266,1.3839777687170662,-3.616391512610532
0.2782398756310007,0.7358365890400442,-0.0905202887322818,0.031192057158500486,3,6,11,1,3,1,2,-4.525542491216743,0.5512032220540174,-4.539449630891825
-0.7345706923614452,-0.7129152759212143,0.8796395838536835,0.4657978366826836,9,1,4,0,2,2,1,-9.314170006346675,-1.8995776560782436,-9.300220783037872
-0.1124995613908577,0.7362845087550107,-0.6457004211052282,0.38525190445232904,8,6,9,2,1,2,2,-5.0236707649645655,2.366540122291308,-5.050089079190025
-0.5117054191552515,0.6617543826834109,0.7292176719100734,0.5370387290475824,12,7,8,1,3,1,1,-8.480852824171338,1.1727126071748164,-8.488587015779963
-0.5686496952045657,0.3177709404653144,-0.21227118869168304,0.30246595408298416,11,13,11,1,1,2,2,-6.761149241969366,2.6775991841013043,-6.786526346765853
-0.363776892763761,0.7328773350552908,0.986673874717257,0.5048555252311451,6,12,14,0,2,2,2,-5.59744294039065,2.0071689153583674,-5.628773968557011
-0.19171935669793405,-0.3459336768735226,0.33518677112716944,0.6156918838825172,3,12,8,2,2,1,1,-6.788449994400609,0.8491063261692742,-6.6348240236151375
-0.24865549623654704,-0.40626145087943843,0.29814931758878616,-0.3432375442298379,2,11,9,2,2,1,1,-3.974151581367327,0.878925927834978,-3.9867975477605744
-0.22288379745930853,-0.1026127547549387,-0.5249117382513451,-0.25349641674131984,13,5,9,2,2,2,2,-8.123184841479604,1.5799778495419285,-8.140631453205682
0.2851519378943792,0.518688655845732,0.0008906182614829561,0.08472732995947663,9,15,1,1,3,1,1,-6.513873724701015,0.17451633876003156,-6.527146579969968
-0.3175043447476873,-0.23960876242828588,-0.20235443820619903,0.16034473845466457,13,3,14,2,3,1,2,-10.191886507621646,-0.46240318996063856,-10.18670199218123
0.4937514322716454,0.43098181419854886,0.04246826497066869,0.6447868376341162,12,6,15,2,0,2,1,-7.644173825621988,2.450784156156501,-7.6739395564680475
-0.5130354068474015,0.8540690895926133,-0.8794652194208783,0.8688720536110286,7,2,1,1,0,2,2,-7.602305358738547,-0.48280042481444063,-7.6054651430664935
0.046169449163569354,0.3401920692218834,0.8592117548439784,0.06452042667808033,9,15,9,3,1,2,2,-5.126693870233956,2.354679316726368,-5.1652645240686965
-0.45475199853293247,-0.17290179694929697,-0.7562278133261049,-0.6377013009306394,13,9,6,0,2,1,1,-8.389538719530087,0.731495366734496,-8.380654226446005
-0.7862461538105123,0.1346244392578071,-0.4868744325972725,0.9258537504751596,5,5,6,1,0,2,2,-3.4187507205981382,0.8454975973492435,-3.45274266125586
0.05299838830756198,-0.7753913111775617,-0.9948319703100352,0.2759704115865953,6,5,11,0,1,1,1,-6.1988538588881505,0.858045664375009,-6.215767593291903
0.22196197770198345,-0.17794306038659058,0.6797226057334407,0.8000462467960223,2,9,10,0,3,2,2,-4.227060897657352,0.7703199312149525,-4.22911856608707
0.6452286370273568,-0.15252349270247434,0.3350997985829409,-0.8089293723306636,5,9,0,2,1,1,1,-5.142831584851479,0.2955538833660011,-5.156521789372307
-0.5295288303960304,0.7385192493021051,-0.054216068733635714,0.07071620368532172,7,15,4,2,2,2,1,-6.326183710537948,1.1290952060613673,-6.345859132070633
0.09339482542814004,-0.5361058077680492,-0.21818800818897066,0.1889526703723461,10,1,15,2,2,1,2,-8.896103622101325,-1.6423046225123046,-8.863459769894146
-0.19136246379141575,-0.14360077014877048,0.43519553131635247,0.3848723026487393,8,7,11,1,2,2,2,-4.761921481242029,2.6137815553507506,-4.781732796870259
-0.32554573448915924,0.8110495846593477,0.5452454548987651,-0.47020910552653317,6,0,3,2,0,2,1,-9.016907235910617,-1.7606844493259999,-8.981509214715718
-0.546687195546024,-0.2900073883361254,-0.8611523145078133,0.03811958181654074,3,11,4,3,2,2,1,-4.654747595437686,0.1406272358185958,-4.653111386199969
-0.4577051269996304,0.18562398330684537,0.36026386220690276,-0.5383416216919759,11,2,5,1,1,1,2,-10.46810961760903,-1.174332301845921,-10.45921275527326
0.32367837969875723,0.1155668347400498,0.4613010204784922,-0.0695887754325637,9,5,11,1,3,1,1,-6.512326698707889,0.44565252621619417,-6.515182795165458
0.2699200911820663,0.5096756398816955,-0.6590441236521649,-0.1810442939895922,10,6,15,3,0,2,2,-5.159103753233736,2.5266155756931017,-5.183728890103993
0.9624727486886078,-0.050226912987562766,-0.2349474395119835,-0.7603419959647073,4,7,5,0,3,2,2,-4.833704623470252,-0.012637567091026324,-4.850895249602213
0.07991426056111917,0.6840665887528425,0.041915954544084366,0.24717137600551942,3,7,6,3,0,1,2,-4.039535869267973,0.5531917626923426,-4.047989379827361
0.013676863640965209,-0.6813919587620394,-0.8737819338416997,-0.7647019430528827,8,1,12,1,0,1,2,-8.458435789993091,-0.9598667791750337,-8.459311042433047
0.8739156460621256,0.10760448142475254,-0.3889513786839529,-0.20603696585143316,8,9,3,1,2,2,1,-6.300336588976171,0.9013347319064764,-6.312579198427444
0.572551913514189,0.14917476463553325,0.13315072434283715,-0.21791447388365115,13,14,0,1,1,2,1,-9.404005502410016,0.09044490602923655,-9.40951821838932
-0.23875341304683984,0.755948640890139,0.7361133802149007,0.6118508002352423,8,3,13,0,2,1,1,-7.545757460430809,-0.7418354052533973,-7.6471974539356795
-0.6529509700269827,0.3899021778049234,-0.30780054692442893,0.9512204017198298,11,8,1,0,0,2,1,-9.555768584255507,-0.5161317309489069,-9.534912621348958
0.8455143810267887,-0.025876162362128197,0.21250587550195488,0.5296196018059909,5,2,2,0,1,1,1,-5.93761387682798,-1.3696768952035674,-5.918596256065984
-0.2649311554169371,-0.8636553812290129,-0.948376186101026,-0.7296674216903545,5,12,11,3,3,2,2,-2.289674728199295,3.099506168004493,-2.2936654762639415
0.18858150112354943,0.8728983477673211,0.7522103851960851,-0.44449475250147774,7,15,12,2,1,2,2,-5.341403498109915,2.101249089655859,-5.365568032406082
-0.27040356171094104,-0.22707831768170572,0.12888218135776497,-0.6164350888162788,10,1,13,2,1,1,1,-8.58538788987087,-1.338821759837775,-8.581716239264349
0.39007045771710636,0.9673578505268272,-0.5216397915681488,-0.7155012626256076,10,11,13,1,2,1,2,-4.7895183850945,2.5710279212326,-4.8151445062721345
0.38323611113863865,0.23610334857437199,0.26637925202692814,-0.5422107903067728,6,6,11,3,0,2,2,-4.957619464124368,2.8027490903561993,-4.979234686528633
0.05408292782330326,-0.14783323221925704,-0.738579246519601,0.7732084304809335,4,6,10,3,1,2,1,-2.777540510766468,2.0230663329452083,-2.7672986748687496
0.4672287611228041,0.5386097872826796,-0.9779374711427056,-0.16769200364047698,12,4,5,1,2,1,2,-9.855419100408081,-0.26985843661151937,-9.874336533003781
0.3619496544764891,-0.6206103036506456,0.23789638601544305,-0.3529992101770525,11,1,12,0,0,2,1,-10.751288702291651,-0.47032947781980344,-10.712234409476231
0.9191532886420668,-0.024291912147275108,-0.780527602644993,0.09591897794738591,6,3,15,2,0,2,2,-6.530901690152321,1.3775816266221923,-6.547392888358848
-0.6999026706120315,-0.35064814621988005,0.4747141547755993,-0.04796374126246694,10,12,3,0,1,2,1,-6.559785281044595,0.3470935471552869,-6.568705015622755
0.9124443812978966,-0.7337099916438061,-0.7957009406849238,0.3173842924148871,10,0,1,3,3,1,1,-9.067805223901646,-1.643195756142066,-9.052019028610857
0.6817431588518452,-0.92314730207535,0.803523984270847,-0.07704507075053169,12,6,1,3,2,2,2,-9.035946941799214,0.603259412054161,-9.031108644190919
-0.5460706112692717,0.7787818322576885,-0.0987606865404842,0.7649188809121996,6,15,11,0,2,1,2,-5.170206640198198,1.794253430413804,-5.199098775544969
-0.9166541987952315,-0.8304159679083936,0.4326467761253645,-0.8558313280026533,9,2,7,0,0,2,1,-8.021444420177913,-0.4974493098175849,-8.007186184741315
-0.22480953703446094,-0.07610612665808847,0.983176817740548,0.9414999153413404,4,6,2,3,2,1,2,-4.848875490479832,-0.18110668039210548,-4.864216945435107
-0.8032087005732054,0.3206054394026763,0.5287453244434719,-0.46990714334999195,7,14,15,3,3,1,1,-5.814443238919847,1.7560032741575686,-5.835757223610135
0.5649698491278758,-0.5443151649137801,0.9519816991975849,0.33470079609285674,4,0,3,1,3,2,1,-6.894818014811999,-2.4628479371943994,-6.8772289610146276
0.28780850708226136,0.06060426649831663,-0.9160975531367275,0.9369775551887676,6,3,11,2,3,2,2,-7.448351725898748,-0.5668769192820761,-7.447435010941794
-0.027968994044920148,0.8405943624388155,0.04153628366842543,0.23299945379016695,3,10,9,2,0,2,2,-3.696776889084777,1.5384150947872708,-3.6972175381780588
-0.5507687763122961,-0.25566595232497336,-0.135846234111608,-0.12119002061109563,10,1,5,3,1,2,1,-8.49340391745763,-1.2766819682519517,-8.489077127384434
0.35196455117271075,-0.00790432264022689,-0.974570220026213,0.9848308009789404,11,15,13,2,2,1,2,-7.111227657720236,2.2670688930836036,-7.146053494313516
0.8378530672791089,-0.49551795965327683,0.5100838574925566,-0.07892100545171998,9,13,7,1,2,1,2,-5.324082592481454,2.0009264251472207,-5.335020566589252
-0.8922835860039477,-0.35988033495803307,0.5063746718268056,-0.46133740339594986,13,12,12,1,1,1,1,-7.026399162966167,2.5609246536451455,-7.040146344209947
0.451959819970591,0.6355706597138902,-0.5729772673786562,0.011705385903657994,9,11,12,1,2,1,1,-4.940412944906842,2.548111522751599,-4.961428906249838
0.4868475721532186,0.22388101067466204,-0.7881385748830141,-0.6968612568246528,8,11,14,0,3,1,1,-5.589017336078194,1.982962797305637,-5.615455716670826
-0.6783036520845076,0.11608465029793402,0.6235044337314197,0.48342412302586,4,0,3,3,2,2,2,-6.656287534346158,-2.180696143157478,-6.624666905126247
0.600141937398319,-0.5919287307422023,0.11016989860457249,0.4661425920593496,8,10,10,1,0,2,1,-4.4975231954428185,2.8775111368639426,-4.520203028048077
0.07739133468607817,0.0483183414523245,0.6960955822615438,0.6799279605643651,13,0,13,1,0,2,1,-10.78439939876638,-0.9685018553503492,-10.749346547860235
-0.26411849739583104,-0.3461367673238418,-0.7022238993351106,-0.38879156901957024,9,2,4,1,3,1,1,-8.946727869684613,-1.635070274426233,-8.950502272689857
0.28673035982356865,0.560799552294549,-0.5655818046175789,-0.7243542016815292,7,4,5,3,2,1,2,-7.458430145925657,-0.3978794596763383,-7.463648909856508
0.23917867491968137,-0.2890139791172852,0.5883946625541685,-0.8140187203537357,8,6,3,0,1,1,2,-7.0016560700645085,-0.05453620562827315,-7.003989014671736
-0.7917252841594251,-0.5491224890726123,0.40588688195735356,-0.8943920790629438,9,1,13,1,2,1,2,-9.260536174361132,-1.9095245293531273,-9.242186851556372
0.6500988203601241,-0.0034886354730927494,-0.8458834417313377,-0.8828981415120416,13,13,9,1,0,1,2,-7.276531897633772,2.3332797530373863,-7.294700657511224
0.03453811288321873,-0.11960200408901889,-0.7050949465874321,-0.3436144927813769,8,0,1,2,3,1,1,-9.387025101922852,-1.59094233656046,-9.368327680332936
0.602733831639038,0.5331770479432867,0.4672316600846249,-0.40111297901622667,2,0,5,3,3,2,1,-7.2230133165098875,-2.4432315541053344,-7.22894935661349
-0.7633276181532254,-0.1801902206074235,0.6796045712712344,-0.23233409613391198,10,9,15,0,0,2,1,-5.160967820085783,2.0393020841065796,-5.177091876395125
0.9592934300677669,-0.6694117780596509,0.400503918889042,0.1716202919438039,7,12,5,0,2,1,1,-6.506419460287126,0.5008007845517568,-6.517036239696773
0.881358490230681,-0.4814064822684525,-0.14068637452212984,0.7454605009692037,6,3,0,0,1,2,1,-7.738424133525222,-0.6779525224409296,-7.741027121472414
0.4120380153280492,0.2623412919134127,-0.9003159444341169,0.8078266605207494,4,0,7,0,3,2,1,-7.303379627056812,-2.919754046073149,-7.312432905180782
-0.6821836646612929,0.22045029895528256,-0.7292918354446289,0.5027501720580914,9,8,3,0,1,2,2,-6.521961249590991,0.4432703366318572,-6.529422671458421
-0.9108101832540769,-0.9274247547729957,-0.4485602938088955,-0.4487753226421092,9,9,15,3,1,1,2,-4.78286560614309,2.467688906379136,-4.808454741577888
0.6895788725720429,-0.46372195980897324,-0.6872363911931041,0.7061792468073009,12,3,1,1,2,1,1,-9.755528622583853,-0.20505859172166638,-9.737090048340821
0.06484136455043421,-0.1778087947985869,-0.30531334748231465,0.7996666913745449,3,15,7,2,3,2,1,-4.159618753556514,0.7008870413192757,-4.162197099948467
0.7642712285641202,-0.2131043068728169,0.6557367506443457,0.5754260310554173,10,4,9,0,1,1,1,-6.780803986597878,0.13497500780839186,-6.777772450054909
0.4503114551022296,-0.617618597070422,-0.32347378933530324,-0.3826025132536095,6,15,11,0,0,1,1,-6.0091992970332155,0.8426049648100171,-6.025238771278468
-0.6975063425301309,-0.5493661400975298,-0.498066677319404,0.7012321156822756,8,0,0,3,0,1,2,-7.695208288846646,-1.0278928396105305,-7.6899021853687985
-0.1920442473469035,0.08509160679084582,0.5833999769067033,0.09767731344011743,3,5,13,1,1,1,2,-4.06138909680032,0.8155472891858111,-4.063704275125255
-0.6684509196734485,0.8913962940005646,0.6999507429613239,0.33804467465821664,3,15,15,2,0,1,2,-4.626366107388131,-0.2733171300397406,-4.628219886152531
-0.4188248803872898,0.5739402698353326,-0.7761281459569394,-0.28805325241029456,4,15,2,2,0,2,2,-4.850089330354379,0.30022835824972416,-4.843524268136103
-0.48275833022392245,-0.6705872931354082,-0.3395698702570049,0.5135030113772701,7,14,7,3,0,1,2,-5.134254313337801,1.7787246036452558,-5.152821988489059
-0.6767603774282571,-0.4890133106887906,0.8932759083992143,0.12036451674982374,13,9,0,2,1,1,2,-9.019500979875856,0.4376825656473882,-9.024816029544553
-0.07213724637533447,0.8184404117231203,0.07740359590542845,-0.0043749839314195516,7,6,3,2,0,1,2,-6.675423581441115,0.5499090300478767,-6.6700001710198125
-0.8131840560494088,-0.11785568349843256,-0.6087814539109699,-0.626553408453917,9,7,11,3,0,2,1,-4.64306489228071,2.8864103483951813,-4.674977116914754
0.2691648351006075,0.5958283192317881,-0.20805905467509023,0.8301801368140864,9,1,9,3,3,2,2,-9.043591803847093,-1.9848486017447406,-9.027064617894712
-0.6679313731676091,0.2269462772783526,-0.27379852673197913,0.7943726819292378,12,7,5,0,3,1,1,-9.505149385591531,0.03584318102427778,-9.479301992364569
-0.6315503215239477,0.7879794200157408,0.3085851046499237,-0.6957914335554543,5,13,5,1,1,1,2,-3.7951969987667242,1.2718518633663614,-3.797827513202148
-0.7647120236813496,0.47946066417108124,-0.36066633511891055,0.9768319788241531,8,4,4,1,0,2,2,-6.517815083867398,0.32546884500555795,-6.518155899353153
0.9941563141633234,0.9595649157090438,0.3122680360411614,-0.7403471020965648,6,8,2,0,3,1,2,-7.098798765791085,0.08863773122281458,-7.102682499503302
0.7805161060356043,-0.841186830713941,0.4629929806807247,-0.6251761118048356,10,3,5,1,1,1,2,-7.880389397579044,-0.584305138981882,-7.8717587853078195
-0.3712997736325032,-0.057664202134370734,0.6432737954209433,-0.0814696056535722,6,7,1,1,2,2,2,-6.681284339097484,0.5514003837240444,-6.697206260473952
0.05086982509138571,-0.5113201184270677,-0.7741135831776529,-0.8256410643363377,2,4,2,3,1,1,1,-5.640318775967715,-1.065052231573138,-5.641164327025537
-0.0992980421891747,0.49765267392661294,0.30229516976334825,0.24185713495686234,7,0,4,3,2,2,1,-9.817461949427763,-2.259524263453334,-9.795313364396439
-0.49205025085595056,-0.9377688001652846,0.47858947032954635,-0.7873125474884508,4,7,7,3,2,1,2,-4.082382444296179,0.6651135204380565,-4.079273298040166
0.7114745178115727,-0.5456408859529702,0.6740822504858801,-0.44144782309117914,4,3,9,0,2,2,1,-5.911679624151201,-0.8062794576485907,-5.9072203303340265
-0.5747112472578078,-0.9336212908751476,-0.3921071975185524,0.306325581062566,5,11,0,2,0,1,2,-4.702298405411578,0.30410580235265056,-4.709894996051787
0.3299698069519905,-0.479426284867994,0.8143900614116597,0.3414646238116681,8,10,10,1,3,2,2,-4.71294643252099,2.7066947751492934,-4.730068731600676
-0.5465392341529787,-0.2367761202655998,-0.7423025759994903,-0.17447774146794792,12,3,0,0,3,2,2,-9.84291631489764,-0.2396583429392167,-9.842224758229733
0.8361531043983013,-0.43992534089902113,0.7166833535982418,-0.41556353907620447,4,2,9,2,0,2,2,-4.596497644152541,-0.13242867162341385,-4.624161826432503
0.9635973865212553,0.24268899450705916,0.11836961365865295,0.25647622092656275,10,11,2,2,3,2,2,-6.313759730015907,0.9705052432394462,-6.3243237390795555
0.4073719549215915,0.08139695328982066,-0.8069310596091184,-0.516212343482322,2,7,3,0,1,1,1,-5.782690782138879,-0.9612791423960995,-5.784376910603726
-0.40552438458276563,-0.4001617769860306,0.4863863974632068,-0.9037143280432931,5,11,7,1,0,1,2,-3.1847211826706006,2.1730398580080705,-3.1977045574643412
-0.3191883133008706,0.9780567167003478,0.2523523431862764,0.06263304113611823,2,15,13,3,2,1,2,-4.534455574357154,-0.03399755039767237,-4.548122818657559
0.5783216931774628,0.146698691270436,0.31765014028014105,-0.4953855003211869,6,2,11,0,0,1,1,-8.097974456252876,-0.7987136212265101,-8.18130435136211
0.8192536388731848,0.3384005258761569,0.6585735986335111,0.7579578005645347,2,7,12,2,2,2,2,-4.07473277272201,1.2835806157435459,-4.078852493775312
0.8213531588702792,-0.07113352754891444,-0.7249524503659692,-0.3183686004203068,5,12,5,3,0,1,2,-3.4276953341382286,1.5443309399017242,-3.433366350081114
0.18339432461265104,0.40526754617103267,-0.5251330632503874,0.02472755509158131,13,3,5,3,0,1,2,-9.781731391864954,-0.1676947774141673,-9.77339760443634
-0.47464871480269655,-0.4568624704979203,-0.05420573437819032,0.9676806257108757,9,6,5,1,1,1,2,-6.454744004259242,0.741725631017837,-6.470032880140054
-0.2762938135897226,-0.05501328998697286,-0.9087025089952325,-0.7199518048933646,13,9,0,0,0,1,1,-10.176502142638588,-0.3238045996310251,-10.169792451476585
0.24503939145949039,-0.06051247401863247,-0.10506371735508435,-0.05142315913747897,2,12,12,1,0,2,1,-4.259146975408467,0.7918107114911538,-4.250362711709574
-0.5618623817962844,-0.9265572749983577,-0.7839484917386172,-0.3222787013224968,6,4,0,3,1,2,1,-7.173845274663999,0.17896734231445363,-7.192153313661268
-0.9112244556582911,-0.44435585443653114,0.6333643509014362,-0.4308753964742049,2,7,4,2,2,1,1,-5.4090807037413144,-0.6117802313290736,-5.412736722628803
0.7484450493703516,-0.012906839319762664,0.4045175320633285,0.9856336779981407,2,7,11,2,3,2,2,-4.0735083366511375,0.9903057969090272,-4.085378829609356
0.3418860094850158,-0.4836534916176616,0.34921570583243233,-0.40654471779182,11,6,11,1,0,2,1,-7.442549199700685,2.614895361511984,-7.468583173199966
0.27280274036681407,-0.8977292371157986,-0.4847855593325563,-0.8809505993044566,5,1,1,1,3,2,1,-6.359579008145185,-1.3591100632571638,-6.355698339837429
-0.08752698208891596,-0.2618939564781668,-0.7579499990296139,-0.16210441962504918,5,0,0,3,1,1,1,-6.530642106087686,-1.1458023121951693,-6.520733353974375
0.4997015288729325,-0.17464934783320674,0.292192350010126,0.29290018024921394,4,10,12,1,1,2,1,-2.7045007441006566,2.486066450738765,-2.7352865161317443
0.8265738951524735,0.22514693668963837,0.7473971869326901,0.4479461109321876,12,4,1,0,1,1,2,-9.872977459968283,-0.2191466793737213,-9.859252372771632
0.9825264534672664,0.640025258238712,0.38976474735191835,0.06498539887429322,12,0,6,0,2,2,1,-12.395430982804463,-2.543860155092528,-12.40048142818862
-0.7539934097525087,0.1172847929008507,-0.31366529365468354,0.458346975098896,10,5,11,0,1,1,2,-5.5628345621080095,1.2112344390203673,-5.576275735289604
-0.1922042716597525,-0.8447707105371183,0.08506873706450291,0.7234849898365907,13,11,1,3,2,1,2,-9.077052169766953,0.5564721586434769,-9.08431184728051
0.15853270764105365,0.5187020515052261,-0.8022527647187292,0.7793040660351327,11,10,8,1,3,2,1,-7.649741489864636,2.2730208753737213,-7.661567382184349
0.05162519774664753,0.023362773163023487,-0.6687433059434693,0.29148102019122457,6,7,0,0,2,2,1,-7.357092187419375,-0.2431122807450407,-7.355245797936712
-0.9491044801884982,0.2916447725729685,0.2738046349094865,-0.31879166683741667,12,13,10,0,0,2,2,-7.210273850640163,2.098291264618075,-7.229632245597361
0.2115584989053807,-0.27081254360492,-0.5642148914900198,0.9760719323111837,2,14,3,0,0,2,1,-5.636134409162675,-0.40855845894837756,-5.625478871447114
-0.5430265064904585,0.9549042359807358,0.06382541304852674,-0.7284219058721257,11,10,13,1,2,2,1,-7.482153737206528,2.4204260918524363,-7.5009310144344985
-0.6799501270736119,-0.9532958073436282,0.5124272279003537,-0.08295398223621864,11,4,9,0,0,2,2,-8.343962761235009,1.2879994889109478,-8.360544054931513
-0.37206656524529436,0.7768073446173624,0.20588575295892309,0.6534147194829749,2,12,12,2,2,2,2,-4.145561630114867,1.191139657086313,-4.158409098793929
-0.938124710537316,0.9414843073544963,0.5470777830691278,0.9602179848275338,10,0,12,1,0,2,1,-8.419525362567688,-1.056898247907144,-8.392301086116838
0.6672999238751711,-0.11911729937515192,-0.3953335012970125,-0.48133020536581106,4,9,0,0,1,1,2,-5.535098035799982,-0.5641885170422277,-5.521841312239633
-0.5299255703923498,0.6613770210401537,0.08965531509037361,-0.6695158991147936,9,12,2,0,2,2,1,-7.112032373517113,0.10939319081735949,-7.114497712859422
-0.5853819936248841,0.5647766589201746,0.46915584624282647,-0.39902122879913526,7,8,7,1,2,1,1,-6.098811578339158,1.2272093849192534,-6.113089679872353
-0.20972451347136278,-0.9210809342182014,-0.048907925026346666,0.08604916791532635,4,14,15,2,0,2,1,-3.5186105986785026,0.7104960205431429,-3.5620286618917305
-0.2930785189064351,-0.08306715086148442,-0.9240368734202931,0.491720077254024,8,11,4,0,3,2,1,-6.52576791724748,0.525078336525811,-6.5212453341721535
0.7541811620363779,0.8880841876507957,-0.7024080611897687,-0.07464878986921297,13,11,3,3,1,1,1,-8.807834937113979,1.0561979874004295,-8.82171150837891
-0.24934018416079629,-0.4284328889482596,-0.5935538178278255,0.5235963827553944,12,10,15,0,2,2,1,-7.555595665324188,1.9553737964803621,-7.577936306364182
0.7311542912491045,0.9614786871668588,-0.18483158285236612,0.6550378442126061,5,6,12,2,3,1,1,-4.694510172016617,0.9662441618979154,-4.701935205208008
-0.8810568622654384,-0.9936643028385965,0.2803966231192476,-0.4031301752762466,9,2,14,1,2,1,1,-8.010105628866826,-1.0170321446415242,-8.000923612753233
0.02086497800846443,0.25318502218642047,0.8527652134601735,-0.9617678111404719,7,12,5,2,2,2,2,-5.403417359259964,1.8232963786153744,-5.417742033233771
-0.7311297411837563,-0.40120882325663754,-0.2825689491659731,0.60887441535901,9,2,7,1,0,2,1,-7.295310994697309,-0.26860996529816294,-7.291625553529834
0.9810920655402668,-0.5986979651924775,0.9892972831199958,-0.820375691434452,8,2,0,3,0,1,1,-7.772583619093132,-0.2990398564575783,-7.776696555401155
-0.8619409182243007,-0.9886683709408655,0.8741820569175895,0.6438532718798593,10,14,0,3,2,2,1,-7.0819517699409404,0.2935645877337347,-7.086922581527288
-0.8227905720606419,-0.02474438066557827,-0.8447013306567899,-0.18491393793513833,7,10,2,3,2,2,2,-6.361075281375643,1.0228809593775676,-6.384559266237383
0.15408132892382165,0.395512552146859,-0.9878225035203219,-0.798117600044957,7,15,1,3,0,1,2,-6.9596697184741645,0.15938464996447785,-6.963854740394253
0.5890310889814974,0.4141729545333963,-0.8995479770720525,-0.854196329264193,9,14,14,3,1,1,1,-5.419616603799053,1.6551549887392165,-5.434521552192756
0.6069654865937693,0.8584561072637078,-0.18979461094486716,0.8122220042649941,8,4,6,0,0,1,2,-7.416445710767117,-0.06702044863592459,-7.4102205883150525
0.9579622303496178,0.20698619208675728,-0.28437183177290226,0.29563489198105675,7,14,0,2,2,2,2,-7.461529640531823,0.3135697069486695,-7.460627498812397
-0.09210630378328588,0.6428639832851866,0.10931469607019118,0.27418167416180994,3,13,1,3,1,2,1,-5.028086779432414,-0.5570296133618241,-5.014041064618902
0.6079170151050406,0.10500193481577824,0.04033978462150234,-0.7142480773211766,8,7,1,3,2,1,2,-6.6523211595971405,0.6843028116690923,-6.67199748701445
0.7639843394432717,0.6475561802023304,0.4434431054343586,-0.4569059051775153,2,14,8,2,0,2,1,-3.9337516412310145,0.9923809483497796,-3.9092917658520436
-0.9062961829447937,-0.44766088435820106,0.41395297491143235,-0.8746207567562683,3,7,8,1,0,2,1,-3.834746372146511,1.112298184845531,-3.8358550109606124
-0.834569076951293,0.8617747441216168,0.6534293198620367,-0.7401401509285974,10,10,1,3,3,2,2,-6.355715007046393,0.7515933612397991,-6.363406783385839
0.7837442896214695,-0.13236516084694094,0.819886287708784,-0.2453638920736143,13,2,4,0,1,1,2,-10.900274825893485,-1.2835240014359834,-10.88247843821705
0.12925810199452625,0.8603419308768492,0.6884974048116368,0.35169549292867286,8,4,4,2,0,1,1,-7.52719695377488,-0.02116433152665686,-7.528472334874521
-0.4431211834991309,-0.7407986976091161,0.35221646282882224,0.8879646107264192,10,4,3,2,2,2,1,-7.141644646178675,0.10750995999426378,-7.143175574435186
-0.9036279752134075,-0.27989906819804333,0.9135996309685723,0.0008022914204024456,10,2,14,3,1,2,2,-6.418785473863588,0.5839757234480338,-6.431550455285083
0.5415612365277596,-0.9942374966687708,0.7179133708412591,-0.6279539999886687,6,12,3,2,1,2,1,-5.721112972582007,1.0494243371922947,-5.71135977701739
0.31470696434025713,-0.05543639167403658,0.7603134758429702,-0.5685186416470918,8,12,12,1,0,2,2,-4.807439183397562,2.6458374384048557,-4.836665749934099
0.30327952095455313,0.4771949162646614,-0.3687453124733,0.2896652080446276,6,11,7,1,1,1,2,-5.172174276120844,2.11043551458645,-5.205425347577337
-0.8293173270313503,-0.913986096266121,0.3337333211018434,0.6466188596414357,7,9,4,3,2,1,2,-6.161189966737163,1.1925122152976675,-6.180079403620593
-0.9706132226900923,-0.24181190265612762,-0.32530890646181465,-0.9613447381647979,5,13,9,2,0,1,1,-2.6375182235696055,2.5843727474895455,-2.644704951363427
-0.33951444132718933,0.8121317713727305,-0.4666496066760448,0.4497129986300341,10,3,9,3,1,2,1,-6.434725862006739,0.5637839163936504,-6.4362313075350945
-0.3762722841662336,0.5479827563055251,0.5458429637522302,0.0425920953082779,11,11,10,1,0,2,1,-6.868622289752552,2.717891783699739,-6.887748136070587
-0.23483935285872914,-0.2645326983897802,-0.636521618581074,-0.12898474905561863,6,8,0,2,1,1,2,-6.768958144853427,0.4806933287491057,-6.783947806162737
0.2837199177107108,0.14129924776186975,0.13618502467573457,0.32601469228355184,8,3,14,2,0,2,1,-6.082916967549675,1.4720980241553012,-6.104851966094359
0.6595262405752897,0.21229312986695947,-0.417711504429642,-0.5858101636468576,12,3,7,2,0,1,1,-10.029252645530647,-0.38600305057513096,-9.595632041263464
-0.5067927300439508,-0.03184586057959682,0.49488881319338796,-0.05238034320410678,11,3,9,3,0,1,1,-9.367944001221126,0.3369660995927849,-9.3472618938691
0.06147471057367171,0.30191467023614527,0.28918234948468724,0.12258708589680545,7,8,0,2,1,2,1,-6.79171456315233,0.48740632151289115,-6.796178505897173
-0.7183941022146478,0.2448272831319933,0.5626437114946101,0.1565967988407213,12,12,4,3,3,2,1,-8.48569773347904,1.3526886859430358,-8.50756000048333
-0.6722379524390356,0.28563782960034856,0.6197203747211724,0.8947904991728937,7,7,5,3,0,1,1,-6.352235154652108,1.0918883428640478,-6.355371476492956
0.41544270053505494,-0.8755935476705945,-0.7053939114420593,-0.9843168184561664,5,8,10,3,1,1,2,-3.0771562063936586,2.5122936483659424,-3.0627918606484466
-0.39616659984499636,0.5221766120477511,-0.2914644703179068,0.8981423926296879,6,5,5,1,1,2,2,-6.776286160919816,0.43159082900667983,-6.782943532358181
0.09371928195025236,-0.6393841291544438,-0.08280411297232004,0.12174892672523518,7,12,7,3,0,1,2,-5.205411352123275,2.229148778376582,-5.233152876279194
0.6872993281036475,0.9623850583282316,0.5862857479934789,0.707569843409334,13,11,5,0,3,2,1,-8.505359047793412,0.8349292650249109,-8.509402736189521
-0.003527999001454063,-0.18665186000283374,0.9060400423577983,0.04507943346410648,13,10,4,0,1,1,1,-9.209335840095816,0.35982452755786,-9.195643455759246
-0.85383687594597,0.2446865292344922,0.9623556735245891,-0.6197847004325447,4,12,10,0,1,1,1,-3.655650663383808,1.1885667222861125,-3.6728591450834394
-0.2095881473800596,0.905793591995655,0.9341053628520697,-0.21441244838131324,11,7,13,3,3,1,2,-7.857894834074666,1.8779609433019655,-7.869686757163747
0.2812303670977747,0.33320095809323846,-0.6746005123828682,0.13017062490551257,7,12,5,3,0,1,2,-5.723302690933374,1.6158191567722469,-5.740810027189869
0.5688417160068353,-0.24602891614743982,0.10398060424144218,0.6095062439793897,6,7,9,3,3,2,1,-5.4414918354385575,1.707241599259692,-5.452525746973041
0.45772288453989374,-0.8092014453735787,-0.14259595802713276,-0.9416604727094711,4,11,12,0,1,2,1,-3.0513816301278007,2.1046434851021307,-3.089100828069698
-0.6923859507167844,0.9801727521349641,0.9096939860769362,-0.01064962081743337,10,12,6,0,2,2,2,-5.88258872074278,1.6346825838350951,-5.905365474974928
0.5085299466940454,0.8368528642908173,0.9018571890050968,0.15424517207664157,2,1,12,3,0,2,1,-5.6350125902923995,-0.7709699315672606,-5.63826512023586
-0.2828430769502537,0.3132621474157522,-0.5192021742129862,-0.6168141085303485,5,3,6,1,2,1,1,-5.897413281451251,-1.2797305671130685,-5.894615086561331
-0.9221400733486651,-0.9279623634171472,-0.6495564557883453,0.7335407090120005,10,12,3,0,3,1,2,-6.763581482819835,0.44934786450397524,-6.775560531698136
0.1601776693389092,0.03339677045253553,0.5175525075146503,-0.4350078680542955,13,6,14,2,2,2,2,-7.461528450707397,2.250653044414159,-7.47892630486846
-0.19811647505390662,0.5262167272026166,0.6463216614177185,0.7777748480072595,3,3,12,0,3,1,2,-5.6798811746700455,-0.9347083479250686,-5.667788952576404
-0.33687060186561246,0.7100604032398703,-0.5858483815782896,-0.8576834296531344,5,9,14,2,0,1,1,-3.085113815039799,2.2039627801100163,-3.100496516396306
-0.8098939089346144,0.653493536052494,-0.9047174851269868,0.4534984483363933,9,7,9,3,2,2,1,-4.93957866009341,2.3982504692080173,-4.9653251512241905
-0.07341269345440637,-0.9091934370626149,-0.4199416127021882,0.8620199417705996,6,13,8,0,0,1,2,-5.519160916596806,1.812548509653232,-5.545964281370272
0.045020362171176886,-0.8907311599980554,0.9461563259446657,-0.5477493375006561,7,4,12,3,2,2,1,-6.058541306159827,1.070181672054365,-6.073699793574816
-0.896198112825382,-0.6177625810079947,-0.37983092331448987,0.46344947312842577,5,14,8,0,0,1,2,-3.949190725195549,1.6689104654936318,-3.9261785186792695
-0.3941381887191415,-0.34940973195393776,0.42524266619702566,0.6335589330112721,10,13,15,2,2,2,2,-4.816565774399058,2.3153545830775704,-4.83962050179972
0.9697168055249517,0.5084965193641615,-0.21360959794415546,0.18127566798927552,2,15,10,2,2,2,2,-4.253120570126479,1.0516477457302562,-4.253437437030561
-0.9586572622161911,-0.46196070640337905,0.03519260263104407,-0.4623065150943133,11,5,8,0,3,2,2,-9.770037404521139,0.3907057795791783,-9.796172593642869
0.26431899837291484,-0.7401172554641176,0.12018339488679097,0.561463706401802,10,2,3,0,0,1,2,-8.229905051175427,-1.05521644830439,-8.200758477973466
-0.6819499925194774,-0.6396084917437042,-0.803530015621839,0.6070362168698686,8,9,6,0,1,1,1,-6.39189818155129,0.7625182555885658,-6.402460591029278
-0.9382841913838551,-0.8962094009631782,-0.7156591065922089,-0.5732133040486209,5,3,4,2,0,1,1,-5.004878374761946,-0.6988528838805232,-5.023627849879096
0.45411352323078025,0.12414558880514215,0.8941813342170382,-0.007482494235276915,4,9,14,3,3,2,2,-3.1691022948311987,2.3798187420342387,-3.1516086157906367
0.8131444213443255,-0.9678762700379877,0.5643425261824924,-0.7512343375173514,11,0,13,1,0,1,2,-11.311081434576666,-1.6350358885463738,-11.28778448395731
0.11796126819954811,0.002175760524394166,0.4123863659267173,0.0685811037873516,9,2,4,0,0,1,2,-8.364649284205475,-1.0912511496930037,-8.347174309157651
0.7252809422983579,-0.6414887761844199,0.6000069635273628,0.10541415143709054,13,15,10,2,1,1,2,-7.675708514038934,2.341426076363914,-7.653676485404463
0.3543048249153473,0.2500583721704115,-0.36690066946426003,0.6328215699300614,10,4,7,2,1,2,1,-6.378070081193105,0.5540654008929375,-6.517999932423288
0.14349196628749739,0.6656607535765422,0.8121741209625211,-0.9756864570452264,9,11,0,0,3,2,1,-7.301066627011916,-0.0674011702820801,-7.3006785881234135
-0.3864468009557176,-0.29408299309528685,0.24258489809922024,-0.3319000686624616,10,11,13,0,1,2,1,-5.04639947269352,2.1798158167958035,-5.060394829221793
-0.2882904814815772,-0.8321609283571412,-0.333074812807979,0.3550818910070681,12,1,13,2,2,2,1,-10.240445977664123,-1.1372528213794164,-10.236452579604858
0.2834687945971164,0.34295829733441385,0.2645643072752797,-0.6020157220811264,4,15,5,0,3,2,1,-4.527980317107038,0.5161720530931256,-4.54824092700326
-0.3494921881508961,0.8825448964837033,0.8294622299130072,-0.9770386805012443,11,0,1,1,1,1,2,-11.322354194646865,-1.5788174603056429,-11.325467169374644
-0.1927979952768175,0.47576996966921237,0.40910885605489056,-0.1545427262121355,12,0,11,2,2,1,2,-12.053933030274116,-2.7312610008641665,-12.06670816060453
0.033579878256316364,0.4803227375229262,0.26140094231757005,0.09921253706151334,7,5,9,2,2,1,1,-10.202203804037833,-0.02919174297215766,-10.742665136398866
-0.848832772291866,0.9028464416911319,-0.40541841938533274,-0.8158660278350491,13,2,3,2,2,2,2,-10.338691809832305,-0.8096172997449943,-10.340902775771085
0.2832638176547091,0.4075846219810153,-0.2534803710744822,0.1273199420575244,10,0,15,3,1,1,1,-8.622035212779796,-1.9368722854881097,-8.617001507671127
-0.45780749247186847,0.19533656540540623,0.732191267223383,0.8934674578467912,11,8,9,0,2,1,2,-7.873499599625206,1.5708358636036541,-7.890046604186432
0.8781141919343742,-0.9866357415522244,0.5446020303306858,0.2504095390608845,10,12,11,0,0,1,2,-5.18995859489502,2.126947559981255,-5.209216221636267
0.8725342788264383,0.08398014977953183,0.8793030225870164,-0.5590326130533918,10,12,13,1,3,2,2,-4.373387828352388,2.7209077844836966,-4.397449248990441
0.954013908877887,-0.7962137982541264,-0.983360115545616,-0.1328344147347713,4,3,10,0,2,1,2,-6.541749623318325,-0.649494846264569,-6.533442338044303
0.7226392516301816,0.6345046227336424,0.02545278852355204,-0.12323003993847736,4,7,11,0,2,1,1,-11.431795833919699,0.5439038146553469,-11.601497413107708
-0.5159558400382456,0.4281054467562535,-0.8172170273364472,-0.6014593270663984,8,14,15,3,2,2,1,-5.476251192697792,1.810422696428031,-5.506374435843208
-0.2880579350232113,-0.9683736075340759,-0.8457096629208363,0.8223365703601582,12,12,1,2,1,2,1,-8.801755336775093,0.62198529548262,-8.801198807386221
0.3457433371961596,-0.8377016429275217,0.9029814203535744,0.6769836676860497,7,14,2,3,2,1,1,-7.182595608950615,0.4586998120991491,-7.184636283430655
0.5735390067142547,-0.20510368620181674,0.02722209308864909,-0.4932856598806772,12,13,7,2,1,2,1,-7.364072120136645,2.365677306596814,-7.384695225376726
0.8415332169267147,0.16889781951485205,0.07666388651142686,-0.46229297123561297,13,0,5,0,0,2,2,-11.421097204226754,-1.7869335370266957,-11.39732391723648
0.5747466900102112,-0.17732106700171224,0.7474458403644502,0.2759085253694775,7,9,7,3,1,2,1,-5.364040826674375,2.4098183799861532,-5.390265634694006
0.8725612429378533,-0.8719873067827582,0.6494864746940152,-0.41523377917561377,12,9,8,0,3,2,2,-8.376347718538124,1.659184293789807,-8.397335576252098
-0.18473428404068848,-0.06094891591227469,-0.9433774511946644,-0.5799413009674368,2,6,2,1,1,2,1,-5.400315372873416,-0.9141784908087579,-5.42172065597059
-0.4795268040295413,-0.6810154749172834,-0.6790747714575471,-0.8590161087137107,11,11,4,1,2,1,1,-8.559175809637086,1.0326541615487002,-8.566669189195117
0.6529761803915248,-0.10759755804491267,0.6116890652356661,-0.9840711905090977,13,11,10,3,1,1,1,-6.918263312877081,2.7133417130222868,-6.9363628075488615
-0.2862280496577796,-0.29242168252712797,0.6571111958121627,0.5785856966393712,8,13,15,2,3,1,2,-4.903405197366065,2.31951016570351,-4.925022819690748
0.264433195507898,-0.25295964620062494,-0.4570024916362643,-0.5364328194213,2,4,12,0,1,1,1,-4.783917622383888,-0.08343607935661498,-4.805432404840243
0.006264945103080066,-0.6122738641262147,0.7176335423363094,0.3538815659936747,2,11,6,3,2,2,1,-4.544349071463332,0.5248247053430471,-4.5622861038429505
-0.9734979329921789,-0.4081142222826868,-0.08162153253487636,-0.17781278223912045,5,14,15,2,0,1,1,-3.557841499133264,0.7211022563987688,-3.5908406290958377
-0.9960157295618595,0.4374792357070605,0.4648020981167582,0.029866699826518905,7,5,0,1,0,2,1,-7.072407940475216,0.18326452873742669,-7.080566348204999
0.46482772962533714,0.7633249646654254,-0.7570092178244692,0.269278512974761,4,3,1,0,1,2,1,-5.831995939294557,-1.0044778663013825,-5.838186615357988
-0.5092953716675779,-0.8845356815497656,-0.2179342617452027,-0.5315932581473317,13,7,7,2,0,1,1,-7.456107980422862,2.0051693649047144,-7.463483185448548
0.50773014767385,0.7429368427530676,0.35795698607608384,-0.17627051916500802,11,0,12,1,1,1,1,-12.498187071817963,-2.5088694796609543,-12.346990470452273
0.7410539325387684,0.2628378424367528,0.0650081328319636,-0.7692107156421653,2,4,15,0,0,1,2,-4.802900515813882,0.25760995023591976,-4.78913457181104
0.9608711405407435,0.0245695144869702,-0.7714284600040411,0.5296019449185545,4,6,9,0,2,1,1,-4.858780555087871,0.38740850260904863,-4.876372792212551
-0.9637519179085405,0.5855162271456256,-0.8619081873708005,-0.0514899580460928,6,10,15,1,3,2,1,-5.055754557098659,2.355179689533293,-5.075823292576483
0.4626330394065925,0.39455083810771385,0.505276588143672,-0.06988950339871125,7,15,8,2,3,1,2,-5.927035863238106,2.025818213050195,-5.937944256529839
0.58311640518274,-0.09741177394149014,-0.633115607193131,0.7099480391229487,4,10,4,1,1,1,2,-5.087075628541439,0.4069071967039177,-5.095523960409846
-0.9689833387468156,-0.4382360696275125,-0.5840872814212201,-0.9160291421808235,7,11,14,0,3,2,1,-5.166978451941968,2.133269741491065,-5.181864357339584
-0.8668705441715543,0.2966360149041911,-0.8517891548502659,-0.24906214306699925,7,14,3,3,0,1,2,-6.904488080651608,0.7325536560295945,-6.921746699912757
-0.357675694728093,-0.5597773481904937,-0.2989589314276764,-0.2549334524808984,12,6,13,3,2,2,2,-7.6760496231764455,2.2898065940972976,-7.697723895777692
-0.9093614420782108,-0.3001101209407204,0.8585768045241189,-0.24154692563910207,3,13,15,0,0,2,1,-4.484383236084787,0.19808998746885872,-4.504817757650977
0.6089892848636447,0.5456191465806748,0.09683832598712527,-0.8670733484474558,9,8,9,1,0,2,1,-4.850890086054271,2.7994857902427994,-4.868163126959091
-0.29959401781853945,0.3549468296469458,0.5170037618327814,-0.9707434822446486,4,15,11,0,2,1,2,-3.6796993100928215,0.728217366749868,-3.696284154300332
-0.6100496001994216,0.780819034438657,0.4999555969041416,0.8164569774006458,8,14,2,0,3,2,2,-6.488326024480078,0.3234668366242687,-6.492514109609298
0.7051699098766855,0.0832928364335197,0.5165345841121183,-0.38619097361085997,12,5,15,3,3,1,1,-8.305025454391604,1.1278569660510074,-8.300405084227997
-0.5169987440143331,-0.5701747259272083,-0.15029831426382612,0.8156770277670682,13,10,14,3,0,2,2,-7.063625171194055,2.6120138894897598,-7.08326920065291
-0.732698837178964,-0.11228162315739776,-0.09844743222727237,0.9169956713354803,2,15,13,1,0,1,1,-4.769266095563587,-0.2680387214015427,-4.787344336062638
0.8781369589005832,0.2727485630667488,-0.3509763996493158,-0.4609762754154547,13,4,9,1,0,1,2,-8.329785761329983,1.0916645971116903,-8.349989942248147
0.6475347915982459,-0.8737194141452174,0.5535809668144542,0.6432958659235424,8,6,5,3,3,2,1,-6.686359834543575,0.6562927753255247,-6.702506089870425
0.4956771488241436,-0.698783793563452,-0.5655382270939784,-0.07201973707114995,7,5,12,0,3,1,1,-7.106824482940424,0.13577487729979673,-7.115331262372485
0.1146743391460161,-0.9220413586777392,0.33369478261131613,-0.35394530849181227,9,13,10,3,3,1,1,-4.836718946650405,2.788510985019237,-4.859458869835812
-0.12716080254081397,0.33354381956779444,-0.8113451474179127,0.4960094727428068,2,5,12,3,1,2,1,-3.988006290811944,0.9513947019342742,-3.9900489062083357
0.9977852240665812,-0.3467215011481781,0.49636782409769276,0.6133301060536329,11,2,12,2,2,1,1,-10.951536363256933,-1.120401224827162,-10.959564453710978
-0.39193945510400074,-0.3637911061930559,0.9223188314203303,0.7834217304054918,6,2,5,2,1,1,2,-8.724587773239971,-1.401456737505134,-8.704862751615714
0.3086840109854394,-0.5359636393823786,-0.97123710785583,0.5287067728728547,3,0,15,3,3,1,1,-6.662800375383281,-2.213178236905397,-6.643166322888832
0.023271435790154227,-0.9893076782912711,0.876827487716288,-0.17036976122210556,11,2,8,3,0,1,1,-10.165524696295096,-0.5480157359943402,-10.150590250471648
0.46600723925670673,0.35225079517658053,-0.7231290133412114,0.15768033607118515,4,6,7,2,1,2,1,-3.3045212506298354,1.0152468407124102,-3.3444579966871197
0.23705411743637117,0.26614530699902605,-0.06142954534841927,-0.11388127533915782,3,3,5,0,1,2,2,-5.782166138490769,-0.6995728423569999,-5.778538967705309
0.18631643807893639,-0.8933040060222046,-0.09047131489467786,0.34957260433482107,8,5,1,3,2,1,1,-6.886191751754591,0.44715806870323505,-6.900791109125868
0.26328703016578325,-0.8912185029553776,0.2885134473016231,0.9484953082895122,7,9,5,2,0,2,1,-5.530555395465714,1.809312007280809,-5.555630296353915
0.19860423227887547,-0.641287979421518,0.4102782911411267,-0.08965601653268718,2,12,13,1,1,2,2,-4.116213151662259,0.6858805672117697,-4.140140863590139
0.5582051727915736,0.21939485030523187,0.3992791392442434,0.6763099499772851,7,3,13,1,2,2,2,-6.496170808139893,0.31879570882068176,-6.5059259450807305
0.9070701957030176,0.7632312797559953,0.16899959106158047,0.6675839018376546,3,3,5,1,2,2,2,-5.624041880659884,-0.7903563482945624,-5.61592963513247
-0.29015067824597995,-0.896021296044585,-0.9365124692540228,-0.153329711693605,2,15,3,3,2,2,2,-5.528823276577902,-0.17595212441870514,-5.530711788840572
0.3180908202644648,-0.577536337054138,0.7259936627177441,0.7721868706264163,12,4,6,3,3,1,1,-10.26565068827778,-0.5366017476942883,-10.25104060064033
0.9944757998072054,-0.9399479893412144,0.7947317315818638,0.2452610671973161,8,8,7,2,2,1,2,-5.683700086048121,1.6453674916132068,-5.708606633023276
-0.7441261509764336,-0.30498583514963795,-0.12921270764852877,-0.2080768225047902,2,15,9,1,0,1,2,-4.177372077501545,0.22432099241454678,-4.197436680625278
-0.22880481497333327,-0.8579302219119957,-0.5784137968999428,-0.5412684459246553,5,1,5,3,1,2,2,-6.399529237561234,-1.5659797262178012,-6.3892132297394975
-0.12308656949884367,0.05976252217705236,0.9706076645745709,-0.6679563527142784,9,7,11,3,2,2,1,-4.577527855653242,2.64927381305608,-4.587250453122543
-0.34749216391770643,-0.4012332525893034,-0.5349880155843376,-0.7406420435515293,8,11,0,3,0,1,2,-6.631438547194818,0.3874489235356737,-6.637335339611797
0.9507465542928417,-0.659769165381437,0.7964761279064703,0.5536066642797759,7,14,7,2,3,1,2,-5.87987141422835,1.8502576482821775,-5.895587074411707
-0.03092400983997834,-0.3951609774429272,0.12681672896770824,0.6076097809669503,6,15,5,1,3,2,2,-6.097739148474724,1.2148913729808555,-6.120907197979964
-0.3766203429699171,-0.9937181879037558,-0.6515131967092409,0.7508112502436686,2,6,14,2,1,1,1,-3.874793265055785,0.9158573474131024,-3.874785364997086
-0.8860425460052634,-0.16278545016334012,-0.083137151737124,0.45001215259823746,3,2,11,3,0,1,2,-4.543209829122257,-0.2794064375240742,-4.563146244249943
-0.372249006555059,0.0760454107278059,0.6802161568783998,0.9789022619301129,10,7,3,1,2,1,2,-6.522751791777362,0.802894550656042,-6.5399251767379925
-0.05826528755364646,0.31211004395140796,0.11915770893068389,0.3740783011649611,13,6,8,2,3,2,2,-7.925955803748165,1.4787641420549391,-7.94032326949305
-0.3435337886433212,-0.092020177600602,0.5248939173497369,-0.7479959442720114,2,0,4,1,2,1,1,-7.3969997945609265,-2.3395743290348245,-7.387840933429442
0.02579411103761875,0.7392121649495549,-0.1944483335342002,0.9404706888297536,9,8,12,3,2,2,1,-4.68757180291939,2.631542372955755,-4.718325171664042
0.14175483367895247,-0.6294592892333526,-0.4427138737699272,-0.5625803993528335,7,1,15,1,3,1,2,-9.613327834782428,-2.338073141356017,-9.610306960939994
0.9398530506903817,0.14252093987419467,-0.7139977546685472,-0.2509035132408375,4,9,2,3,2,2,1,-4.45761124133802,0.48644731500999444,-4.477203382058747
0.45892753966332744,0.14644638889918293,-0.3247013960015308,0.9770432959908935,10,14,13,0,1,2,1,-5.192439934439725,1.760399331495754,-5.210421099951617
0.17786614989112826,0.5033523440458385,0.2469556610385928,0.20056292105607398,2,3,3,0,0,2,2,-5.851085454014695,-1.2230797405559035,-5.855846443436504
-0.08335281082484913,-0.2975612253024382,-0.812446947485967,-0.02773902957015184,3,10,12,2,1,2,2,-3.7079462592841277,1.442670344959886,-3.704222835262594
0.8490449374637998,0.5716252909367463,0.17989576560361753,-0.9871295770064086,13,8,12,3,2,2,2,-7.068068580355114,2.695161490696727,-7.08204100790697
-0.14002957175788056,0.19382138109331226,0.9991154065008772,0.5388977881640942,3,12,10,0,1,1,2,-4.223657560251551,0.9613424518849071,-4.238944473325397
-0.3191768877714807,0.021161514919119773,0.23025828108239965,0.8212114344288435,11,11,14,0,2,2,2,-7.3352518292389375,2.1910534470207894,-7.365072762547965
-0.4430585421448954,0.705963990661183,0.8567670112726149,0.9927965873581108,13,2,10,1,3,1,2,-11.647114075683934,-1.7359618951529387,-11.580593930090863
-0.9007712533223251,0.4491965736952579,-0.776814000085505,0.21663900001554337,9,10,13,3,0,1,2,-4.997095695160143,2.697546052726699,-5.019853453319467
-0.600317457436121,-0.8889499343816989,0.13692979701587982,0.30303136665778485,2,15,9,0,0,1,2,-4.443014548055734,0.22704803875535168,-4.460832567660384
0.8582894344233747,-0.22535496404937194,-0.8676696223311191,-0.9616890288974942,4,5,7,0,0,1,1,-4.735283966801113,0.17517391422064893,-4.741725931246645
-0.30983250897353254,-0.9397922555773621,0.9229846491482243,0.33573581340162684,4,6,11,2,0,2,1,-2.5294296217233905,2.499004304446136,-2.5206495204182793
-0.6153802079327451,-0.40869091677502944,0.23923185388984458,0.19925513691984276,5,3,5,1,0,1,2,-5.295161121936276,-0.751963264339262,-5.29326469746014
0.9267206408920758,-0.9794310081286159,0.43209994648428895,0.41249232511052436,8,11,13,2,1,2,1,-4.352025422656112,2.7243929659381263,-4.357035914390707
-0.7154895204463692,-0.37367359634044583,0.6990684309758026,-0.8220205702873067,9,0,14,3,3,2,2,-9.340874689256545,-2.4025664748676383,-9.307050397699381
-0.09437257157816648,-0.6030178507893018,-0.6702304468697231,-0.520021272260085,9,11,14,3,2,2,1,-4.785143430525184,2.5102658764592842,-4.807703025152355
-0.10657094548295931,0.0030359207003327615,-0.506682768389187,-0.05807949513053301,11,8,9,3,3,2,2,-7.25785708083587,2.3904997108707216,-7.261927617670593
-0.6456149979776178,-0.41146652672577133,-0.7704061454974398,0.8830658205688822,2,14,2,3,0,1,2,-5.847795072952851,-0.5276770878796025,-5.825404406566283
-0.17760502223490837,-0.19518748140137654,0.7691737764592275,0.7911256962636775,8,3,6,3,2,2,1,-7.593146854762497,-0.44043747440496533,-7.594385098702027
-0.11988390698120255,0.45942381299484447,0.8804416111425699,0.20759398385819217,5,0,3,1,0,2,1,-6.294227880548128,-1.8675193764133178,-6.285089186771149
0.0629098283786107,-0.42410931464801505,-0.01436083093435081,-0.4001158604459547,5,14,13,0,0,2,1,-3.170955354170316,0.9374114449321387,-3.214275934807929
-0.21975953062332154,-0.2897367044923749,-0.9095016219622243,-0.5641825834959731,8,3,10,1,0,2,1,-6.268821875692994,0.9739100497294562,-6.286413754663504
0.13321051781092597,0.3140609964682146,0.7967729331680697,-0.2009624308261304,10,3,0,3,2,1,1,-7.392341607227571,0.16292973791716825,-7.391395989184754
0.5599766538210886,-0.8025255862346683,-0.8486777921917783,-0.27691720249192286,12,12,5,0,0,1,1,-8.595971809658332,0.6266515826564003,-8.606863309358545
0.18969475900381916,0.47773335426606534,-0.9351131079056261,0.3174352774540443,13,11,11,2,1,1,1,-6.9946221036227145,2.3530872627695714,-7.459947695907791
0.4963216527753711,0.1225113561498481,-0.5075116780587998,-0.15290416801620732,10,6,14,1,0,2,1,-5.173613438659935,2.463313430643945,-5.197826806912661
-0.711381598556794,-0.7685973636393957,-0.9454999760983698,0.047172970442905804,7,7,4,2,0,1,1,-6.462026605709531,0.8346741107078038,-6.424367474521096
0.1552635086888452,-0.2815825060346193,0.6471044532236381,0.6413923215335586,7,2,12,3,3,2,1,-8.20410999808334,-1.1293301616091667,-8.213438084134413
-0.8964282225343663,0.114621150628617,-0.6879283773200462,0.6691819051905441,7,2,13,1,2,2,1,-7.691870467081971,-0.6019260267017227,-7.690810401157331
0.1529448751155078,0.5237672237248878,0.5630112954843642,-0.44848519111743745,9,2,11,1,0,2,2,-6.647172514787928,0.5927533510652059,-6.662450866255945
0.36773290367068645,0.06314430537346238,-0.9346818784310083,-0.04880761635598341,5,5,5,2,3,2,2,-5.30082813929244,-0.03713765528129653,-5.305274284802583
-0.33578043338375085,0.8562036710195731,0.6897246549792655,-0.5520349082698377,13,6,14,2,2,1,1,-8.221384101513475,1.850509691160158,-8.237236257036475
0.323555464943277,-0.8463939033711569,-0.29066759002983433,0.10132675888170306,11,15,11,3,3,1,1,-7.6596246158397365,2.517122335499951,-7.672926646297974
-0.2530841097345895,-0.4893272524735117,-0.7882513635737414,-0.2902046330268919,7,9,15,1,0,2,1,-5.59819823133512,2.3274270595579054,-5.610647573863987
-0.20948136913768445,-0.6364422655652762,-0.6863745893663886,0.6546042994744918,5,12,9,3,3,1,2,-2.8056593547546878,2.6470945098735266,-2.8369496031849435
0.11408102655007024,-0.537238727246304,0.004854574332752826,0.46297271940623164,10,6,12,1,3,1,2,-5.761515349154106,1.432527346446417,-5.77950413180353
-0.07077366238205829,-0.2407664710966595,-0.3668264801826977,-0.42860081191047095,11,5,1,1,0,1,1,-9.472119949168697,0.2703136165724719,-9.485853472957565
-0.20354441208397667,-0.11219233536017681,0.7871891729002631,0.3161099677224415,7,7,9,0,1,2,2,-5.155611754721173,1.8547536068603265,-5.1760301605309
0.5362563567617644,0.0009546317334363508,-0.1324588679639649,-0.5009938406345165,11,15,8,0,1,2,2,-8.261620105471891,1.6855497892744256,-8.286615511807891
-0.3495776074475774,-0.9214611715166954,-0.4560027893112879,-0.9872419131868186,2,15,3,2,3,1,1,-5.232279587297038,-0.380579729231365,-5.233738358835314
-0.5782275446384237,0.7143833141191773,0.6408536405180401,-0.11885294397538537,2,3,5,3,2,1,1,-6.147394493253257,-1.36245054856997,-6.151315009462361
0.9806646075872967,-0.9484608024712977,0.2070576130022419,0.31901196330265424,2,1,0,2,0,1,1,-6.345265587850004,-1.4793104643472959,-6.334812636819197
-0.8686157670206816,0.7742386344473968,-0.1603026046273648,-0.006208962999902257,8,13,8,3,1,1,2,-4.8728770916542805,2.483956288550458,-4.893711863196515
-0.1637104236744007,0.5145659565510015,0.7959292936955771,-0.8317446754812343,11,13,6,2,0,1,2,-7.255539258593314,1.7979129087822014,-7.281740266088565
-0.6807501971356655,-0.32875345404417655,-0.8463851178614374,-0.5300114449306168,6,4,5,0,2,1,1,-8.164170110635585,-0.9735060379425224,-8.146017857295245
-0.5370495724694038,0.7368190478938681,0.8529275959123697,-0.16074523438637933,7,10,10,3,0,1,2,-4.66242035227387,2.9229242690772397,-4.684204294009804
0.7159101818301143,0.4623146889098344,0.8935120703474064,0.5632309583927981,12,14,14,3,1,2,2,-7.576436723903183,2.124168075178761,-7.593394213599421
-0.20463117113389062,0.947600826714299,0.08839732500740438,-0.44952163792598343,12,14,14,3,2,1,1,-7.918295837878072,2.1043816519102667,-7.932407651064094
0.02636616751355758,-0.6111047111366228,-0.8136077608746106,-0.17900841187889083,12,0,14,0,0,2,2,-10.86955331504425,-1.0319381040421554,-10.847394741867301
0.6346106244264735,0.860796840338651,-0.8092781574539929,-0.09988272114754948,13,4,13,2,3,2,2,-8.995063323300018,1.0582879149945938,-9.001039706740102
0.3255925484194433,0.741267762966981,0.5181738651112768,0.45505846045018994,5,14,13,3,2,1,2,-3.2819173775301906,1.8667197498964059,-3.2960455580266115
-0.5828232645178986,-0.4072159862494331,0.8216053419396265,0.09482968075945175,10,5,14,3,1,2,2,-4.764497377692708,2.2485692133247595,-4.791005058546769
0.35939443366669055,-0.8866391356683292,-0.9306545915478672,-0.21617887411218195,8,1,12,2,1,2,1,-8.243969044870232,-0.8155391146965504,-8.228552680158764
-0.3103647845076605,-0.32537809169754484,-0.37617618892658955,-0.7557769681514241,4,2,5,1,3,1,1,-6.880907780668331,-1.6052358364665054,-6.881659968552495
0.652129369096571,0.346184261822434,0.6487008944986989,-0.20601567558505174,5,6,13,2,0,2,2,-3.0261724218812818,2.654617997672633,-3.009924618659704
-0.9301215071880231,0.9795128268186692,-0.9399573357018562,-0.11094349389968072,8,3,2,1,1,1,2,-7.358902613324925,-0.4140239920814118,-7.3572816290045315
0.5233517524273252,0.014164848120533424,0.2758037491059231,0.9703491101813495,3,10,3,1,1,2,2,-4.909487612640227,-0.09247348194144725,-4.910061883697422
0.3307304168378087,0.0014218516733426334,0.28972244562995986,-0.9529350111718025,12,7,0,2,2,1,2,-9.012746427023728,0.4408154699396202,-9.003661580913949
0.20638433122933497,0.04720109430522346,-0.49283176600726164,-0.058099882454971,12,11,15,0,2,2,1,-7.730823344899829,1.8782738139860673,-7.748630041922426
0.5307267277160814,-0.49394731815949355,0.7311247663444069,-0.7943148156850466,11,10,7,1,2,1,1,-8.114705999947137,1.7623264436234636,-8.113897379873453
-0.7298397075484786,-0.6964491802977959,0.7791532366609843,0.8878565669529157,2,15,1,3,1,2,2,-5.236639987342918,-0.5548106135390297,-5.234873398534908
-0.4481546112389063,0.537162661826404,-0.5474551399936276,0.38470861230882836,9,0,12,3,0,2,2,-8.288869384319947,-1.0082681588967526,-8.295252963813066
-0.4978397926696645,0.30085049764772864,-0.5753320514262175,-0.7559851728462219,3,10,10,0,3,2,2,-3.9470830859784654,1.0019915317701023,-3.9597949267320773
-0.042943260160954955,0.8577190996911312,-0.33605699052830906,-0.0693261321210279,10,9,15,0,1,2,2,-5.212156794020103,2.1716921741163264,-5.230717539489653
-0.034573053846131074,0.5549109343647711,0.3456942669770895,0.44850905499826643,7,10,1,2,0,2,2,-6.667797431925561,0.750004238205887,-6.682740595101566
-0.8991664527955816,0.7807686417105322,0.15376240262241692,0.12783913351124743,9,4,9,1,1,1,2,-6.9897475276205165,0.4456192202734916,-7.000987218815529
-0.7450286397195076,0.6004126953671582,0.7260180921344539,-0.6986250259983324,7,3,12,3,1,2,1,-6.540195204838479,0.8052187951939761,-6.564005333762363
0.39566557101034006,0.8005282224041408,0.5843823896033522,0.3527221357454482,5,3,1,1,2,1,2,-5.190381077902629,-0.344974704335932,-5.1860320729971905
0.5126685391657733,-0.8366654482798075,0.8485741415893224,-0.3483530784590305,4,13,6,2,1,2,2,-3.2155653080102375,2.0011225762959772,-3.220895316855337
-0.35293917502901695,0.3301119780132622,0.11315685700430667,-0.31453814914418565,13,0,8,1,2,2,2,-11.962604663889518,-2.3652318257326517,-11.969819373313893
-0.3634759172285482,0.7885302365128279,0.2898058105847119,-0.423496845665263,12,0,4,2,2,1,2,-12.483563647970321,-2.5042454127006484,-12.492825998955702
-0.4910373367634795,-0.9742050604209491,0.08059881352299936,0.7023014708519635,12,3,2,0,0,1,2,-10.160257483462058,-0.626564606462425,-10.161012771862381
0.6245162419806838,-0.23191472321779916,0.332535722958077,0.9776710627783289,12,8,7,2,0,2,2,-7.1418267314395,2.6157729430095116,-7.173295958396962
-0.8067103314244954,-0.6462060983520321,0.9746723171590919,-0.11179288618676275,7,9,15,2,3,2,1,-5.125461537737039,2.3594577978838442,-5.145061324082432
0.6249476420883433,-0.34611795132664946,-0.3885120851054178,-0.1945925580108796,5,5,7,0,3,1,1,-5.24657400166184,-0.6866825643148596,-5.248182902482935
0.26479251293101713,-0.743348275622471,0.15698501645866014,0.38684425611261797,5,8,6,3,2,2,1,-2.9750223289049114,1.4048017289237933,-3.006067810347819
0.46049837905914237,0.23834547073167345,-0.6267201204046349,-0.9486207102611837,7,11,3,2,0,1,2,-6.368773848848455,1.1153582614252637,-6.382075643065125
-0.53491733675829,-0.5479336064226958,0.10210190658986473,0.04712715905971154,4,9,6,2,0,2,1,-3.1788228698593533,1.8221684746610671,-3.1888605737558984
-0.8279356859341136,-0.8859461719927613,-0.7890331450779287,0.17117536774522502,8,13,10,1,1,1,1,-4.690243972684525,2.7189014353578407,-4.706389749544574
-0.9168420803068125,-0.0037401129039151826,0.37862082420538057,-0.49537614586062584,7,0,9,3,0,1,2,-9.421654081176026,-2.049747697671752,-9.414196793260281
0.08954445396557764,-0.7286233644154414,0.7872705066922674,-0.8507231378411424,8,12,3,0,3,2,2,-5.9917731767886835,0.6088218058945205,-5.995805125105206
0.11292927469764402,-0.2827568360928172,0.8226783801572615,-0.9581317643465335,9,15,8,0,0,1,2,-5.947415674897891,1.322590853304375,-5.974692941240681
-0.39396498603594,0.9330950331041648,0.25623906248714357,0.8612849527039197,8,13,9,2,3,2,1,-4.545330817572821,2.7985676776820223,-4.564506155505574
-0.49824180021859954,-0.7591053200068691,0.16908622651891636,0.9386436245683578,11,8,5,0,2,1,2,-9.36322018926384,0.5216194824903735,-9.339330264256265
-0.6678949570369273,-0.8777906647607354,-0.0013941079713495341,-0.7873254053035457,5,12,12,2,1,2,1,-3.0920827439672913,2.706148728572229,-3.0794374470408656
-0.17034868895729605,-0.22545117715031737,0.31938054586094866,-0.11593315813775296,5,9,5,3,2,1,2,-4.233867024087459,1.1509796884465722,-4.237465593544345
0.4609849549645988,-0.7292891300534319,-0.6047215588177397,-0.6389635432151528,10,6,15,0,1,2,1,-5.546818133365456,1.8761208504284743,-5.565156586479217
-0.32383118126747723,-0.7463519548991624,-0.21651509887544362,-0.6746783697890297,2,3,10,1,1,2,1,-5.35382207086868,-0.4271073090412079,-5.352539564569324
-0.9160718531127314,-0.2727092821611008,-0.802811539516127,-0.7670443006533259,9,2,3,1,3,1,1,-9.044098584356295,-1.4109685290734177,-9.047377436970475
0.1317011206264933,0.8160370908433248,-0.2073747490035589,-0.40734839620039986,4,14,10,2,2,2,1,-2.5860370088915503,2.7868153190118146,-2.5606404443148643
-0.8387691896607965,0.8791371780503314,0.5102672348903918,0.17324783656732534,5,13,13,1,2,2,2,-2.728294348461887,2.344382635019167,-2.722321607114442
0.8315764789082543,-0.2804118129094011,-0.38605543558196365,-0.609605670856235,2,14,9,1,2,2,1,-3.9246946543445547,1.244748076328636,-3.9140200896793083
-0.2117279064347437,0.20666839242406954,0.6033685863826099,-0.06096266930873262,3,14,13,0,1,1,2,-4.395937193603946,0.2026943185359107,-4.414184637075915
-0.037444097561526,0.6193500725317787,0.9010656419088179,-0.9558677026354183,10,5,4,3,2,1,1,-7.287232304106776,0.28490571692966515,-7.294662659629009
0.13378559249907207,-0.29691547990060396,0.22075499063665527,-0.9517796131826664,13,5,1,2,2,1,2,-9.390638419606635,0.5540863090435751,-9.388692846088553
-0.2335692681054966,-0.5673344447383459,-0.11484530813436922,-0.9032745779024383,11,10,3,2,1,2,1,-8.5395212020911,1.206263969979034,-8.545354543543176
0.007093963023772298,-0.8637819505529549,-0.5636513408134536,0.8707563226142345,11,8,6,0,0,1,1,-8.992179425852992,0.5544314297331041,-8.905417135154355
0.9158917198522751,0.08222764975768948,0.21017903708107677,-0.5590247211705015,8,0,8,1,0,2,2,-8.954619703818787,-1.5405520095657708,-8.95502456859444
0.6497075349742072,0.5754843766047397,-0.4332718622177636,0.6744744364436361,12,6,9,2,2,1,1,-7.690298216044966,1.1688158072575012,-7.77340303148148
-0.6732664832031596,-0.6310818978802333,-0.5954121016835927,-0.2265858859120442,7,11,14,1,0,1,1,-5.26670453237304,1.9352045859650957,-5.294298496906147
0.7671294567403808,-0.4587600106128067,-0.6116742619078355,-0.051130212758530025,4,4,2,0,3,1,2,-5.639426500398435,-0.8922023801491566,-5.645469641924795
0.1320368497756419,0.7560670256889139,0.11574735132014635,0.9195820408097004,10,6,14,2,1,2,1,-5.33473764529785,2.4132120902750125,-5.357173888869418
0.8055275759290175,0.04979997345167653,-0.09761361709855265,-0.339217052668767,9,7,0,0,1,2,1,-6.901256864660986,-0.20348673337185721,-6.90809499081925
-0.7461111724900547,-0.7534324414021063,0.037123377331467866,-0.5083051150131994,10,6,10,1,2,1,1,-5.611721015028313,1.4773001374338557,-5.6259480754886075
-0.9060540178037204,0.8561035004576962,-0.8177187211106449,-0.4281989324575952,12,11,14,0,3,1,2,-7.750039875964413,2.0478874896962367,-7.778778183961118
-0.17842238000077648,-0.020711847935934724,-0.1691139988158208,-0.9519899103102223,2,3,13,0,1,2,1,-6.725365460528836,-0.45747096854256886,-6.830073038291142
0.93560547529697,0.09972835672879632,0.926318054130133,-0.7704928011723291,6,8,3,1,1,1,2,-6.620072680770823,0.5574051565361597,-6.630929236317212
0.35509161036755166,0.0938577519709538,-0.04982025426646386,0.8448685673122489,3,14,8,2,2,1,1,-3.9841303248255664,0.9650401174547177,-3.993741190595027
-0.3501544111867174,0.3745911251650351,0.9232316140923313,0.46048666871573607,9,8,0,2,2,1,2,-6.638953516832566,0.503640431958436,-6.6422412847839585
-0.6382161972422034,0.5983159422095641,-0.33161457165378017,0.4617406915523208,13,11,10,0,2,2,1,-7.331033258386001,2.0938285182236585,-7.542295411736359
-0.8640534003611926,-0.6375488779005809,0.9143939270384691,0.780276106893828,4,7,15,1,0,2,1,-2.467193318967581,2.16495486128951,-2.4571623786278307
0.13710451120922418,-0.8816458562729164,0.2656052213230138,0.5378400891423367,9,11,6,2,1,1,2,-5.226725222753241,2.093218451882713,-5.248690444926928
0.8140839208300437,0.983065551654773,-0.5833692199829641,-0.2891213252718765,8,10,10,2,3,2,1,-4.687385083094573,2.7975067866606564,-4.707465908050164
0.18756126388690442,0.151186857280164,-0.6770843318715198,-0.05652032496312187,8,10,12,3,1,2,1,-4.418498289795151,2.796287985316321,-4.440565936679007
0.6549974832713468,-0.49091891415667765,-0.053944993313958634,-0.9133694534913761,12,5,10,0,0,1,1,-8.394125377355934,1.2941779988523578,-8.409547425325385
0.5924872189127743,0.47005037237964675,0.2202158440724693,-0.023644649378371962,8,3,4,1,0,2,1,-7.078771880554366,-0.19367701470410695,-7.077289815299916
0.38803482821148405,-0.6344976680251282,-0.36190985133552034,-0.1689718738758681,12,8,12,1,1,1,1,-7.822089722708342,2.338207179820313,-7.82527242909121
0.16965562261158174,0.8829484750121308,-0.651181465777001,-0.056701018498809264,9,2,1,3,0,2,1,-7.7121486477899746,-0.2807613746324657,-7.720708204762279
-0.7492493015322534,-0.4927744582805835,0.28417301470479805,-0.44892686571829765,2,11,13,2,1,1,2,-4.16939371732911,0.432795464609614,-4.171653756734193
0.19389044682634515,0.620322179919405,-0.14065327328970412,0.49971986257653755,4,8,0,1,2,1,2,-5.113377164477857,-0.27615593377780184,-5.123984296803967
-0.6376562982999598,0.5813822038003358,-0.23053484698511006,-0.12800963885882832,7,4,9,1,3,1,2,-8.033035817006215,-0.6892166146135467,-8.054182737272694
-0.6453468935521212,0.4461432720993377,0.5453419762563332,0.42979906818262736,3,11,7,3,0,1,1,-4.054024787130556,0.9657370916855401,-4.051031175745019
-0.9722757281742798,0.2987576404732448,0.3377530620813707,0.5973115607132731,5,0,15,2,2,1,2,-6.957920565697026,-2.5288852768546852,-6.928140406483531
0.4140305885451816,0.3251358354775702,0.6154356399629592,0.7718279909948498,5,9,12,1,0,1,1,-2.8673121852322483,2.4785769799518844,-2.8550888183964025
0.7595048045886872,-0.9015581709184768,-0.5378382942510076,0.7947714349274297,6,10,2,0,0,2,1,-7.105267676357967,-0.1460492192873747,-7.072988470276356
-0.5810884609809779,-0.16747443862418532,-0.28685734809836183,0.8234517538255515,10,3,6,1,1,2,2,-7.565793075726792,-0.04773289784267186,-7.568978135124811
-0.5806194451395983,0.9531220466458086,0.29120515411682324,0.8690877614310311,11,2,4,2,2,1,1,-11.1172952160721,-1.3288733072931325,-11.10697858884932
0.9312779505336009,-0.2128893277873689,-0.7385653528204854,0.3434177184881215,11,6,11,1,2,2,1,-7.6173726834654945,2.2231051369529498,-7.636805253198884
-0.3756205268617412,-0.14506694366662187,0.2904371516893278,0.4904294853816691,4,5,10,3,2,2,1,-4.107482729997284,1.0028867719862322,-4.114349330278481
0.8430267838148358,0.6241552220173581,0.6504227425192621,0.5901160352122623,13,6,2,2,1,1,1,-9.334816995828843,0.647304021288704,-9.340647334890999
0.9125837630267226,-0.24664711914107507,-0.32151867765232733,-0.8751373454444393,7,7,2,3,1,2,2,-6.292702989241747,0.8583129893859529,-6.305530008913068
0.6176526469833681,0.750977300791793,-0.39506736507706064,0.7173962424891478,12,9,1,3,0,2,2,-8.757181072891555,0.8326998246743135,-8.757834114333388
-0.8049846150722495,0.7066584331175756,-0.34367985529278444,-0.8924553766760333,9,10,9,2,2,2,2,-4.471300746194427,2.921394646655796,-4.500997284307635
-0.8726304649949665,-0.6457457116034919,-0.9897207448288794,-0.1091809577884264,6,5,7,2,1,1,2,-6.224104025549494,0.42443679616431634,-6.217220523233231
0.7425032547973052,-0.4211182100635835,0.5664309093133575,0.6064898093296125,2,12,14,3,3,2,2,-3.993782071546598,0.8054836502113488,-4.008718838368228
0.2499594967520704,0.27670115484086355,-0.38570870379157696,0.7193591701606659,2,10,15,1,2,2,1,-4.149936001495,0.8654268861030504,-4.168276803719104
-0.6634428229845744,0.6728843849397395,0.09781926328014334,-0.6216084152192902,5,4,8,2,2,1,1,-5.116368157596204,-0.5445368175274912,-5.11767519171517
0.5861260567413118,0.9624831949109243,0.8649778471796037,0.8677318856924976,4,3,13,2,3,1,1,-5.38738220294315,-0.6623230402969926,-5.388285318804512
-0.27403431919225674,0.7585591123140134,0.45074320046971494,-0.7748190669416111,3,5,13,1,2,1,2,-4.239352413808184,0.5219280126449182,-4.248722642502493
-0.30040787638481614,0.7249930148031707,-0.5338543762183301,0.3903749324201313,10,1,7,3,3,1,2,-9.49135752730072,-2.422881363718227,-9.46728380416873
0.9909483046936287,0.8230294517317016,-0.5569654557737884,-0.8876759801933738,13,13,8,0,1,2,2,-7.788859464516834,2.0534776690980094,-7.816726815702353
-0.0748129057896938,-0.9334640576612832,-0.7562238349354591,-0.16827732118410488,9,10,5,1,0,1,2,-5.614999366043498,1.6170348901789309,-5.626102319863546
0.7383497148061746,0.06012491010346488,-0.06403907504391326,-0.1785815092166676,7,2,4,3,1,2,2,-8.076530884924576,-0.7774570923670686,-8.070725619227499
-0.16206045244095124,-0.08394276683226276,-0.4867055856278084,0.5042286653939496,6,6,1,1,1,1,1,-7.129444456800468,0.15175984082205765,-7.13237080326077
0.6913070445546847,-0.48079343258304297,-0.9967124857751006,-0.2471700749586121,6,7,8,0,1,1,2,-5.7933682876932195,1.1155829044890986,-5.804040624891123
-0.9995459235634889,0.8300030754950545,0.687758822461858,0.48458446297389424,8,12,5,2,1,1,2,-5.670217102834928,1.6705878311276885,-5.683798472090671
0.44556920124304233,-0.5363174165705471,0.4111254232993822,-0.3845943732203123,3,10,10,2,3,1,2,-3.646674117452799,1.2944848894493457,-3.657373957190755
-0.5310010446518125,0.49875803344831193,0.8356817661871061,-0.7839420850168415,3,6,1,1,3,2,1,-5.391160955901526,-0.9222619100245075,-5.390481250217035
-0.21637821076565666,0.6048035689026485,-0.3175111004845588,-0.1116331862432669,8,12,9,0,2,2,1,-4.87378956615101,2.251507183919328,-4.899627917948998
0.34317548587785196,-0.9365550163679377,0.06993334681888808,-0.9246045501702944,8,7,1,1,2,2,2,-6.7516628992821905,0.6157957128983097,-6.764262220031394
-0.5027902307733874,0.07678995857391535,0.9842712789571655,0.7150612155038474,12,12,4,1,1,1,1,-8.496786254980826,1.1031836946127835,-8.49968660968248
-0.34823731476841924,0.9080845301561715,-0.7562409964372327,-0.9634498605529875,5,7,10,1,3,1,2,-3.6886952609460937,1.2356925826816545,-3.706082030109222
-0.5176695713844761,-0.532865277862778,-0.8636267604690746,-0.6257514591789965,10,6,11,2,1,2,1,-4.914395395141268,2.6202394170190058,-4.9352475871581625
0.7518098499997892,0.8105979980210309,-0.014086056688279891,-0.3396880993687912,3,0,14,1,3,2,1,-6.608061855283767,-1.9502539220567898,-6.588631934387727
0.9875679507563442,-0.3707421821296024,0.34803506976793464,0.6886297283047649,9,5,2,3,2,1,1,-6.860092014497488,0.3984949876484639,-6.878117704813985
-0.8589287248140869,0.818859007371753,-0.6197424673625886,0.6425003091194086,7,4,0,2,0,1,1,-7.489176623391743,0.17586802832654694,-7.493684088419683
0.719290690705213,-0.6623799884308716,0.7078857642837058,-0.973542374189412,13,0,3,1,3,1,1,-12.540110087053236,-2.559877346537233,-12.46152117731486
0.6392497390952898,0.7763826993226082,-0.601560628325847,-0.4316314085765425,3,13,12,3,1,2,2,-3.7044829873496634,0.9838647527162044,-3.7101041723757726
-0.6802404732671172,0.3824933275719786,-0.664866921390987,-0.37938303579090493,6,11,5,1,3,1,2,-6.361028695800316,1.1259775670358816,-6.378820367610477
0.32672506802936274,-0.7635551758550803,-0.19700477887024737,0.5862570759261128,7,12,0,2,2,2,1,-7.372754374598483,0.30311915048281074,-7.373431459839318
0.9112989345329787,0.907265215659379,-0.2953458914949214,-0.9137997821033519,8,15,10,0,0,1,2,-5.52773316171269,1.5049126418194527,-5.556912405467611
0.5270316873364245,-0.7826349212506158,0.9625151547825537,-0.23676700178173005,11,2,14,2,2,1,2,-10.381090194047815,-0.8603082896744997,-10.370846468485297
-0.09943503233694839,0.06221899267505515,0.4914353324095746,0.6518818382238365,3,10,6,0,0,1,2,-4.452196256634933,0.4211293330925515,-4.458651696576511
0.3428121452874737,0.852616553842392,0.23833608848611676,0.6496138959596613,5,4,13,3,0,1,2,-3.497483861584725,1.429559011624358,-3.5040570206967754
0.9354856496674313,0.31553076654520007,0.12879076067797923,0.8659132510564547,10,15,14,1,2,2,1,-5.386652142151811,1.9483832954141065,-5.398118093075518
-0.6136799831831345,-0.05738345085175767,-0.05496911436082952,-0.24355096951331046,3,6,12,2,0,1,2,-4.011127088175889,1.3078708869322528,-4.005524500106678
-0.949302791472123,0.3800937768188992,-0.36779737690605896,-0.8885182928251165,6,15,10,0,1,1,1,-5.614590070255901,1.5472182350073795,-5.638630228952848
0.09098068098967138,-0.5858858332339343,0.087946222569935,-0.5368019504722021,10,1,15,0,3,2,2,-8.979803550737643,-1.69000384791561,-8.963302308330709
-0.38464182104410294,0.852119119636531,-0.6766108934520263,0.9316646394366652,9,9,10,0,0,2,1,-4.925194612991665,2.2487682411571854,-4.947982720069681
-0.43526416191468753,-0.8380925277686238,0.7532276540317833,0.4577396089766823,5,4,12,1,0,1,2,-3.5353773005938143,1.1633885636898713,-3.5402914740836406
0.5196473168567768,-0.3223530351543853,0.9041248932780055,0.4758555379976006,9,14,10,3,0,1,1,-5.00936210016381,2.34519922249866,-5.034619233144473
-0.0016021063173363714,-0.5668416287455182,0.7452517709717927,-0.8257814210771319,11,8,9,1,1,2,1,-7.247128135912825,2.6337977962424954,-7.27458106908315
-0.11029513434491833,-0.021903199101433568,-0.29670025531618927,0.8190969460242767,2,11,0,3,0,2,1,-6.4328763384823935,-0.8281420723333385,-6.417435941131974
0.4502223198666322,0.5926013268302643,0.6658747846373221,0.9715364991714823,5,4,5,2,1,2,2,-4.800464234435108,-0.012903095091181527,-4.814067050199981
0.6101946240822698,0.690079297793285,-0.20989332428640806,-0.8974730816480037,11,5,15,3,1,2,1,-8.033604540070789,2.0821172607173457,-8.050382178723595
-0.07159210209574662,0.23840863458430972,-0.039411482417288424,0.3234076909626935,12,9,9,1,2,1,2,-7.229105622053917,2.389236806747595,-7.246766118121222
-0.9462646919101294,-0.2390362290139283,-0.787748829018009,0.06271366350539043,11,10,1,1,3,2,1,-9.235448085386025,0.3825965063644277,-9.247247398286024
0.7959104323700383,0.050098680490769265,0.4145578238113343,-0.49565424500894006,3,11,9,0,3,2,2,-3.877401864301147,0.9736335207594113,-3.884392902315292
-0.8924360716452442,-0.9558283093976405,-0.2840776109344707,-0.3326782187326147,2,13,15,3,1,2,2,-4.243730164457525,0.24369267853887944,-4.276721711439761
0.45623287467233276,0.2005028201991661,0.46250117869475016,0.5394932457141743,5,13,15,2,1,2,1,-2.679630248936396,1.4037877481465941,-2.717699508858468
0.03135310215414622,-0.005492226818244017,-0.6431678068730085,-0.7836899708532865,5,10,5,1,0,1,2,-4.223620721695797,1.278339702628343,-4.226276312950658
-0.05312868124995718,0.7090947864043606,-0.3199912278802157,0.7392993696243426,12,4,15,2,2,1,1,-8.907782957501214,0.8773004131382984,-8.917838715356808
-0.45175927236159863,0.6553503895625437,0.479735653200807,0.5780456890962684,10,14,2,0,1,1,2,-6.794175755476402,0.157644734551136,-6.795463241533062
-0.9170053489801873,-0.35586492960854055,0.1194893226673499,0.7158698279946576,9,12,2,2,1,1,2,-6.419087011051299,0.8532656205998059,-6.436796929306348
0.3923849006021798,-0.6142588626207715,-0.8145703783794602,0.06444574971238781,11,9,0,0,2,2,1,-9.929350738927958,-0.22333653185929017,-9.921254499430855
0.06494181576779479,0.12883317555949536,0.20116639397427205,-0.6674893393005987,11,4,5,0,3,2,1,-10.521596918119577,-0.669413775540728,-10.506434638451232
-0.7517852645724452,-0.7571701889900557,0.44226471471364737,-0.6324306697841977,4,10,14,0,2,2,1,-3.679172973131749,1.9086566913032261,-3.6819730080843933
-0.18422078298543987,-0.4407273630135875,-0.7272593450648683,0.45602451559239476,6,3,15,3,3,1,2,-7.753678419927895,-0.6531417631289852,-7.727571700950288
-0.12750794728568526,0.3166148790121237,-0.12456635013291728,-0.4464917360973828,6,11,1,1,2,2,2,-6.5089303597936,0.5243066197450031,-6.514695276162482
-0.2243314608578113,-0.4242406438606383,0.449392508523649,0.6728311931597133,13,5,11,1,2,2,2,-7.667186300781155,1.8872543490740747,-7.699187423443957
-0.9006770170805622,0.24703839034830888,-0.8737872617689075,-0.35078166297967694,9,7,4,3,1,1,1,-6.388524729323412,0.9995341491716605,-6.397126716652834
-0.5267804345849854,-0.03300382978639238,-0.14170101608335628,-0.8502083159960325,10,3,15,3,3,2,1,-6.551944513233466,0.3150696398284366,-6.5527704457521425
-0.489293299542197,0.655952927004503,-0.2440119227476938,0.9623631175876843,10,10,6,1,0,2,2,-5.048535594491717,2.326269976844864,-5.072452431470017
0.6683282164168827,-0.7640550327438769,-0.9096972711754161,-0.12420022571417544,6,1,1,2,0,1,2,-8.461958287956898,-1.0563527310376477,-8.455878722286661
0.23342541529355199,0.72159787383099,-0.30760622663934467,0.3075735022489232,9,7,12,1,3,1,2,-5.6838645605116715,1.8839353046142189,-5.708203659031029
-0.19151671578592167,0.9865303928594931,0.7371140564989216,0.12927971579240394,2,14,12,3,0,2,2,-4.414541762164915,0.2927575555609013,-4.430538457719434
0.2615408403452413,-0.08870090112024509,-0.035965320446134985,0.5155531207503159,7,15,0,3,3,2,1,-7.01962194249723,0.16430169257509744,-7.026345079838166
-0.7734007912034646,-0.6561748845457913,0.09464936867897222,-0.6708014526008506,7,12,2,0,2,2,2,-6.971312180810947,0.34153508479232736,-6.985578935252348
0.11843626353691628,0.02948438751355975,-0.8008405729199422,-0.9679436870897538,13,1,12,0,1,2,2,-10.503344088377666,-0.7682282157099102,-10.505829495287308
-0.9788977550996203,-0.2118196944509938,0.7019037988136001,-0.30828228404946145,8,7,13,3,0,2,1,-4.785670588189298,2.604421928263269,-4.8104734653884025
0.7596754958829357,0.29736590671472896,0.798497836578405,0.24701062249467443,6,13,1,2,1,2,1,-6.478312992629594,0.5018323720884422,-6.486615216900764
0.3395089024364957,-0.1952538985550647,-0.40398628561248917,0.25095612084932273,5,4,5,0,3,1,2,-5.782216938084335,-1.0876159187344612,-5.783476793140324
0.23324395633055017,-0.919332295723096,-0.347659491743493,-0.06288601081773071,2,10,6,3,0,1,1,-4.346268935837279,0.3725788917946395,-4.360562006251493
-0.5929302522262072,0.5381222663194485,-0.1489886814563144,0.13083187950507602,6,9,8,3,3,2,1,-5.2512704042383485,2.1086999654631327,-5.272514861247734
-0.39638126067461266,-0.9252060191824054,0.010730513011859344,-0.19393737743452677,5,5,11,3,2,1,2,-4.366560499537799,0.8100315364063658,-4.3720477876716135
0.8707889793355974,0.5028466350626053,0.8826687855738033,0.35323446710501294,12,9,5,3,0,1,1,-8.171301837577534,1.6145424374453312,-8.164477794189102
0.40161683600348064,0.5306325990507725,0.8588069676983077,-0.590395181887581,10,14,5,2,0,1,1,-6.03577866859576,1.2951488641472353,-6.050850017225971
-0.5154856848304652,-0.593024010889375,0.9091076848349999,0.8370432055410357,9,3,8,2,3,2,2,-7.777579426288361,-0.631180342465695,-7.773835310141366
0.257745793976351,0.2807614932884821,0.7010084566571941,0.48173853677043565,10,6,1,0,1,2,1,-7.176512815149327,-0.1990387763799518,-7.189789022259279
0.2164227535328933,-0.110852997861143,0.48473987417956366,-0.5433374952627783,13,3,4,1,1,1,1,-10.409651806732692,-0.5809893658194631,-10.405134278143407
0.32748547725077404,-0.763523215055719,0.9078904249875521,0.731142440189529,11,5,6,1,0,2,2,-8.4510792262791,1.3481797415287693,-8.469245613562865
0.591320461322884,-0.8450340524152282,-0.4353723315785596,0.17059365666862258,8,1,0,3,3,1,2,-8.165554819591025,-0.6514214934049432,-8.164282127584137
-0.9231982453473109,-0.26349978520973383,0.9580636815833348,-0.1585268748627664,3,6,7,0,3,2,2,-4.709814576671391,0.03882934044970379,-4.732859233257154
0.07231077250547213,0.43472550607273375,-0.11287330900299453,0.877753950284546,13,13,3,2,1,1,2,-8.326440022364938,1.0338668793603691,-8.343586332775018
0.7272821048343123,0.9936183613622178,-0.14628334240982088,-0.7776982404333763,6,7,3,2,3,1,2,-6.933741802515905,0.6051122632091851,-6.946869882184214
0.6529292189843658,0.11537738237090545,-0.8907793935730619,0.9436906026509693,6,4,14,0,1,1,1,-6.624757199726199,0.6133326496494481,-6.64062880142192
0.30166644312296986,0.2301292597156226,-0.6486558000881786,0.02637978341965952,5,3,2,0,3,1,1,-6.114973097785929,-1.0640009447799914,-6.114869156760271
-0.6676300007805016,-0.3345410469792418,0.8798487457714177,-0.31394657481995125,11,15,9,0,0,1,1,-8.043916706539477,1.3940238940746204,-8.04648199645094
-0.09952742665476544,-0.4905025853265623,-0.2962303313059871,0.41123060956858604,6,7,0,3,0,1,2,-7.2032637032726,0.4428451668111909,-7.210579354982266
-0.6313972060998019,-0.921276240360541,-0.9563065760275964,0.5489712062395817,10,13,14,3,0,2,2,-4.826912862914714,2.115943741776918,-4.848572655438185
-0.0858806814684474,-0.4194897892549412,0.12387050703932667,-0.7761308437304215,9,0,13,0,2,1,2,-9.709961551317946,-2.750426667821101,-9.688973385699573
-0.046033214764692465,-0.2215827627531224,0.7748490707407205,0.787867021339981,11,10,4,3,2,2,2,-8.319186065286042,1.4439301343113597,-8.32750647567212
0.861997239425168,-0.8989852152343869,0.09460948822936865,0.7808818960021715,6,7,4,1,2,2,1,-6.8478493981966535,0.5450010546820976,-6.857215230709273
-0.44198341930440677,-0.19006282524762308,0.9975858716313091,-0.8900673863203559,6,2,8,3,2,1,1,-8.843392054139596,-1.6344461086508717,-8.841264749610026
-0.2844904734125715,-0.8721981159032524,-0.8513307822278571,-0.7692743973885923,3,4,7,2,3,1,2,-5.597003898151137,-0.7709014801715154,-5.588391700441005
-0.33024341972603,0.14170787255752315,0.8191907822218887,-0.9876323547182067,3,2,2,3,2,2,1,-6.123614756101337,-1.293709098242241,-6.118628206130473
0.22039201797166896,0.8847428789368292,0.5764018597334122,-0.9519175252671244,3,14,13,3,2,1,1,-4.134634412956243,0.578018901530307,-4.157290088363679
0.9908430258509122,-0.42497760123248196,0.07644020373695048,0.06664709571921001,5,7,12,3,1,1,1,-2.9487811058462863,2.2514920675870513,-2.959038186463911
-0.884517841065928,0.6900244743115518,-0.8818997110834561,-0.456671617272689,9,13,4,1,1,1,1,-6.11336750505803,0.9936541668698855,-6.1259489763389
0.22268331249545237,-0.2580525748156619,0.5443040552316762,-0.6590749768367159,2,0,14,3,3,1,1,-6.9331774453547474,-2.4758963104465335,-6.941339220597451
-0.9352217244480099,-0.328313025921368,0.027733051426543254,0.5932897380302762,13,3,0,0,0,1,1,-10.050861377330175,-0.4796166321062476,-10.050655427604404
-0.5280067881815249,-0.7129104881124642,-0.6291822992518914,-0.6358737422362892,7,1,15,1,3,1,2,-9.542363601811827,-2.335388363629408,-9.529594299026812
0.726863155578769,-0.7210995275896797,0.13841292625885537,0.7359592534618058,7,14,13,1,2,2,2,-5.092247754776886,2.282926271992928,-5.12577364791517
-0.7371752342894631,-0.4750299841988179,0.16243095497876658,0.43633589512102744,9,14,2,2,1,1,2,-6.48180780705945,0.6547805061380285,-6.488792369221836
-0.30389608904535903,0.79111148174777,0.933244441792215,-0.11312179432791192,13,1,10,1,1,1,1,-11.775962199137044,-1.6419909871619263,-11.782450360190708
-0.7609382609058444,-0.5393615506342448,-0.7871764741943108,0.6435048339707807,10,0,6,0,2,2,2,-9.959924039995302,-2.4341781263702473,-9.950753697921453
-0.35853283537685754,-0.6154841630638161,-0.38106090182279817,0.9498085456204699,3,1,9,2,1,2,2,-6.214357229925058,-0.9756023229568683,-6.206863514670706
0.5726633107900809,-0.1897838908242866,-0.9945837003590958,0.6998929918903769,12,6,6,2,1,2,2,-8.285143093179265,1.6029429066088976,-8.306484673011347
0.19228529909979386,0.4791623544434853,-0.5780602187600992,0.6832440150855481,7,1,4,1,3,1,1,-9.612720107869595,-2.292266956464087,-9.62960565372746
-0.732443710012064,0.9066143351647451,-0.8546688248376866,-0.6018131601281487,2,6,12,3,1,2,2,-3.8518798756329615,1.2675802084424368,-3.8589803303178085
-0.42054403252357075,-0.5224964578279518,-0.5729142910193172,-0.1777113270400259,11,8,10,0,2,1,2,-7.83232880521821,1.776548008268006,-7.851948713098998
0.7324540611573536,0.7431717657248131,-0.1633083850124839,-0.11120876309783889,6,7,15,1,2,1,2,-5.292388356883449,2.0298923318002755,-5.314935861347346
0.011851600292787756,0.5554558201355861,0.716645877757716,0.689728170821017,12,5,0,3,3,1,1,-9.60296613675904,0.31881540949383746,-9.611395119600537
0.2712639972800799,0.9858869315658143,0.5554349781451013,-0.548320735553216,13,10,10,1,1,1,1,-7.316572779699082,2.5127805408031647,-7.328045076796505
0.623254028889707,-0.4121664789901325,-0.10734728002687755,0.4540370540282679,5,6,6,0,0,1,1,-4.614677967653379,0.08778531535997587,-4.633332803582542
0.13796638860824562,0.06295849256364172,-0.08407357102092905,-0.20642134917083155,7,15,15,0,2,1,2,-5.812508557228186,0.822937026667938,-5.824321001628635
-0.3324468058604044,0.15862680557692177,0.7780012216293317,0.13860996882440402,11,3,1,2,3,1,1,-9.804734094501725,-0.10659834551646283,-9.788613513612326
-0.10146368306872655,-0.40711022451169376,0.8592992154026566,-0.7507732286433453,5,8,1,1,3,1,2,-4.817352812757099,0.39109996936201025,-4.831847409672871
-0.7334314838356537,0.8554914661508146,0.735404195838478,0.41524117148107065,12,13,5,1,1,2,2,-7.756581010083033,1.6528461976931021,-7.748193717640025
0.2568139152819795,-0.12270196312803106,-0.9224861288916351,-0.0009033295906575312,2,3,0,1,1,1,1,-5.862805992187365,-1.2044492832146467,-5.851000236653536
-0.9312462832965496,0.27792604394656917,-0.8371055742176816,-0.12997081131955324,11,14,9,2,3,2,2,-7.175217728319656,2.655003012711513,-7.193201456967456
-0.5593452131248349,-0.7935667022420008,0.1700703374373238,-0.022915067119485766,3,13,12,0,3,1,1,-4.04930533591715,0.8026042513904659,-4.064741076159153
0.2991120135139236,0.7359991837901798,0.6563717386469059,0.2521094179616026,12,13,9,0,2,2,2,-7.4318415929712325,2.254994720531237,-7.4320429903532945
-0.11032128131894092,0.7988250443346505,-0.7329315336785012,-0.226607100025076,13,1,4,2,3,2,2,-11.424547421227949,-1.8008278416123638,-11.407123028695256
-0.7749937389467365,0.4718408127478977,-0.44980223688175114,0.2782156939894127,4,6,3,1,2,2,2,-4.66772157881257,-0.007155360919715307,-4.673900622544221
0.20578576521087055,0.3084409240580259,0.9963998153312352,-0.8500799130599739,2,4,6,2,1,2,2,-5.545061829685015,-0.5268946921588432,-5.543273835138935
-0.8694464848670722,0.643678645505805,0.29261986731476264,0.29468426874618237,4,2,14,3,2,1,1,-5.919763441425311,-0.7167300609100877,-5.9237231618678114
0.5035891747345127,0.17673137843531328,-0.5746714269773143,-0.8059635635258211,13,12,15,1,0,1,2,-7.730470204092312,1.9008043379001451,-7.753147853645188
-0.07275585131310036,0.5685425986134338,0.8937603926820472,-0.449659775023864,5,5,4,0,2,2,2,-5.053963948370652,-0.2822757795196555,-5.0578036648255305
-0.279880196138548,-0.04426529017372838,-0.2894320515261548,0.3650234602324003,11,5,14,3,1,2,1,-7.403567925987201,2.1029329885885235,-7.4341726463842095
-0.7494975378075841,0.3110199436922252,-0.9204057453286949,0.19536467104691813,5,14,14,0,3,2,1,-4.156403782335807,1.5576300157350014,-4.172277389183239
-0.012041701719624154,0.7387046019846948,0.47365291150300814,0.002080473969206853,12,5,13,0,2,2,2,-8.06804324481293,1.6252841809007357,-8.083733732077352
-0.10770148708566096,0.34332046199579747,-0.3321950569468921,-0.49148167802213893,7,14,4,3,3,2,2,-6.069717623954671,1.3241610343200938,-6.081768924596164
0.6874575854205149,-0.12391184818923251,-0.3152097534082807,0.09295272205075289,11,9,12,1,3,2,2,-7.425229654584951,2.5268006767022158,-7.430684231342442
-0.6211131336651945,-0.19770406101640492,0.8955921320289142,-0.20681885122734056,7,11,15,1,2,2,1,-5.106028536989979,2.2551755165555933,-5.12390064880035
-0.3465222188627328,-0.3007712023845557,0.19269299499355186,-0.45157422175170603,11,12,2,0,2,2,2,-9.052845327232745,0.3795924137550901,-9.058776117176421
0.4312414339435715,0.3738828700070207,0.7862274826449451,0.3788342677426493,10,10,9,1,1,1,1,-4.732356846157939,2.5082645590617623,-4.723634630207302
0.7172002139649964,0.925465167722278,0.2566942350988888,-0.6317973532780861,7,12,2,1,0,2,2,-6.310829226256618,0.8002136985110023,-6.322811425650207
0.5537874964097453,-0.8584171279776511,0.3207765047916509,0.6183896073134825,7,4,3,2,3,2,2,-7.8050827422830915,-0.20018513422093343,-7.8085365359177095
0.2808945479865057,-0.3716758723260558,0.915942132964908,-0.9331528551289925,10,14,2,1,2,1,2,-6.761661761281764,0.49878908053760707,-6.761104950096063
-0.5292334762032849,-0.01125837790848383,0.8296698999937562,-0.5765712557040583,11,2,7,3,3,2,2,-10.699873127120721,-1.2910598937812805,-10.699833640559639
-0.7067708856803154,0.29185578604607865,-0.5342417076963699,-0.6864791426967214,10,1,10,0,2,2,1,-9.15213225778145,-1.7048305736767881,-9.13331340723289
0.8232658274169511,0.856028473458762,-0.6691596957431813,-0.9953531877361395,3,6,8,1,1,1,1,-4.765602113077961,0.5223961353162808,-4.77263629358438
-0.49535451147250953,0.8305798807585478,-0.468628870267473,0.7916314631203893,6,15,14,1,0,1,1,-6.363916978342849,0.4950728139542599,-6.3690328003879015
-0.5538273309420503,0.0913373299372695,0.3679502598302826,-0.6195441383597249,2,11,7,2,3,2,2,-4.433502780451654,0.6754802776951638,-4.458030336660856
-0.32863519871431657,0.14916439510375912,0.02956846986626882,0.02652100914088451,6,15,2,1,3,1,1,-7.089973684819333,0.21276228395531446,-7.095851996271352
-0.6056340360638675,-0.8047799237820168,-0.6663028435888447,0.8474627917535522,6,1,1,3,0,2,2,-8.219589287408095,-0.9513678979870803,-8.217820630660139
-0.5412129956912359,-0.5633937763769754,-0.8906136508474647,-0.9646599104091322,7,9,4,0,3,2,1,-6.807284040336131,0.24962139182540352,-6.807539081476558
-0.7188161636532688,-0.15043331695162743,-0.31650231534814544,-0.6331527130040879,12,0,2,1,2,2,1,-11.807456979451572,-1.9999954759622502,-11.780039019199638
0.7740854888939237,-0.44995045502440445,-0.5527747604146704,0.7141938792198317,3,15,3,3,0,1,2,-5.439530695954956,-0.4341712136283478,-5.433233036379076
-0.12446989002374309,-0.3792582217837599,0.5242592409006492,0.8723531283330104,11,10,0,0,0,2,1,-9.940716403683519,-0.3698338346970258,-9.964279294580951
0.2482268400913088,-0.05184747178428473,0.7513702551722119,-0.45713827144789354,3,13,8,2,1,2,2,-4.0404435522348665,1.147793680067397,-4.045385409578156
-0.9437569874441525,-0.24935730845397241,0.25350669708466245,-0.7078068689173596,13,6,15,2,1,1,1,-7.963319114085206,2.0448082925494115,-7.982448492561709
0.7371056615716753,-0.6520782246075489,-0.9076070335967423,0.15919345482534797,11,14,3,1,3,1,1,-9.179782831852224,0.5351741522313537,-9.169143715460649
-0.5771374840021777,-0.4696585176332888,0.3257195752693314,0.9308972692012425,6,7,11,1,3,1,2,-5.6210768503397,1.5240713575158147,-5.620201348467131
0.9769809689736095,-0.3113839333600814,-0.8764752274196006,0.4687000706705915,4,13,1,3,0,1,2,-4.908779921116033,-0.07759850737931527,-4.920908329863349
-0.24336878566948106,-0.8232060657064832,-0.3155489504421909,0.9627666684825602,5,8,2,0,2,2,1,-4.817595282821054,-0.3085646906512166,-4.825631268432458
0.6416980185262575,-0.4370453950981612,-0.8598626085576211,-0.8867488852448839,13,14,1,3,1,1,2,-9.12107933616829,0.3614018586770728,-9.125008324034983
-0.03373070886900109,-0.873633806279547,0.2222830464224923,0.9674700673515155,10,1,4,1,2,1,2,-9.132391677640816,-1.9337036997349828,-9.109991926538552
0.16447489760517264,-0.4002514631118701,-0.9311935830930835,0.26985946023548757,9,4,5,2,3,2,1,-7.488352410666826,-0.21632147764776735,-7.499317793349889
0.7731908830047967,-0.1781148952997802,0.20860883964295773,0.26003736123765475,11,1,4,3,3,2,2,-11.309251182296208,-1.8288408299600012,-11.302644396934753
0.2874396126498917,-0.4457112962532803,-0.10064604563255997,-0.3094708958858938,13,13,7,1,0,1,1,-7.811216008019846,1.8553183466934684,-7.829661000982359
-0.6153072736921699,0.4347455481259468,0.32867873321136454,-0.3132444208508549,9,2,6,2,3,2,2,-8.668261850532248,-1.3552478418270624,-8.661107884323776
-0.1294145516247318,0.050307788223256766,-0.6007423846801649,0.5010883275074751,13,8,0,2,0,1,1,-9.66471689518229,0.3650214249927103,-9.68085777394042
-0.5339620712063304,0.6262840089634509,0.1768624809069046,-0.5784738011401875,6,9,11,0,0,1,2,-5.152395631909834,2.1896351923174495,-5.19022151144429
0.1952648797378007,0.47786091069894443,-0.9416602154185134,0.08247642886766027,2,10,1,1,0,2,2,-5.289910385738472,-0.6744805286107263,-5.272554031667352
-0.2825149789142227,0.9912903533486985,-0.0396329694762243,-0.028228787620773632,7,1,0,1,1,2,2,-7.770461621333577,-0.7649513926804822,-7.781931870648134
-0.9985045832589379,0.18827278295510252,0.4386012180502272,0.23749396491521257,2,6,13,0,1,2,2,-3.9981344081218886,0.9278651385770156,-3.995877609212228
-0.32918637300730613,0.9045280290667446,0.0661105801894224,0.2630887573523206,7,2,6,3,2,2,2,-8.520011509781689,-1.0702681389244573,-8.505220543735472
0.8598711881481713,-0.08258976866492351,-0.6367371562423563,-0.3952085193921555,10,14,3,1,0,1,2,-6.6656699085289395,0.6741674941772149,-6.6826037523071955
0.4208436300248235,-0.16215275041416266,0.034544339508621125,-0.8315739776458033,9,10,5,2,3,2,1,-5.656912513870579,1.5560095074136082,-5.666922196766326
0.4297968761545772,-0.14031066051368923,-0.387115326899514,0.9244258202318894,4,10,8,1,3,1,1,-4.505210246533463,1.1045205284972999,-4.500843891755695
0.3468394578228653,0.22899892051038506,0.7849381879040234,-0.8427465780204839,3,4,12,3,3,2,1,-4.759330333605443,0.08605713993130532,-4.772660625970718
0.0666167249174816,0.9919872982013993,0.6010722102534953,0.6912841832488428,7,14,11,2,1,1,1,-5.019867898509038,2.474603711600591,-5.040832923899158
-0.26777376414249754,-0.7927265470384088,0.4048107317324039,-0.40108455213149075,9,6,1,1,2,1,2,-6.896675336535422,0.5429722411062435,-6.914004895459047
-0.7067833992799937,-0.6806673012656985,0.5801664999428755,0.23258149670828931,2,4,2,1,1,2,1,-5.556849094804162,-1.1414156559995188,-5.558617618540921
0.2474874521751913,-0.7319502113620164,-0.7684799075073507,0.6883717916481633,12,5,6,3,3,2,2,-8.866108309391773,0.592916883169089,-8.869904595901623
0.7950646530441681,0.8155224873003573,-0.8251663842578323,0.8729866626204514,13,6,11,1,3,2,2,-7.4931223537043055,1.9963875453739235,-7.515733841063057
0.936417681725811,-0.7042951242752324,0.8817525349894177,-0.6342138938626627,12,0,1,3,2,1,1,-11.259584957284623,-1.668162134136168,-11.219501383747843
0.2903001666018068,-0.9660617413690671,0.9207335492442605,-0.910823814531712,8,8,1,3,0,1,1,-6.666459229220709,0.4719971692026293,-6.668017223548429
-0.9009747405954129,0.1987171742716054,-0.31665085236309176,0.9066327444019211,6,12,3,2,0,2,2,-6.449937161091254,1.164285808646307,-6.470086495639163
0.36887072213861494,0.006440829717268892,0.5302976997225279,-0.029418731876569293,10,2,0,0,2,1,1,-8.01466728937676,-0.5092215720922181,-8.004262703559462
-0.5739293603134716,0.21555687721377437,-0.8324180549034768,0.2861219870800593,6,1,5,2,0,1,1,-8.985330532426671,-1.7496538375727595,-8.978713750464635
-0.7611022320714285,0.24460595814805242,0.8688404336850275,-0.5869311920559872,9,5,0,3,3,2,2,-6.6952334978821355,0.5730756768173851,-6.70721024935571
0.09249520026170188,-0.8210537543792256,-0.16403182898617286,0.7065695971344039,8,8,13,3,3,2,2,-4.83864955033919,2.4851535990727234,-4.863207564013476
-0.8418479580467038,-0.10499422060098373,-0.7962164920568944,-0.9681594654744028,3,12,11,2,3,2,1,-3.76434292310069,1.4627320188232207,-3.7824076124248522
-0.5326191023492728,0.2784036587799197,-0.5286349308482301,0.4273205662243076,9,1,0,1,2,2,2,-7.716631593095353,-0.7231444869264202,-7.720031034195988
-0.9109819214476573,-0.42172656316247803,-0.09742964564472012,-0.7660339072294848,8,4,13,2,0,1,1,-5.841855309538292,1.4224896859790306,-5.851635853254104
-0.6166573623394513,-0.050911299682887545,-0.27702570035637586,-0.2825459609078025,5,13,2,0,2,2,1,-4.550488870088511,-0.0366660488730372,-4.5642817548453305
0.6109325660811735,-0.32277754177473494,-0.8891340221175323,0.10837530200958234,10,0,15,0,1,1,1,-8.966848314952264,-2.1244990716591676,-8.939086577298461
-0.5233255787440061,0.5879101694311812,-0.027034468535154232,-0.3319089031600808,5,9,9,3,0,1,1,-2.8444692450033693,2.7102484055645495,-2.8414645044562414
0.5568568135627998,-0.6589239022035482,-0.1052989019887487,-0.5790806556469315,8,15,2,1,3,2,2,-6.598343725379665,0.555044654762179,-6.604899478738607
-0.2868821576462226,-0.10539448749479874,0.9310358364695328,-0.24530304553937676,2,15,8,1,3,1,2,-4.650686136322438,0.5645834415382417,-4.649997531341865
0.4620206982789663,-0.8467551960155946,0.3280660662226351,-0.5248799708644603,5,5,6,0,2,1,1,-5.48435890276012,-0.5709518877807362,-5.476373808605757
-0.5900415343481784,0.4839907822523446,-0.8954417934624808,0.7050852897510007,11,5,6,1,2,2,1,-9.141799542959681,0.5919345617809064,-9.14321240441648
-0.36154940442762307,0.8118233424692951,-0.7467257489632513,-0.6429604214548026,9,3,15,1,3,2,1,-6.754457740807777,0.09531774820733831,-6.76177901750052
0.16655239427819324,0.46951857769875716,-0.3569339823233184,-0.9306985803719658,3,4,9,0,3,1,2,-5.70144044691389,-0.622665736176737,-5.684257442625792
-0.9239016433798182,0.45727404463379817,0.05613616186415782,-0.5958381278269584,13,2,10,2,2,1,1,-10.764404217301346,-1.261138980774078,-10.715439119787494
0.5734460294670816,0.019452150576359406,-0.39986583418912014,-0.6974714310746482,12,4,4,2,0,2,1,-8.88590483069217,0.5103081574530737,-8.88080983378967
-0.8450327468890346,-0.9639419820821755,-0.7953356409318737,-0.17900257260524133,3,5,6,2,1,1,1,-4.9327138787169735,-0.0962149477003465,-4.935535559625159
-0.05735641178986328,0.9621952490270191,0.4807565938820395,-0.7639879467612503,3,6,13,1,1,2,2,-3.7375415798457845,1.234968602345662,-3.732422282510628
0.2501831053730572,0.8923737879825224,0.15954288352495927,0.08043453355723718,6,6,13,3,3,1,1,-5.755661059277535,1.2351683856671631,-5.757112586084761
-0.5942536481715308,0.49125666504100396,0.9912381192454134,0.3313010012519195,6,11,3,3,3,2,1,-6.18358931886269,0.9835037785640016,-6.196721182047319
-0.25538580285390444,-0.49067246822007626,-0.02209814712309588,-0.18518423729062916,4,2,4,0,1,2,1,-6.151455614098866,-1.433115823535135,-6.140247101095205
-0.08003666064379833,-0.441321029446881,-0.26121767108977245,-0.6809200866231528,7,5,13,2,3,2,2,-5.861496715487066,1.3909503644539063,-5.882685505615372
-0.6046193937710249,-0.36236535425399063,0.18699283164370284,-0.579764448119571,8,13,11,1,3,2,1,-4.728923128341592,2.8821799106460726,-4.757246842638914
-0.9686081888074407,-0.27980073843577347,-0.8203557411487905,-0.4863399245496296,9,4,7,3,1,2,2,-6.4449649799863815,0.8125994745940958,-6.462923530820357
0.8749623447982093,0.383854726533184,-0.6882969268971131,-0.5131147664691786,13,11,8,2,3,2,2,-7.425368339604646,2.5863434023985525,-7.44659631606103
-0.9974638461690195,0.7880143958336121,0.04342360273383661,-0.4746605293390309,5,12,9,3,2,2,2,-2.0048345644789167,2.9841039163362306,-2.0293199575309884
-0.19547917263291592,-0.8975514071913735,-0.006969155538790295,-0.7533630178494155,9,3,10,3,0,1,1,-6.647528300969532,0.5172124990808563,-6.647312734742932
-0.46411449978630426,0.04038921544777119,0.1314840521418028,-0.9693788267461891,6,1,6,2,3,2,1,-9.781777794075275,-2.2874992502768197,-9.765331125453688
-0.2665561828124019,-0.7883899502869716,0.2564131941860879,-0.7572561509027607,5,9,1,3,3,1,1,-4.574057957419281,0.48753959907405203,-4.589024334589576
-0.013438345322879908,-0.9920801139757145,0.0023254629149807027,-0.23245508404518156,11,3,2,3,3,1,2,-10.248838828388829,-0.4841061158788936,-10.222423776637175
0.7336429713769783,0.7879461149250093,0.8395851435588726,-0.8103016134936878,11,2,9,0,3,1,2,-11.420605268989693,-1.9378132705681859,-11.399530668405486
-0.6615938966454964,-0.6249455541756668,-0.9788967263681989,-0.8171474622765815,10,2,6,2,2,2,1,-8.130815278443498,-0.9794385138878242,-8.116457684826717
-0.9638378155886291,-0.19934026317848352,0.0997538423124209,0.23916518565417366,6,10,14,1,0,2,2,-4.958374105161007,2.4226370301734894,-4.978425563890934
-0.05401881260369468,0.039370062300753794,-0.6188479069656123,-0.07592131432088878,3,11,5,1,2,1,2,-4.707210624912569,0.1814408238344739,-4.716005957370122
0.7990255301926197,0.8817598126829693,0.3417297740038119,0.32884757318535573,2,9,1,3,2,2,1,-5.671312547314922,-0.7523092579146538,-5.662402833516458
0.24387346751341843,0.21358579164267355,0.6989398031673246,0.08240753154259672,4,15,10,0,2,2,1,-4.216555086230622,1.9008404398033116,-4.216455042296353
-0.11111808465700257,-0.7167655100267656,-0.7950073416215744,0.07092989931390825,11,1,8,3,2,1,2,-12.172465514933563,-2.120253225867126,-12.139215978243836
0.9034048127810743,-0.36055830132029154,0.7361963197341257,0.7625013633637796,13,13,6,1,3,2,2,-7.9168824333529075,1.9459656309631053,-7.929932193272431
-0.964572298781222,0.4063995695509739,-0.9565998094489168,0.2623761561201423,7,7,5,0,2,2,2,-6.479511492526,0.5423849604517372,-6.483957210307019
-0.2742683660097931,0.2021823347926055,0.6972131037975595,0.7772842276730345,5,5,15,0,0,1,2,-3.6852258629425796,1.6242871304923645,-3.6801067061914914
-0.6110729616353725,0.1238962199864786,-0.37087169814526955,-0.8312582071229899,7,7,2,0,0,1,2,-6.94609011910779,-0.10792785163414517,-6.94635083733759
-0.28115234633836583,-0.8370522045741162,-0.6133215327758956,0.9014894264253435,4,10,11,1,0,1,1,-3.587422331196319,1.548081677037025,-3.583101901097048
0.9578391122397996,-0.2272637257263861,-0.4654826297058765,-0.15697763497941897,8,7,7,0,3,2,2,-6.260368979399242,0.9356591778931439,-6.2675923821526185
0.8006244791489818,0.3296359814325418,-0.7895608895236605,0.3440395243610701,7,10,6,3,3,2,1,-5.6820086830574565,1.7611163112238948,-5.701629935668472
-0.45266723015708465,0.9600109263936338,0.19251715046540419,0.41947416960204054,12,6,11,2,3,1,1,-7.803221880984386,1.379671843542828,-7.795661015113242
0.5517445790882534,-0.10643264698357702,-0.1049995043791434,0.910045839223337,3,12,12,2,2,2,1,-3.7913535058994356,1.3036032538172369,-3.7953219345307483
-0.06854884466500488,-0.5195099630713922,-0.06039135710263688,-0.08906885598727654,13,11,10,2,2,2,1,-6.663094100660473,2.8791000984748494,-6.681319732552648
-0.8797828878432083,0.8318699250223074,0.23090284076881207,-0.6146178106140641,12,8,12,2,0,1,1,-7.526872499601841,2.5590743926825024,-7.534652853900025
0.8955391640642965,-0.8926058428013863,-0.787508583060879,-0.6526567260913203,12,8,2,2,2,1,1,-9.122605620424983,0.6224264821871729,-9.127479519594075
0.25700780016713565,0.11450366663682132,0.48527197936338107,-0.4404661382259183,3,5,13,3,0,2,1,-3.854739936682773,1.2535591353398254,-3.8533632410825263
0.26750817438067265,-0.7189853937828135,-0.1140979785041345,0.12287675586624869,12,15,7,2,3,2,1,-7.735182855555869,2.007430357755566,-7.753266876771781
0.36841815037697323,0.7648823826951634,-0.5929777833362271,0.746722235682876,2,15,2,3,3,2,2,-5.302515557176879,-0.43131572173133326,-5.310563831554007
-0.17253420483934034,-0.4015031614796791,0.49621133577497845,-0.5834446496929084,13,11,6,0,2,1,1,-8.414452211935297,0.9804415802137939,-8.413855546594942
-0.15041163733717644,-0.22889499701666138,0.8308324029334069,0.5238687514861942,7,9,11,2,3,1,2,-5.04527571315543,2.4706626343469384,-5.058795412627657
-0.4754513563700302,-0.1278590395613748,-0.6861947517077598,0.895130252648086,9,8,15,1,1,2,2,-4.820274365704674,2.505585936278034,-4.841176115007096
0.4695236227106887,-0.4957120883221129,-0.01837939746391437,-0.8489334616861848,7,10,3,0,2,1,2,-7.055072186163655,0.25225929237047723,-7.05992293622529
-0.7477246839676959,0.059067230044914876,-0.4622769100419868,-0.9579261950790627,12,3,2,1,2,1,2,-10.129292273633123,-0.40268551019675713,-10.100200285195829
0.9989357884051604,0.24475186294634832,-0.13802425468561896,-0.42367095423209733,13,1,1,2,1,1,2,-10.593170444172854,-0.9763807748189436,-10.592864559222694
-0.359402515006515,0.8133065939039978,-0.6175157418477573,0.23085783006585325,4,10,5,3,1,1,2,-4.428239337563445,0.89492385603189,-4.429217034599011
0.3822117401077023,0.766386105847217,0.8963970134861348,-0.02649790329536894,3,12,11,2,2,2,1,-3.951069931734182,1.4150278827980698,-3.9497655563183955
0.8931971455566774,0.45260700073763593,-0.5606357332483474,-0.10183321464777317,7,10,8,1,2,2,2,-4.616755310974153,2.536489215160527,-4.640922186963252
0.034263784021276056,-0.7658711740362747,0.05635544284603422,-0.7462543438738134,4,2,1,0,2,2,1,-6.034866765416544,-1.301252058493121,-6.032113549907115
0.9408770977681948,-0.7752281354169483,-0.46299016549432936,-0.015196481591328581,12,6,15,0,0,2,1,-8.4523897202053,1.858770382739179,-8.468096471879853
-0.40214769980333354,-0.17836720886514446,-0.5646004022855351,0.9320429182604171,6,3,7,2,0,1,1,-7.681427363668482,-0.4502470697690001,-7.6766248177490555
0.04862987668024199,0.9259159892972593,0.21537128210162204,0.9667744409211452,9,10,8,3,2,1,2,-4.8110433901565655,2.500278540123989,-4.834578335977973
0.5429466897192128,0.830277640809792,0.709030871821499,0.3663511264796362,8,7,15,0,3,2,1,-5.432387121223146,1.7148085049045823,-5.448964791165012
-0.8182469232607033,0.7093500827685271,0.26111206181839064,0.4944722760791005,8,14,8,2,1,1,2,-5.847498725134146,2.2009232129545153,-5.866282231282084
-0.5764037002369946,0.5850795352426734,-0.6261854070997637,-0.8666803403533878,2,4,11,3,2,1,2,-4.9275273465436635,-0.298273535738876,-4.9227997543553865
-0.28107075629211287,0.7167388134393169,-0.5347922757024881,-0.7689882676870676,7,12,9,2,0,1,1,-4.634898936315005,2.7423812054172694,-4.663774525196196
0.33863083272700334,0.776544393023012,-0.08011609741207448,0.21394623254853085,11,5,0,0,0,1,2,-9.568082813475932,-0.08240398668282486,-9.557899698149157
0.03804338715711153,0.9585265828090326,0.3927248650660611,0.34395227585410226,7,1,9,3,2,1,1,-9.72589958357761,-2.2531265726307512,-9.684931546253306
0.04366175061037869,0.17130867085759838,-0.983008842785581,0.5220119658991107,12,0,6,1,0,2,1,-11.373355448869187,-1.681674970783591,-11.34616426095543
0.7628206646465001,0.1872971702147217,0.21572564816196094,-0.19327138994729354,7,4,3,3,1,2,1,-6.939155227698497,0.12271823499349396,-6.942089280199018
0.12023196601869679,-0.22707487134412951,-0.1595007963849162,0.124221765246459,5,0,13,3,3,1,1,-7.266687537278933,-3.093784751929247,-7.257624244607985
0.9495396868408261,0.65120684981403,-0.8799836148219764,-0.24754124327761784,9,7,2,0,2,1,2,-6.7769039042888295,0.2122154949464519,-6.787864116207113
0.4791264962225361,-0.8267604782906119,0.3383083110697016,-0.17939255625467587,12,12,0,0,1,1,1,-9.832100603112256,-0.31581324242256276,-9.835785640128137
-0.2875002107924398,-0.645569886242416,0.39023963189153466,0.23248129866122458,2,13,2,3,2,2,2,-5.169349367074715,-0.309399777049121,-5.168854258671403
-0.4960035567118566,0.8415129021094674,0.1631776756995107,0.06696041748956572,10,6,3,3,2,1,1,-6.917025874441959,0.6112642411439079,-6.936047725302515
-0.05055774574357419,-0.48321470425925983,0.6371864607462159,0.7992011895264717,13,10,6,2,2,2,1,-7.497767718811557,2.0746516308306875,-7.515744410075778
-0.5043751141861863,-0.9273185033675151,-0.7963054697152345,0.4569878676948804,9,8,12,2,1,2,1,-4.468995535463889,2.7844690763198003,-4.4829597455384596
-0.3885957283790229,0.04900114843795289,0.3037361872952118,0.558966033769057,2,11,13,3,1,2,2,-3.799063364564488,0.8804430784972453,-3.7951366089202727
0.3857568553933044,0.11174162839791868,0.39905574080514383,-0.17596452209668723,5,14,0,0,1,1,2,-5.181566897458551,-0.2078592980196527,-5.1872767888127616
-0.8613909879625026,-0.08717312057515136,0.21937812249913602,-0.48825491837557444,11,11,1,1,2,1,1,-9.364873423329383,0.2593368728418351,-9.361894054375188
-0.01080589447248248,0.7894951416626022,-0.4646631256114049,-0.17880260552346683,5,11,9,1,2,1,2,-2.540081871747577,2.5524165595434356,-2.542836915479884
-0.13811732696334622,-0.603993939384893,-0.12395640729934132,-0.18251247438294427,3,7,3,1,2,2,1,-5.125325978494882,-0.4525055362747678,-5.1289526715031135
-0.3588648279670019,-0.7300430278567158,-0.40764646888200295,0.14456762908400234,2,2,1,0,3,1,1,-6.7768488575453505,-1.5955204038693955,-6.747126007382719
-0.3884877449752506,-0.8543094049096005,0.8652793875998581,-0.2108977414372537,2,13,13,0,3,2,2,-4.301970526624278,0.721560220087927,-4.302517375584477
-0.5073035055153963,-0.8734931822026408,-0.7365809295872898,0.7174899370591603,9,12,7,1,1,2,2,-4.598425584350722,2.4692152506919944,-4.6247613043200015
-0.47794321692830377,0.7515250777183107,0.504691405063912,-0.9647096796427883,6,0,9,1,2,2,2,-9.587616537563122,-2.5453704863671627,-9.567946743390479
0.3634497008246842,-0.5844190705904924,0.5978971241434121,0.6060743215349436,13,14,9,1,3,2,2,-7.072845092831911,2.5406478630562455,-7.092420410808276
0.481766413443971,0.32372062443001104,-0.2889404056959848,0.6177170780671306,3,0,13,3,2,1,2,-6.495204972646563,-1.9291863268984148,-6.485177241326005
-0.5455846443359911,-0.18718742639800912,0.7025223347241205,0.5969684858608508,5,4,2,3,3,2,1,-4.963539216567907,-0.19040839700064166,-4.960144472130216
-0.8029062971741152,-0.5358428442676699,0.4178000125031649,0.6474889238245993,12,6,8,1,2,2,2,-7.903411551124289,1.764827790563841,-7.915591462439648
-0.5127228613088342,-0.06279637975698038,0.1826022978464894,0.7736818056632142,8,2,5,0,0,1,2,-8.059217460818054,-1.1216458816814745,-8.042644597157796
-0.820695537528642,-0.32528184328544074,-0.8205981619703084,0.9230874457622191,5,11,1,2,0,2,2,-3.874861194139704,0.7055282185554966,-3.896328488777425
-0.6899826651664909,0.32890131418651913,0.41759852981230794,-0.6442404090787428,12,7,1,3,0,2,1,-8.46288712606774,0.690142103287014,-8.47099084528918
0.5799490000335457,0.278590945330915,0.7069311064051063,0.47474594406134263,11,4,8,3,2,1,1,-9.535308815941896,-0.07395520528428139,-9.526741960970895
-0.18421152643961913,-0.42519493230903493,0.11575836715577115,-0.3913848163582714,8,7,6,3,0,1,1,-5.620697299488229,1.518143446113019,-5.638894256023321
-0.6448841605735545,0.8303342759491099,-0.06958913375665787,-0.8736234414509676,2,2,11,1,0,1,2,-5.197074469089784,-0.674456099746257,-5.189912785763206
0.5856800905470543,0.8115135812728957,0.9501743394153626,-0.5354206918070947,9,9,3,3,0,2,2,-6.0546335199115475,1.3127974703737462,-6.074112620098382
0.27221126928723716,-0.6705382078378765,-0.1403374849739949,-0.4254846102458647,11,4,12,2,1,2,2,-8.012240239398048,1.8055956591428908,-8.024107833418757
-0.7234336531905046,-0.14775525805502898,0.10464299474855587,0.19776618951463432,13,12,3,1,2,1,2,-8.732275799234456,0.8848836533283931,-8.738994993296542
0.6101867535990524,0.7011603946131988,0.10109060123999103,0.6517764528536292,7,3,0,0,0,1,2,-7.558896301052653,-0.4276578135869492,-7.570468247834356
-0.4804111676576792,-0.4906766271351064,0.9963901089555713,-0.6241480842524092,2,0,1,0,1,1,2,-7.3133725529458395,-1.918096358120638,-7.305264124803178
-0.5612212216075074,-0.07129950023571663,-0.13349813538194422,0.5993837240055824,10,9,7,0,0,1,2,-5.663369914182483,1.6673275135183727,-5.677751898331576
0.547990174588018,-0.8958551875574605,-0.9743567009787883,0.5910887838532961,10,1,4,0,3,2,2,-9.384898066286187,-2.0356785715931336,-9.36988823544631
0.8714985230491008,0.19522638186492092,0.6188549769256297,0.6003052967835012,3,10,9,1,1,2,2,-2.8442539286576354,1.415571945846646,-2.8687223624210167
0.6222091326106363,-0.6055146676659664,-0.5729250442320972,0.35218606832915356,6,7,15,1,0,1,1,-5.772058748745384,2.0938699540162946,-5.8022049349725595
-0.35361150028524513,0.8703171447532423,-0.27335485582755203,-0.2194241826737271,7,10,10,0,2,2,2,-5.067267076062732,2.294667175624185,-5.086547762036652
0.8294986574553207,-0.6660996419310616,-0.7576890774780292,-0.8291830343834694,10,13,2,2,1,1,2,-6.3652654535234445,0.7470213245626661,-6.3813428299687365
0.015018188938662913,-0.19749483359254394,0.7101567719393762,-0.13616293770834242,8,0,2,0,2,1,2,-9.514997079295973,-2.1274694233685723,-9.510023618313554
-0.3459864630077958,0.2559174706858156,-0.4496195764530486,0.8191733901075546,8,9,7,1,0,1,1,-5.416857768243312,2.0467011113521303,-5.444181149992097
-0.844575163216549,0.06472046972262979,-0.3932714355716591,-0.21432184703719526,3,1,15,0,3,1,1,-6.353767401580726,-1.7701187422246958,-6.350519527967457
-0.14498488481470084,0.4656766745448311,-0.3273838111725005,-0.3427913210403146,12,8,15,1,1,2,2,-7.266575521712572,2.439984257683397,-7.287990561458906
0.5375283614423207,-0.4688248033852802,0.534466788318446,-0.5882253784668012,8,3,2,1,1,1,1,-7.974768416782671,-0.4912561695334224,-7.970655327207337
0.873322609169362,-0.7874429768589284,0.6839670561164526,-0.03429047003410646,12,12,8,2,0,2,2,-7.247077059128604,2.614887166892402,-7.250381725061161
-0.23286521798541582,-0.016524113962021136,0.7924724982922662,0.6134156154901229,11,9,15,1,1,1,1,-7.263175458902359,2.2385446649519176,-7.280389148408394
0.3611336827214302,0.7176831668285206,0.25774628882661044,0.5256958046929581,13,14,5,0,3,1,2,-9.039095135264606,0.8369670848820746,-9.057277625062309
0.7029783632930933,-0.033867509613394686,-0.16785865918262766,0.9557073870035635,12,3,2,0,2,2,1,-10.39930634163797,-0.7864229600340725,-10.384584549133745
0.5101208296323656,0.3446536199872825,0.06240209363919247,-0.8022533146746973,13,15,15,2,0,2,2,-7.541377218353671,1.5508118613682018,-7.571762301678114
0.7556946220331284,0.09885722457703205,0.31235807244537406,-0.2355253599710172,10,12,15,3,1,2,2,-4.991971280739267,2.2730071008828103,-5.019884966898454
-0.812959752804181,-0.1457751071613318,-0.742491125263889,0.8952473170413342,11,11,4,1,1,2,2,-8.284643198041575,1.4807837971118134,-8.293615775176072
-0.3887030063276331,0.18596540193486422,0.07536704351020096,-0.9905751489555177,2,0,7,1,1,1,2,-7.193664369900758,-2.2054225051994383,-7.164170471679468
0.7649902101362729,-0.9597565562938519,0.505454275651952,-0.05245341497115419,9,3,2,0,3,2,2,-8.340850336438617,-0.7674033922936325,-8.338018240372843
0.28253141851373953,-0.17271087054460232,-0.41437426652566245,-0.2498011893633001,2,2,5,0,1,1,2,-6.131176565289307,-1.5873233212603055,-6.132804301049293
0.28422047005104223,-0.40369928744688877,-0.7470715091928577,0.6851090029303626,2,12,13,2,2,1,2,-4.292475809626088,0.4565787214694846,-4.316735455045964
-0.8487392723309011,0.1541280904514053,0.2852558704218633,0.6996852091940482,13,10,12,2,1,1,2,-7.01525665926516,2.6529555617471554,-7.0227186632684875
0.5424861480663561,-0.9223741043763958,-0.6117424591080556,0.07321501852754864,9,8,13,0,1,1,1,-5.59560498595973,1.7503656423006233,-5.615958974331911
0.754814690790294,-0.9194373865320393,0.6096656345929441,-0.26202477468448704,5,12,14,0,1,1,2,-3.628941790069789,1.2259901846367223,-3.642555228204862
-0.6807344864531197,0.792563104327576,-0.19101787109618118,-0.08874876928959963,11,0,6,2,0,1,1,-12.056696373181651,-2.131711688007174,-12.048949853232358
-0.6264549435377413,0.662491610179885,0.5335367126766715,-0.29871461708570624,4,14,4,2,3,2,2,-3.813616184897643,1.0634123179554946,-3.816233498978331
-0.5025492124187507,-0.9690035163476194,-0.666471462254616,0.21332305955173547,8,6,10,0,3,1,1,-6.808186660030984,0.48005133413242346,-6.807766357833603
-0.8429275144144026,-0.2871905283006706,0.4953036491299556,0.10138108938958923,2,1,14,2,0,1,2,-6.0399932376300525,-1.0318661578294184,-6.003274464648119
-0.1963730827966097,-0.8473950916518409,0.4654003677416141,0.2337695119303631,9,3,2,3,0,2,2,-7.0971400250928935,0.0300420753762749,-7.086201375573599
0.17155654186209524,0.17353581568918242,-0.10854035819426167,0.6722372310900853,3,13,11,3,0,1,2,-3.874753124342248,0.6485107686399657,-3.893025999495587
-0.46795724654239645,0.18163174979101537,0.011545667738421805,-0.9640237368552247,3,13,14,0,2,2,2,-4.3080537902317495,0.5778729758462807,-4.319249031857147
-0.9593178362356447,-0.589625714190386,-0.025834911352843992,0.7565049354646931,6,8,2,2,2,1,2,-6.67766671379762,0.6852654712206053,-6.698673867611107
-0.07289716422935166,0.7756758451857602,-0.08975153793446111,0.11182403414864073,11,9,8,3,2,2,1,-7.380134978526667,2.523445183703374,-7.3872249131493986
0.3541875695672887,0.557031760123327,-0.7379707626990688,0.20191438999499445,4,7,1,1,2,2,1,-5.079451292204992,-0.0015057632264149135,-5.090599527056301
0.04348645158182918,-0.9731810922557538,-0.9611074831609068,0.9459232699040832,6,9,12,0,3,2,1,-5.294931516509549,1.9062523784511913,-5.310248385027806
0.274809224522367,0.11341851310570772,0.4765910209566153,-0.32878151151819734,5,14,12,3,1,2,1,-2.7647181407728616,1.9550694382467024,-2.7734684861382584
-0.9632832320015521,0.30798844284049665,0.23717029814423074,-0.38030576649344017,10,10,11,0,3,2,2,-4.66628612574695,2.2941505308737535,-4.688459275114835
-0.09537192989732901,-0.9136594182741171,-0.3807985098289999,-0.35977971798819763,3,14,5,2,0,2,2,-4.587608698132377,0.31819979475956295,-4.603259198144753
-0.35691633520425725,0.9964680516574407,0.9923273863405264,-0.6175789645065164,8,9,8,1,1,2,1,-5.152799449268053,2.4892971796027354,-5.186357456829518
-0.16817269140498103,0.440666738331986,0.8365700707599155,-0.1839190767943668,6,3,4,3,3,2,1,-8.215692404226225,-0.9160625237605691,-8.216363453770805
-0.8683403132736924,0.38514560015516364,0.1437950449179075,0.814926352692851,9,11,5,3,2,2,2,-5.257354414743001,1.85812971985514,-5.275900147287783
-0.036010164534265865,-0.8590786446660834,-0.44371271910217835,-0.3509867016621053,12,1,6,1,1,2,2,-11.1971616035121,-1.3336536814654123,-11.193326389979305
0.054294588598361004,0.5279263926512359,-0.9898423740485456,0.8355172852703214,10,14,6,0,0,2,1,-6.200670473978968,1.0690828680830067,-6.330421444354811
0.31240596074721316,-0.05667363442967943,0.14325538672233096,-0.9071942279697487,10,2,14,3,3,2,2,-7.354362098961287,-0.6361744297048834,-7.3619670906347325
-0.11392004672967837,0.23562638917857281,0.5399472364132019,-0.7920812481752209,6,5,1,3,2,2,1,-7.213372425248716,0.34496491982461863,-7.226847897536056
0.036647846079646884,-0.07638703687596271,-0.3711317883771892,0.1619371732631849,3,5,9,1,3,1,1,-4.989856191454234,-0.20052190271868073,-4.990881634362802
-0.12298396660206001,0.22204682308384904,0.24838414579254087,-0.7359296462200089,13,9,7,0,0,1,2,-7.981325871528583,1.6750843407799594,-7.9896212978961305
-0.307467916930503,0.6154785864014289,-0.28721900140019163,-0.7981046367279188,13,13,7,1,3,2,2,-7.546736074821637,2.1629954096983406,-7.547836450052915
-0.35058933148347204,0.9628951908582586,-0.7305054697381852,-0.37038988215886337,5,9,8,2,2,1,2,-2.9052223018170804,1.9488253777220765,-2.93185770073193
-0.24015141807597096,0.0038711615617212924,0.2101425068754874,0.11978106369157082,10,1,5,0,0,2,1,-11.12985339072571,-1.6055759017085478,-11.26905266781057
0.773230977978711,-0.47392764492213946,-0.5508810614622073,-0.06898866694504058,7,1,2,3,2,2,1,-8.465014460459335,-1.4427877725661338,-8.460283890265789
0.036799253266130316,-0.7747815413015586,0.8679748370252345,-0.632840745289708,8,14,6,2,2,2,2,-5.509405963060579,1.984379979896711,-5.5166975678405965
0.8871062912988188,0.805067765277151,0.744322303939013,-0.8574833347035442,7,5,8,3,2,1,1,-7.019250880813756,0.2606718480058093,-7.029030739350403
0.42940463276451535,0.8754092307587353,0.8245091222023113,0.8921512361376627,12,11,12,1,1,2,2,-6.983557173447707,2.734196046100965,-7.009464732310355
0.7169405051965259,0.09278093442347224,0.1389530293260215,-0.3136522855854329,12,15,0,0,2,2,2,-9.725874798279158,-0.12068124317436454,-9.732755853316142
0.0877558423222351,-0.32289194512589736,-0.053130132811902486,0.22634072148623408,8,13,9,0,2,2,2,-5.134355459093425,2.367776827460451,-5.170863526594087
0.5591057375905235,-0.9551015031373506,0.1997715761055494,0.3908213419394486,6,5,13,2,2,1,1,-6.27057214276725,1.0146251410914509,-6.2881350965991585
-0.6741946910452119,0.624827315247801,0.7067914670738833,0.828680885332967,3,13,5,2,1,1,2,-4.509780341265014,0.3434816802362196,-4.509542154246963
-0.4919379644020281,0.9642703688723009,0.9660399961527169,0.8499538964700695,10,10,10,1,0,2,2,-4.3742013364002545,2.8735848592027926,-4.386581753532417
-0.9991969119493203,0.6117823383937084,-0.8415007877401424,-0.6170207701837611,3,3,13,3,2,2,1,-4.545835660980387,-0.060001831936108516,-4.568811095482719
-0.7476938074243664,-0.7534321450951744,-0.7050947990501977,-0.9405274774107948,11,1,0,1,0,2,1,-10.319035182983754,-0.7735905665874003,-10.311068241539314
0.5167695431798356,0.21202766387216254,0.14062501565300778,-0.8928468807851841,12,11,0,0,2,1,2,-9.532677107882627,-0.010475504759252777,-9.522402244685242
0.7132246724498521,0.8553490829990384,0.8996584109727315,0.10965159300661242,13,4,7,3,1,1,1,-9.065531303681745,0.30189913262280216,-9.06238430548984
-0.0144373082700886,-0.6785733016180286,0.9565309270589482,-0.6829595319451811,13,10,12,1,1,1,2,-7.2812136657404345,2.529925218413325,-7.286810971790944
0.2608352367627087,-0.4141495931937542,-0.25291940737140894,0.33993984819331335,13,3,1,2,2,1,2,-9.938535273067561,-0.012782393467585577,-9.944407376476168
0.5785813093542094,-0.9375728793225049,0.9337311005867872,0.05318988517957868,12,6,3,1,3,1,2,-9.167478379094344,0.3957604680492998,-9.153668103423403
-0.9214161096986151,0.3098142462957181,-0.11452814458708338,0.8978324363774302,7,11,0,1,0,2,1,-6.8618788019287935,0.20175515289213145,-6.87048360296147
-0.584312557160702,0.6268137871293593,0.4856625529313805,0.32318213191853085,12,11,13,2,3,2,1,-6.515228999806705,2.6205301139384445,-6.537873305173302
-0.623229981330254,-0.887506611369655,-0.838583091612028,0.9855419730254675,8,3,10,3,2,1,1,-7.322659457902273,-0.5934113825046448,-7.298916098741525
-0.7146912970536758,0.018163657132942213,0.659391368834128,-0.3003932909768412,2,12,10,1,2,1,2,-4.192578053077961,0.9058849064813217,-4.196778171530069
-0.058430005974585475,0.4132850434978679,0.8812799983722277,-0.34135744503499144,2,2,3,3,3,1,2,-6.4969501689217966,-1.70606160124133,-6.5032535439918195
-0.8480129873683364,0.35757644452048987,-0.6478347339365675,0.4334371715352838,8,9,14,3,3,1,2,-5.154188086893111,2.2681026547602623,-5.1795214152846984
0.08122198864945807,0.6992003499649162,-0.03973012072325366,-0.2535852617897463,10,12,10,0,3,2,1,-4.939154314618266,2.327916086566812,-4.957478488400717
0.34837389765922766,0.2665378346749778,-0.8010075476387237,0.2083478763451836,10,0,6,3,2,2,2,-9.44571966741314,-2.212110576683065,-9.431428981991527
-0.4980255873678585,0.36686897410783414,0.36775348232661265,0.003680485111276832,7,1,12,2,1,2,2,-8.298699579601035,-0.8732907320543734,-8.302063307573263
-0.3491634386347844,-0.8105221704413117,0.9517417255670733,-0.4274819292336336,8,15,14,0,3,2,2,-5.6138545966602456,1.8409579387561819,-5.635240214369594
0.07315638005724057,-0.4435656258623557,-0.8767840294150615,-0.6750031690511171,12,9,5,2,0,1,2,-7.566732516636224,1.7035158968184834,-7.592366045343485
0.2519678278359072,-0.6989108238755506,-0.06191990666807423,0.008849492126873804,12,3,10,3,2,2,2,-9.240365426162189,0.28939549017820515,-9.239272766169751
-0.6485695083263483,0.19423324003100673,-0.1516298885080476,-0.10662255651067021,13,0,4,2,0,2,2,-11.006257187062658,-1.6011838769388957,-10.979871731930238
0.7279096440190211,-0.40227362242626463,-0.6140319841219428,-0.7676388514918218,9,14,4,3,1,2,1,-5.9822856884798075,1.2995851640332783,-5.997746474829174
-0.7030336339894312,0.10860141169590509,0.054296763250529345,0.46845560237216666,11,14,9,3,2,2,1,-7.211927969493234,2.5644923430859508,-7.2234559603162065
-0.07979474688462407,-0.613105543976125,-0.5792558369403285,-0.9539058231867852,4,2,4,2,0,1,1,-5.7096173395540495,-0.9637378859592207,-5.703805727623281
-0.9296507369368068,0.8236431872734855,0.5506638597718321,-0.09858788349922865,3,10,0,1,3,1,1,-5.401386537972482,-0.92802375374871,-5.415800665667816
0.11484948934028405,-0.4879576538769739,0.30165590097865613,-0.7674526394142387,6,9,8,1,2,2,2,-4.995840154557647,2.279176182751501,-5.015736891923341
-0.005518304238713023,-0.8120181411667959,-0.4185553847586698,0.967463707994012,5,12,5,2,1,1,2,-3.6511796987378915,1.5613624181958021,-3.650826286051788
-0.2654445974385815,0.8276290452498885,-0.26340906468858094,-0.253110817709129,7,0,11,2,2,2,1,-9.820983359492537,-2.3376832331516417,-9.78080366488943
-0.33171395523227565,0.6358083536648789,-0.9232722772885977,0.7415943446762263,10,15,13,0,0,2,2,-5.941280690756699,1.264888633105584,-5.981168479917161
-0.7196691332345393,0.08836629795360351,-0.9839837186524343,-0.809812704578541,5,1,0,3,2,1,1,-6.176293104129673,-0.7088999083148,-6.152871808173791
-0.19270661101304443,0.35732018765379414,-0.15820694248154799,0.9228351556931467,4,12,11,2,3,1,2,-3.029859067110168,1.7948945306808826,-3.0245448466525393
0.38676380122971077,-0.6594816957491281,-0.4565849622918141,-0.5745460677394538,6,6,0,0,0,2,1,-7.599841487852888,-0.554791459433158,-7.575622574965652
0.3375065088996274,0.08575626472161035,0.6657871897744589,-0.7498221803271929,6,5,1,1,1,1,2,-7.425939648419916,0.1552023720690124,-7.430546056581552
-0.4927687447228717,0.7674667776627737,0.12295588747335362,-0.6281327182512308,6,12,6,3,2,2,1,-5.361535103950858,2.0151109628921215,-5.3834215421294385
-0.023380714348309795,-0.32456171087556585,0.09853698669688526,0.4967216668572394,10,2,11,2,1,1,2,-7.884511568050098,-0.6463219030316936,-7.890797089375082
0.12069734870064686,0.45723031358555377,-0.29030855313868353,0.2253686893492144,2,1,7,0,0,2,1,-6.158394114006865,-1.4529577491201706,-6.166595049515556
-0.45551891498791064,-0.231678484093075,0.6718709800330158,-0.70273356884423,2,15,15,3,0,1,2,-4.47397714493749,-0.4246738487875863,-4.502322638793599
-0.29804875214781723,-0.19069251670289966,-0.21263622801877435,-0.616253631190997,3,2,13,3,1,1,2,-5.061598461486768,-0.5393290726258513,-5.069629975751825
0.9226692623896124,-0.08206056386930238,-0.5231456420930327,0.8836330001003116,5,2,6,2,1,2,2,-6.517618002996321,-0.9938639097582285,-6.501452920096049
0.3239396789012683,-0.07029043837345861,0.261177394617087,-0.10080218798452534,2,10,12,3,1,2,2,-3.84034489015083,1.2582823411726296,-3.8471609081005993
0.6430711557793722,-0.9428581645519791,0.26170207729022343,-0.30082960843121587,8,12,11,2,3,2,2,-4.33003269064304,3.0030483014053106,-4.3524570292075015
-0.4504043784641989,0.46630604621317073,-0.8118803595428226,0.9027927449688311,9,13,0,1,3,2,2,-6.759420010728251,0.3390806861869298,-6.755663890632508
-0.6628019031319263,0.1615936597069514,0.42877512407458473,0.8332862053878323,5,0,15,2,0,2,1,-5.67721921162993,-1.0921210402467514,-5.680698864066358
0.3519849795126804,0.41131866774789305,-0.021540199590774245,-0.23412523541676578,3,12,10,0,0,2,2,-4.358295214568403,0.9469593078700943,-4.3705085615454795
0.8879918134212228,-0.9043223749859224,0.7003438904100951,0.9951651858919448,2,2,5,0,3,1,2,-6.808829107762364,-1.9413079502241493,-6.809317708209243
0.9948458781071083,-0.4378522291097737,0.3360389050251198,-0.6466353716473896,6,14,0,2,1,1,1,-7.505959870584228,0.013258330196123769,-7.509106585134137
0.6952806590185103,0.5431394521116524,0.7617628475494733,0.6114937843562402,12,4,14,3,0,2,2,-7.896271518092315,2.061248504008503,-7.905362123457768
-0.054241355578909856,-0.9218426279960896,0.2770874548038269,-0.8988062926468365,6,15,10,0,0,2,2,-5.520215081851542,1.4948566592432768,-5.550169722750177
0.13172614711923902,-0.685528669811533,0.3812454841626831,0.026868994251640244,3,7,11,0,0,2,2,-3.9747671814136147,1.1064233015901348,-3.9710330474762117
-0.77465294673042,0.1537665499538916,-0.9180969357010405,0.054639359199719406,4,4,13,2,2,1,2,-4.656050606118513,0.3939590698055355,-4.667418492189561
-0.7909442242486115,-0.7425055942485739,0.1140136126262572,0.7879453368488585,10,1,6,3,0,1,2,-8.805976584977326,-1.3838832190996437,-8.780827261981106
0.37828671396067537,0.029142232535600998,-0.5996915775012663,-0.3608211474800034,3,15,7,1,0,1,2,-4.628653748991467,0.1739840048677071,-4.6501526874362185
0.13856276590104888,0.6238182299198094,0.6158760600285669,-0.6202946794580617,6,12,14,0,0,1,2,-5.783005450257003,1.1615730781702311,-5.795290677038929


==> images/aggregation/artificial/aggregation_evaluation_results1_2_2.csv <==
c1,c2,c3,c4,t1,t2,t3,t4,t5,t6,t7,y_min,y_avg,y_aggregation
-0.250919762305275,0.9014286128198323,0.4639878836228102,0.1973169683940732,6,9,2,2,2,1,2,-6.91765326350658,0.742074624225362,0.5937253028678295
-0.3325827777219563,-0.7142663641561184,0.30177694589770576,-0.8871768419457995,7,11,13,1,1,2,2,-4.322830747308608,2.7389881499850706,2.505763660753434
-0.6331909802931324,-0.39151551408092455,0.04951286326447568,-0.13610996271576847,0,10,10,2,1,2,2,-2.8123400055721643,3.189208489386691,3.0016165590241473
0.9475110376829183,-0.5344573191393915,-0.8187871309343584,0.2367720186661746,11,6,3,3,0,1,1,-9.27088109056437,0.6389404193331504,0.655191507425877
0.21508970380287673,-0.6589517526254169,-0.869896814029441,0.8977710745066665,11,13,1,1,0,2,1,-11.437631365591812,-0.024839214401649025,-10.134081014106759
-0.538212348755702,-0.5179490679479766,0.36652703765091643,0.21999331556524182,7,14,2,1,0,2,2,-6.8802315544786,0.5842921162502847,0.4670865191973079
0.32504456870796394,-0.3765778478211781,0.040136042355621626,0.0934205586865593,5,12,14,1,1,2,2,-2.605064753201228,1.8890761475445639,1.4334172328426142
-0.20969952799637115,0.8533177315875884,0.45454399171284177,-0.34691846238832924,13,6,11,0,1,2,1,-7.814258930665235,1.923634784093695,1.8590895154986853
-0.22264542062103598,-0.4573019364522082,0.6574750183038587,-0.28649334661282144,11,11,11,0,0,1,1,-7.5665120783740525,2.023959775037039,1.9907836043290084
-0.669466121873995,-0.9687271865176121,-0.15319703858726075,-0.21023696364886058,7,7,14,2,2,1,2,-5.17784539133792,2.1209281701740768,1.9750954862029666
0.4580143360819746,0.5425406933718915,-0.8519106965318193,-0.2830685429114548,8,11,6,0,3,2,2,-6.208456112481355,1.4283824504473877,1.399515495046492
-0.8091797670191774,-0.2583634956034673,0.33768250532721455,0.3318447132349933,11,7,5,2,2,1,1,-8.562058635916255,0.794339826839868,-7.2909573862164665
-0.7608115081233966,0.42648957444599,0.5215700972337949,0.12255439513899247,14,13,6,2,0,1,1,-6.712825318042191,1.7565377540934284,1.441558194297077
-0.7782183583763373,-0.12132699626845977,-0.5965615953292076,0.7915271913470387,0,3,12,3,3,2,1,-9.489556106472367,-0.43715065317494595,-0.5239697121085176
-0.5014155417022501,-0.17923415392874054,0.5111022770860973,-0.5424036690167551,15,6,10,2,1,2,2,-7.698268818096899,2.4920503701789603,2.401049381380444
0.2487080962675865,-0.408732628324572,-0.7890114803394588,-0.08693085903417952,11,11,3,1,1,1,2,-8.76994012524974,0.9521790836715633,0.9482653331081279
0.6148803103281251,0.7921825998469865,-0.36399305005627225,-0.7798961509446465,8,10,13,0,3,1,1,-5.436587841348719,1.803640621855847,1.4029648559008183
-0.39043748368394193,-0.6706882937141165,0.06817883875088393,-0.030340057282033595,0,2,9,3,3,1,1,-11.663345123213457,-2.066089144259917,-2.083456998446228
-0.35359413595848954,0.037581243486732197,0.4060379177903557,-0.27274079524141204,0,9,3,3,1,1,2,-8.383780486752258,0.968933954092736,0.9629216579489623
0.42454117984888406,-0.7038261400932002,0.9954809700978837,-0.46643797144943,1,1,11,1,2,1,2,-11.05399177520902,-2.197672140976698,-2.15928067934143
0.8165317719333074,-0.5208762186660552,-0.7102102558175538,-0.02109447944487397,15,5,15,2,3,1,1,-5.784075148360166,0.9511562868409015,0.7752376295264685
-0.2606910878771911,-0.5156801234451482,0.6062795127597917,-0.05939873110792315,1,5,5,2,2,2,2,-5.172001234857437,0.5164928244033458,0.3605396459329757
0.6706049911784759,-0.35843987005652833,-0.6269629792002915,-0.9184497168904722,3,11,10,3,2,2,1,-3.7932264316870246,1.4478778744952696,1.1568758558131884
0.6190020922794308,-0.30266802541654125,-0.8076468978171585,0.881046528979208,7,15,6,1,3,1,1,-6.484034255867231,1.159537763835813,1.1103436827712778
-0.317867297899483,-0.7730529575188219,0.8493872365571256,0.754678706761962,2,6,11,3,1,2,1,-3.880952263923627,1.1425474603973138,0.8649649822829899
0.03327178254202856,-0.47834165033918197,0.9925073995158487,0.9308387025775873,4,4,15,2,2,1,1,-4.461557157115319,0.5127446290948435,0.3100862652802767
-0.3015808507746782,0.45191135774047875,0.7942205199051542,0.7741728485302346,7,0,7,3,2,1,2,-10.299754463302268,-2.8730638918993834,-2.789577985690053
0.5706813022278872,0.33797650942845725,0.16137324287290933,-0.25543446687651383,8,2,8,0,1,2,2,-7.915995234087071,-0.6887511772305772,-0.7490941414257866
0.09746757873317224,0.3837903953853865,0.30392251900520106,-0.5514613810788804,0,3,0,1,0,2,2,-8.413478883288091,-0.07720643901455931,-0.10223708436328982
-0.26706243083428016,0.48834104611312457,0.44187984850425854,-0.38387841629522157,15,11,10,2,1,1,2,-6.357500804594334,2.9988043522220336,2.9031366184618372
-0.5120207132418328,0.9460211095048912,-0.2138045506664792,0.7840931103542266,10,10,1,0,1,1,2,-6.906773557504985,0.13016420464449233,0.05544181683290228
0.3378481193261993,0.7283351301438061,-0.5396294635168895,-0.0016132402304953608,3,2,15,0,3,1,2,-5.7983436042028895,-1.2454898972252915,-1.4461320025411202
0.8809171687058286,0.9078571540051747,0.829728780440897,-0.2596825994891112,8,4,7,0,0,2,1,-6.789529550011438,0.4847314480315885,-0.3694562314540035
0.14458493834167663,0.9606631674320913,-0.8493074879877436,-0.3886059614256363,15,6,0,3,2,2,2,-9.167249191205382,0.5278251772158425,0.5539322473858992
0.11360252491670031,0.8723095483215619,0.392059593349946,0.14012234017872993,7,1,15,2,1,1,2,-8.330907997456377,-1.2791927143736141,-1.3726886906808127
-0.4916727018605225,-0.4094188231621225,-0.35489847152279896,0.6973395898493489,8,10,5,3,2,1,2,-5.974168835000225,1.573063164029955,1.3824295318701052
0.6187223109570272,0.6202267893583615,0.7341446371602074,0.8264811051129426,9,6,8,3,0,2,1,-5.186461032529482,2.401588841257267,2.3267975939291414
-0.8581181660001447,-0.20643234557222323,-0.8984629379212061,0.7732342979013198,14,11,1,1,3,1,1,-9.16694523861381,0.1881104295199231,0.2561986630541335
-0.9281154524065158,-0.06880396373507969,0.08528926941515325,-0.4269174957434312,9,9,5,0,3,2,2,-6.607462368449959,0.8504787048939796,0.7097713052864978
-0.39346897065355435,0.07416485439331089,-0.34669751640791824,0.6557380075751773,11,11,11,0,2,2,2,-7.276898605292803,2.3340881181023643,2.2671387041552746
-0.8966365576627846,0.06270926313629599,0.08127024322021303,0.2748598029964131,3,15,12,1,3,2,2,-3.8618318433150205,0.9182476790220337,0.6947920929468914
-0.9178649664642484,-0.20235819711041092,-0.1329585248385159,0.48808528599823076,9,4,9,0,1,1,1,-11.564693085860231,-0.34804840658806574,-9.761491550317256
0.39194841218739596,-0.18209411117146024,-0.6534113598583084,-0.6871259146578279,1,15,13,1,3,1,2,-5.836376536711085,2.2183539916817407,2.1399890134212
0.8692279946794195,0.2765411876867008,0.033392514853133326,0.3142226570003337,4,5,12,2,2,2,2,-3.453631299411252,1.4305672725315308,1.197189671526384
-0.2880546426974768,0.5156922209287382,-0.9712130227404883,-0.7678547189861675,4,14,0,1,1,2,2,-5.16891110134454,0.006329398654680881,-0.15191330247212398
-0.6493394602213229,-0.9656777963364995,0.5267288460078219,0.6138259541015589,3,0,13,1,0,1,2,-6.461330679840699,-1.2955509017477402,-1.3674926763932473
0.23170019610443293,0.2701873017352876,-0.909391980455911,-0.25077477074705756,9,2,9,3,0,2,1,-6.973969873590219,0.27502028917707205,0.22739376441438952
0.36792753879628215,0.23170232877982766,0.8877832091215143,0.8885031942503347,11,15,15,2,3,2,2,-7.689328099498009,2.157265670631071,2.0780434114488484
-0.22366014758695618,0.28657643688470635,-0.08349421901696674,0.09123357863186987,4,11,2,0,0,2,2,-4.443244871522881,0.1351682097474639,-0.24386397179522312
-0.5866312802465092,-0.4520777453577325,-0.5708217605832517,-0.2454818335440483,12,2,1,2,2,1,2,-10.316725518254636,-0.505168841728837,-0.8293748660990932
-0.3620487394124774,0.6897506219389091,-0.9534561285283483,0.6289369651778716,8,6,3,1,0,2,1,-6.748525517207092,0.5576416294061212,0.5199684646158655
0.8732963037114145,-0.9216273466487075,-0.16410793656884248,0.9351611030404949,3,9,4,0,3,2,1,-5.3583161760107645,-0.456998049077875,-0.541470529309276
0.9810102840013466,-0.17476464617714704,-0.25596382841443366,0.5528259214839937,7,6,13,3,0,2,1,-5.146930725377991,2.535310386027262,2.4466634243874044
0.35968955980049166,0.47981752089474905,-0.5235276951920411,-0.2445422276474103,0,13,3,3,0,2,1,-7.422595957287293,1.0570854795367888,0.9677275578246618
0.791046456992401,-0.22159664253167377,-0.9783246970394033,0.8107639528385273,11,8,6,3,1,1,2,-8.20203054901536,1.7084410148621294,1.7309361999649673
-0.03495810071471506,-0.013948684456390081,-0.8334311776094807,-0.8165917054830378,11,8,3,2,0,2,1,-8.464343194837626,1.1498418328916142,1.211001808062053
0.5831580874516971,0.5792362855891078,-0.8175877939026193,-0.01115939059483706,6,13,14,1,0,1,1,-5.394757412209825,1.1424323342232263,0.9428794384236197
0.09183154032997787,0.4116629677573891,0.9373038879482698,0.37606002035007813,9,11,0,0,1,1,2,-7.016523678895219,0.025337623404670242,-0.04259531837806163
0.40193826291824,-0.854473987271613,0.6437201185807124,0.4124844543129924,4,12,4,1,2,2,2,-4.34756496025774,1.0858086318395905,0.24315401854322283
0.7262770439780077,0.7607199372768336,-0.5266296126358425,0.8153874126970926,12,3,3,1,3,1,1,-10.044418917385391,-0.819933533981558,-1.0255160609953755
0.5542938318548736,0.1168084994716101,-0.15155598150604743,0.812708770189472,6,13,2,0,0,2,2,-7.421392199154481,0.10436173819468243,0.12339838186543295
0.14294605041002129,0.4819477218213366,0.5343897062171434,0.6455807037533863,6,0,2,0,3,2,1,-9.763872960007731,-2.328400872382636,-2.5087573530325846
-0.2502588409525919,-0.42857582743627853,0.7371982563789206,-0.5528083229610947,5,9,11,0,3,1,1,-3.739126814524461,1.524638120926135,1.2823656361643085
-0.35462722344483266,-0.9131984334036545,0.849286660447192,0.8382314305573189,3,2,2,3,0,2,1,-5.529855246457154,-0.9822802281456261,-1.2060250862284907
0.25879727627052507,0.39149737796923434,-0.09091787046445354,0.2551161601681269,5,2,15,2,0,1,2,-4.687560048161482,0.03811897687924743,-0.718944700973466
0.9174048148156924,-0.8842722044845852,-0.21095640278374028,-0.7864878681282312,4,7,9,3,3,2,2,-2.6730361834935814,1.5095010967272067,1.2766154600517774
-0.29329554394789437,0.16731222370174414,-0.8445307260700303,0.948789615332333,15,10,5,2,0,1,1,-5.887922742809942,1.7022196420309508,1.1158750911263884
-0.17758655825562752,0.20556376404659704,-0.45808471496974024,-0.7336297495525006,2,12,5,1,2,2,1,-4.77520930464414,0.19860850290801005,0.0262852666672575
0.22683039187157972,-0.16351392741876225,0.8654569667080265,0.7321277790008167,12,4,6,3,0,2,1,-8.631781820485484,0.9681045990968752,1.0007316973637994
-0.03925983626729068,0.9705721013310087,-0.24652206012411848,0.4991565999521441,8,5,10,2,0,1,1,-9.902357026001706,1.2983570640708848,-7.947211111140969
-0.06261368041005944,-0.17036099532466964,-0.45318585613858753,-0.8872490066981458,5,11,0,0,2,1,2,-4.842943179751659,0.04010947532167656,-0.5614413091952014
0.8263315045152857,0.1702990646509439,0.45224168814369614,0.5141624040849118,2,0,4,1,0,2,1,-6.9722930919708155,-1.9733985541796883,-2.3967546657240373
0.9081020545174447,0.2123492689017601,-0.5427143889930746,0.34340136881171346,15,1,11,2,3,1,2,-12.054264922623648,-2.642161641299818,-2.44346027630369
-0.0036696267082141354,-0.04757860642197165,0.6627429801250024,-0.38444552045790115,0,5,11,0,1,2,1,-4.131664550871348,1.5156490827041083,-2.091853923960538
-0.19303426757520592,-0.7319695430987185,-0.942434647373322,0.510274511347238,4,13,1,2,2,1,2,-5.029820206375718,-0.07610080873741838,-0.2614593554474842
0.23452742419458406,0.9609254501847557,0.21617569908377043,0.27328864324456514,14,10,2,2,1,2,1,-3.685469548552771,1.011807585778188,0.6254141536038837
0.027978978319621595,0.5673060254822861,-0.20691443535745968,0.24417340045574698,2,0,4,0,3,2,2,-7.5260552109792025,-2.49207503783714,-3.096261800747776
0.6841828300374193,0.537835482630795,-0.8675280442962683,-0.9082774671907341,5,4,1,0,1,1,1,-5.735504528106065,-0.6785512595658805,-0.8497236517668922
-0.5197087624436139,-0.8482733437826722,-0.7422405561787015,-0.7439083220844551,14,10,5,3,3,2,2,-8.171173151755083,1.50128495413506,1.579343219377671
0.39300293245415796,-0.17667757128494377,0.7486352097088342,0.030472109728421737,15,1,12,1,2,1,1,-9.698919983012651,-2.178656975466746,-2.1923364850102853
-0.6621298738556709,-0.44281932193608275,-0.6459790314465064,-0.8225949324858888,0,4,8,3,1,2,2,-4.279119242925859,0.9061273583046626,0.723882102069511
-0.7425032034007122,-0.3398009733796892,-0.356834470639942,-0.8154188275425078,14,8,5,2,3,2,1,-7.430633149012921,1.149453659809836,0.8397378418971984
0.8417448010636264,-0.8778440802902725,-0.44624470370559255,0.6124025595861227,0,2,12,3,2,1,1,-10.72078185612556,-1.2953697084190312,-1.168015428831783
0.8480835182148663,-0.5277669337651913,0.5199108178751712,0.06253150794706808,1,12,9,1,2,2,1,-6.664581934532181,2.745398879412424,2.7015556993313767
0.4266991717691049,0.7904136753743987,0.02335488423133225,0.06422697053063131,12,1,9,1,2,1,1,-13.354673448583782,-2.596172344670748,-11.778176326752659
-0.7902616669350382,0.4748104121876382,-0.6354322430480839,0.12793018403767276,0,6,5,1,1,2,1,-8.595791547689577,0.735486151035649,0.7397262859598797
0.7810545614797899,0.18718490710809732,0.3582046382889792,0.5783424772146766,12,1,14,3,2,2,2,-10.701367362906293,-0.8855807764635663,-0.7938524817723693
0.11548453190087482,0.17307086932151816,0.12891708504528254,-0.2424547480974213,4,5,3,1,3,2,1,-5.125342935050672,-0.4665984030950112,-0.6848893731803442
-0.2878065482043075,0.9730304975859594,0.2115496387137743,-0.525546416528011,5,4,5,1,2,2,2,-5.144950609402253,-0.3619123470465829,-0.5178211139680566
0.7016350356722925,-0.8242247509197123,0.6117297734822869,-0.8886930212860493,8,6,2,2,2,2,1,-7.084547848276229,0.5732841717496965,0.27209760711214903
0.9647572338172128,-0.7759221956638953,-0.20428880190851673,0.9389408665507377,3,14,5,1,0,2,2,-5.046866349245736,0.26519871914169074,0.14520941283555788
0.44579219324355135,0.6417229463067051,0.4369145416731073,0.07007346408982107,9,2,12,3,0,2,2,-6.168969455708116,0.8805953204562812,0.7841126335691955
-0.35264152719151265,-0.14912712276716644,0.015220757368910043,-0.5151805351698395,14,0,9,1,3,2,1,-12.318905993667755,-3.087495668763671,-2.916344065085257
0.012207912718694036,0.8640286845138683,-0.35871561568097143,0.18776619511579762,5,1,7,1,0,1,2,-6.856397031770518,-1.6616669864384987,-1.7148946404251195
0.9799204647798905,-0.35529231005055406,0.6197488917092697,-0.4907186904724723,4,8,0,0,2,1,2,-5.2121615085251,-0.5035878520272569,-0.6356832803099641
0.21220376211167724,0.5885788999329249,-0.7866014997731279,0.7014549200329094,11,11,1,1,0,2,1,-9.303102962864068,0.27789905694014705,-7.321612566860193
0.8766809136420757,-0.6375338676686797,-0.867007465266445,0.4822412985801181,5,11,15,0,3,1,1,-4.260692244218507,1.6710311192274994,1.5153121040780813
0.501003849530627,0.5990742618390312,0.6502653533855944,-0.6271900264237118,2,10,13,1,1,2,1,-3.801388754302482,1.0529055885761562,0.8421285103478147
0.7544010816262166,-0.21510978515472923,0.6331988789431542,-0.12173018285956316,13,15,2,0,1,1,1,-9.905239899018902,-0.26281429448145843,-0.18753545160176022
-0.12251064922332189,0.1549725418122514,-0.28927509636320825,-0.21703577959699616,1,13,4,3,3,1,1,-6.294888767699317,1.1230167442897454,0.8478340532147184
-0.7662039185832719,0.8796642472269502,0.2554161061428357,-0.33018877068582775,15,3,14,2,0,1,2,-8.684274090594371,0.789386178376195,0.5603973258105512
0.4829218222780909,0.14630169851477737,0.9953852318476866,0.5048062400776454,12,4,10,2,0,2,2,-7.403105632298795,2.032176197533683,1.9451043293112196
0.13977936974263305,0.5249173714813811,0.7535312735234989,-0.3158365025681851,5,12,14,2,3,1,2,-3.119638958955326,2.3543839843783774,2.207032803909513
0.207915744145025,0.004576694925060298,0.07972127422567343,-0.027285036008784402,3,11,12,1,2,1,1,-11.693644937110195,0.7467246100035058,-7.902615986677149
0.38789688893420005,0.08544888669519235,-0.4964018821860945,-0.3086080129921611,10,13,9,3,1,2,2,-4.474501180828255,2.820093628391551,2.7282105289933707
-0.15280627515903422,-0.42414076704854775,0.22990052630530888,0.8237048176859294,7,13,1,0,0,1,2,-7.509117961815123,-0.13965654411951345,-0.13708692008401036
0.744247817888303,0.8642365649672248,0.13026636717841789,0.3933016477537845,7,4,7,2,1,1,2,-7.596841706318215,-0.05919451585292193,-0.25834985745324346
-0.25112926055915596,-0.8621569212655624,-0.8453578690224255,-0.791506067896381,8,5,10,2,0,2,1,-5.024314228028863,2.343583154949579,2.1762594811350553
0.9696823979246691,0.6777961728918682,-0.7506746375934663,0.8416837652347446,14,5,6,2,3,1,1,-5.77387384015741,-0.177732283218294,-0.34218929326408
-0.24138860322890232,0.4884993036865777,-0.588840383248725,0.5755797774289848,9,8,2,2,3,1,2,-6.569180988381868,0.8058088464688316,0.751984443688881
0.839711232825521,-0.3073080112680775,-0.3060935962075446,0.47500249621949675,0,15,10,2,3,1,1,-7.438295724539727,2.6851333341557355,2.324710765024906
-0.5035471144856962,0.15526390818309443,-0.6689733651440524,-0.93224167950681,0,0,12,2,2,2,2,-6.832257312275654,-2.1990003837791714,-2.286852345800953
-0.9738110868233327,0.3270747440334212,-0.6439280662604971,0.9221406349389103,0,3,5,1,3,1,1,-9.538722821154611,-1.3873248589071594,-1.4441878135016686
-0.6310742571622878,-0.4008081764670459,-0.3801261474627782,-0.20536376908480425,2,10,7,2,1,2,2,-4.061490610181203,0.940012593733193,0.7051219175339971
-0.6186245586726669,-0.9269006643038102,-0.055866109780001505,0.12968226652523285,1,0,13,2,2,2,2,-6.105598188860789,-2.1048651476705276,-2.2054375942739624
0.06891178251449381,-0.0378241032248281,-0.005976102357502011,0.5307125621324813,3,0,7,0,2,1,1,-7.041195667486712,-2.2480482446543912,-3.3880573377057104
-0.2533813674404941,-0.45851065371289246,0.2879990864780315,-0.1825316578038072,6,6,11,3,1,1,1,-5.261219099467017,1.9167151324957046,1.7387779003261474
-0.18403100927031057,0.10344519051867951,-0.4922228719133914,-0.6077738006130944,14,12,7,1,0,1,1,-3.3078475959796285,2.16724555723068,1.9967198906574597
-0.6429106758913328,0.3054922157037494,-0.523634437906547,-0.8011172144813097,15,7,13,3,3,2,1,-7.115476139160864,2.2257001633050897,2.2218653415800818
0.9252986371097494,0.8888194511545469,-0.7178363024445729,-0.18721538345295596,6,15,1,2,1,1,1,-6.824439382062791,0.14199048830096586,0.07774328094380922
-0.5842274897079454,-0.9469355922523606,-0.6371291298204054,0.16608312193938435,11,1,1,0,2,1,2,-10.854599937031635,-1.350452785176727,-2.3202435422317964
-0.32826828570032984,0.6502146628453196,-0.27388157560981896,-0.9315437783589418,3,4,4,1,3,2,1,-5.720091712778278,-0.9137001856719439,-2.172632319134471
-0.12774694172936663,-0.41106848091616466,0.8969066139243134,0.5272115883195216,7,0,9,1,3,1,2,-10.27483016877733,-3.328628687473945,-3.1373938527008107
-0.05786909461237122,-0.6357857223568335,-0.030443265699307664,0.024915311763843206,8,7,1,0,0,1,1,-7.508630685356515,-0.4087253722671298,-0.4803724474225006
-0.7212878518543517,0.6698604735985982,0.9688043614071042,0.05138036460537165,12,1,6,0,2,2,2,-11.51447429010865,-1.8380560023747041,-1.730697661975508
0.05932335731016214,0.6301088568049142,-0.00381849297798853,-0.8656492001685798,4,8,5,1,3,1,1,-5.086542092395472,-0.05215750975568396,-0.31046863946688363
-0.978008342683039,-0.7262287398623855,0.8000372836962102,0.7477801551250305,7,1,11,0,0,1,1,-9.161664891776322,-1.3713388019385575,-1.3393553969149696
0.1465887563588013,0.6762139263565916,-0.1912369969019514,0.541822754128541,13,15,1,3,1,1,1,-9.47254122026401,0.20511361327401936,0.21041994679064735
-0.8344026641497471,0.2063042189327764,-0.5093017806373581,-0.2214087719160469,7,10,15,3,0,1,1,-5.1363672845606585,2.022240024148304,1.8529245570596593
0.22080933401591518,0.8986135941155313,-0.20670125389589145,0.9081738730792661,5,4,7,0,1,2,1,-4.530546837822887,-0.08935724163372652,-0.4041307834416965
-0.47547191140034983,0.19015586140050966,-0.8971483730314993,-0.007267505597527313,12,10,1,0,1,2,1,-9.599537657079297,-0.14318431950000948,-0.1854509627470562
-0.31123253591153355,-0.29691967773156236,-0.17441289878649546,0.4098510993779061,7,9,8,2,2,1,2,-5.222025821752712,2.1769227138166105,1.986759223271023
0.5988317579379585,0.3893929417088535,-0.4557097255400746,0.1804613337381742,2,4,11,2,2,1,1,-11.856501527600823,-0.7722095940143028,-9.071010726154435
0.5800271175837122,0.38112046489128115,0.04260133482713879,-0.8265895762756328,15,7,2,3,2,1,1,-9.353075466702617,0.5643999754808348,0.41685409854860533
0.3175667334214347,0.38455312903570493,0.6983913031306386,-0.5006639822816281,8,11,14,2,1,1,1,-4.893887957163248,2.4436094824896144,2.3457843232484485
0.3398349291000784,-0.9116691245797997,0.1765275139398621,0.9987069991316697,9,4,5,1,2,2,1,-7.472017897090201,-0.07576485637904783,-0.6287210554340468
0.39484053449367984,-0.40530198525489847,0.8487923907530608,0.9421164903307355,6,12,1,2,1,2,1,-6.374802749071647,0.545367349223144,0.44212637151613343
-0.0897126299276878,0.04486915214233789,0.28909330125164434,0.3003347008864563,7,2,11,3,0,2,1,-6.922542618895007,0.4708437599078858,0.3880849124884682
0.3925775517562795,-0.3202500724638677,0.4495335430575229,-0.8692873184021153,14,7,0,3,0,2,1,-6.821004509187083,0.44850845094219843,0.42558007408207077
0.47571153381305,0.04033621975746371,-0.14636588669027129,0.7533307557248989,1,6,2,1,1,2,1,-8.313547735704898,0.3319709976375394,0.25961654056324224
0.7494033453683988,0.05787426805442397,0.8781353970257924,0.5975664715473308,6,13,3,0,1,1,1,-6.9911974048374885,-0.007317075227143495,-0.32371444835893826
-0.9248064535874783,-0.04043734628699047,0.16151441445465542,-0.45662605786199184,8,9,13,0,2,1,2,-5.575353524905323,1.931745778795167,1.8360699193662995
0.475164603177783,-0.5224457084633953,-0.7790517737372107,-0.2907556847184469,13,1,3,1,1,1,1,-11.283465063173875,-1.6157891724347389,-1.5305358595790395
-0.4454687086064528,0.8206782041150686,-0.9097986455593536,-0.7810648026417697,8,7,3,3,2,2,1,-6.5678009973344205,0.9287661071645296,0.829927844737476
0.5726900288311041,-0.821177995375481,-0.16483844843014328,0.7582366151243294,13,7,10,1,0,2,1,-6.8636046383950156,2.708706966186797,0.6871381122089466
0.4867056457872483,-0.870027181034212,-0.19683952714902508,0.6756514705664909,5,4,2,0,1,2,1,-5.725559540045945,-0.8135876154705226,-0.9639333458939368
-0.6469439359889835,-0.5590275818596493,-0.627123475711491,0.5591689471335066,5,4,4,1,2,1,1,-5.682034675888909,-0.7460945105708745,-0.9813460921715507
0.036520733352784385,0.19454814486068206,0.05006300172053635,-0.4795332640969454,2,1,1,1,0,2,1,-6.4200768689295975,-1.6269664548395553,-1.7909634363044549
0.6316662499812356,-0.5511188563266787,-0.5523647703547538,0.07394884578682714,8,3,13,0,1,1,1,-7.571187773898514,-0.10780751740758589,-0.6861664604622312
-0.21766046783924042,-0.4540812502873701,-0.04664634333926321,-0.9112466729335265,1,11,9,0,2,2,1,-7.911473122405087,2.1728050825300116,2.2014598788811446
0.10171474121827861,-0.8260264801771797,-0.1830935738586026,-0.25462296597537204,7,10,4,3,1,2,2,-5.698371757086336,1.5852431123705168,1.4298996443166019
0.9242439451840996,-0.7810622798910922,0.7889598619361349,0.9829506702900963,1,7,12,3,1,1,1,-3.0061869877899574,2.405722008861592,2.2315022701334337
0.6493619318502983,-0.3043815841956139,0.3560323051181271,0.13146392799158213,12,0,5,3,2,2,2,-12.063616141294876,-2.2265950484241395,-2.0931874492286724
-0.5094289354893309,-0.685318680594948,-0.6791997893398558,-0.33198224250952424,12,8,4,1,3,1,1,-8.955428952435321,0.740949636478683,0.7867973770519097
0.5054332791152825,-0.6827897894138526,0.7617415183978569,0.743687055490464,2,14,6,1,1,2,1,-4.282464584313995,0.6442408790286047,0.3990155261140862
-0.542749676950153,0.8174026185387357,-0.997759777039781,0.11236347007951397,12,12,11,2,1,2,1,-6.8243815953421425,2.815426055937628,2.767151904454388
0.2338538367514844,0.962372356054847,0.26362705403333675,-0.4803928378716804,11,15,7,0,2,2,2,-8.114425439877373,1.4859373589009692,1.522689634714286
-0.4333141034688368,-0.9631445625235651,-0.1355184322149754,0.6802430054824375,11,11,14,1,0,1,2,-7.304577993319233,2.3029913411812752,2.1356578214951716
0.8744569744729023,0.3757714446016267,-0.8643258817896562,-0.3980728661063675,0,11,5,0,1,2,1,-12.327754433713459,0.6090646370296523,-7.770732969705066
-0.8841590788824034,-0.850611164484292,0.7048293183972953,0.9802967455012941,14,12,11,3,2,1,2,-3.6656568374855425,3.079425113049172,2.9856991574873097
0.5165263918580452,-0.950826167082397,-0.9557528969420055,-0.3527795617009175,14,15,2,2,1,1,2,-4.49751086122828,0.4863610100601427,0.23311434099884898
-0.682123433446487,-0.0629211664628313,0.8886072699156597,-0.795612760612562,8,6,14,2,0,1,1,-5.431106737792853,2.226387269613054,2.0888593395355324
-0.5584607744224792,-0.8352379087683146,0.3609986041494262,0.30902242856227047,10,2,0,1,3,2,2,-7.404486909009553,-0.3003011815818601,-0.700727353309058
0.46254013394737115,0.8190490218956368,0.7147201841849973,0.9290409445404171,2,8,4,2,2,1,2,-5.473681869557346,-0.4602721838855563,-0.6051256196604653
0.7881984073582688,-0.5400907882178276,-0.5737905919498334,-0.9377318342309773,8,7,11,1,2,2,2,-5.134198494175864,2.590198420241398,2.4867924130736654
0.08646561157991628,-0.6815085234414711,-0.5925975014474516,-0.8176710191876166,7,14,10,1,1,2,1,-4.759453798909829,2.5963868552684772,2.343324483900073
0.2524406432628308,-0.7375102446352249,-0.9349476410174962,0.8416956956313737,2,3,13,2,0,2,2,-4.481919669356324,0.3907758364749123,0.11239557812563739
0.1966545302448539,0.21461289652534243,-0.5049200887932497,0.11682534516639587,15,8,11,2,1,2,1,-11.683176497964418,2.5266794085816087,-6.966941807407694
-0.46201319112980466,0.5951182012743763,-0.37927608215285247,-0.08955970183639761,7,4,1,1,3,2,2,-7.183443609699846,0.13819105773396292,-0.3883657410357114
0.9493997037413797,0.4437752558538701,0.31396771512898614,0.5141185352224467,11,5,8,3,2,2,1,-8.656387670146861,1.205178879497841,1.2130697650874447
-0.7901396431636503,-0.5159099682749451,0.9733251865342929,-0.7150089141969735,15,5,5,3,3,1,2,-9.648604639688521,-0.2152123385560589,-0.23213174894191746
0.5516094715859121,0.882475008464773,-0.855167455707317,0.06848441195289023,8,12,13,0,0,2,2,-5.253761729314022,1.9322452417824283,1.8446698526819503
-0.20615344759680787,-0.7345684919138793,0.1350816965231163,0.3789299382745315,1,14,1,1,2,2,1,-9.053984622317865,0.1974674378919184,0.23686495103742145
0.9030999487106539,-0.7515600665438813,0.7924426053700766,0.18955327475387218,8,6,14,3,0,2,2,-5.212888354756761,2.4769066549197776,2.242699425553318
0.7419382474921712,0.4281738642648556,0.6034561661395836,-0.3210996149143879,10,14,6,2,3,2,2,-5.33705070971087,2.009937307591352,1.8980028981170671
0.19495172526386018,0.5676651068377239,-0.038192337102030294,-0.9184917878150545,11,9,13,2,1,2,2,-6.90770139445214,2.692673539150393,2.6683131540457374
-0.5057935319797071,-0.6809106397736233,0.7435671331844034,-0.5615720252839114,6,13,3,0,3,1,1,-6.911243257494085,0.014185988701759437,-0.08316619683382287
-0.13268933208722222,-0.9126766845852776,-0.6766549117063947,-0.9582777214169238,2,5,4,3,3,1,1,-5.997351366925444,-1.0136292260597117,-1.1237035349763422
0.30065137269387376,-0.6009150981417097,0.36045648486258264,-0.8556031820416483,14,14,0,2,3,1,2,-9.591435093297342,0.11776874209054687,0.19292809785677312
0.9215611029739539,-0.1681852677061184,0.6924905840380986,0.2575296364118902,11,11,13,3,3,2,2,-7.203181760551694,2.622605686369235,2.544181330454207
0.7340629922448971,0.15735081714478683,-0.12276916162081908,0.450515320830273,15,3,1,2,1,2,2,-6.406250111495013,-0.04304818647153321,-0.2502446893964849
0.3100186776642171,0.9842666326813447,-0.43229094278270996,-0.28169794066753706,2,12,1,3,0,1,1,-5.2115469354398,-0.7124846376451494,-1.824825914002167
-0.7368646297454804,0.4316499293641771,0.818065041331282,-0.6406337822595161,11,13,13,1,2,1,1,-7.3076256716010715,2.4189050652885697,2.2678187756515378
-0.8617344276267611,-0.12566922236634692,-0.8052132148928957,-0.18995840183935697,13,7,6,0,3,2,1,-9.000534828661262,0.5832255382468461,0.49732050842655684
-0.6729522548299545,-0.21783692669647858,0.938824644670575,-0.4837331345977449,4,4,14,0,3,2,2,-4.141456753529132,0.2513678972385041,-0.026372935449026524
-0.20668044731287605,-0.5259442857833276,-0.5306519234768978,0.7674193393215052,5,13,15,1,0,2,2,-2.5690518809077143,1.1542471663616378,0.8696682846003962
0.6577667317652189,-0.13822495267638812,-0.5025714548247402,0.2342899732080601,0,8,15,1,3,2,1,-7.81272539776299,2.1825840051775374,2.2079186634613936
0.21107631528976567,-0.2865358939199967,0.0670238505993912,0.5635806596900588,7,11,7,3,2,1,2,-5.151725099116886,2.2296663866485193,2.142322359816337
-0.5883175799264635,-0.7761607612045442,-0.46050077696602076,-0.8858262878213703,14,4,3,1,0,1,1,-9.936030694882147,-0.32309784219719856,-0.2931046827028674
-0.55059764605464,-0.639979125054553,-0.8228888315535172,-0.7933820857519687,2,13,11,1,3,1,2,-3.9203231416385966,0.8119480752193302,0.5719683758244893
0.9302373928720911,-0.9901200381311808,0.9036235708464779,0.2782398756310007,8,6,14,3,2,1,2,-5.515261399701861,1.72877823552794,1.6390234652850049
-0.3146930237581693,0.06448997765259823,-0.7485169763867023,-0.7345706923614452,3,15,1,1,3,1,2,-5.23028652549642,-0.7740303477683911,-0.928867723154049
0.9398240922145409,-0.8121985684211632,0.34520423645025256,-0.1124995613908577,4,14,5,2,1,1,1,-4.26886431138377,0.5328446102837533,0.3562896624080978
0.9572625748010608,-0.2514064657204147,-0.9649680182758755,-0.5117054191552515,9,7,14,3,0,2,1,-5.043412454185425,2.473757502627076,2.429951583815206
0.8618973910139556,0.37905350206312227,0.353026771554493,-0.5686496952045657,15,13,4,3,0,1,2,-4.543054663873198,1.2266288440314648,0.30624799950057935
-0.30285266551605905,-0.6814251095143897,0.20990784538108165,-0.363776892763761,0,8,8,3,0,1,1,-2.6516223673758668,2.595515562863257,2.418949539995496
0.1340325219733356,0.476898418502653,0.7570311226026958,-0.19171935669793405,13,3,5,2,1,2,2,-9.614588250764356,-0.038576765093250386,-0.1630458285708134
0.7557823180826551,-0.3656085664692028,0.737801251081142,-0.24865549623654704,13,5,6,0,0,1,1,-9.366369975152615,0.27605539223558406,0.3129308461450879
-0.26707693025720425,-0.20765461678148922,0.39093441337972434,-0.22288379745930853,8,0,0,3,0,1,2,-8.105691756880583,-1.0246795294862898,-1.0185437646437914
-0.9706658859074724,0.17412341540230192,-0.6631112297145607,0.2851519378943792,1,13,8,2,0,2,2,-6.72558743647281,2.58011369018253,2.3737932946828364
0.03816357027243611,-0.041636244740538064,-0.9487158683871286,-0.3175043447476873,11,4,1,3,0,1,2,-9.326439983287603,0.34642769304083626,0.40852149370615476
-0.046609049917681666,-0.21126935236329958,0.09882847686090668,0.4937514322716454,11,10,10,0,0,1,1,-7.683780873415979,1.9934790034246233,1.9317175858230307
-0.9848742500437158,0.294949428309206,0.7960610978999738,-0.5130354068474015,10,2,14,3,0,1,2,-6.982318786017914,0.35627452365698226,0.3150473541857024
-0.610883353629398,-0.6673367845137157,0.23470351482594842,0.046169449163569354,13,10,12,2,3,1,2,-7.353488298428819,2.4529675562241744,2.4580108108565915
-0.3773846016879927,0.22066756662183673,0.4323013484463871,-0.45475199853293247,3,9,8,1,2,1,1,-4.02057277357865,0.7870296704647415,-1.4877252862349322
0.7188315865611783,0.5995621908480433,-0.630829740925934,-0.40944342155937985,0,9,12,1,3,2,2,-5.497740622998566,2.6555577108448714,2.590917785802251
-0.03290870656015055,0.6119850995503162,0.10045308431252353,-0.9131749342903617,9,14,10,0,2,2,2,-4.927252658548846,2.3086365750767106,2.2311247720767717
0.030350340667463227,0.18707713824629435,0.5874877007610326,0.2932118268457202,7,9,8,0,1,2,2,-5.081826972239926,1.994503842749249,1.829829017482963
-0.2931572413945638,-0.5262588820510359,0.5610510304877236,-0.4503879289037278,2,3,11,2,1,1,2,-5.286001167946622,-0.4868577075729117,-0.5993050899416272
0.533312270400812,-0.7005920640860845,-0.152110374173396,-0.6940323983428747,0,2,11,1,0,1,1,-9.324492262336374,-0.460294555841417,-0.6185602613282757
-0.8085708889596765,-0.9527228279073272,0.283943000886532,0.21418807217756153,15,10,9,0,1,1,1,-5.720487743659605,1.9371900031323326,1.8562952446980947
-0.8830907717828922,-0.7164512129457963,-0.45091949199974923,0.19409383379138334,1,2,9,1,0,1,1,-9.760991493328175,-0.7961713645296268,-1.2242771703360456
0.3848723026487393,0.9825119874043766,-0.7432114210917495,-0.7917807012316673,9,5,9,3,2,1,2,-6.472988287112934,0.7672061257607238,0.649954063134266
-0.47020910552653317,0.2905796750514338,0.19150145637791338,-0.19762417192203463,0,10,5,0,2,2,1,-8.893149140968283,0.6370443882664464,0.686909163555141
0.03811958181654074,-0.8647748728155702,0.6007130156447231,-0.532575836179134,4,7,5,3,1,1,2,-4.459285119383737,0.40926081976848927,0.2606556484639495
-0.5383416216919759,-0.0862827102392627,-0.6193502743618644,-0.8953222484269834,11,1,5,0,2,2,1,-11.821735103122684,-1.9870850413917605,-1.9573760461605245
-0.0695887754325637,-0.8797153147984296,0.12459363175581961,0.9152505690107604,12,12,14,2,0,1,2,-7.656015888359433,2.259725332196808,2.1223006029785383
-0.1810442939895922,-0.15462177320762094,0.6436128878021736,-0.9975266404811811,15,11,7,3,2,2,2,-7.968792127948698,2.4245582673616233,2.321614823591845
-0.5307158362890929,-0.20136816838138372,-0.6951679733391651,0.9849670043167504,7,7,11,0,0,2,1,-5.546480202306065,1.9968974889536786,1.8793779390140488
-0.8141417112412201,-0.48590546713584026,0.57580397658453,0.7293723840670805,4,15,11,1,3,2,1,-3.963229995968033,2.326789960217512,1.8968433413339565
-0.9276792389504758,-0.3937432881093428,-0.47377486017831427,-0.2797271850569618,4,1,10,0,0,1,1,-6.178444505639681,-1.0315119924091343,-2.208911423628476
0.6505722164657937,-0.44059292305704156,0.8847740382044662,0.7466733234476957,5,2,5,2,2,2,2,-6.187002212715676,-1.3526380167729637,-1.4448669326743948
0.7028499154901915,-0.5829789712853284,0.8611904292878325,-0.7672672042290478,1,12,2,1,3,2,2,-8.344430039905152,0.6415807335806474,0.6678362241293716
0.4428441346574634,-0.7174439014489884,-0.5760350181955229,0.6374700081485403,14,4,2,1,2,2,1,-9.454327757826949,-0.2573297370521655,-0.35502743459148345
-0.30780054692442893,0.9512204017198298,0.28194415469066403,0.6449611272687219,8,12,5,0,3,1,2,-6.171368900837289,0.8800886930710933,0.7936722985764306
-0.7216039507649403,0.796523254585412,0.6586648102825674,-0.3649371042465259,2,8,5,0,0,1,2,-5.0078215202141765,-0.3000092951490438,-0.5837445854859036
-0.8636553812290129,-0.948376186101026,-0.7296674216903545,0.9262302231783477,11,11,15,3,3,2,1,-7.36748396050977,2.2967065005157266,2.2940974976230724
0.8728983477673211,0.7522103851960851,-0.44449475250147774,0.7028972751025306,15,12,10,1,1,2,1,-2.7441415177768342,3.0193790978879975,2.7400570918538234
-0.6959502937427038,-0.8773007457786637,0.5615231721368796,-0.08039915246135965,1,13,10,1,0,1,2,-7.788490011770478,2.475940981447489,1.9697112072487235
-0.4052899035263222,-0.1393256449821576,-0.6586704829000032,-0.8507403713258366,11,13,13,2,2,2,2,-6.812638614678614,2.735221352592796,2.6963223631142714
-0.8754164037398746,0.01884425629957942,0.9933937077059536,0.6279405390120376,6,11,3,0,3,2,2,-6.958030086121483,0.3787941738664652,0.34627615242657006
0.6960317704988028,0.44863493935332244,0.5841872675210864,-0.1904031418296004,15,12,2,2,2,2,2,-8.639627210697645,0.8838433793191515,0.837547924118099
0.6550757911337486,0.4672287611228041,0.5386097872826796,-0.9779374711427056,1,13,10,0,1,2,1,-2.9611183347884706,2.448288498807997,2.263466963859514
0.16429645955994454,0.3619496544764891,-0.6206103036506456,0.23789638601544305,12,4,9,1,0,1,1,-11.647416476163917,0.5216657999450454,-9.747196621917505
0.6030742237659792,0.9191532886420668,-0.024291912147275108,-0.780527602644993,11,10,14,0,3,2,1,-7.709313460829991,1.9631202213773282,1.9853805879637239
-0.7015244440996478,-0.7456004746251008,0.7293207842808354,-0.5130440631902655,1,7,2,0,0,2,1,-5.985878700159267,-0.20773940650149392,-0.32782036044852314
-0.08110646318802672,0.5700330876741138,0.7841693778804688,0.9106693730078566,0,7,8,0,0,2,2,-6.597903682899674,1.8916749260972359,1.8497401776249036
-0.8471662811238971,-0.44126457213056725,0.8606377696756473,-0.4938831343984309,7,4,11,2,2,2,2,-6.220494628861753,0.9337204217907619,0.8457607505306695
0.7902354814130728,0.27333936433441464,0.22786716952012354,-0.8666959188786201,7,12,2,0,3,2,1,-7.067227069511079,0.07309636504767324,0.012927645795538512
-0.11345382511276347,-0.9043383592117891,-0.9239563035250902,0.49241451496367716,0,12,2,3,2,2,1,-3.8764850834916307,0.9543440779424952,0.7947052728366708
0.9130027965989602,0.4750167189180139,-0.2934971829958717,-0.40692883742468955,10,3,14,2,2,1,2,-7.269008535671142,0.02902304193204947,-0.05296498489027934
-0.2903172794862192,-0.17573813947445682,0.09923208743784895,0.6610689128096798,7,15,9,1,2,2,2,-5.126146910174492,2.3321323836346863,2.218304654759705
0.9357200696900609,-0.4091104450451595,0.5384462956762672,0.24932713770852755,1,14,1,2,0,2,2,-4.445795844722285,0.5335189703156396,0.24146364520420982
-0.4785734001601669,-0.8614913874282801,0.919653036151858,-0.0434894108481525,14,1,9,0,3,2,1,-7.732829325421665,-2.3579242291104197,-2.4108924026214122
0.9599406587177013,0.2037631792726442,0.16484531641449296,0.4961463588590642,15,15,11,1,2,2,1,-7.663562686690306,2.4817379747379054,2.3657032996075724
-0.7783840756403859,0.19706315136873132,-0.8099766020153907,-0.24801422011737717,13,11,9,0,1,2,2,-7.232610921958291,2.3950742600967567,2.334284775184228
-0.5186145763349901,-0.7569972473981639,-0.6050590202801254,0.773849800418539,7,4,2,1,3,2,1,-7.493611231290056,-0.22800134882268927,-0.4749432415528323
0.7585373199956764,-0.4831367594163638,0.08803315836550318,0.27214152745965015,13,4,13,3,1,2,2,-7.762147500406482,1.842191719386041,1.8396932348015225
0.5528948929994493,0.312323675362143,-0.6451424610605863,0.09005383779387666,10,8,5,3,0,1,2,-5.771437558575521,1.643317619357748,1.5796752682619852
-0.7841125707070713,0.37059603223174675,-0.8162582245799106,0.9302594842539931,14,2,6,3,3,1,2,-9.73978701763151,-1.8812651815657295,-3.086954584025637
0.08447441098369657,0.18069538091754578,0.01672109383255993,-0.40490309736235885,2,6,12,1,2,2,1,-4.326461490098887,0.8980142409187163,-0.21674785354380888
0.7542768830228079,-0.13239897549045643,-0.6783036520845076,0.11608465029793402,7,0,11,0,2,1,2,-10.077399839699869,-2.929254897264883,-2.8487974383995742
-0.8016438008255682,-0.1970113682774235,0.600141937398319,-0.5919287307422023,9,4,15,1,2,1,1,-6.334392435818548,0.7050966368670523,0.2806128774379548
0.3757682197598302,-0.24948019111466735,0.07739133468607817,0.0483183414523245,9,9,9,1,3,1,2,-5.418087154786933,2.1094766427000304,1.7936782780244658
-0.5950388796695252,0.9161469602387604,-0.26411849739583104,-0.3461367673238418,2,14,6,1,3,1,1,-4.535733460181889,0.14290432407040393,-0.2750208542042041
-0.750571886177219,-0.22924823390527638,0.28673035982356865,0.560799552294549,5,2,9,0,1,1,2,-6.20544196616474,-1.360687048162321,-1.530976709928459
0.39123629299361373,-0.9935634727914426,0.23917867491968137,-0.2890139791172852,8,12,3,0,2,1,2,-6.778033534893523,0.39464156522073457,0.11239002935296227
0.020219424997650393,0.44680953122457256,-0.7917252841594251,-0.5491224890726123,3,3,7,1,3,2,2,-5.746612180513536,-0.917037411179821,-1.0513980091693114
0.6099779993615395,-0.4603585597435713,0.6500988203601241,-0.0034886354730927494,13,2,5,3,0,2,2,-9.926784863684084,-0.27282126527410494,-0.3207780823383186
0.9639383808922906,-0.5803160102871812,0.6502613353322304,0.040593153837308105,12,3,13,2,0,1,1,-8.43105623292878,0.9606985348032642,0.7295948546153259
-0.8227991406407655,-0.5587760945775775,0.19645058812747762,0.4713262284783797,10,8,11,1,0,1,1,-4.856866798459763,2.527634596958584,2.017348518135444
0.2751065289404595,-0.007667231773561101,-0.6434950661907168,0.3718225420997274,14,13,11,2,2,1,2,-1.9995648192464759,3.2291135520610266,2.5420986200510836
0.17553872172439644,-0.6310474937327213,-0.27552911669542324,-0.3309774225161357,12,10,0,1,1,2,1,-9.144810650574396,0.24620827895189096,0.26349768457041045
0.3953412550401503,0.8592338457513684,0.5651638797026759,-0.88772779316758,2,13,9,2,0,1,2,-3.931079422377146,0.6659297275921525,0.41026184254754194
-0.6277971643074454,0.6052866195914208,-0.0836262265242147,-0.03406225582928957,5,9,3,1,2,1,2,-4.679913471176692,0.47933255240908507,0.324501347108372
0.8187803840167924,0.5604261268602047,-0.9859415923727617,-0.8854394978447533,13,11,11,3,0,1,2,-7.153402603644658,2.789329503274024,2.7210706709931944
0.31391031253427903,0.9132292421669159,-0.8620839672871576,-0.8858905576974914,13,5,11,2,2,1,2,-8.195024533088834,1.3253098534812764,1.242410058792496
0.5742532052032081,0.9496693055622238,-0.25758581222000343,-0.1422262422779228,8,12,5,3,0,1,2,-5.73744166970694,1.645452179019362,1.5013529829383525
-0.9327727996334347,-0.874693593089291,0.8128749066888219,-0.7215092577648097,3,1,0,2,2,2,1,-6.427164858547303,-1.5613723106893755,-2.1961194151209975
-0.5264313813772292,0.46489746367617957,0.09664116745284845,-0.7440235829328272,15,6,4,1,1,2,2,-4.746432768777528,0.8418439825058198,0.6232896448358727
-0.4796844180758977,0.4616419299614596,0.9625941809944933,-0.4869398751115044,2,6,9,0,3,1,1,-5.3918103074070265,-0.32450409702472843,-0.49390337936619666
-0.3826025132536095,0.894071975477446,0.9347123555765504,-0.6339691115305457,0,1,4,3,2,2,1,-10.14793849493749,-1.7682038431623381,-1.6846759186030837
0.7012321156822756,0.12244557656504984,0.04678182274873288,-0.7704622562615651,1,11,9,2,0,1,2,-4.398796138989904,2.988013622984508,2.8568249078575487
0.09767731344011743,0.2258003217238984,-0.5477058968201185,0.6938374561771197,9,4,4,1,1,2,1,-7.113502321447867,0.015363290100595813,-5.590316875259272
0.33804467465821664,-0.0754088779987856,-0.17646891683098298,0.30194693430190833,5,11,7,2,3,2,2,-3.063112659388922,2.1793204648309814,1.9653646729047256
-0.28805325241029456,0.9561236359470571,0.5879794327360122,-0.005488139370623646,15,6,4,3,1,1,2,-7.144679933535253,0.6289872815217525,0.5850649634124925
0.5135030113772701,0.03877171900787468,-0.5902374516985749,0.7556601563040817,5,3,11,1,2,1,1,-11.807373314527187,-1.1923294741317352,-9.133077646666303
0.12036451674982374,0.5014590139986943,0.11596147756527975,0.10502722956545041,7,13,2,3,3,1,2,-6.564761365589532,0.6632678479890567,0.42125222308763055
-0.0043749839314195516,-0.7890526000867388,0.3135602094485881,0.644206321200451,1,10,2,0,2,1,2,-5.616506061250371,0.22139371273717653,0.12460794348659698
-0.626553408453917,-0.8119277911314673,-0.2866580517164705,0.5149637695788347,4,4,7,2,0,1,1,-4.679331998257497,0.16721189846590617,-0.6859079633770799
0.8301801368140864,0.06605773449227992,-0.684090354329304,0.3917982363376049,11,1,6,3,2,1,1,-12.036997099257011,-2.1195409206927986,-2.1183125979779307
0.7943726819292378,-0.6622915866446277,0.01410220773088211,0.19622525873803598,6,15,7,0,3,2,2,-6.009938183983781,1.4523675436989374,1.3144142671634895
-0.6957914335554543,-0.11935316326330203,0.23059605013960405,-0.8330718300212334,15,8,11,2,1,1,2,-2.207767654436241,2.8253512245938492,2.6505079178999367
0.9768319788241531,-0.02928203368022575,-0.7551322032821179,0.45037109605478154,1,3,11,1,1,1,1,-6.267554118466239,-0.14577251098436955,-0.8174408648154975
-0.6755331884350413,-0.9747849600484819,0.11951136727676515,0.05479924424535265,8,3,1,1,1,2,1,-7.600908730813715,-0.21401999433497554,-0.3625588856065658
0.9469147799523463,-0.3263189962777935,-0.40702043743336946,0.8364159992455504,5,2,11,3,0,1,2,-5.512839658816362,-0.2942729465845742,-0.5036803826566447
0.6432737954209433,-0.0814696056535722,-0.2844034693491164,-0.011575105499400218,2,11,11,1,1,2,1,-3.6698537269650946,1.2952226872717423,1.037838968668621
-0.7741135831776529,-0.8256410643363377,0.4381548947077112,-0.15976254430455006,1,8,2,2,1,2,1,-8.69412294668075,0.7872067391855301,0.6277830972366838
0.30229516976334825,0.24185713495686234,-0.2952501067806912,0.6828951061695199,10,13,14,2,2,1,2,-4.821485219869207,2.498001572464333,2.242156781389382
0.47858947032954635,-0.7873125474884508,-0.3701608227740647,-0.9923657317513057,14,6,5,0,3,2,1,-9.427477650736948,-0.23931112294370377,-0.17381026183684223
0.6740822504858801,-0.44144782309117914,0.2857638201174153,0.388301147019662,8,14,5,2,2,1,1,-6.45860242505083,1.2884131500856724,1.247747871767319
0.5263105825177787,-0.1833873144810978,0.5184974661216857,0.8072156886935902,0,6,8,2,3,1,1,-5.755671591119611,0.4857511515615049,0.3382538358335523
-0.479426284867994,0.8143900614116597,0.3414646238116681,0.1208812619608799,10,1,7,1,1,2,2,-8.384519048873798,-1.2184788641064281,-1.297235243114343
-0.2367761202655998,-0.7423025759994903,-0.17447774146794792,0.6047086583185284,10,3,0,0,3,2,2,-7.404525521924412,-0.18472848132990005,-1.2654272301728224
0.8361531043983013,-0.43992534089902113,0.7166833535982418,-0.41556353907620447,2,2,9,2,0,2,2,-5.060755832990734,-0.5280891951793771,-0.7344027980215401
0.9635973865212553,0.24268899450705916,0.11836961365865295,0.25647622092656275,8,11,2,2,3,2,2,-6.454209713057238,0.9275741432234719,0.8416649058439278
0.4073719549215915,0.08139695328982066,-0.8069310596091184,-0.516212343482322,15,0,7,3,0,2,1,-9.734777914644976,-1.6898486572748403,-1.9108096992290222
-0.8515182540232271,-0.5472970113170281,0.4604922941802918,0.19761659276698285,10,3,11,3,1,1,1,-7.0294651425848045,0.16444704614483027,-0.12360971524356223
0.1864431402147686,0.7846049962793045,-0.6293396409425711,-0.8420616756183428,12,13,0,3,1,2,1,-8.976343845179484,0.3642750476201624,0.3677143382954977
-0.46444664902333166,0.5783216931774628,0.146698691270436,0.31765014028014105,15,3,4,2,3,1,1,-10.653918206977536,-1.1955798643947204,-1.088848364527283
-0.8122854303532876,0.8192536388731848,0.3384005258761569,0.6585735986335111,7,15,0,3,0,1,1,-7.488120531695503,-0.11654684455826234,-0.20009930661641895
-0.8355858725764367,0.8213531588702792,-0.07113352754891444,-0.7249524503659692,2,9,3,0,1,2,1,-5.5077732789007685,-0.723499931044788,-1.129767750084957
0.26261510618397743,0.18339432461265104,0.40526754617103267,-0.5251330632503874,6,11,11,3,1,2,1,-4.637399722392551,2.7310658006461144,-4.652299842691689
0.9415324129495659,-0.47464871480269655,-0.4568624704979203,-0.05420573437819032,8,0,7,2,1,2,2,-9.531796221360079,-1.9626636321497652,-2.4288609188626014
-0.491216838316306,-0.2762938135897226,-0.05501328998697286,-0.9087025089952325,7,2,11,1,0,1,1,-7.4439373638415125,-0.45050152940918375,-1.7180102722200195
-0.05405730780897966,0.24503939145949039,-0.06051247401863247,-0.10506371735508435,3,7,0,0,0,2,1,-5.584474028679964,-1.113708531310525,-1.7520723825632911
-0.9846719347015493,-0.5618623817962844,-0.9265572749983577,-0.7839484917386172,9,6,4,0,0,2,2,-6.564096901928553,0.47197685367435077,0.34157702104536525
-0.20640630582736708,-0.9112244556582911,-0.44435585443653114,0.6333643509014362,0,8,0,3,0,1,1,-4.236819563665895,0.4444789117122094,0.22689738244332291
0.01482387743561775,0.7484450493703516,-0.012906839319762664,0.4045175320633285,2,10,12,2,1,1,1,-9.556002569270458,0.40859819867267305,-5.708185633217144
-0.2202552941169118,0.4597206176969568,0.7645171121896952,0.3418860094850158,12,11,12,3,0,1,2,-7.181362500228967,2.7119341020800722,2.6896505675762468
0.9101210229699779,0.6423965651004531,-0.9968697896170542,0.27280274036681407,6,13,12,2,2,1,1,-5.105363011436471,2.782700760102853,2.1333443188451175
0.7431954545764612,-0.4866115433799083,0.33058420395611043,0.6007097580468133,3,1,4,2,2,2,2,-6.391488903721171,-1.5805263334671633,-1.9164799763869822
0.5023560956168363,-0.8579846709334891,-0.8396399718361931,-0.29045741632803157,6,1,14,0,0,2,2,-8.40804731210208,-0.45278390028354154,-0.4220732867432284
0.7760781287202356,0.19738480463819474,0.00430721992397376,-0.722257347206966,8,8,6,3,2,2,2,-5.414441744728912,1.8133290660828933,1.5936390685095214
-0.7588831671926195,0.8049066145716834,-0.8671123112884502,0.06793494509552755,7,1,0,0,1,2,1,-8.639038795455706,-1.1506198108031966,-1.346778839594061
-0.10229385665058355,-0.8312152389109153,-0.20126250321061812,0.8202692735642685,13,0,14,2,0,1,2,-10.712834364207847,-1.4748295245810519,-1.703992033060018
0.30458329718387933,0.6912087259798136,0.3849856533384506,-0.14013784521970374,2,12,6,0,0,2,2,-4.486038569909062,0.6247412494785268,0.22639400727091274
0.18057108590631943,-0.5474417835715364,-0.23152075972523734,-0.09975327763613562,11,14,8,2,2,2,1,-7.2390215571887895,2.427787352034873,2.364595406297396
0.16439749318822772,-0.25765515312474485,0.2021483336004659,0.4111717252876492,0,7,6,1,3,2,1,-3.6485988150940973,1.0560956560033792,0.8322946761519836
0.29148102019122457,-0.9104430989906636,0.5238136402648308,0.8932888679870925,2,12,9,3,1,2,1,-3.8895821200004925,1.3471619562701447,1.1669543684015589
-0.31879166683741667,-0.856576222304698,-0.18074221020953596,-0.37756500987321284,5,15,4,3,1,2,2,-3.883259165281817,1.0872136040979876,0.8636033062680419
0.16044303757005873,0.11937688967587978,-0.7894816296059752,-0.6652805337227441,1,4,13,3,3,1,1,-4.605555534355048,0.031188903467441208,-0.09451527092640688
0.9280348142354047,-0.23158657402839955,-0.9220079748501768,-0.9380884181613129,15,10,9,2,1,2,1,-4.201628418763562,3.0187989032003504,2.845171479348485
-0.7058762988668232,-0.024297605615187123,-0.7399044349777226,0.6709604727646552,4,9,11,0,2,1,2,-4.506545295904391,1.2901752912961515,1.1026620195267427
0.20588575295892309,0.6534147194829749,0.9680263264209286,-0.42318912436250855,14,13,3,0,0,2,2,-4.0327842933142035,0.4969655351931409,0.3492339397176365
0.5470777830691278,0.9602179848275338,-0.04424310395551512,0.06451506229795223,12,5,4,2,2,1,1,-9.374463545901953,0.2882639768757308,-0.8321677804501082
-0.3953335012970125,-0.48133020536581106,-0.6107523265902561,-0.8847048356019502,13,14,11,0,3,1,1,-7.502661790790905,2.103403705256271,2.103019214810793
0.08965531509037361,-0.6695158991147936,0.16596885232920489,0.9994276083118281,12,14,1,2,3,1,1,-9.30842312684078,0.2852685835535482,0.321870551137067
0.9876967777993964,0.760629524297854,0.24681191631888022,0.13875472236456554,9,2,4,2,0,2,2,-7.454068817073373,-0.4368154668546318,-0.5591811077501391
0.705115563803107,0.42176943336463824,0.8138856176696678,-0.7352552419300551,10,4,1,2,1,1,1,-7.076540680773536,0.32263079442494697,0.23920949082319543
0.7399383192953699,-0.7386953123530742,0.58101958854977,-0.7503583720663034,0,7,3,0,1,2,2,-9.908694159537369,0.08837113537964084,0.21206407838945962
0.9392154536961907,0.898224286178881,0.02580483229439512,-0.8126551585881796,3,15,5,2,2,2,2,-4.50731135218663,0.26966777875526,0.051299789774845506
-0.4284328889482596,-0.5935538178278255,0.5235963827553944,-0.22691898635394425,10,15,8,2,1,1,1,-5.1222840013639415,2.0128816719959355,1.721336408611849
0.7889051136484644,-0.08804144848012618,-0.11308832723619178,0.20423397070955907,14,3,6,0,2,2,1,-10.976398653331508,-1.0702093669974353,-1.1165077802907217
-0.7814715793807572,0.7079239339108443,-0.1217003667325034,0.693937708414121,15,7,2,2,1,1,1,-3.764106347372062,0.7170878598775474,0.49032468426089326
-0.9384199006791043,0.9430660847811774,-0.5585090230944365,0.4680595251786126,1,15,5,0,1,1,1,-8.952783551388542,0.32878708994429734,0.34313223261465975
0.38506486307421595,-0.7311297411837563,-0.40120882325663754,-0.2825689491659731,1,8,7,2,3,2,1,-6.853253644296385,1.6110216332089498,1.5785900967396522
0.5867880286106955,0.9810920655402668,-0.5986979651924775,0.9892972831199958,7,6,13,2,2,1,2,-5.4787150171870485,1.7471547213575334,1.4563476933585247
0.6682891940013516,0.48095226390703827,-0.7142994253983228,0.5068558445139382,4,11,15,0,2,1,2,-3.8210217051871633,0.7838971511890704,0.5213566716374429
0.4000685455442088,-0.7911917405038371,-0.2017996238525539,0.446298972929259,13,15,3,1,2,2,1,-9.100042661083636,0.6971245541838763,0.770818226879791
-0.30235893206104136,-0.7780038024173703,0.6164704200184443,0.8953760519289415,1,12,12,2,2,2,2,-3.4934052608527844,3.1238620532101335,2.9551951356679584
0.36349728818032245,-0.7741367146279774,0.6841488747971585,-0.5155375643508662,5,11,1,1,1,1,2,-4.504236393257385,0.32031135137276234,0.11667163158381788
-0.40941901190411345,-0.5352313538879043,-0.4379910021825728,0.6069654865937693,13,7,13,2,2,2,1,-7.1788711434436925,2.428428993271696,2.099833625468479
0.16651498491223116,0.6844614926878958,0.09796089888328363,-0.5614520761522486,12,4,2,0,2,1,1,-10.808533434588218,-0.9069932404744779,-10.40401024931521
-0.7541586430692249,0.7773181605307973,0.006167901559672728,-0.10130051592071587,9,3,7,1,3,2,2,-8.117399720543945,-0.7412272692299842,-0.7177342379257863
0.05255692067640538,-0.0736545664973165,-0.5306931164483013,-0.3936118810779079,14,5,13,2,3,1,1,-7.351462670504992,0.6250055952575087,0.5283566314684045
0.5506923008062712,-0.45718123910657127,-0.006609154364106917,-0.4314518141449666,1,7,1,2,2,1,2,-8.229107542525288,0.6028842949738612,0.530308041326218
-0.19510672513266214,-0.7945034950951533,-0.6219209505449366,0.5660332746334658,1,15,5,1,0,1,2,-4.71513809381197,0.9068367843395656,0.5814080412573779
0.6786769847120047,-0.9923601546828338,-0.5063522615961955,0.4818081123041429,12,11,10,0,0,1,1,-7.43994954494002,1.99585613675934,1.9692047144744051
0.12996871535050714,0.7330959634981737,0.14361832721430745,0.8143996431212446,2,12,2,0,1,2,2,-5.370006027669892,-0.618768087277714,-0.8203431020401868
0.9281568329802163,-0.8214209509488541,0.3740385330064855,-0.012371919086142658,0,11,10,0,3,1,2,-5.112758127312276,2.0690367403523315,1.9231295030322302
-0.721768302217825,-0.49153723250260883,0.7510224531052323,-0.6343855266861991,7,11,10,0,3,1,1,-5.284983211561159,1.8623819590535977,1.6797313231512765
-0.4038955827211137,-0.789270155498287,0.5636477266898712,0.2882984429518318,9,0,4,1,3,1,2,-10.072503861294308,-2.7577086753161977,-2.894454943164879
0.7316403304447103,-0.04806453797668819,-0.7780449508297038,0.2688482905731673,2,11,8,3,2,1,1,-4.297411430818364,0.6834741776063024,0.5120597604393977
-0.16699113619224204,0.6443597736328466,0.7006960022397908,-0.5760118906026839,8,5,10,1,3,2,1,-6.473639018285339,0.80514849059017,0.6993678141827344
0.5924811911257086,0.5080460698567646,-0.9281226501568933,-0.21053129231034373,7,6,3,1,2,2,2,-6.780233767168882,0.5902788842745994,0.48521927623830097
0.2896652080446276,-0.20973818477699346,0.42641376656523544,-0.6015694502118938,3,4,11,2,2,1,1,-4.622305980606068,-0.0817043120266082,-2.3587021109577715
0.6466188596414357,0.5640306698659345,0.08761145573247475,-0.8002663577276437,9,13,12,0,1,2,2,-5.085429994122404,2.2809010682540936,2.1704480877659735
-0.9613447381647979,-0.7512632019989796,-0.17271465016272947,-0.01427083110510674,14,5,0,3,1,2,2,-4.614941964220182,0.6434531739903737,0.41738352066507445
0.4497129986300341,0.7552940393015628,-0.9166863632346351,-0.20470484081592777,0,3,6,3,3,1,1,-8.176651552530688,-1.3085100512327879,-1.4927299665845954
0.0425920953082779,0.9520276465584272,-0.7488995704746932,-0.966104670220838,10,14,13,0,1,1,2,-5.453578843845178,1.6829299841112118,1.4873271059343967
-0.12898474905561863,-0.3358012692137271,-0.31639258901563494,0.47805311557591734,6,3,8,1,3,2,2,-8.111725711952825,-0.9934173436997479,-0.9974247227972768
-0.4003989448695282,0.292917483275861,0.9483888876327142,0.694121653967799,8,15,10,3,0,1,1,-5.485209109930282,1.7416743378751105,1.6403318245730836
-0.417711504429642,-0.5858101636468576,-0.6953444286746424,0.7989104250922032,12,8,12,1,1,2,1,-7.0946771772243595,2.6052994469916158,2.5204906498981723
0.49488881319338796,-0.05238034320410678,-0.8843111011056788,0.9155796019764078,8,6,4,3,3,2,2,-6.403763256756998,0.7917767454453005,0.6051875419917117
0.28918234948468724,0.12258708589680545,0.5538560206544509,-0.5900375809463672,9,11,6,1,0,2,1,-5.613011350240883,2.1766486729776227,2.0890969836073134
0.5626437114946101,0.1565967988407213,-0.7060745808235807,0.6222475398669418,7,3,14,2,3,1,1,-8.012133427955131,-0.8276002816153416,-0.880702758926265
0.6197203747211724,0.8947904991728937,-0.32531971796595305,0.44996233984810496,8,14,14,0,1,2,2,-5.768451917059678,1.4387728463397635,1.31424299653748
-0.7053939114420593,-0.9843168184561664,0.2618435804583268,-0.10465314917916335,5,0,1,1,2,2,1,-6.324004268388638,-1.775586596966568,-2.5303330576940644
-0.2914644703179068,0.8981423926296879,0.9246204059755685,0.2418171804354161,13,5,13,1,1,2,2,-7.462488470481882,2.1748409532757056,1.9690890181130165
-0.1343679955810615,-0.9122001147139898,-0.6685004403596881,-0.1089167225162182,11,12,10,3,0,1,2,-7.158105687219591,2.7883781803312617,2.6673013386267552
0.9899627386501859,0.05446532150782524,-0.21628340718184225,0.31822752893905304,8,15,3,2,3,2,2,-6.465127625969,0.9543060826636723,0.8816864948698648
0.4234456114920975,0.9622874635836438,0.13907955913420733,-0.48091643364781933,8,1,2,2,2,2,2,-8.510051376094742,-1.3195556958126091,-1.2992354847694818
-0.9739408644858325,-0.9716199012084656,0.6587832539170251,0.46424521368591165,12,1,0,2,2,1,2,-10.454550411371471,-0.6908180377625008,-1.015496045891333
0.9546158159830074,0.5146204142688777,-0.6766571275260762,-0.04619978706406003,15,3,14,1,0,1,1,-3.676779294127756,0.8197500257924245,0.5050125495589743
0.5626976812288125,0.9203355694574908,0.5271581377331451,0.71041397003674,11,8,4,1,3,1,2,-8.902484139988116,0.8540573778884936,0.7471222751788251
0.852388136863564,-0.5426464407927825,0.2687273777433743,-0.5558482586133588,11,7,1,2,3,2,1,-9.200196284556586,0.5593728614336331,0.336687380656302
-0.4923578436866103,-0.508385121387694,-0.19447120307549626,0.7892855951552691,12,9,3,0,1,2,1,-9.202775729603067,0.2453818003992541,0.31881141543274705
0.8390620493120995,0.986510030845928,-0.9101774020087683,0.5220158469907841,0,2,3,3,0,2,1,-5.918741908973098,-0.5251473543691054,-0.7065610770025832
-0.8845941431682023,-0.11126930151697123,-0.4489041215610332,0.24407912474198756,12,3,12,3,0,1,2,-8.75323964761161,0.9662173673766407,0.6257116777740934
0.3132621474157522,-0.5192021742129862,-0.6168141085303485,0.8364781733508742,3,6,9,2,2,1,1,-4.430253480074746,0.4815966161425951,-3.6936013223684734
-0.5426111811992704,0.9126401867750551,-0.7036441435401091,0.35909985426781676,8,12,3,0,3,1,2,-6.360236119526206,0.40755513719462505,0.3872442977627646
0.1601776693389092,0.03339677045253553,0.5175525075146503,-0.4350078680542955,11,6,14,2,2,2,2,-7.4857027305023065,2.2269763413484016,2.2074318221018974
-0.19811647505390662,0.5262167272026166,0.6463216614177185,0.7777748480072595,1,3,12,0,3,1,2,-11.02419788727609,-1.3043870082356301,-1.8308471795471801
-0.33687060186561246,0.7100604032398703,-0.5858483815782896,-0.8576834296531344,3,9,14,2,0,1,1,-4.276737211306977,1.0432173900457302,0.3409510833217486
-0.8098939089346144,0.653493536052494,-0.9047174851269868,0.4534984483363933,12,7,7,1,3,1,2,-8.470184255238086,1.0890077029144636,1.0998559704892494
0.751766167034114,0.0781891054720174,-0.4350551472599926,-0.14954362912461217,4,14,13,0,1,1,1,-4.156511504657055,0.38608728175639767,0.22108044741462685
0.18086217964538664,-0.8773380887134348,-0.27564749040254344,0.44625654776510837,7,6,6,1,0,1,2,-6.21192351116095,0.9086336435872249,0.6499033563744749
-0.5391666757653002,-0.9970523558273772,0.4586895881759927,0.9336909995985707,5,2,14,3,2,1,1,-5.882710453812934,-1.0796826601328189,-1.2028106520904134
0.5181378785167514,0.21926202331380384,0.7920815993144381,0.636053498277386,15,10,2,1,0,2,2,-9.049301418767843,0.8136462185136127,0.6256133236068742
0.8038803934983001,0.6133870393894785,0.9697168055249517,0.5084965193641615,4,5,4,3,0,2,1,-4.836081013118728,0.2527403174845154,-0.05225244145750052
-0.17106056892131338,0.5076594011384372,-0.9586572622161911,-0.46196070640337905,13,8,0,2,3,2,2,-9.100075831898344,0.4601164214008409,0.5064072982611019
-0.46934772488906606,0.20310775859964814,-0.4068801755881386,0.4288483281424844,4,4,5,0,0,1,1,-11.4901099162879,-0.9117918819596637,-8.16300536224911
-0.6558215414094812,0.9448399980802067,-0.10237270850678803,-0.6819499925194774,14,15,6,2,1,1,1,-3.8325881164809172,1.4945463198091522,1.0105764661735737
0.38919085450657076,0.4579621233116329,0.7233818075746905,-0.451856821315618,10,8,12,0,0,2,2,-4.685586962479596,2.2987746540978895,2.2077337260150838
0.33029238847681075,-0.6853474399963435,-0.762251217645856,0.5294382829525583,15,14,12,2,3,1,1,-3.946408666884386,2.995658090356463,2.5306098813187203
-0.23896458026021095,-0.673929326136818,0.572411304522116,0.4688878641511829,1,0,2,2,3,1,2,-6.73945711832525,-2.027949697674044,-2.8839435907765667
0.5950947210743989,0.23182383135344242,0.6865561818728048,-0.8049713487182051,7,10,12,2,1,1,1,-4.551302339510824,2.7046136780009546,2.1177448444941955
0.9340705505122924,-0.8966625566840778,0.009591196609056274,0.43690789464510016,5,7,12,3,3,2,1,-2.981934096286949,2.089266718266158,1.8397335962936305
0.9049342333756936,-0.5465452353400735,0.7586820403530561,0.6175799691270769,14,3,11,2,1,2,2,-5.107644211905066,0.7545278473786466,0.5746290130707814
0.345405988417796,0.5933627943827446,-0.49906420241500205,0.24974819921399782,2,1,15,2,2,1,2,-6.275824735315964,-1.652883637725741,-1.7632466717646087
-0.5049798537191761,-0.6743699006462724,-0.6261711187830767,-0.9604086833054912,4,10,4,2,3,1,2,-4.512889257717293,0.373369757158534,0.14596594620836112
-0.3319000686624616,0.4653981011805608,-0.19094522885226062,-0.8632935993800828,10,0,13,1,3,1,1,-9.929102156575986,-3.139105922848886,-3.014052645528886
0.3550818910070681,-0.8557778141411296,-0.5891971830439413,-0.23711791717337705,0,12,3,1,2,1,1,-8.94528772802958,0.5926195893469451,0.5543752579289771
-0.6020157220811264,-0.16333227179543974,0.5018795967266365,-0.7972542048936817,12,7,1,2,1,1,1,-9.31164803248857,0.5546037755599368,0.6065902216223431
-0.9770386805012443,-0.09976694705037792,0.9542084661031467,-0.7937572751838484,9,4,11,1,0,1,2,-5.796143499212463,1.293900596359506,1.07357728638837
0.40910885605489056,-0.1545427262121355,-0.30695166409456354,-0.20477524289425886,10,2,9,1,0,1,2,-7.413587415315505,-0.4309501380645159,-0.5222045865225595
0.26140094231757005,0.09921253706151334,0.3795576984962423,-0.7121161728555383,6,6,10,0,2,2,2,-5.779504500761158,1.4167626603823464,1.246110968402738
-0.40541841938533274,-0.8158660278350491,0.19808917430076312,0.2472975565805322,14,1,13,0,1,2,1,-6.636048223475557,-1.0311504176952027,-1.2467740124403353
-0.2534803710744822,0.1273199420575244,-0.09862705012217376,0.3441120775045068,5,8,10,3,2,2,2,-2.8074461164983235,2.6653030451852837,2.4323709664555997
0.732191267223383,0.8934674578467912,-0.7881883911924847,-0.6903427748045603,14,10,5,2,3,1,1,-8.311594468888677,1.1763707792838825,1.178778752499526
0.5446020303306858,0.2504095390608845,-0.2528903979046362,-0.8990221111751842,0,0,12,3,2,1,1,-11.648392892950168,-2.8643071344718387,-2.7103513544769786
-0.09949150771421933,0.9151620301676346,-0.20192936471513057,0.6796032133288534,9,15,15,1,3,2,1,-5.1539308642918895,1.887287916811734,1.5852240339064887
-0.003919213886262041,0.48564994981263254,-0.34591071169636445,0.7801140509305051,4,14,8,3,2,1,2,-3.736025749757923,1.3521207578732657,1.1971418266756169
-0.13119336198678044,0.446895635700002,-0.981891676839258,0.17890797896939437,0,10,8,0,1,2,2,-6.05057412939109,2.264864155093737,2.1912272937303294
-0.5919506685228426,0.30798818467960243,0.6367391329626746,-0.8999628463577756,3,14,15,2,0,1,2,-4.491163163082853,-0.020009228922273022,-0.21640667407910996
-0.45838734392605485,-0.5048804594402272,-0.8749474085143085,-0.08211896680635933,2,13,9,0,2,2,2,-4.153372071745132,1.1036621599063114,0.23549570536937514
-0.2555992163495615,-0.33393025638920326,0.7699286163611756,-0.23343152071559725,3,10,14,0,3,2,1,-4.026030788181758,0.7887628574247272,0.5547394365127651
0.23356721570508232,0.48576298733587797,0.4758347867080508,0.04289804833376021,2,13,9,0,0,1,2,-4.228192392967483,0.5573465391268999,0.33388866580013277
0.5994375279297224,-0.33278642194191366,0.7303866947956221,0.8305143698356461,4,8,1,3,2,1,2,-4.856422932576908,-0.06643191952729498,-0.2543791994354536
0.26049443891231583,-0.5032327825135849,0.41092166056697255,-0.1447973325933254,3,1,11,2,0,1,2,-5.577576169049968,-0.8385116599980945,-1.0607135510621826
-0.16122077666605672,0.0001602365431652153,0.5701954281914152,0.19769080015887797,12,3,5,3,2,1,1,-10.816238863967001,-0.7751112189592385,-0.7404823993868994
-0.017808541233669706,0.8542212577168546,-0.7892135637843896,0.5288814561510087,13,5,1,0,0,2,2,-9.532592370265508,-0.03583334541881136,-0.033657096207043935
-0.7762387669017523,0.03284877643722206,0.5730447647816941,0.8850626150402334,1,6,2,0,2,2,1,-4.846508197338463,-0.2094040784024598,-0.450103696157109
-0.7791362731777947,-0.42162510740810033,-0.38038624935506204,-0.5000861072047575,7,9,6,0,0,1,1,-6.229896853226983,0.7675600606052442,0.7007711864643893
-0.8467283870495024,0.7452716050936705,0.6562336580126855,-0.5678797675104672,6,15,4,3,1,2,1,-6.086650736592175,1.0065426677929894,-2.461253917942336
0.011268306843917664,0.882241625067347,0.7526388662846231,-0.7948640748328204,8,5,2,0,2,1,2,-7.38073061355504,-0.19028924411061715,-0.2937397204629997
0.04319879202271637,0.5889712672969813,0.7687530940459426,-0.310437159854706,15,2,13,0,2,2,1,-5.7629120969438725,-0.7125482257383197,-0.8286365327357864
-0.6792691877605137,0.3472908349498154,-0.6414934885214385,0.3878991810203136,14,15,6,0,0,1,2,-7.975537999817996,0.734869902158263,0.7657938691926571
0.7259447979739251,0.06377815801502829,0.5788643883903823,-0.4064266359602988,5,0,13,0,1,1,2,-6.579648475177746,-2.3015277710085704,-2.4773144394940214
0.7817110699662935,-0.5169263165966365,-0.2914573455655687,-0.7893090310373336,3,1,8,1,3,1,2,-6.57522413137537,-1.994684441449902,-2.19694943545675
-0.6661378583649971,-0.5125410349513164,-0.464798402276585,-0.32865233392188076,13,11,7,3,2,1,1,-7.621907697177463,2.153169313896402,2.0958821500214304
-0.16844979295335616,-0.14211133313971147,0.08181000767616164,0.3928596140722145,14,9,0,0,1,2,1,-9.632224147172487,-0.4216534138900338,-0.4385571474668377
0.09337051019857756,0.15081877457229664,-0.9557170490547411,0.8902283775120174,15,0,4,3,0,1,1,-7.18682009725466,-1.978988433586325,-2.0727921773383837
-0.7143160703713363,0.3841472940487378,-0.5874957723276948,-0.216281253623948,0,2,6,1,0,1,1,-7.770060478681642,-1.0763481322204447,-1.6845860103212265
0.5529786053020362,0.22267320443329375,0.7146178047216818,0.3464928787090631,2,14,12,0,2,2,2,-4.57489846625979,0.6761730193749891,0.35379787508205096
-0.49345523295456983,-0.9800424466831013,0.44688732470982395,0.07131319869515718,0,12,8,1,3,1,1,-7.274291084837902,2.097696150585307,1.9449704521005466
-0.7452271679993214,-0.4289824397629769,0.06315479354998632,0.021123590818676208,2,1,8,0,2,1,1,-7.9450010713074235,-2.3281484965044315,-7.400443125752052
-0.8486005453804251,-0.22434782016613752,0.6070753189252067,0.8035480570924574,15,1,15,3,1,2,2,-10.23035772148,-0.6080604549741742,-0.5501895278014612
-0.636553413543687,0.48616307926276026,0.695855767526697,0.09117036533829559,0,12,1,1,0,1,2,-3.968319068357441,0.42741260018426225,0.10946132387378826
-0.1330555344887312,0.9943647078059008,0.11811856989320435,-0.357675694728093,2,2,5,1,3,2,1,-6.520463605262578,-1.819036979152655,-1.9082803645775983
0.4132685269351928,-0.2510392000639661,-0.2610361319372394,-0.9093614420782108,14,10,15,2,1,1,2,-6.176355414268215,2.3364630348691424,2.281104964710547
0.323368576799713,-0.032021263640505726,-0.9893730486633081,0.6089892848636447,12,7,14,3,0,2,2,-7.310188567681355,2.5517168448610428,2.562341435276288
-0.14785804474780595,0.09606471332848021,0.0421463810167757,-0.29959401781853945,15,9,3,0,2,1,1,-8.869599782841213,-0.15688656048067534,-0.5395397092431717
0.2409475701039412,0.48450637439817434,-0.6602379878985294,-0.6100496001994216,11,5,12,1,0,2,1,-7.896236105904701,2.343982359906583,2.150980900562895
0.2108235150151745,-0.13367377736966723,0.5486053658891903,0.7051699098766855,4,5,13,1,3,2,1,-4.043955380054668,0.8978801176016569,0.6387396537849204
0.43279422391619793,-0.45811460336726917,-0.5954916389509302,-0.3723463835511689,7,12,10,1,1,2,2,-4.1693469683990125,2.94279262503574,2.795760566945769
0.44868881265907934,0.4915067581522521,0.11585489030140139,0.16933618033164954,1,11,2,1,2,2,2,-7.2519680065292045,0.8005370850962911,0.7194933381911444
0.592482901082737,-0.4561079211631025,0.38471784492211625,-0.47187603061256245,5,2,13,0,0,2,1,-5.271493191236739,0.1302308235089849,-0.3738362009174112
0.6518354146320608,-0.07377057232497708,-0.443084907252854,0.30941815071259815,6,5,9,2,0,1,1,-5.912282440738621,1.154286633601322,-4.06157124920592
0.5560504862893063,0.5217026618615634,-0.6245551886154959,-0.8232301060309626,4,3,11,0,3,2,1,-5.822941344996614,-0.9085600115664363,-1.0222483467387407
-0.07201973707114995,-0.47199130008106827,-0.1695180553319191,0.7769282198458414,14,4,11,3,1,2,2,-3.990306323662621,1.604711717135009,1.3827154175972927
-0.35394530849181227,0.7958383739153316,0.7762363778680716,-0.34941876327650445,12,6,7,0,1,2,2,-8.306136906179754,1.2754728821398145,1.3235506076670835
0.4960094727428068,0.625427239786124,0.4136757115610823,0.9345271750527311,10,3,11,2,0,1,1,-5.889329405137192,0.7040000865492936,0.45818523762568875
0.6133301060536329,0.7160465420144584,0.995256594804313,-0.5170070294862643,14,15,12,0,0,1,2,-3.402151024252345,0.8325060162696641,0.5209149402946238
0.7834217304054918,0.6983580110034084,-0.18797639658777876,-0.9726028991821709,11,15,4,2,1,2,1,-8.554143551968355,1.2034498759528878,1.311648069347372
0.5287067728728547,0.24748616972801818,0.52460524900192,-0.9221239666246688,14,15,10,1,2,1,2,-3.8382369998236725,2.542954255224269,2.302672842067552
-0.17036976122210556,-0.19533008952533448,-0.21881278483643563,-0.8613433392244705,12,14,2,2,1,2,1,-9.145980597661577,0.7240373600607576,0.4379320578864494
-0.22153905661642304,-0.542249075033002,0.19370375377551885,0.8563641962279029,13,1,6,3,0,1,1,-11.037627369414697,-1.3837786568873267,-1.452760370531783
-0.06142954534841927,-0.11388127533915782,-0.011704658724234651,0.7220905990066238,9,3,5,0,1,1,2,-8.41732320760721,-0.851791254431444,-0.8571065334445988
-0.09047131489467786,0.34957260433482107,0.3550632277673693,-0.2537547631552328,6,10,4,3,0,1,1,-5.905252225154591,1.2564664786222315,0.7344843162024217
0.2885134473016231,0.9484953082895122,-0.8603986907707422,0.1093754195601726,0,15,6,3,0,1,2,-3.936618329082045,1.3115255232823022,1.170890741104673
0.4102782911411267,-0.08965601653268718,0.33552118320630586,0.6747341595403014,13,1,3,1,3,1,1,-11.694909126418636,-1.9738817925264587,-2.1961162696019256
-0.6571316465789145,-0.09284200015433175,-0.09025511439426359,0.3714010858672878,5,2,11,3,1,2,1,-5.36766452057508,-0.286308770192416,-0.7633128944041813
-0.6926179143115909,0.14521446576404484,-0.44597495134804244,0.8426150244259509,9,10,7,3,3,1,2,-5.616043190764391,1.908493102554551,1.7898412170114024
0.4052804117164577,-0.8669447835782895,-0.5384106921469365,0.8313444645232997,3,3,6,3,1,2,1,-5.387581882097941,-0.4219507377553999,-0.8095233594687501
-0.577536337054138,0.7259936627177441,0.7721868706264163,-0.6066928300940826,4,6,7,3,2,1,1,-4.307052103378264,0.3352906407897372,0.1383027813524902
-0.598894044309467,-0.5675459817444406,0.38242361877308073,0.20607911010656665,8,7,14,2,0,2,2,-4.7466686441403025,2.657545309551238,2.390717814924776
-0.32944189984340855,-0.8659669244975801,0.9506862669581411,0.6339478145436734,15,9,13,0,2,2,1,-7.518880419380474,2.0153769525380727,1.8868649260131114
0.5788188438271713,-0.1675638823093013,-0.6637637432014083,-0.050098069472503504,1,5,7,1,3,2,1,-8.073964063301206,0.1461837795029695,0.13835549617133913
-0.7054488728958181,0.9461535958245966,0.5185850138369472,0.9355229305391239,7,11,7,2,3,1,2,-5.792496686276812,1.8821884067273005,1.64685318467412
0.2611618831661846,-0.5605864192171992,-0.9589583705413496,0.6532366910049774,11,0,3,0,0,2,2,-11.23343790933665,-1.8128372277571103,-1.873540713957726
-0.5789861206693141,0.6180472805833528,-0.7061561528324585,-0.3147097069549569,14,7,14,3,2,2,2,-8.32186570052828,2.356694145549837,2.37432149736917
0.6586284682515189,0.4133510673553997,0.23443761175580158,-0.6880382726021337,15,5,9,3,3,2,2,-7.132030922636029,0.7191277731652009,0.6406077754863648
0.2479969710579648,-0.4527191642784567,-0.02433136291197502,-0.8354553514458762,6,14,14,1,0,1,2,-5.924577783664749,0.8590052357539985,0.6608723834697194
-0.43616191419054173,-0.272380717718133,-0.6185480248182107,-0.30587526300121004,1,2,11,3,0,1,2,-4.704708152866059,-0.15124774534164842,-0.5476927416078347
-0.372249006555059,0.0760454107278059,0.6802161568783998,0.9789022619301129,8,7,3,1,2,1,2,-6.452036845826005,0.6707954257304642,-0.5280743308787361
-0.05826528755364646,0.31211004395140796,0.11915770893068389,0.3740783011649611,11,6,8,2,3,2,2,-7.972657348493597,1.4081166328299304,1.4251345189162261
-0.3435337886433212,-0.092020177600602,0.5248939173497369,-0.7479959442720114,12,12,0,0,0,2,1,-9.899358401020294,-0.36270080347273553,-0.28426526599573276
0.4724796202676662,0.02579411103761875,0.7392121649495549,-0.1944483335342002,11,6,7,0,0,2,1,-8.48009201286579,1.2164701721555806,1.2678865525240093
-0.7175529132537011,0.14175483367895247,-0.6294592892333526,-0.4427138737699272,11,2,12,1,1,2,2,-9.393970324347833,0.22394007460033225,-0.7624819619687759
0.20770196508055583,0.15322801425943555,0.11753188924879532,-0.2576609679609372,5,13,15,2,1,1,2,-2.9331701267587844,1.217150408683092,0.9628761929831382
-0.8259655633944225,0.11356982185637587,0.6902417029920696,0.5918527742870048,13,3,8,2,0,1,2,-9.518957648333236,0.2838466602289313,0.15921523706409135
0.0401481222223008,0.04390600695712776,0.17786614989112826,0.5033523440458385,12,14,9,1,0,2,2,-7.261665080212804,2.2976897205582296,2.315466705464525
0.5005315278776845,-0.6959028651510164,-0.08335281082484913,-0.2975612253024382,0,7,9,3,1,1,1,-4.061488365165504,2.1672715407872434,1.9820030770028636
0.8893314643421903,0.2198831171921034,0.8490449374637998,0.5716252909367463,12,6,4,0,3,1,1,-9.653237156019614,-0.18953894773229887,-0.2014223781798996
-0.6910155919901484,-0.02546929179989843,-0.14002957175788056,0.19382138109331226,6,12,15,1,0,2,2,-5.2676736561510955,1.5486416314957494,1.4846337720936666
-0.04862436397808256,0.3487993036279631,0.5257866711087282,-0.9090949991284081,0,7,2,3,2,1,2,-8.300488928562215,0.7028968580175975,0.41602973548247646
0.019708019100915353,0.002551289251458755,-0.8995139803540357,-0.9301768946875524,0,8,3,0,1,1,1,-5.0716301854698855,-0.07774761805054922,-0.32227347612364865
0.5920148048545666,0.5074681408560091,-0.5689984822648979,-0.3279858820197825,11,0,12,1,0,1,2,-11.24372666764092,-1.7423233016165753,-1.9215560523682058
-0.4379004996662217,-0.653007899289956,-0.24049695416136507,0.6028915524459073,13,2,10,2,2,1,1,-10.522917585382931,-1.2525845614128783,-1.4237005195511088
-0.5784371012906235,0.11291241165091281,0.7129868055251471,0.67013189091004,7,5,5,1,1,1,1,-12.133695941487831,-0.4329008958469746,-9.752917843957793
0.6537171219455062,0.04947127532286433,0.5504881036698985,-0.5311487999769706,10,7,0,0,2,2,1,-6.989563749747606,-0.10326793442611333,-0.4887952549762655
-0.9170016656338411,0.27418940164888506,0.1945848407069386,0.3067669969573612,7,5,11,1,1,1,1,-14.21624898694359,0.6912728873742287,-9.987690055167443
0.7697102353920087,0.4781339518787451,-0.44507064055009193,-0.4367679157887365,9,12,3,1,3,1,1,-6.030941947385888,0.7219035826195815,0.6663399394616929
-0.3062280472712289,-0.12871041908698033,0.5889616357070122,-0.44374168902677513,13,7,7,2,3,1,2,-8.224867836212468,1.2212147033851872,1.083234467905987
-0.31322659564471156,0.6691435805112553,0.8709690270549915,-0.6285338559896287,15,1,3,1,3,1,1,-6.936282070696354,-1.9462682572941365,-2.2477198247903356
-0.520021272260085,0.4202652811290746,-0.4541000105370243,-0.3171494607914034,12,8,14,1,2,2,2,-7.20580048540615,2.4328992833160146,2.3868801313290513
-0.05807949513053301,0.32382726527402306,0.5023542739080855,0.507736165419826,9,2,2,3,0,1,2,-7.663308630713002,-0.5673841119321099,-0.632165403491915
0.8830658205688822,0.5684123487305337,-0.07521764617491855,0.7299252102304039,11,9,14,1,2,1,2,-7.438489853871625,2.2245095588797694,2.2392663371227632
0.7911256962636775,0.8183505281071715,-0.3722438469699454,0.3821116254785235,0,5,8,1,1,1,2,-8.62371355697241,0.612993602075201,0.511899022625254
0.20759398385819217,0.7262710754714781,0.6449892985804542,-0.6533138940494383,12,0,3,1,0,1,2,-11.25514725587451,-1.8829366514727022,-1.9322868111361358
-0.4001158604459547,0.19216391047661197,-0.1323121542895116,-0.6711889418422425,8,9,4,1,0,1,2,-5.906194658956415,1.1592608313278194,0.9773596927262866
-0.5641825834959731,-0.9696462354263462,0.16283421116404106,-0.7882935282441823,2,5,7,2,3,1,2,-5.743710770002331,-0.7100521098019483,-0.8418235095435218
-0.2009624308261304,-0.34641058828444526,-0.9783778327296073,0.6531021483829285,12,15,4,1,0,1,1,-9.106203066794695,0.6572669418365202,0.7316543401739026
-0.27691720249192286,-0.8156640830551354,0.17015688441240617,-0.5474494983668003,10,15,1,0,3,2,1,-7.268189093311414,-0.09021145662437459,-0.19542609248324094
0.3174352774540443,0.06458375190290888,-0.7934699822499032,-0.6549522461072759,10,7,14,3,0,1,2,-5.098685783595525,2.397486819493419,2.2134093270571213
-0.15290416801620732,0.5871413090776032,-0.9364430312853511,0.5641015385275165,7,14,1,2,2,2,1,-6.91009929761706,0.49605751557141536,0.44898894407774304
0.3840225118933094,-0.0841420111319442,-0.5469567479277886,0.22794061265046528,0,8,14,1,1,2,1,-7.173910338970605,2.447842807509228,2.389157374211833
0.49035899073922873,-0.8471202779211047,0.7917683623853191,0.5878587717199295,13,14,0,0,1,2,1,-10.024350163103254,-0.38298521729481305,-0.2946857814469406
-0.8306233162493863,-0.0666137582311832,-0.03573580216031624,0.6818174208058143,13,13,14,3,0,1,2,-7.41122677038343,1.9941688100462511,1.8092640009780305
0.5237672237248878,0.5630112954843642,-0.44848519111743745,-0.591506482175665,11,5,4,1,1,1,1,-9.376723315110873,0.18697290361859828,-0.4161602796685071
0.06314430537346238,-0.9346818784310083,-0.04880761635598341,-0.18450378999453543,5,10,15,1,1,2,1,-2.261120175746962,2.143000291191614,1.9473806931546418
0.8562036710195731,0.6897246549792655,-0.5520349082698377,-0.5217149091309536,14,2,14,2,2,2,1,-5.73174873029194,-0.3577291839593994,-0.4890484967568143
-0.8463939033711569,-0.29066759002983433,0.10132675888170306,-0.19358448773349557,15,11,7,3,0,1,1,-6.4448799844780575,2.40043730691635,2.1780820128510676
0.7985207178493792,0.9245228932183134,-0.11176950700733546,0.5000568242843824,5,9,15,1,0,2,1,-2.9823884962316813,2.2214308273960275,1.7534822327774007
-0.20948136913768445,-0.6364422655652762,-0.6863745893663886,0.6546042994744918,13,3,12,1,3,2,1,-10.166793343239553,-0.12758724197850987,-0.08706473616781008
0.42022953267455865,-0.8085418905112054,-0.36461060490567565,0.9373492111487143,14,8,6,0,1,2,1,-8.469302115346112,0.8711468926757564,0.8114811489169398
0.8686082283349805,0.8328410890641325,0.27082871372381967,0.2596413088694154,2,13,9,1,1,2,1,-3.736490772646099,1.2717178033385894,0.5012153772016146
0.5619277272888705,-0.20354441208397667,-0.11219233536017681,0.7871891729002631,6,4,13,1,3,2,1,-6.430979196547688,0.43580985068416567,0.35467323389289707
-0.13739658731797078,-0.24191902923392994,0.8301214650344448,-0.4976614649031974,1,14,7,1,3,1,1,-6.829335035583577,1.7354227116879701,1.7258734794998885
0.8031660105741352,-0.5695910405336144,0.768710300911507,0.11881085145471393,9,10,10,0,3,2,1,-4.907224212318298,2.063127450153403,1.9731591493233058
-0.2096894050553899,0.456741708679292,-0.30838780317915004,0.3421863141719521,5,2,5,0,3,2,2,-6.642269230878821,-1.7684975343098182,-1.881202022431589
0.23868690827382277,-0.09119369104009434,0.5603785369659899,0.9952456445027709,11,6,13,0,1,1,1,-8.201602047906281,1.5159738219614576,1.4017952059569303
0.8770595669462609,-0.6376334418998344,0.24550680647968215,-0.5546478417538301,14,3,15,2,1,1,2,-6.015701866306291,0.47085593082781857,0.3689562832808615
-0.7389974717656316,0.13083993521548476,-0.11549544696088176,0.5944221451575256,9,8,13,1,1,1,1,-12.665652269204429,1.7919445664872025,-8.791701862698122
-0.9668150387348042,0.3234373652879132,0.20489888393317557,-0.6739617723702276,2,10,10,0,0,2,1,-3.9412961797250596,0.9862026965704427,0.24635546368426153
-0.39079528845161904,-0.47096839202232355,-0.4402146955071462,-0.44456182529831234,8,9,1,1,2,1,2,-6.913919301389277,0.49178302900772125,0.4650443123613388
0.14789973213802088,-0.21420978221364195,-0.942695144844691,0.16650478462511353,5,8,11,2,2,1,2,-2.8102101355490676,2.3695433376503776,2.1513026724642588
0.3954326151065859,-0.27177444997900113,0.13243003150523314,-0.9874850579470595,9,10,10,2,2,1,2,-4.538527637722954,2.776398169681993,2.6217462016122512
0.8084865828151302,-0.25055605898524713,0.09973712555241043,-0.8988537923515423,11,12,13,2,0,1,1,-7.110120967836061,2.3665901301503407,2.333420127268843
-0.3648908402609965,-0.4812231985136075,-0.8248174051881072,-0.8201675102805954,3,11,5,0,2,2,1,-4.782183466118662,0.0884109220889343,-0.16747079808348486
-0.8329501706399625,-0.5777481148839252,0.5049366751729887,-0.8974123020375688,11,12,4,0,2,1,2,-8.874015987605134,0.6354859508658798,0.5353991744478663
0.3876111139348235,0.10552473606716628,-0.5674989436269422,-0.5828232645178986,4,10,6,3,0,2,1,-2.9819954121267145,2.1231699696060433,1.7184933546439696
-0.46365126451017336,-0.2778505473179256,-0.1830888371830348,0.35939443366669055,4,5,3,1,0,1,1,-5.086911859126949,-0.5445535111370551,-5.110320467696659
0.6057024179910919,-0.506960188724034,0.9520653972004076,-0.3103647845076605,3,3,14,3,0,1,1,-4.8503123164207835,0.27663866613910526,-0.03502666279967426
-0.17739205586753748,-0.5189368296397026,0.3447676865834073,0.652129369096571,8,15,3,1,1,1,2,-6.683556195114653,0.5917818461748214,0.44719780519793506
0.31277171876953447,0.07030466736070062,-0.8359526295770583,-0.9301215071880231,11,1,12,1,0,2,1,-10.283229669198747,-0.19529186277269162,-0.31684463055919765
0.9768419879269621,0.9545598651328946,0.5876362078160793,0.31884592416399515,8,4,12,2,2,1,1,-6.899989959421831,0.33954273619307274,0.29249478955409147
0.5360108706264193,-0.13127700371756457,-0.10711615640690253,0.23754415408201002,7,0,15,3,3,2,1,-9.612435412946645,-2.5410986767538035,-2.578495572489829
0.8688660775068828,0.37817530749645933,0.6465464253600604,0.11238138526002328,3,6,9,2,1,2,1,-3.8348377326663647,1.0693913065345966,0.5057785650928517
-0.058099882454971,-0.015535369635183427,-0.6099820391227684,0.30418612376330123,4,9,6,1,1,2,2,-2.929651571055459,1.5826644303084694,1.2937267392085012
-0.7943148156850466,-0.7480896072412835,0.9583031102012312,0.3476777965400093,12,2,11,2,1,1,1,-10.11787123370946,-0.6016511893668066,-0.6455168225096153
0.8878565669529157,0.5316580784698197,-0.9891901526546603,-0.9973074580868726,3,5,11,0,3,1,2,-5.032289299960305,-0.0215503078896369,-0.9919658524411863
0.38470861230882836,-0.5333343547013467,0.2506603399089078,0.49415653425805783,9,14,4,1,3,1,2,-6.397700641137862,0.9460025144236905,0.5408136267665802
-0.7559851728462219,0.4027665711193802,-0.7731183657921665,0.9938184371787107,15,9,8,1,3,2,1,-3.4563996359062465,2.1002002736680687,1.937031528121136
-0.0693261321210279,-0.9726351704786378,-0.8368025599903233,-0.48281681773043195,3,6,11,1,0,1,2,-4.172998439876876,1.2462272427082979,1.0818026598886152
0.44850905499826643,-0.014801989556371797,0.2668234804842542,0.6110518271521139,1,12,14,3,0,2,2,-7.008804927130527,1.9488001158980295,1.9309353164245457
0.12783913351124743,0.0005570704155206663,-0.8612118281916332,-0.8202462965276787,1,7,13,1,3,2,2,-6.07560766212306,2.342454396971741,2.3033766229825368
-0.6986250259983324,0.703188638608438,0.9829071356855841,0.4536776620964751,14,15,12,3,3,1,2,-3.170642691271315,2.6382553810859775,1.2077002973379043
0.3527221357454482,0.3592663647902872,0.8918492880641731,-0.4083518050069279,15,12,10,3,2,1,2,-6.70006077177865,2.95005950034306,2.318284027301523
-0.3483530784590305,-0.7444506944200191,-0.1152669337951624,-0.9150601814869337,11,15,0,0,2,2,1,-9.982756807319564,-0.3287403369731082,-0.2658770648809361
-0.31453814914418565,-0.7308474657917845,-0.8111622046790381,0.6630366662244471,14,11,1,0,0,1,2,-8.18929378589778,-0.09998421448635839,-0.10653908863524242
0.2898058105847119,-0.423496845665263,-0.4024342578914968,0.7824001461272048,4,14,2,0,3,1,2,-5.03560885392148,-0.25961184534944776,-0.4024744708740411
-0.9742050604209491,0.08059881352299936,0.7023014708519635,0.9152632925451758,2,4,8,0,1,1,1,-5.5295167297684396,-0.6638088209823033,-0.8477112084747215
-0.23191472321779916,0.332535722958077,0.9776710627783289,-0.5485445523217451,7,6,0,3,3,1,2,-6.564124809480313,0.5446503372049506,0.3357964340542816
-0.6462060983520321,0.9746723171590919,-0.11179288618676275,0.0637435330100331,9,15,2,3,1,1,1,-6.885309527982108,0.4418899816360925,0.348029124339577
-0.35994536687521617,-0.04707745752120096,-0.36339181061530534,-0.021928449384760018,3,5,7,0,3,1,1,-5.488484644880272,-0.638535684764808,-0.820736309163804
0.26479251293101713,-0.743348275622471,0.15698501645866014,0.38684425611261797,12,3,8,2,3,1,2,-10.695933852067121,-1.103158110305632,-1.5198878239932436
0.9893683303929743,-0.8149991241220724,0.5606957254803171,0.3474034670843129,8,5,11,3,2,1,1,-5.922531440796574,0.9920743407003942,0.8580163569878299
0.6999186610064108,-0.6075085665876687,-0.7489004202030458,0.926959894948655,15,2,9,2,2,1,2,-9.852508469739949,-1.5629477853614717,-1.502846523197985
0.5430241239969753,0.30380173112492126,0.6648343668205055,0.9509460566280437,14,14,6,1,2,2,2,-3.2980709588896993,1.9904153950376684,1.7939335059486259
0.6401350041112988,-0.9168420803068125,-0.0037401129039151826,0.37862082420538057,13,3,5,0,1,2,1,-10.19170156897305,-0.57498809386608,-0.6642071056068919
0.954063353090352,0.08954445396557764,-0.7286233644154414,0.7872705066922674,6,10,6,0,3,1,2,-6.606981386992584,0.7571582277579448,0.5548742435737619
0.40347654775451436,0.11292927469764402,-0.2827568360928172,0.8226783801572615,13,4,7,3,0,1,1,-9.120107709647627,0.6608962590628509,0.47343347304756533
0.6664087131933487,-0.39396498603594,0.9330950331041648,0.25623906248714357,15,0,6,1,1,1,2,-10.816842953538458,-2.5566723818017265,-2.605393724657633
0.869459830976602,-0.49824180021859954,-0.7591053200068691,0.16908622651891636,14,8,9,0,1,1,1,-3.4395265693996144,1.5526010442719214,1.213521091743911
-0.8465543462942295,-0.6678949570369273,-0.8777906647607354,-0.0013941079713495341,2,15,13,1,3,1,1,-4.3806420052861545,0.26310448823369,0.025067039951433445
-0.7697076432095977,0.7665472028524476,-0.17034868895729605,-0.22545117715031737,14,4,15,1,3,2,2,-6.695712659374725,0.839433438279751,0.7749218957122066
-0.08923372903878479,-0.17007912784063905,0.4609849549645988,-0.7292891300534319,0,8,9,1,0,1,2,-7.403372484551013,2.5170109414220008,2.3712642757760216
0.16347329484237338,-0.19707644182191353,-0.32383118126747723,-0.7463519548991624,4,11,1,3,0,2,1,-4.878044667213123,0.45325895745815015,-0.4061592897967312
0.39639686135299956,-0.5701669372265616,-0.9160718531127314,-0.2727092821611008,12,2,7,0,3,1,2,-11.344016575508988,-1.9284694187934497,-2.343849910322251
0.08055778637484212,-0.8414394307376165,0.1317011206264933,0.8160370908433248,1,11,11,0,3,1,1,-4.820211372274573,2.015571939697559,1.8400208408104477
0.739875665795378,-0.25690697736025125,0.22880001486264767,0.047326832109221506,13,9,15,2,0,2,2,-6.981460358224486,2.5758248681759386,2.5423506767997557
-0.8396264863757734,-0.04632224453375122,0.2601862537233268,0.6573058122365785,1,9,4,2,2,1,1,-9.462815469537063,0.8294932082902146,-6.724787773593087
-0.35380059666732544,0.975499078198377,-0.34863039587209355,-0.2117279064347437,11,7,7,1,2,1,2,-8.367828088940854,1.325877679620136,1.1115908548972937
0.16129045181926815,0.871874496497119,0.34450137458838936,-0.037444097561526,4,11,5,1,2,1,1,-4.1275646369541485,0.5024482254716441,0.06892723051158378
0.7477499110420367,-0.974185544038016,-0.5466186958501527,0.13378559249907207,4,14,1,3,2,1,2,-4.903536109506362,-0.16484214986434217,-0.3701608452493891
-0.8908691834346021,0.19892227931743323,0.8048065522213494,-0.2335692681054966,4,9,0,3,2,1,2,-4.874013684647424,-0.09688407205798097,-0.2417956834260544
-0.11769889553873525,-0.60117680448293,-0.47105636666561845,0.007093963023772298,7,5,1,3,2,2,2,-6.696674799216976,0.5639243403634592,0.32114197992122206
0.5688109464255946,0.19712598643551993,-0.17171786356866758,0.9158917198522751,13,6,11,3,3,1,1,-7.7714182525087505,1.4160119114601992,1.1618228444327323
-0.04332903665888832,-0.9579577865475657,0.6392191061315997,0.6497075349742072,4,9,4,3,2,2,1,-4.2058680308526855,0.8071404902497419,0.49456317860516763
0.33304395338606985,-0.8397885467807955,-0.11633259039609078,-0.6732664832031596,2,9,11,0,2,1,2,-4.559565045647005,0.6740292066716754,0.4842543824573151
-0.22979479435394068,0.7096115575985229,0.9048306119932872,0.7671294567403808,7,6,9,3,2,2,1,-5.41010654841094,1.741337420685197,1.6513376834714457
-0.8759171660868914,-0.8576886422441805,0.1477316993541926,0.1320368497756419,15,8,11,1,0,1,1,-7.423397088670426,2.4598693038938837,2.2552988776069416
0.8350860193074894,0.5556224889169015,0.6446782229136949,0.8055275759290175,0,4,11,0,1,1,2,-4.648918871563597,0.5271977423999868,0.39207867197254
0.6843307533007621,-0.40677503568581375,-0.8456249395470641,-0.6602258535618855,0,11,9,1,3,2,1,-6.861881291375117,2.5797642996536605,2.5317370944181743
-0.6678502953329726,-0.881788358248691,0.3814526302265262,0.45757244451315193,8,1,13,0,2,2,2,-8.643425684612925,-1.4341213894309746,-1.8333899345439095
-0.846483876222524,-0.9916251127440843,0.34086866759383505,0.2836390336028707,10,15,14,0,3,2,2,-5.6044037132959925,1.9795779367418107,1.8427357254542607
0.1592381944562733,-0.9555630359488392,0.9770799740914133,-0.9171438223612245,9,7,5,3,3,2,1,-6.104141368214608,1.0745491573772477,0.501413189104642
-0.2137057410119696,-0.526152012206553,-0.8060686580691505,-0.6419367251168324,14,1,1,1,2,1,2,-5.748240133327877,-1.0624978156885987,-1.5004791056352023
-0.33602705713459446,0.5632651161064943,-0.1258969563156247,0.25549082979467275,6,10,2,2,2,1,2,-6.527614037272807,0.7790775376147276,0.6337753519674343
0.7486146682741612,0.6612455208635826,-0.5506852047164668,-0.20133483960155485,2,10,6,1,2,2,2,-4.474486166635506,0.38820367412503065,0.21920189233081055
-0.6104530046255483,0.620936434430932,-0.45469870537503065,0.46312423912226786,0,2,11,2,3,1,2,-5.926975475767504,-1.7682493145637337,-2.0090107482725985
-0.880765349310682,0.38410110607948966,-0.7200252465564743,-0.168362863963178,15,5,12,1,2,2,2,-7.9773650849169515,1.6490144316857942,1.6737481825548202
-0.8816458562729164,0.2656052213230138,0.5378400891423367,0.988163309291151,7,11,6,2,1,1,2,-5.251334674442866,2.0300729597665264,1.9929272695500304
0.8140839208300437,0.983065551654773,-0.5833692199829641,-0.2891213252718765,15,6,10,2,2,2,2,-7.932676226941216,2.0743199657955533,2.00019539144981
0.8773296265867445,-0.3002912316382911,-0.5123961245796409,0.3118066261967991,6,6,10,0,3,2,2,-6.051144467273791,1.0469126812094192,0.8967111937985073
0.48454278450457355,-0.9496018103578607,-0.2903362889136747,0.5604252970712671,3,10,5,2,0,1,1,-4.543162164533435,0.39756963181704014,0.2312859130741256
-0.17519387906426775,-0.6084887871887508,0.0263501645640718,-0.7389908807251204,0,6,3,0,1,1,2,-9.842479909495122,-0.21794978016457184,-0.17534143293241944
0.19859857401277736,0.02741571043060964,-0.42363094808094104,-0.9870712844205789,5,10,8,0,1,2,1,-2.7975617981558045,1.9411494656769384,0.9453360121120629
-0.3626207920189528,-0.7906480589289333,-0.742807028078895,0.14770119595005338,0,7,2,1,3,1,2,-9.107966874938345,0.49146443080511476,0.4758562964824331
-0.18526895157433532,0.04275404294748242,0.7931493169380204,-0.6074113953778659,12,0,11,1,2,2,1,-11.7858739665536,-2.25030985910383,-2.125508472903718
-0.36784463231347186,0.25393686905743307,0.6167897646080458,0.22329283877998485,5,2,8,0,1,1,1,-10.707396458027672,-1.8880136460459154,-8.756028702701958
-0.46240476993960367,-0.6027108462051884,-0.5062859448085342,-0.38716910129792725,12,12,5,0,1,2,2,-8.555233482429015,1.249223158230518,1.3133223268821224
0.6630815726753312,-0.6453468935521212,0.4461432720993377,0.5453419762563332,8,3,1,3,3,2,1,-7.386359156766746,-0.15669719317408917,-0.22579079421881576
0.6237322480207597,-0.9722757281742798,0.2987576404732448,0.3377530620813707,8,9,3,0,3,1,1,-7.250428388941732,-0.04306086486883336,-0.12727918194391075
0.11480992862837436,0.4140305885451816,0.3251358354775702,0.6154356399629592,14,1,12,0,3,2,1,-7.61825136639063,-2.1258079559039693,-2.2625340916063355
0.4403149218618805,-0.42555758158969836,0.7595048045886872,-0.9015581709184768,13,15,8,1,0,1,1,-8.047427105470284,1.6162636630373153,1.6780784302172191
0.8064472546894146,-0.9507640323175228,-0.5810884609809779,-0.16747443862418532,4,9,11,3,0,2,1,-2.4346094484813423,2.670863840463093,2.4591484013053195
-0.37480395018339974,-0.1786347339794343,-0.5806194451395983,0.9531220466458086,6,4,6,0,1,2,1,-7.292899518842691,-0.2506247423081719,-0.31423858235947355
0.7725764329114353,-0.6972576574734501,-0.6962276553267395,-0.3428837002284031,6,0,12,1,0,1,2,-9.274358154078797,-1.8660369927315874,-1.8582536053961174
0.15012114691762934,-0.5863642137332075,0.008911883338710735,-0.3756205268617412,1,10,5,3,3,1,1,-6.281534333822652,1.2663323539449762,1.1527864605099498
-0.20343890182189117,-0.9863706041997438,0.04681437013494372,0.8430267838148358,15,7,8,3,2,1,2,-7.250353088449452,1.4886288173422064,1.1969906569095559
0.7939905787288222,0.6922484210604631,-0.6343732229215482,0.9125837630267226,6,13,2,0,0,2,1,-7.450237071315116,-0.12378818670634427,-0.17846173849648528
-0.46516944305578467,0.6247814483723018,-0.8351880562761036,0.19993571652213205,2,9,0,2,0,1,1,-5.889318761167281,-0.9430301138829819,-1.7284888376694019
0.7144618747395821,0.529301900769747,-0.7066097719696369,0.38064569380145796,6,5,12,1,0,1,1,-9.905433877692811,1.3042952084819126,-8.064062669729363
0.3387139684814966,-0.5374401433680891,-0.5128577482707362,-0.38790566754245703,11,2,10,1,0,2,1,-9.448749962914196,0.34581521692689127,-0.07238876470807232
0.9047735047974492,-0.34235476430278133,0.32462747746143994,0.5036502919133623,7,2,3,3,3,2,1,-8.494026489270704,-1.2103911520451145,-1.5248050605076098
0.6064898093296125,0.9731262282288209,0.1956799736913699,-0.8360685307126756,5,3,2,2,2,2,1,-5.544269551866749,-0.5760528533392099,-0.931812012948662
-0.8927304169583383,0.4349299812238243,-0.04904856953453263,0.6981960399173521,11,6,8,2,2,2,1,-10.071604756109473,1.30080930828002,-8.792331654601622
0.27209468467825326,-0.19641372978115101,0.15565594302287145,-0.38425174945126517,0,2,15,0,3,2,1,-10.928041765086856,-1.2285798412332256,-1.1382550937607452
0.41877764364877246,-0.7891972452070755,0.6777077238081377,0.3420259610658196,12,12,14,2,0,2,2,-7.491891791212303,2.3546749132800793,2.265573418141682
-0.721506310811781,0.22401705991891063,-0.38739800622492493,-0.3477842949748531,14,5,10,2,1,2,1,-7.707593387456385,1.818817484087451,1.816207498673563
-0.4588814870240172,-0.5024164225216459,0.8841164389771909,-0.4034550915317545,7,7,15,0,3,2,2,-5.275255218366017,1.8652108406701289,1.7729468644693485
0.8230294517317016,-0.5569654557737884,-0.8876759801933738,-0.4887218124092769,13,8,12,1,1,2,1,-7.27935565345197,2.5636591397028647,2.532696389735282
0.759829253454029,0.011041583446980585,0.015515676377137577,-0.7232568105588868,7,10,5,1,0,1,2,-6.076388096663133,1.4900855357172733,1.440899838794963
0.7383497148061746,0.06012491010346488,-0.06403907504391326,-0.1785815092166676,5,2,4,3,1,2,2,-5.710055853510505,-0.9732311579198882,-1.1823885248625587
-0.16206045244095124,-0.08394276683226276,-0.4867055856278084,0.5042286653939496,4,6,1,1,1,1,1,-5.276789098479797,-0.4969670371272444,-0.7160350478482077
0.6913070445546847,-0.48079343258304297,-0.9967124857751006,-0.2471700749586121,4,7,8,0,1,1,2,-4.474356372970282,0.8148018547714476,0.5111273724077146
-0.9995459235634889,0.8300030754950545,0.687758822461858,0.48458446297389424,6,12,5,2,1,1,2,-5.7875120196921275,1.5081532576196703,1.0070267777768256
0.44556920124304233,-0.5363174165705471,0.4111254232993822,-0.3845943732203123,12,1,10,2,2,2,1,-11.18753229493832,-1.4930714519655512,-1.7021279081330878
0.4374362265244047,-0.7787928022536783,-0.9288195383870472,0.9886606053714297,15,1,6,1,1,2,2,-10.449616129195096,-1.5698313977266745,-1.5001861203637767
0.24932794856743357,-0.837671551072571,-0.09559504179292255,0.47818284398590616,10,6,12,1,0,1,2,-5.044224979049628,2.3384571025722445,2.2718865760595444
0.732071350091513,-0.9801786090176927,0.5560926129663983,-0.07853279951665226,2,6,7,1,1,1,2,-4.733617150245721,-0.046103349653021826,-0.11560312602038159
-0.4411093853621948,0.5650002887605872,0.7730050532838051,-0.20271501157387206,1,10,12,0,1,2,1,-7.471531219313867,2.181849753128758,2.1475325854561067
-0.9860354762393038,-0.19303806194600082,-0.5304911565500574,0.6377385410409431,15,3,7,2,1,2,1,-10.630530247203946,-0.2517940610209825,-0.1402952019546111
0.9027937239582122,-0.7259581799273587,0.07516925138513164,-0.6301594050657113,5,14,8,2,3,1,2,-3.4254536829999176,2.3085082184718106,1.7550091398067333
-0.24626623930562297,0.7518098499997892,0.8105979980210309,-0.014086056688279891,8,9,1,0,2,2,2,-6.956732590937464,0.18936232885301366,0.16992168358035054
0.41779822554663215,0.9875679507563442,-0.3707421821296024,0.34803506976793464,14,13,7,1,2,2,1,-3.392847849817445,2.3621786675307863,2.1393120157338794
-0.7523079465883651,-0.8589287248140869,0.818859007371753,-0.6197424673625886,3,4,12,1,0,1,1,-4.444616055026266,0.583162868827576,0.3058141950276434
-0.04694705833552537,0.47576083033748473,-0.7219955896018446,-0.1198578498670031,5,7,9,3,3,1,2,-3.51526410904308,1.1611559136253662,0.8793883669548932
0.8695910349855667,0.8184042724129741,0.6392497390952898,0.7763826993226082,11,4,6,3,2,2,2,-8.891292908834387,0.3493187144265617,0.3968110094979309
0.9050335793691973,0.509073831804921,-0.1090941405314243,0.18444279866288094,1,9,1,0,0,1,2,-4.881386983943334,0.008459194624862058,-0.1561701867564642
0.5928811230469546,0.4789384664774545,0.2910687128210445,-0.6884534788396597,4,9,5,2,1,2,1,-3.405127711466791,1.2018751502222855,0.955239234163799
-0.6280769848851646,0.9016373198328629,-0.5802047408275386,-0.47816284069966386,10,9,0,2,3,1,1,-7.012639103092201,0.2768513487586978,0.1569406745854527
-0.21556441313291974,0.8955593959384596,-0.7176018729256302,0.5270316873364245,0,15,6,1,2,2,2,-3.068015975805373,1.781620406799375,1.5028950503568275
-0.04368215288831179,0.5359399561236631,0.2571328012945664,0.2665264032188208,0,8,8,2,2,1,2,-8.119240934528396,1.8715199797238273,1.8712697873115955
0.2508669003331869,0.6165364224325565,-0.8619261261772502,-0.3304219162186417,13,3,15,1,2,2,1,-8.97386514209714,0.8125087979094044,0.886341936476047
0.6496138959596613,0.37762100717997416,0.10387272212093301,-0.5163236091692938,0,9,2,2,2,2,1,-8.505768998336412,0.8114460801062466,0.6655973173507392
0.28559014101261826,0.20189096907543802,0.3921597231340783,-0.27499603093697367,10,11,0,3,1,1,2,-6.788027075539263,0.43001844368067993,0.20700625319218324
-0.05496911436082952,-0.24355096951331046,0.03458696430450625,-0.17378520454571156,8,6,11,1,3,1,2,-5.988686941828385,1.155174213354194,1.040604776054831
-0.36779737690605896,-0.8885182928251165,0.21962552309623407,-0.5183923678536535,5,8,12,3,3,2,2,-2.4191771669300746,2.5419280049765534,2.257060565986401
0.087946222569935,-0.5368019504722021,0.6978477389521456,-0.20545705431908057,11,13,7,0,3,1,1,-8.33096234135192,1.2940361981065616,1.0944114747168177
-0.6766108934520263,0.9316646394366652,-0.5884112460211566,0.48313221693365915,4,1,6,0,3,2,1,-6.825255887406775,-2.3675743623942584,-2.465790920302715
0.7532276540317833,0.4577396089766823,-0.3970738810823986,0.19874598574397262,0,8,13,0,0,1,2,-7.458671671460309,1.9804406736449154,2.011490307234137
0.9041248932780055,0.4758555379976006,0.19485848514684,0.761790321089505,8,12,14,2,2,2,1,-5.167452820948486,2.492194986282517,2.4353540783547496
0.7452517709717927,-0.8257814210771319,-0.025231116655914265,0.3828321150263041,13,11,0,1,3,1,1,-9.507447409904444,0.042022066234846785,0.11099905775661112
-0.29670025531618927,0.8190969460242767,0.1379109665637015,0.5243491743632893,0,7,14,2,2,1,1,-2.810491884945847,2.1687612648873813,1.9713071750135145
0.6658747846373221,0.9715364991714823,0.5825685849933671,0.20276814137712673,13,13,3,3,3,1,2,-8.573111728860392,0.9662776146524276,1.0079412698378747
-0.20989332428640806,-0.8974730816480037,-0.19624745752652095,0.34751245956817955,9,7,12,2,3,2,2,-4.877879339129124,2.4785361367786662,2.340362944658323
-0.039411482417288424,0.3234076909626935,-0.5617478706583983,-0.7743136256327572,13,6,0,1,0,1,2,-9.272506068165209,0.36287266161726683,0.31076380255533365
-0.5679371192138556,0.9345423807405953,0.43025003963377584,0.9142696650795923,13,11,13,0,3,2,2,-7.330787320698712,2.219353769566796,2.181693926308429
0.0712690011751489,0.23658159750957597,0.3613447464514741,0.33346305971517953,4,11,15,3,3,2,2,-2.799823241278445,2.155521875704958,1.9189169987333654
0.9545676463538586,-0.5152926097264754,0.3266214190080039,0.6781993975992231,11,1,3,3,2,2,1,-10.644692417189,-1.5096936644383427,-1.6243733792695105
-0.015275392960748313,0.40173139825085724,0.711102246871745,-0.16341777781302813,2,1,11,0,1,2,1,-6.308725260128802,-1.425597507191839,-1.5613265445285995
0.7947946366431726,-0.7612379773236064,-0.3443143242283635,0.6314907612522418,13,4,2,3,2,2,2,-9.446537310401371,0.17862750494144602,0.24675158812287612
0.1678385785222707,-0.5860127975098837,0.7028114957829479,-0.8314712676882978,6,10,4,2,2,2,1,-6.100652565523239,1.249373454028849,1.0925067987804
-0.6690004506726888,0.4132082579884355,0.07069553612331347,0.27064669341664205,12,5,0,1,0,2,1,-9.59866416317966,0.2982781688036728,0.348235659589464
0.673061781521807,0.4086706319143609,0.8571937630612767,0.47748701923186054,6,13,6,1,1,2,2,-5.467301191790912,1.9043231627209602,1.6927480127941286
0.055175946544331333,-0.4821914504137208,-0.894346627270556,0.452169702967701,0,2,13,2,2,1,2,-5.868625409430432,-1.0950104295125247,-1.8965486326898064
-0.8853793799790264,-0.6508202975056272,0.4148525503238647,0.42355588998189897,8,3,1,0,2,2,2,-7.959539721911786,-0.4862506125466518,-0.5817897564787751
0.5244241166283541,0.18343393778480088,-0.6159532617273109,0.3333713037850261,14,8,14,3,0,2,2,-5.9066539728639205,2.723890915472645,2.617280139023481
-0.4407273630135875,-0.7272593450648683,0.45602451559239476,0.6262953103359699,15,7,3,0,1,2,1,-5.368180561409747,-0.026109355979865894,-0.19121280758293058
0.3166148790121237,-0.12456635013291728,-0.4464917360973828,0.11634236778088147,1,13,6,3,3,1,1,-7.381319111032229,1.7056714386142053,1.6789484487944344
-0.4242406438606383,0.449392508523649,0.6728311931597133,0.7249792437966018,5,11,9,2,1,2,2,-2.2565735388544392,3.1125734511388137,2.924522037206427
0.10562975143669817,0.481327162133252,-0.029964024951917523,-0.8291939396745567,7,4,7,1,0,1,2,-7.421615913603003,0.19391956672553862,0.009171331207465494
-0.08484933549913642,-0.04922828928903522,0.566000462694404,0.500306458863025,3,15,11,3,1,1,2,-3.8983149889535196,0.24759680872803624,-0.08387496604286593
0.009822902500278508,0.5374942627250259,-0.8761069628420242,0.15361583927651168,10,6,1,0,3,2,2,-6.91103175141802,0.25705081546441905,0.135150571703476
-0.23423370543163302,0.4381512410216235,0.09503576811998893,0.8875562227367382,1,1,14,0,0,2,2,-7.077488458583614,-0.3279462178849771,-0.36191523506961776
-0.10184297173024826,0.15522616127426736,0.14181410750428958,-0.3351466156512697,7,7,12,1,3,1,2,-5.813049404073875,1.7484035434442604,1.570203407866985
-0.19151671578592167,0.9865303928594931,0.7371140564989216,0.12927971579240394,0,14,12,3,0,2,2,-7.848316757578379,1.813647090680038,1.2229983107819733
0.2615408403452413,-0.08870090112024509,-0.035965320446134985,0.5155531207503159,5,15,0,3,3,2,1,-4.736447517760934,0.20236054515912427,0.033141751299514466
-0.7734007912034646,-0.6561748845457913,0.09464936867897222,-0.6708014526008506,5,12,2,0,2,2,2,-4.692668928031172,0.26224364655323645,-0.2896196966396539
0.11843626353691628,0.02948438751355975,-0.8008405729199422,-0.9679436870897538,11,1,12,0,1,2,2,-10.872548264368424,-0.8666824570141494,-0.8364746577764153
-0.9788977550996203,-0.2118196944509938,0.7019037988136001,-0.30828228404946145,6,7,13,3,0,2,1,-4.841941915783994,2.6162526520865583,2.428419497851861
0.7596754958829357,0.29736590671472896,0.798497836578405,0.24701062249467443,4,13,1,2,1,2,1,-4.588573610110701,0.3504348211302085,0.07570392258836312
0.3395089024364957,-0.1952538985550647,-0.40398628561248917,0.25095612084932273,3,4,5,0,3,1,2,-5.630009392280742,-1.0386641346059426,-1.1508419774707563
0.23324395633055017,-0.919332295723096,-0.347659491743493,-0.06288601081773071,12,0,10,2,3,1,1,-12.925637435084836,-3.272455629243352,-3.0184193513629296
0.9041913033058475,-0.316268462403698,0.9716073189006098,0.6772177750679245,14,4,9,0,3,2,2,-9.415075157303654,-0.27136020382689485,-0.2295639242757579
0.633310486403247,0.7704777574151305,-0.8265868648087196,0.07672620420204557,5,3,5,3,3,1,1,-6.29773656577059,-1.3557106636821241,-1.4991578792016895
0.9539310922532451,-0.6261371411171062,-0.10945195047059086,-0.023764913132530152,9,13,10,1,1,2,1,-4.522608605092494,2.54753172966187,-4.108900023398255
-0.33565495587653493,0.40161683600348064,0.5306325990507725,0.8588069676983077,9,10,8,2,1,1,1,-4.859376603342793,2.50686527495858,-2.998915652813645
-0.2017477991100678,-0.5154856848304652,-0.593024010889375,0.9091076848349999,14,1,15,3,3,1,1,-11.559904516657948,-2.3595857943057856,-2.254600653567474
-0.24559643508472262,0.6036803369056118,-0.13093807339100927,0.7390673436299595,1,10,2,1,2,1,1,-9.448801544713035,0.10426982497295949,-8.996649920767158
-0.4520224369139638,0.1861123799347153,-0.021545490500161524,-0.7333110653672592,1,14,11,1,3,2,2,-5.217756598083766,2.993803262953058,2.812855789639592
-0.4001412050538675,-0.051382670263139474,-0.6639598956146429,-0.29040542068722264,15,10,10,3,2,2,2,-5.744188745100512,3.0007604921886233,2.8971032594794544
0.3480757348499135,-0.966679057511568,-0.3221104493031026,0.591320461322884,3,0,10,0,3,1,1,-7.107378692707802,-2.491900279493598,-2.626190145697792
-0.985293910891146,0.3834402282693776,0.32268535788944885,-0.9231982453473109,14,14,7,3,2,1,2,-7.390477148884951,1.943196249502043,1.8150025020014768
0.7136706994463526,-0.06624380175379119,-0.2805602761794608,0.07231077250547213,12,14,10,3,3,2,2,-7.241726926484639,2.7581004462494234,2.6788631158234155
-0.22789812869632842,0.9334122800369211,0.3943325085807008,-0.8335538675838554,8,1,6,3,0,2,1,-8.418355750810788,-0.9330846481780388,-1.110830611245543
-0.939168238384064,0.45375381227954326,0.7480273426174313,-0.5585748281111627,5,4,3,2,2,2,2,-4.9342182074149905,-0.22808739005481476,-0.682626627632696
0.025230488206399837,-0.418246291536835,-0.06118631602148383,0.715715567034978,13,12,1,1,1,2,2,-8.878514553770152,0.5820642867259062,0.6288470872218521
0.4307620343573104,0.9465217660609835,-0.5971873815732955,-0.9809132938655467,4,3,10,1,1,1,1,-12.745487292676458,-0.5986406459681156,-9.431179323594433
0.9762481519092707,-0.029539088469287655,-0.6416721634196982,0.7822801835870188,9,9,5,2,3,2,1,-5.826078634303865,1.4530933315214678,0.9616041916147864
0.043101967821934206,-0.7507051420143733,0.9228290808472781,0.27182153141947674,13,4,0,0,0,1,2,-9.88345456217833,-0.20706961222464776,-0.15608536961348474
-0.7311331452609,-0.06455876805769822,0.21179363035896603,-0.1432963988623075,14,2,3,1,0,1,2,-8.10905001211489,-0.9966965487835763,-1.4219234849351596
0.2190117820099664,0.13686390866100662,0.5839860668114194,0.9733752232340482,11,9,14,1,0,1,1,-7.369876843714206,2.3329999625245157,2.144846884697751
-0.32836727071693095,0.23013950802939598,0.8538151242917282,0.9241169978827031,6,3,3,1,1,1,2,-8.2662576174224,-0.8039322429074235,-0.7729700743414721
-0.47455811287739436,-0.05550300210968295,-0.35134224172606676,0.9042878341527028,2,15,0,0,0,1,2,-6.515445095258618,-1.0810911293955607,-1.6444108415063483
0.1570836364070629,-0.8348556839294456,-0.6909583400189621,-0.12087411645420265,5,12,6,3,3,2,1,-2.516403295416763,1.8593882806708215,1.5902605567884287
0.7393626466873255,-0.05554714848759135,0.42576473868947295,-0.21418132879021345,4,12,0,2,0,1,1,-5.127842553794467,-0.26938031520204314,-0.3042983774299973
0.6213671406751837,0.896739105577838,-0.8173485313328859,-0.6771046279341579,9,10,3,0,0,1,1,-6.831783896724629,0.10008386283907544,-0.06439630676441532
0.06827939227139446,0.37667682309312966,0.4973969568783101,-0.5737157613721267,1,4,5,2,2,1,1,-10.077040904825003,-0.6937083344544658,-6.485049770634277
-0.188709481105525,-0.6616762123151596,0.9549131263676851,0.7066343733331721,11,3,7,0,0,2,1,-9.76310969481679,0.06798068951388701,-0.19464568816867955
-0.7924873129282872,-0.4091559273724701,-0.818881064798159,0.33600650148602806,1,0,13,3,2,1,1,-12.071224077805507,-2.817863818535267,-2.631037107859386
-0.23096837258746694,-0.3060820992448283,-0.13638580978444548,0.5635596518574526,7,11,12,2,1,1,1,-9.738241260598697,2.438647519791343,-7.157350964523849
-0.32403689906032773,0.41098004934623344,-0.6249910857620393,0.5011969134882528,9,14,10,2,3,2,1,-4.335645984075436,2.8880720313812818,2.724434803645279
0.022187642944796027,-0.10896437101367762,0.9339370292366307,0.14239836792582738,1,10,6,0,0,2,2,-3.629126331132119,1.8581104368747035,1.7271089072334116
-0.09978028262994076,0.8516547488870347,0.31998690027063437,-0.22246317427680617,11,5,10,2,0,1,1,-10.159140619142176,1.484214338440104,-8.503768101982299
-0.5120093952950555,0.9334684550702161,0.9162762396089923,-0.5047367138571226,11,13,3,2,3,2,1,-8.673028716713615,1.0290562434455404,1.1106895423137286
0.7780243802219189,-0.6787327747628986,-0.6539522604976713,-0.46645587275215217,15,3,12,1,2,2,1,-5.582878419968352,0.16455254908849606,0.06343492249778393
-0.22742458970890955,-0.2930536158785588,-0.36873356926569545,-0.01796047466217998,4,11,1,1,1,2,2,-4.721267822400004,0.3489601037124209,-0.08982654163617876
0.028163841532370615,0.5587303406702395,0.04499361778117694,0.2820497152707093,0,3,6,1,0,1,1,-4.9458098886275454,-0.4804017021565707,-1.2614050118787452
0.21464883358613185,-0.8228433207267118,0.35374455165515295,-0.871810577927649,5,12,9,2,1,2,2,-2.382513263819926,3.0119580501794747,2.64329747982202
0.37437999293735325,0.6295873350473173,-0.1652167519877994,-0.3806622591974149,2,5,5,1,2,1,1,-5.852112218327845,-0.9299689855580501,-1.1420907671712304
-0.6018131601281487,-0.30435530513390807,0.24046969792224093,0.08960217055219677,3,9,6,3,0,2,2,-3.7738147700532636,0.9306566454534326,0.723580391144149
0.5206564428082754,0.44482276892708916,-0.985216197111414,0.01827082584319828,4,7,5,3,3,1,1,-4.76397616567176,0.056761869371915345,-0.08664379237113617
0.6002751655041518,-0.5166821583616297,-0.8639253718166606,-0.3661917245587505,14,7,11,0,3,1,2,-6.264499919834891,1.3108176267595582,1.174784099276487
0.49320640928840764,-0.9748071974564261,0.28897012304118785,-0.6342709464902552,0,2,0,0,1,1,1,-5.950519510442233,-0.6658426386605213,-1.4423270082460065
-0.18163482508302287,-0.34124146139584854,0.38675507703770484,0.5324909455207578,14,10,6,2,2,2,2,-3.121747292788978,2.2159878506312363,2.0640613614755754
0.9678127277943271,0.8194873734253678,0.7035806773210833,-0.8948512043779937,8,4,12,3,0,2,2,-5.031155823579399,2.0303212074445045,1.7179919253445626
-0.6872757167102499,0.5035963271738659,0.1365372325375367,-0.45066826042418917,2,7,4,1,2,2,1,-12.804624750713336,-0.9863853515826505,-8.776090021771967
-0.6516866152092073,0.0937623475748659,0.4289193677715635,-0.11074468417219063,14,10,12,2,0,2,2,-6.991779048996508,2.979479647559309,2.7766306722390537
-0.6364728044776116,0.008265683836876647,-0.35438041310429935,-0.48378471365317055,8,11,6,2,0,1,1,-5.434078895767912,2.0926104761340008,1.9966852935203854
-0.6728924109396253,-0.39175230106392767,0.24221264982040602,-0.3963998882776898,15,5,3,0,2,2,1,-5.854038631453055,-0.3376563371477078,-0.49776869643103194
0.6686495914987971,0.15470680243933543,0.292814750456178,-0.08327304114738765,14,4,6,1,1,2,1,-4.274209579399093,0.25831907036472745,-0.0018666826338942233
0.732367417738059,-0.0016270981333390555,-0.406924820759476,-0.46977349916970246,10,15,11,1,2,1,2,-4.852755710401151,2.4920989565118448,2.3619962978933318
-0.7913738252962357,-0.7089690344252817,0.7542551237970034,0.05637852351271233,8,15,10,0,2,2,1,-5.470783791755997,2.006931490473705,1.9138624657505592
-0.7418276097150764,0.4845975134678886,0.2862087052357005,-0.3685131950319258,12,10,9,3,2,2,1,-7.093287249360524,2.759487739269398,2.6228804642283787
-0.4799039194951322,-0.22988388856207664,0.8859655681422713,0.22075211956338414,14,15,9,3,2,1,1,-6.9139296130093175,2.3143993923889847,2.2728994421524273
0.8646962832674217,0.7164135819540596,-0.6587977507567113,-0.12648436430584997,13,2,7,3,0,2,1,-9.659928277367984,0.014397577207556307,-0.08075268479697661
-0.9507111907273547,0.39337797574639377,0.45065278147175625,0.6727571548207987,14,5,13,1,2,2,1,-7.5413149462411955,1.638508173318216,1.6319442797700325
0.3619065828071524,0.7586489267251213,0.02845402253195517,0.07838215902726597,11,6,0,0,2,2,2,-9.345517480465864,0.13141916570223217,0.11048671246637931
-0.9201040534278113,-0.27541301999959034,0.6527806232011104,0.40299820293033206,15,9,4,0,1,2,2,-3.9864346761205147,0.8150154930895508,0.6222652339564192
0.5685425986134338,0.8937603926820472,-0.449659775023864,-0.20407930723848566,4,0,14,1,3,1,1,-7.046702843119584,-2.2847712836516347,-2.604220041996294
-0.04426529017372838,-0.2894320515261548,0.3650234602324003,0.32446431665918607,5,14,11,1,3,1,2,-3.07960694199609,2.8826062770120386,2.588553634419398
0.33387197040781325,-0.7949416035443972,-0.9761640340435158,-0.7206152547941227,14,14,12,3,3,1,1,-6.127159831302688,2.793429822744593,2.5923638637233735
-0.8460616339839653,0.34153005088607147,0.642518840745691,-0.5106898907905739,10,5,13,0,2,2,2,-5.5626881058439945,1.610229723378718,1.530983012425472
-0.10770148708566096,0.34332046199579747,-0.3321950569468921,-0.49148167802213893,5,14,4,3,3,2,2,-3.261542876172293,1.2832049350794237,1.0179307889670917
0.6874575854205149,-0.12391184818923251,-0.3152097534082807,0.09295272205075289,14,13,9,1,0,2,2,-3.69508497672116,2.7267431534789996,2.514691609251326
0.7392329154645234,-0.6211131336651945,-0.19770406101640492,0.8955921320289142,8,7,12,3,1,2,2,-4.847063332216142,2.709584639131395,2.6012118929086876
0.1455405533738916,0.6389913707721047,-0.3465222188627328,-0.3007712023845557,14,10,7,0,1,1,1,-13.084729118798016,0.8447205391765151,-8.956415283509905
-0.4791937824241832,0.67679927618438,0.4312414339435715,0.3738828700070207,9,6,9,3,0,1,2,-5.341179992366205,2.266816186142832,2.1871292907825364
-0.7402859731642379,0.35239149271307846,0.7172002139649964,0.925465167722278,9,9,3,0,1,1,1,-7.033744968220792,-0.011322224338282243,-0.1405364235209967
0.2045126047545145,-0.3553503510611502,0.5537874964097453,-0.8584171279776511,1,6,1,3,1,1,2,-9.974360192132416,0.4755374135249442,0.5501945245864173
0.7017055146441908,-0.4277299150833713,0.2808945479865057,-0.3716758723260558,0,4,3,0,1,1,1,-10.22369461659854,-0.8149790413917869,-0.7729071718731806
0.577854047897759,0.5491441663487298,-0.564542200634133,0.2424530609603346,12,9,12,0,3,1,2,-7.606435918645642,1.8845888848711334,1.903688555505229
0.5179536637080613,0.0012390646678619444,0.8235702247635428,-0.7067708856803154,0,2,5,2,3,1,1,-7.4726251661476875,-1.8092498582679721,-1.8479660071038988
-0.29844475397937575,0.6653874926988401,-0.013186599173209634,0.8232658274169511,4,2,12,1,2,2,2,-5.3955736843568145,-0.8150764411558336,-0.9790217482695391
-0.41036552330646625,-0.29090358234278524,0.12918816258064303,-0.49535451147250953,2,11,6,0,1,1,1,-11.382771220507745,-0.34006580005609927,-8.269581497438624
0.8945999988401339,-0.5887570246013178,0.22736637545748706,-0.5538273309420503,3,1,4,3,3,2,1,-6.5896338648705255,-1.828907702009838,-2.2439482006887896
-0.3968262602528969,-0.6233949501657872,-0.3925299075498012,-0.81396518147465,8,6,8,3,1,1,1,-5.903348675052594,1.3999566330231445,1.2290880072590247
-0.7855552115830251,-0.15303598150133446,-0.09526648158685957,0.467285680728897,4,4,3,3,3,2,2,-5.228444016827295,-0.5593700858919103,-0.7122693022004879
0.6429425055523816,-0.2918708752898118,0.3116415346547856,0.07455134733607616,4,3,15,3,2,1,1,-5.050550572986242,-0.031153547366491067,-0.24721615268514063
-0.7944635147004364,-0.6556050411527339,-0.13803254230359374,0.021040522597689293,2,8,14,1,0,1,2,-4.338118100419866,0.6564803645963261,0.48015800969573985
0.38355527828396463,0.34858714740004926,0.9599108947165569,0.9712014679056007,6,9,14,2,3,2,1,-5.075308069456553,2.4297783589966175,2.289197593257793
-0.5527747604146704,0.7141938792198317,0.6342141983335225,-0.10330705895073278,12,6,13,2,3,1,1,-7.633383073898329,1.5430600635557827,1.4361005811868937
0.5242592409006492,0.8723531283330104,0.8815017184689222,-0.6504374302501323,12,9,8,0,0,2,2,-7.651044220416016,2.19120139587352,1.9947131831328757
0.7513702551722119,-0.45713827144789354,-0.9925951863351663,-0.6748775881371698,8,14,5,3,1,1,1,-6.146996866064431,1.2675853672182618,1.102883488260207
-0.24935730845397241,0.25350669708466245,-0.7078068689173596,0.6460071488938695,15,10,13,2,2,2,2,-5.282034631761644,2.8351881608901,2.771914724576524
-0.6520782246075489,-0.9076070335967423,0.15919345482534797,0.8252100537662208,3,9,15,0,0,2,1,-4.230502710640173,0.7057207803652134,0.37684946513106143
-0.4696585176332888,0.3257195752693314,0.9308972692012425,0.8316286963814878,11,1,11,0,1,1,1,-11.484416201673056,-1.7282543368845278,-1.615379949447869
-0.3113839333600814,-0.8764752274196006,0.4687000706705915,0.04346683770649129,1,11,12,2,1,1,1,-2.539152676216012,2.958474119409968,2.799523330938416
-0.8232060657064832,-0.3155489504421909,0.9627666684825602,0.25936719051840584,8,2,12,2,3,1,1,-8.7863162110588,-1.7255118262614182,-1.797835974700053
-0.8913038033026859,-0.9629375328113334,-0.7127572438623675,0.31589897156325186,14,11,14,1,3,2,1,-7.330659106237435,2.4777356493682743,2.428390749273052
0.6858909649123943,-0.10822676028038436,0.41716709153565046,0.46374547457300164,10,14,8,1,0,2,1,-5.29507568451272,2.1822540618720394,2.0932814152101296
-0.7443763112792345,0.16447489760517264,-0.4002514631118701,-0.9311935830930835,8,13,7,0,1,1,2,-5.500788179509936,1.5616868999630211,1.4452485630426073
0.1908296032402168,0.7731908830047967,-0.1781148952997802,0.20860883964295773,6,1,9,1,0,2,2,-7.910155542319655,-0.842577045069931,-0.8544207154184059
-0.9423976389069626,0.2874396126498917,-0.4457112962532803,-0.10064604563255997,10,14,12,3,1,2,2,-4.819544601934919,2.6343113396217848,2.4832712827937735
-0.6749778694050874,0.9194914429239385,0.7031628000344747,0.7275792459300066,4,10,14,3,3,1,1,-4.146015901952568,1.2962558067935415,0.8580801132652534
0.8909897211190003,0.26424024383130273,-0.1294145516247318,0.050307788223256766,1,9,12,2,3,1,1,-4.422658730428859,2.4092022403410196,2.2794649510395724
-0.1146125960651283,0.4644384126244445,-0.5339620712063304,0.6262840089634509,9,15,11,3,0,2,2,-5.161806742694574,2.085313570944075,2.0277800606359797
-0.8613844539234103,0.156436762446579,0.1952648797378007,0.47786091069894443,11,0,10,2,0,1,2,-11.269034594412009,-1.9001960753380776,-2.5091822258396417
-0.5914870641272072,0.25360526012968787,-0.2825149789142227,0.9912903533486985,9,15,0,0,1,2,1,-7.479536958882534,-0.36259572391225464,-0.3815599576185874
0.7379182100417925,0.8089056231249878,-0.9985045832589379,0.18827278295510252,8,7,11,1,0,1,2,-4.816458547287115,2.505340581945481,2.327946267233715
-0.5083628259548507,0.8296842997033094,-0.32918637300730613,0.9045280290667446,6,11,2,1,1,1,1,-6.660764976794835,0.22501771894530273,-6.283170395452848
-0.08698228931693408,-0.7011274829634115,0.8598711881481713,-0.08258976866492351,9,4,6,2,0,1,2,-7.216287256538871,0.3265698717121561,0.14205775638492657
-0.1873355380724644,0.8531707664367623,0.4208436300248235,-0.16215275041416266,5,2,14,1,3,1,2,-6.50075850846645,-1.6573282017252846,-1.7695250644975835
-0.2824884759574524,0.26223405578446957,0.4297968761545772,-0.14031066051368923,8,3,11,0,2,1,1,-7.998615885416942,-1.0490697670387577,-7.594695208078054
0.4351227652970715,0.5536427344805621,0.3468394578228653,0.22899892051038506,1,11,12,0,1,1,1,-2.963752942083197,2.2776224231284004,1.6845212118486692
-0.18620313721874426,-0.5586018504293297,0.0666167249174816,0.9919872982013993,9,13,12,2,3,2,1,-4.384038443683995,2.9595230246311153,2.60833332096498
-0.17774544348124155,-0.5313498686989464,-0.9606970345063044,0.758786113614391,15,15,15,2,1,2,1,-5.116590724122715,1.1262547670552432,0.8926621617296353
0.9959549111165207,0.7162778500533087,-0.18412436326431791,0.9605224156329981,9,13,15,0,3,1,1,-5.751067453175369,1.6629583366248406,1.563839030767953
0.24509398092456336,-0.3821645543124679,-0.2625496890583081,0.5394628365937604,8,0,4,2,1,1,2,-9.707666795750928,-2.2464834031144223,-2.389837072630805
0.04046392100805085,-0.9257733600753955,-0.8386604652176453,0.34469653528572963,10,7,9,3,2,2,1,-4.887348213691224,2.44874127793496,2.323024905545533
0.5826214286253337,-0.5981773206289551,0.6102384175093298,0.7002654693700736,8,4,10,0,2,1,1,-7.396182869639502,-0.2741674290124136,-0.3365817945725562
-0.2459845760825108,0.9298572030036518,-0.45291594199612617,-0.20068399582849272,2,11,11,2,2,1,1,-4.305159573997303,0.8348102168225886,-2.3404168350512853
-0.971970964947886,0.13371686658818938,0.8645337678419445,0.33189433216092845,4,9,4,3,0,1,1,-4.447795788357198,0.4798662132166111,0.3393194811336624
0.42741251735341446,0.6362911622556027,0.33466369933538664,-0.7488357945796786,8,15,9,1,0,1,1,-5.412979524049274,1.8387120196970277,1.6837826386817982
0.29651390815564405,-0.6552272757896676,0.7447891267096298,0.22623247813848302,8,8,2,2,3,2,1,-6.7112339686849,0.7811494383439233,0.635057364907671
0.16986178795744333,-0.4675369970023795,-0.9373146622822666,-0.7611022320714285,11,4,3,2,0,2,2,-9.268898556722956,0.4505170716209694,0.4081365381342761
0.5069512108929612,-0.7350586873161469,0.0938310275862484,0.09249520026170188,1,3,11,0,0,2,1,-8.946102852622479,0.6959632283886142,0.5354020322066637
0.926188261795605,0.8350897891926896,0.5291365275188606,-0.8418479580467038,11,8,7,1,2,2,2,-7.702638990073037,1.9746595408469019,1.9204736079980769
0.24627570749565075,-0.2878654017617104,0.577827925931734,-0.5326191023492728,14,4,5,3,0,2,2,-4.439084210993275,0.6356867081760982,0.4113886850710968
0.6044983584702281,-0.22978775402015916,-0.16423200676478067,-0.9109819214476573,6,15,2,3,1,2,1,-6.74143549160059,0.5031992319101056,0.38943363414530685
0.5177362688358993,-0.7884069594544021,0.012279705389288686,0.6292501120518343,0,6,8,2,0,2,2,-4.426642906505857,2.407379274130493,2.30572837246524
0.05853489628718034,0.16879184317891482,0.5937231405523822,-0.3180668730750307,1,6,13,1,0,1,2,-7.768969210208067,2.2237585369351973,2.139162635359873
-0.1929600151195776,-0.33340028025894997,-0.01614395192174145,0.14554501947421805,10,5,2,3,0,2,2,-6.464094707194097,0.703622903258214,0.6358080069893521
0.11488193432719984,0.9566616153544956,0.5463353834939177,-0.7874681904152083,15,9,12,0,1,1,1,-2.9475027204222797,1.9948325757819014,1.817594615707401
-0.9296814994576117,-0.3537095654411655,0.08821724787893714,0.10342474403993385,11,2,0,0,1,1,2,-10.033055656222391,-0.4881481616610636,-0.5526568441668507
-0.4437756648923932,-0.6311296188314701,-0.004967146251132926,-0.44810234368562485,8,1,8,3,0,1,2,-8.931007267599833,-1.339443734741996,-1.8559511944275953
-0.16213404403210796,0.5517301304055737,-0.3225340884511372,0.12747420289079892,5,12,1,2,2,1,2,-4.54366355824789,0.4867237576679356,0.2596627464854919
0.6366010188787636,0.3666527252554599,-0.6328717715661343,0.6418384272260005,14,7,10,2,0,2,2,-7.157914765958776,3.0255807384984474,2.7239625291934457
-0.6429604214548026,-0.01393974968239542,-0.8361231219237077,-0.6080396305964761,12,14,5,2,0,1,2,-8.237282255797705,1.3335048907972296,1.3893427212573035
-0.9306985803719658,-0.7455502261259785,0.8293891206741142,-0.01291268082109398,2,15,7,3,1,2,2,-4.479454801652289,0.6903267206926681,0.4614586647193166
-0.8959524899411062,-0.7727079226065612,-0.9921632500978135,0.9989213621193462,14,0,15,2,3,2,1,-6.900180316882605,-2.494802369726506,-2.659863091724378
-0.7696884251942593,0.17625213093570968,0.3339314069743635,-0.5985743141724156,12,1,10,1,3,2,2,-11.907770836219402,-1.9842456860665771,-2.0086246111720594
-0.7953356409318737,-0.17900257260524133,0.8663858340980366,0.2748049624184432,9,2,10,3,3,2,1,-8.585147086360319,-1.204904903926035,-1.1689031356020494
0.4807565938820395,-0.7639879467612503,0.5130783344524814,-0.809502132054261,13,5,9,2,0,1,1,-7.624309461296687,1.743288307594527,1.7418954581603245
0.15954288352495927,0.08043453355723718,-0.8993541341306721,-0.8741850479639521,11,10,6,0,0,2,1,-8.34369201066222,1.4962713359324076,1.4553101958440668
0.9912381192454134,0.3313010012519195,-0.013040003854244642,0.8463479772385296,15,1,6,0,0,2,2,-7.686373429655161,-1.2430186607771012,-1.2460522488242287
-0.02209814712309588,-0.18518423729062916,0.9731389815586531,-0.8881472997435487,9,1,0,3,2,1,2,-8.129449140192499,-0.6027380284739361,-0.61236957340804
-0.26121767108977245,-0.6809200866231528,0.7711188871712629,-0.9799791788817271,11,3,11,0,1,2,1,-9.377199523149145,0.32876303341918983,-4.7991591247792975
0.18699283164370284,-0.579764448119571,-0.7673365457334775,0.9402337728368644,11,13,0,3,1,2,1,-9.144494776237092,0.34542112555284227,0.335964806108479
-0.8203557411487905,-0.4863399245496296,-0.8149667576338111,-0.7981167488872023,5,1,7,2,2,1,2,-7.035370510720135,-2.2839431490229365,-2.342048647631657
-0.6882969268971131,-0.5131147664691786,0.6843874617462291,-0.5813878483315829,11,7,11,2,2,1,2,-7.756214718325758,2.2617630027270743,2.145148175009558
0.04342360273383661,-0.4746605293390309,0.5345583550312603,0.85333110777374,10,1,13,1,3,2,2,-8.65044629315392,-1.6998175466232204,-1.6759824731463744
-0.006969155538790295,-0.7533630178494155,-0.1980593466232965,-0.2985804240158314,4,0,0,1,1,2,1,-6.129340825601324,-1.4600560014833996,-1.5954367278156267
0.1314840521418028,-0.9693788267461891,0.5611454516418799,-0.276785363149221,7,11,6,1,2,2,1,-5.726089113967373,1.8506382416276528,1.7238677696124325
0.2564131941860879,-0.7572561509027607,0.9718683372498356,0.5613641493757247,15,8,6,1,3,1,1,-4.325923745185244,0.8370277517012596,0.6735341914715363
0.0023254629149807027,-0.23245508404518156,0.9441586709491143,-0.6816818320123403,11,10,7,2,2,1,1,-7.902174911584085,1.9735561297010262,1.4481953520910704
0.8395851435588726,-0.8103016134936878,0.0882520039262018,0.4810190424366372,15,2,1,0,3,1,2,-5.7564811560636935,-0.7463559636506912,-1.189158585948924
-0.9788967263681989,-0.8171474622765815,0.11367738938048211,0.7837462600168197,14,15,10,3,1,1,2,-7.3871756736692005,2.043307885294079,2.060518599803302
0.0997538423124209,0.23916518565417366,0.32698069025742016,0.6725826262049199,0,15,9,2,1,2,1,-2.9303337115638968,2.561894710002579,2.4191705138763835
-0.6188479069656123,-0.07592131432088878,0.8060557469856233,-0.8982931527283577,5,10,10,3,3,1,1,-3.0314560391629737,2.341215971721854,2.02745320614851
-0.2999862630536425,0.8567451039615837,-0.8687478236443649,0.09882366412192911,1,11,6,3,0,2,2,-2.9809263905457386,2.5052409151958432,2.3317866175404074
0.21358579164267355,0.6989398031673246,0.08240753154259672,0.6077197724976453,15,10,0,2,3,1,2,-8.938614896153373,0.3169552773463778,0.334674544139242
0.13762547286774574,0.7354463056101848,-0.1357675263961413,0.9331815404466335,1,8,7,2,2,2,1,-2.567151898721746,2.066989858394564,1.725644751969211
0.4357411611038571,0.9852510969057404,0.39667594255880534,-0.412411058691345,13,6,13,3,1,2,2,-7.377552243614443,2.4907535020172173,2.4335174193828957
0.5658472285151448,-0.11469030347913378,-0.029466515314756858,0.5558188134970736,5,7,5,0,2,2,2,-4.511003131417595,0.2917978884432364,0.11730451963079558
-0.2742683660097931,0.2021823347926055,0.6972131037975595,0.7772842276730345,13,3,5,3,0,1,1,-10.033929460077147,-0.2296353922912734,-0.47157071696227537
0.8668262540469096,0.44706914666217723,0.15437335244661776,0.29544010884122396,9,5,7,2,0,1,1,-6.446639988754687,0.9910487127830827,0.7973152723018655
-0.8465532010879544,-0.14740456519314815,-0.11532908389956908,0.3373417697957859,8,2,10,3,1,1,1,-8.153881647971577,-0.9191591323963936,-1.3763875957363183
-0.9248675409120388,0.43436289409351536,0.07618932824222258,0.017411968432533342,9,13,6,3,3,1,2,-5.327125891624758,1.8122919693197954,1.6982158165634254
0.5248890438782001,0.8006244791489818,0.3296359814325418,-0.7895608895236605,3,14,5,2,2,2,2,-4.095285371504371,0.4197142255234585,0.2105859006576385
-0.8538298179476995,-0.45266723015708465,0.9600109263936338,0.19251715046540419,12,15,10,2,3,1,2,-7.424156945929428,2.5601896586859114,2.4438804561480127
-0.702382570963648,0.5517445790882534,-0.10643264698357702,-0.1049995043791434,8,8,1,0,0,1,1,-7.473130743390986,-0.3526618428880371,-0.4651222505617003
-0.8702014409231811,-0.06854884466500488,-0.5195099630713922,-0.06039135710263688,12,1,11,3,2,1,1,-11.70252167571612,-1.985877141221838,-2.2146730512468817
0.007027022595993193,-0.8797828878432083,0.8318699250223074,0.23090284076881207,6,7,15,3,1,1,1,-5.126726067529289,2.1502346878813534,2.054775967102019
-0.921164829759274,0.48261741670152447,0.6552205226983066,0.9357291319027106,10,5,4,0,3,1,1,-7.482817595536611,-0.4483383227912285,-0.5634966670200539
0.29119174549961735,0.7841177204193881,0.46575490576779677,0.016710975129184513,13,12,6,0,2,2,2,-8.371996332912412,1.6327985874927289,1.6613645332579428
-0.8237155132184157,-0.17266895283358608,0.500321665909202,0.386801706858088,9,11,15,1,1,1,2,-4.792121308211264,2.272350204873199,2.145843877740006
-0.11270850240285535,0.837494609608503,-0.11925155394957865,0.0975597185260233,13,12,1,3,3,1,2,-8.835938611804014,0.5017910393585886,0.5358255883320986
0.7771985608743048,-0.3418524410785442,-0.37082473317186704,0.024177153397327844,8,3,9,2,3,2,2,-7.517107171696137,-0.6079646734961928,-0.6247711925901429
-0.6209619135252464,-0.7487687736875281,-0.3779859926582252,0.7718442288868501,15,8,6,1,2,2,2,-8.075367971308877,1.551834162206059,1.5069811148559402
0.9767411334431422,-0.06944493744815339,-0.8835243383594495,-0.4754513563700302,5,8,13,0,1,2,2,-2.8849532002587,2.20556671677305,1.8100878440378503
0.5688113312168002,-0.01420742883079451,-0.6382509511493273,0.4695236227106887,9,7,8,3,0,2,2,-4.796838283768481,2.769661782418984,2.495704025872447
0.12428950765517,0.1054077800910802,-0.7705160833236162,-0.7477246839676959,15,5,13,1,3,2,1,-7.287842282210234,1.2288289614903871,1.1839590305141072
0.31363046217689794,-0.6035874695289607,-0.7119935521603558,0.9989357884051604,5,7,0,2,2,2,2,-4.574607986623617,0.5835806933522188,0.37634039304056577
0.6821923412322028,0.9936985685628799,-0.13931365262185502,-0.359402515006515,13,7,6,1,0,1,1,-8.242520235387524,1.4315395292726474,1.3371541932686395
-0.5392098569708712,0.37040290753973215,0.9637942800704913,0.3822117401077023,13,0,10,1,2,2,2,-11.874096904891267,-2.266293712777077,-2.134740340712283
-0.889280366123181,0.07624202007962633,-0.8588998725802108,0.8680659822612786,3,14,6,3,1,1,2,-4.453846009444064,0.402388312442423,-0.06865753170762723
0.5929035390756188,0.09412598183688425,0.2999041963317781,0.5075364040901047,0,7,7,1,3,1,2,-9.186023275690538,0.742606402369645,0.6048284765293823
0.1849869583528101,-0.035013878944674115,0.24515079566556341,-0.9799060378903368,5,15,7,3,1,2,2,-3.0662156180297235,1.8477944860502251,1.6005223730110434
0.6734593722875717,-0.6726486725405443,-0.4460907637507803,-0.868403564409522,6,13,6,0,0,2,1,-6.004174725381775,1.2172195764309406,0.9882025702444592
-0.7387312368852805,-0.2563264308671611,-0.9483220555599776,-0.5564410161329072,0,12,13,2,0,1,2,-6.811848205663085,2.048204241398683,1.9256331402341897
0.6822146178777402,-0.9280684875731744,0.3167991907540837,-0.4264662448842327,11,8,12,2,2,2,1,-7.186192803840879,2.5933837286476815,2.5439498851959366
-0.8953342853986743,0.565697235973315,0.6910216216811209,0.5981642915439089,14,12,15,1,0,1,2,-7.486765166990678,1.2473743664494656,1.1468827327440978
-0.5811646583562915,0.07416691118020702,0.4744384471426095,0.254628274020525,12,1,12,3,2,1,1,-11.684094479363637,-1.9016462951793698,-1.7837855955526254
0.9971216131712572,-0.9503655771097017,0.6704881203177313,-0.2692663168986944,12,4,1,0,1,1,2,-10.090354035283626,-0.32434223455704997,-0.3551954720636519
-0.3477878867224131,-0.5591242302147721,0.8505763895863103,0.7359332840042623,10,12,10,2,1,1,2,-4.534306291580587,2.9553084089571353,2.80897983898209
-0.6230002944088777,0.6099336677633707,0.9346562227069395,-0.46280213417080507,6,8,8,0,2,1,1,-6.7782921708577994,0.7883143179800224,0.7396678952958664
-0.5186368205482292,0.48720503512123536,0.5005436589435435,-0.3654220324481894,4,3,0,3,2,2,1,-5.342294573888707,-0.3153739034868932,-0.38088083061502354
0.4260285837234816,-0.2674272275869556,-0.8941281288623635,0.5098650795701007,4,9,4,0,1,1,1,-7.521077540641208,-0.45013678149367986,-6.421634884844463
-0.19327138994729354,0.35294428698482205,-0.6201344675392817,0.6374936207683832,4,12,5,0,2,1,2,-4.475312814460485,0.39681179881740086,0.10324467680307259
0.124221765246459,-0.9882705442256774,-0.8429802630927803,0.7625161355260233,4,13,15,1,3,2,2,-2.688753595544192,1.634831705673195,1.2427990382299476
-0.24754124327761784,0.8511660183805436,0.006087495114042829,0.32422365161635835,1,14,5,3,1,2,2,-6.843336211030658,1.5787400184724532,1.5901842987189034
-0.17939255625467587,-0.05859800101787682,-0.9017032193096459,-0.6178757213072836,10,8,15,1,3,1,1,-5.069394551282012,2.0345894638282465,1.850724041288643
0.23248129866122458,-0.034242931768312834,-0.2193484414768907,0.818125085793463,11,11,11,0,2,1,2,-7.451091830762402,2.1394744551704634,2.0770861693465763
0.06696041748956572,0.19278719938492306,-0.2679434685069695,0.6142140406390255,8,1,9,1,2,2,2,-8.733298984803623,-1.6602373906135481,-1.6763033059691759
0.7992011895264717,0.5638651595764177,-0.6092820783027832,-0.8265027289972369,8,12,4,1,0,2,2,-5.7583971048082985,1.3854266899233236,1.0995924207854448
0.4569878676948804,-0.6006605239187066,-0.2574581589892124,0.0033983320128496697,2,7,15,1,0,2,2,-4.2278381526760205,1.099295072613782,0.7648713215587624
0.558966033769057,0.5343414368981216,0.9453774865221707,-0.4283171026731811,5,10,11,1,1,1,1,-2.554916082405892,2.565336097461264,1.764389642570985
-0.17596452209668723,-0.7232048280637509,0.33153048053073464,0.04934461337124452,9,7,7,0,3,1,1,-6.808019210553972,0.33899056339075956,0.24071828008659923
-0.48825491837557444,-0.18584644124203953,0.3553630822353966,-0.5465315462032772,10,14,5,2,3,1,1,-6.011522326864844,1.3496312171849,1.0983104668847428
-0.17880260552346683,0.7971938211379401,0.7925134329431578,0.3714255376493618,1,1,6,2,1,2,2,-9.966751982962098,-1.5360093278564908,-1.507440719925532
-0.18251247438294427,-0.14216208101257943,0.1711225869948938,0.04234744982707506,6,5,13,1,0,1,1,-10.429149776796102,1.3920453683674385,-7.913834184333775
0.14456762908400234,-0.11629258381787211,-0.30656247752817767,0.49290425771422797,6,4,7,3,2,2,2,-6.959501479374727,0.0920428460549816,0.0333120690820603
-0.2108977414372537,0.5853851456987558,-0.44171173355539106,0.292730224247312,3,4,10,3,3,1,1,-5.279360154044981,-0.4979922703437973,-0.7155452240496344
0.7174899370591603,0.26756656949457525,-0.49359767326004667,0.11059165065636267,15,5,13,0,0,1,1,-7.6897649577639,1.4530618827930364,1.1968365897182116
-0.9647096796427883,0.0340125664194173,0.05914536142534965,-0.19823572974417925,9,11,12,2,2,2,2,-3.9623161263499114,2.9422564175198676,2.838458804471327
0.5802627474522166,-0.5644383964648629,0.3540756297640204,0.6064242464881864,15,9,15,1,2,1,2,-7.432367427835076,2.225723715577422,2.2559330809866944
0.22008669091550304,-0.23503107883481134,-0.39095362169723336,-0.9502809681684117,6,3,10,0,1,2,2,-7.279201899899683,0.07423437752409541,-0.17808435177682003
0.6359269886983072,0.8598435262913295,0.0901668257197803,0.3229324106473037,7,12,3,0,0,2,2,-6.462074258240912,0.4914091063946292,0.4097231225851896
-0.5634536024370125,-0.7390971801127639,-0.9748443750276092,-0.6920735226669923,15,13,14,2,3,1,2,-6.622585387143119,2.495067851311384,2.355048226943631
0.5445351136750116,-0.8489458279482263,0.6551624349614042,-0.14466182835166186,0,15,9,1,1,2,1,-5.538437670754557,2.2938980050816875,2.198190446565511
0.09936922731315656,0.7155282915720589,-0.05179584831546613,-0.9917875942051031,10,8,9,3,3,2,1,-4.9847423075478074,2.40996961596566,2.3345126955535775
0.12632877690790978,0.8875482406896322,-0.9923394189993548,-0.5237503134920025,1,15,0,1,2,1,2,-4.877917480526427,0.11088032762416432,-0.2540393645506782
0.278590945330915,0.7069311064051063,0.47474594406134263,0.7644114744539812,8,11,14,2,2,1,1,-5.143559258239572,2.4961674404114715,2.2149940616469745
-0.42519493230903493,0.11575836715577115,-0.3913848163582714,-0.8270849857596954,6,11,8,2,0,2,1,-4.665891353049997,2.844886298534807,2.1787089143518026
0.8303342759491099,-0.06958913375665787,-0.8736234414509676,0.1963749998770572,11,5,4,2,1,1,2,-8.854910498308765,0.4417103033821724,-0.029105611025542544
0.8115135812728957,0.9501743394153626,-0.5354206918070947,0.7625950912281834,9,3,15,0,3,2,2,-7.67979474612328,-0.03995377764234569,-0.12354628663094624
-0.9002708470116423,0.20680842444049197,0.6135562850126279,-0.6861654559255457,4,12,14,1,1,2,1,-3.4308155021234863,1.5498353061359664,1.2826702557094067
-0.28996946772750665,-0.03619966578004519,0.006267109496639556,-0.36812835522872644,12,3,9,2,0,2,2,-8.142947753202034,1.1826025083316167,1.1345536013781723
0.7237606622365145,0.12856700346686378,-0.1794143941121069,-0.3340867712571636,3,0,12,0,0,2,1,-6.002812211706001,-1.0535685437023425,-1.262393855941322
-0.42884076752272726,0.9232228845088937,-0.3743107439886637,-0.8039109237781203,0,1,12,1,2,2,2,-11.360316689695527,-1.5719908802576843,-1.4668777455502828
-0.2695441474862361,0.0708266710229355,0.5767990618898251,0.6362083366434967,8,9,7,0,0,1,2,-5.631118579081124,1.5824509912592353,1.4926690061156915
0.547990174588018,-0.8958551875574605,-0.9743567009787883,0.5910887838532961,8,1,4,0,3,2,2,-9.53192997833453,-2.0861884323975786,-2.3819869018742343
0.8714985230491008,0.19522638186492092,0.6188549769256297,0.6003052967835012,1,10,9,1,1,2,2,-6.884309170165786,2.885640890484665,2.758630220364152
0.6222091326106363,-0.6055146676659664,-0.5729250442320972,0.35218606832915356,4,7,15,1,0,1,1,-3.479028473110537,1.2876444705539996,1.1119473710413394
-0.35361150028524513,0.8703171447532423,-0.27335485582755203,-0.2194241826737271,5,10,10,0,2,2,2,-2.833082340143332,2.315261461365109,2.0647186560906725
0.8294986574553207,-0.6660996419310616,-0.7576890774780292,-0.8291830343834694,8,13,2,2,1,1,2,-6.427903655983148,0.68397042526628,0.5515527539322247
0.015018188938662913,-0.19749483359254394,0.7101567719393762,-0.13616293770834242,6,0,2,0,2,1,2,-9.718327448675614,-2.1983478535482655,-2.2401520054891795
-0.3459864630077958,0.2559174706858156,-0.4496195764530486,0.8191733901075546,15,6,9,3,1,1,1,-6.889141469945206,1.5736351790588154,1.4296807742665985
0.6291304242270055,-0.5321543584412303,-0.5987358197068531,0.4302735536223512,8,1,1,3,0,2,1,-8.082700551793613,-0.8373577087916518,-1.0661861128589887
0.006145200543218099,-0.8341708372110377,0.24000266695481676,-0.31955401109748593,7,10,8,3,1,2,2,-4.440326294209891,2.895357966562945,2.7353544147374675
-0.028738531935748934,0.4083511123893797,-0.9404189919347556,-0.9804412393884763,9,6,3,2,1,2,1,-6.453370616887014,0.8521531474436224,0.49841670868804644
0.8634628495076493,-0.5862562491554244,-0.2835619175138544,-0.7012012230924554,1,10,12,0,2,1,2,-2.8687018762907215,2.1964665810201183,2.0270406402798624
0.6697988567287829,0.5117727591356327,-0.03319552695399164,-0.7767281412078768,7,9,9,3,1,2,1,-4.971436731854737,2.880430736137363,2.7019923886132426
-0.5405674326335366,-0.6008567682081225,-0.9244309868086407,0.28673945013952107,2,11,14,1,0,2,1,-4.241018610590471,0.5786614093000577,0.37735276981103305
0.6023281343503173,-0.24564241643151297,0.8066720130454104,-0.8606186065397607,15,10,3,2,0,1,2,-7.306790716778041,1.0451405103958753,0.8797897969049582
-0.6544853634378254,-0.24126880359162683,0.8216684539795076,0.23069568125714857,14,13,11,3,3,1,1,-7.7326261827241245,2.8915846949463693,2.3940277310109304
0.7010233039541334,0.7556946220331284,0.09885722457703205,0.31235807244537406,3,11,8,0,3,2,2,-3.8288012958235345,0.7982109339194001,0.6219216417323776
-0.3588735512781509,-0.812959752804181,-0.1457751071613318,-0.742491125263889,2,0,12,0,1,2,1,-7.158729498310971,-1.901665459503551,-1.9296974712680763
-0.23454161736445744,0.5143782393639389,-0.3887030063276331,0.18596540193486422,13,12,15,3,2,2,1,-7.226994597737307,2.216320430529445,2.1963727095189505
0.5265898239945632,-0.7269939758328356,-0.5426584972307933,0.7649902101362729,15,15,1,0,3,1,2,-5.175195491290023,0.049133894170228905,-0.03090420995155796
-0.8137856869832198,-0.06371611625852847,0.7750838154528275,0.28253141851373953,10,4,0,2,1,1,1,-7.3218409374199345,0.36209485849200634,-0.17202566726378832
0.0626799064732182,-0.20056089805114485,0.9074072529834158,0.28422047005104223,14,11,13,2,1,2,1,-2.408518441306581,2.8838555635080754,2.6582867041697407
0.700858975357856,-0.17134597195958468,-0.7752279013554786,-0.8487392723309011,15,5,13,3,0,2,2,-6.872972261820913,2.4315890959211517,2.2938998560292054
-0.12790605176284187,0.49734435050198167,0.6558499090906249,0.5424861480663561,8,2,1,1,3,1,2,-7.937169237043724,-0.5518651694424564,-0.6313113359812677
-0.2946177596605306,-0.3485955768445954,-0.05484829391228874,0.754814690790294,12,8,7,3,1,2,1,-7.597965058805099,2.3357383543562036,2.27635841932182
0.8938057989210337,-0.5185748286729865,-0.5201021925527374,-0.8332418924624809,13,3,1,2,0,2,1,-9.861255217670198,0.006888468900520047,-0.016166678890726205
0.41151810207396977,0.6416804734097019,-0.5273145133435808,0.32270027975399085,10,0,4,2,2,1,2,-9.920777130549979,-2.4366031886163646,-2.415359690645505
-0.24637874445157504,0.06710886710715891,-0.9995179906297309,-0.5175113279239443,3,4,2,0,1,1,1,-5.583568217639738,-1.122237556956755,-1.223259045959379
0.21332305955173547,0.4182543829718748,-0.9578844328873599,-0.9271491133965597,12,11,10,2,3,2,1,-6.888436746377157,2.83757455688715,2.7552113065670287
0.10138108938958923,0.6335867391486949,0.9191842952184679,0.5853249535032341,7,6,12,2,2,2,2,-4.866014458231279,2.257302893678887,2.0632677486440185
0.2337695119303631,-0.9941765643324225,-0.9811602880551094,0.6175859463853879,3,3,13,0,0,2,1,-4.670046306423209,0.30729238183401214,0.08833561975381143
0.6722372310900853,-0.47006587688911394,-0.10273481676453167,0.07538425718194297,3,8,11,0,0,1,2,-4.243144067574846,1.049950671131831,0.4173915811932032
-0.9640237368552247,0.8655425598121895,-0.8433458897015631,0.37643783881547166,15,0,13,0,0,1,1,-10.673929593432401,-1.9675315739311425,-1.8537202974497642
0.7565049354646931,0.05451029990135425,0.8597409645877581,-0.032406206834407314,5,13,1,3,0,2,2,-4.42623313325332,0.5530866114856197,0.4164802870129758
0.11182403414864073,-0.1920474333938329,-0.07976563359334898,-0.9696516019071566,14,11,15,1,0,2,1,-8.357343615840337,1.750557764308515,1.804044659656452
0.20191438999499445,-0.9314041973933767,-0.004867833222548246,-0.6903146367595452,2,6,0,3,3,1,2,-5.834720221069835,-0.7872836462063172,-1.2012393622124091
0.9459232699040832,-0.5570982172535099,0.6112165776286294,-0.883449396878851,14,15,0,0,1,1,1,-9.85009293623958,-0.5480166639097169,-0.4169183538875143
-0.32878151151819734,0.5302131832662618,-0.13446583658361266,-0.0316310033548064,11,2,7,0,3,1,1,-11.901645240012849,-2.0945483564079863,-1.9759795707005499
-0.43399872914184456,-0.9240480648607869,0.9891883744438803,-0.036027626347188146,15,11,0,0,2,2,2,-7.907685514287095,0.0005227905598656454,-0.36607974042727953
0.18496598780319284,0.6711434101812974,-0.9126781425739829,-0.5267337370599823,0,5,7,3,0,2,2,-8.871803189180865,1.4572823727336057,1.4829568449429134
0.9923273863405264,-0.6175789645065164,-0.37451776762319966,-0.027911603030691623,8,9,9,3,0,1,2,-4.867012969956464,2.8175088548592737,2.596781618813096
0.440666738331986,0.8365700707599155,-0.1839190767943668,-0.6174452579252059,3,4,7,3,3,1,1,-5.4553312762028705,-0.7626712230286348,-0.9957226122814042
-0.9784032152209761,0.4020225341900814,-0.7734604938706284,0.5457611549270363,7,11,5,3,2,2,2,-5.5665582824423,1.8111723107586088,1.739723309122099
-0.036010164534265865,-0.8590786446660834,-0.44371271910217835,-0.3509867016621053,10,1,6,1,1,2,2,-8.636818626713099,-1.3157620302886224,-1.4104112189283304
0.054294588598361004,0.5279263926512359,-0.9898423740485456,0.8355172852703214,12,8,14,2,0,1,2,-7.243535410170781,2.5430182784963593,2.5206102044323515
0.8915529944926943,-0.7348518450310353,0.5493458743635966,-0.47036735644336236,15,8,2,2,3,2,2,-4.894416183660812,0.8671346560139873,0.422828912266082
0.011312714860438833,-0.845711251827878,-0.38760815903583756,0.31125882422863493,11,14,4,1,1,2,1,-8.533370983140788,1.124081320229313,1.0758436083057183
0.645520486064664,0.036647846079646884,-0.07638703687596271,-0.3711317883771892,4,3,1,1,1,2,2,-5.442492119605957,-0.611715452455448,-0.7540975875795326
-0.0008670732481343979,-0.12298396660206001,0.22204682308384904,0.24838414579254087,10,5,13,3,1,2,1,-5.182536296945021,2.2368164267662753,2.1481509743601217
-0.03397177431209908,0.7736630789379184,-0.24330483663470615,0.4994514935670866,2,7,9,0,3,2,2,-4.517564464919856,0.304145595859075,0.1285639529746836
-0.08780094667481664,-0.2044532969379207,-0.35058933148347204,0.9628951908582586,12,12,10,0,3,2,1,-7.372791662248136,2.2612823701619478,2.2175754380407025
0.8444466363097203,0.18513636552965362,-0.24015141807597096,0.0038711615617212924,9,7,2,2,0,2,2,-6.399085267752098,1.0100989654847061,0.9469683449989881
0.5150967862667426,0.6195408077945246,0.773230977978711,-0.47392764492213946,4,2,14,3,1,2,1,-4.827763054559724,-0.02684533740049102,-0.2043849178788375
-0.2619645351776545,-0.7289662528784919,0.036799253266130316,-0.7747815413015586,8,2,13,0,2,1,1,-8.526023592013516,-1.3717714242321224,-1.5267758836428231
0.5206233022088478,-0.1593333811363149,0.8871062912988188,0.805067765277151,6,15,12,3,1,2,1,-4.985013944237164,1.6516747385979464,1.4605372593266608
0.22331135129202817,0.13149461310229182,0.42940463276451535,0.8754092307587353,10,14,8,2,1,1,1,-5.117776078233429,2.2683086451660075,2.1580883897488947
0.08151500377471277,0.9359395935399111,-0.4896355424515386,0.7169405051965259,9,3,0,1,3,2,1,-6.903605108520542,0.04716806503479883,-0.025414183525197975
-0.9813794184752926,-0.1152125185036128,-0.9078616606490648,0.0877558423222351,14,11,11,0,2,2,1,-8.093054233022848,2.239453595512031,1.9513518418033569
-0.6708437105729943,0.5073610310859809,0.9362244728122331,0.5591057375905235,15,6,3,1,3,1,1,-4.3265643596811865,0.23414375973296134,-0.09892682067387759
-0.9058776042461052,0.3370933902279707,0.7255415549184512,-0.6741946910452119,7,3,12,0,0,1,2,-6.640194557011394,0.2950177419712153,0.08094969219281145
0.8588151321404138,0.25684565783534574,-0.21010962795707577,-0.4919379644020281,7,14,9,3,0,1,1,-5.392980834742083,2.1932357388399764,1.9882257656822306
-0.4874152492615649,-0.6191730079501796,0.33990698171843614,-0.9991969119493203,7,14,5,0,2,1,2,-6.554459621716485,0.7257978131446131,0.6896617415671871
-0.10409260563762879,-0.10872239835567621,0.7912883061276699,-0.7476938074243664,15,1,15,2,1,2,2,-10.832109469469845,-0.6880415580367804,-0.6024852365510096
0.7500173994879404,-0.3970876271786641,-0.8108873104512235,0.5167695431798356,14,0,5,0,1,1,1,-12.183405673777408,-2.6896771633715475,-2.6645551736350344
0.7620081696294156,0.054991889116523085,0.64967431879148,0.7132246724498521,15,7,0,2,3,1,2,-9.317164638807522,0.40498348393963923,0.5100473898722402
0.444747015265597,-0.8440122671811818,-0.7877399613819611,-0.0144373082700886,15,9,9,2,0,1,2,-5.630019664128038,2.8200158679862852,2.7255500949423697
-0.30189515107689724,0.9324514514116409,0.6032389719640672,0.2608352367627087,13,3,12,0,0,2,2,-8.437397722898073,1.1807977498631625,1.2342935963373003
0.8274549880129185,0.6659882771060008,-0.4048585671183691,0.5785813093542094,1,4,13,1,2,1,2,-9.586914523431613,0.369678237748826,0.1745797254832151
-0.47197430785621397,-0.9892029156326452,0.33700980230196564,0.9452532088651051,15,13,1,0,3,2,1,-9.145278702710005,-0.12686364591610866,-0.30727985270239655
-0.5080005193864097,0.06417364787602264,-0.03528758283449407,0.4057328881002027,13,2,10,1,1,1,2,-10.592760482769089,-0.7626405871037036,-0.8322438440091482
-0.5273268194624976,-0.8042859945670999,0.15231865965193236,0.10735566707886668,10,12,2,0,0,2,1,-7.348755343545894,0.014114549367863294,-0.0387264973692274
-0.5318844499650017,-0.9004379969539125,-0.46299984760500923,0.3084715598906358,14,10,15,3,3,2,2,-2.899975787901856,2.598332255939407,2.454186096629627
-0.3003932909768412,-0.150342933646199,-0.7436297794018043,-0.7541562400020545,5,5,4,2,3,1,1,-5.300719235823647,-0.3586866901509725,-0.5904000220027955
-0.34135744503499144,-0.9155990628374031,-0.0074097489987206,0.08892266429833717,9,8,3,2,1,1,1,-6.27633304682682,0.9332609231592637,0.7730109150750837
0.4334371715352838,0.4119808059239869,-0.5316018804238196,-0.46073120156159164,11,3,10,0,1,1,2,-10.277313371179652,-0.3019908634490938,-0.38706828861262177
-0.2535852617897463,-0.013505013948028388,0.1582596080700982,-0.6218446924433023,15,10,1,1,3,2,1,-6.775087989909276,0.383860216648576,0.290701477909594
-0.1549212395522903,-0.4033245128250025,-0.4739483285144319,-0.6727831583125756,13,3,12,2,2,1,1,-10.00519540380396,-0.3193043780303338,-6.7940766481216555
-0.1380338743054832,-0.6504265699096841,0.9742001718482332,0.12230042487034876,1,1,10,2,0,2,2,-6.67928540215754,-0.5345364603691632,-0.59293664496945
-0.9515879111549403,-0.30279506111430865,0.44360084309971204,-0.8398209806576775,15,13,13,2,1,2,1,-6.9282861230592125,2.272710838755945,2.197415561035309
-0.8767840294150615,-0.6750031690511171,0.7900677177068738,0.37204844787178204,0,8,1,0,2,2,1,-4.395590471255369,-0.11299166396211545,-0.3781059685939754
-0.06191990666807423,0.008849492126873804,0.1701556327464322,0.02634003266112872,2,9,7,2,0,1,1,-9.758875629918531,0.16462328203141646,-6.934183235173758
-0.1516298885080476,-0.10662255651067021,-0.4917054397443712,0.6502697513228382,4,3,1,2,3,1,1,-5.862158336975908,-0.7516150250623866,-0.8500492196924363
-0.6140319841219428,-0.7676388514918218,0.2325080811416249,-0.11228801771886121,3,9,11,0,3,1,1,-4.2299900525915,0.7152294574182471,0.4973180799588064
-0.2645829837449136,-0.7987600455548198,-0.3807363799943084,0.32746872138787686,7,6,1,0,2,2,1,-7.518858446096103,-0.29025208515626855,-0.3255375245059178
-0.13667957171243317,0.6351306590891939,0.6858999862782142,0.040912184278766084,2,12,8,0,3,1,1,-4.718101119208124,0.3390431247028913,-0.07958010800472026
0.27852576636272564,-0.8497140936448269,-0.7315951473472995,0.28951345318018573,5,15,2,2,0,1,1,-5.110060782859061,0.16010242624849635,0.030709180697325644
-0.6635778151329168,0.6671482192914735,-0.6097823599515799,0.785222656088294,9,2,5,3,2,1,1,-8.60703053456483,-1.363752014643752,-1.7394346694719753
0.9978093995261534,0.215525537486849,-0.1905882513416597,-0.5495857995675968,2,13,0,1,1,1,1,-5.89960731030832,-0.8844434108740771,-1.0967334960305801
-0.919750759477981,0.802893659076759,0.11485855852863947,0.7369523024055391,11,6,2,1,2,1,1,-9.387189486149417,0.37021391932810205,0.43353234134816954
0.6358083536648789,-0.9232722772885977,0.7415943446762263,0.025499799587859195,13,0,12,3,1,2,2,-10.714086418930943,-1.4405025853044229,-1.4085834042501744
0.08836629795360351,-0.9839837186524343,-0.809812704578541,-0.8915765115880139,0,11,2,2,0,2,1,-5.068046213192567,0.9674345399362009,0.7447175238680692
0.35732018765379414,-0.15820694248154799,0.9228351556931467,0.1985550356471837,11,6,7,2,1,1,1,-8.363199451074436,1.2484481792273925,1.1691534274941133
-0.6594816957491281,-0.4565849622918141,-0.5745460677394538,0.20717157531641117,0,4,0,3,0,2,1,-5.34499172425416,0.3201519780569208,0.12568367376545608


==> images/aggregation/artificial/aggregation_evaluation_results2_3_3.csv <==
c1,c2,c3,c4,t1,t2,t3,t4,t5,t6,t7,y_min,y_avg,y_aggregation
-0.250919762305275,0.9014286128198323,0.4639878836228102,0.1973169683940732,6,9,2,2,2,1,2,-6.91765326350658,0.742074624225362,0.7562751207514595
-0.3325827777219563,-0.7142663641561184,0.30177694589770576,-0.8871768419457995,7,11,13,1,1,2,2,-4.322830747308608,2.7389881499850706,2.723982351003755
-0.6331909802931324,-0.39151551408092455,0.04951286326447568,-0.13610996271576847,0,10,10,2,1,2,2,-2.8123400055721643,3.189208489386691,3.1326301293228433
0.9475110376829183,-0.5344573191393915,-0.8187871309343584,0.2367720186661746,11,6,3,3,0,1,1,-9.27088109056437,0.6389404193331504,0.7738228192847554
0.21508970380287673,-0.6589517526254169,-0.869896814029441,0.8977710745066665,11,13,1,1,0,2,1,-11.437631365591812,-0.024839214401649025,-0.12035363237941571
-0.538212348755702,-0.5179490679479766,0.36652703765091643,0.21999331556524182,7,14,2,1,0,2,2,-6.8802315544786,0.5842921162502847,0.5865311512181457
0.32504456870796394,-0.3765778478211781,0.040136042355621626,0.0934205586865593,5,12,14,1,1,2,2,-2.605064753201228,1.8890761475445639,1.8489030348032163
-0.20969952799637115,0.8533177315875884,0.45454399171284177,-0.34691846238832924,13,6,11,0,1,2,1,-7.814258930665235,1.923634784093695,2.029020943538301
-0.22264542062103598,-0.4573019364522082,0.6574750183038587,-0.28649334661282144,11,11,11,0,0,1,1,-7.5665120783740525,2.023959775037039,2.120184014077056
-0.669466121873995,-0.9687271865176121,-0.15319703858726075,-0.21023696364886058,7,7,14,2,2,1,2,-5.17784539133792,2.1209281701740768,2.156880276184132
0.4580143360819746,0.5425406933718915,-0.8519106965318193,-0.2830685429114548,8,11,6,0,3,2,2,-6.208456112481355,1.4283824504473877,1.4505379696981486
-0.8091797670191774,-0.2583634956034673,0.33768250532721455,0.3318447132349933,11,7,5,2,2,1,1,-8.562058635916255,0.794339826839868,0.5170701617587066
-0.7608115081233966,0.42648957444599,0.5215700972337949,0.12255439513899247,14,13,6,2,0,1,1,-6.712825318042191,1.7565377540934284,1.7645519915551637
-0.7782183583763373,-0.12132699626845977,-0.5965615953292076,0.7915271913470387,0,3,12,3,3,2,1,-9.489556106472367,-0.43715065317494595,-0.35597885971507276
-0.5014155417022501,-0.17923415392874054,0.5111022770860973,-0.5424036690167551,15,6,10,2,1,2,2,-7.698268818096899,2.4920503701789603,2.629969401438876
0.2487080962675865,-0.408732628324572,-0.7890114803394588,-0.08693085903417952,11,11,3,1,1,1,2,-8.76994012524974,0.9521790836715633,1.0606257038223037
0.6148803103281251,0.7921825998469865,-0.36399305005627225,-0.7798961509446465,8,10,13,0,3,1,1,-5.436587841348719,1.803640621855847,1.7559685168949772
-0.39043748368394193,-0.6706882937141165,0.06817883875088393,-0.030340057282033595,0,2,9,3,3,1,1,-11.663345123213457,-2.066089144259917,-1.9853992433876444
-0.35359413595848954,0.037581243486732197,0.4060379177903557,-0.27274079524141204,0,9,3,3,1,1,2,-8.383780486752258,0.968933954092736,1.0588823522506636
0.42454117984888406,-0.7038261400932002,0.9954809700978837,-0.46643797144943,1,1,11,1,2,1,2,-11.05399177520902,-2.197672140976698,-2.0398721591642235
0.8165317719333074,-0.5208762186660552,-0.7102102558175538,-0.02109447944487397,15,5,15,2,3,1,1,-5.784075148360166,0.9511562868409015,0.9564082489435608
-0.2606910878771911,-0.5156801234451482,0.6062795127597917,-0.05939873110792315,1,5,5,2,2,2,2,-5.172001234857437,0.5164928244033458,0.4695551944539072
0.6706049911784759,-0.35843987005652833,-0.6269629792002915,-0.9184497168904722,3,11,10,3,2,2,1,-3.7932264316870246,1.4478778744952696,1.3157888071067292
0.6190020922794308,-0.30266802541654125,-0.8076468978171585,0.881046528979208,7,15,6,1,3,1,1,-6.484034255867231,1.159537763835813,1.2290785554095935
-0.317867297899483,-0.7730529575188219,0.8493872365571256,0.754678706761962,2,6,11,3,1,2,1,-3.880952263923627,1.1425474603973138,1.0317530681807257
0.03327178254202856,-0.47834165033918197,0.9925073995158487,0.9308387025775873,4,4,15,2,2,1,1,-4.461557157115319,0.5127446290948435,0.39467036348359824
-0.3015808507746782,0.45191135774047875,0.7942205199051542,0.7741728485302346,7,0,7,3,2,1,2,-10.299754463302268,-2.8730638918993834,-2.9501730695647157
0.5706813022278872,0.33797650942845725,0.16137324287290933,-0.25543446687651383,8,2,8,0,1,2,2,-7.915995234087071,-0.6887511772305772,-0.7253783001428613
0.09746757873317224,0.3837903953853865,0.30392251900520106,-0.5514613810788804,0,3,0,1,0,2,2,-8.413478883288091,-0.07720643901455931,-0.035201374437314026
-0.26706243083428016,0.48834104611312457,0.44187984850425854,-0.38387841629522157,15,11,10,2,1,1,2,-6.357500804594334,2.9988043522220336,3.0508686772753864
-0.5120207132418328,0.9460211095048912,-0.2138045506664792,0.7840931103542266,10,10,1,0,1,1,2,-6.906773557504985,0.13016420464449233,0.17690965888323112
0.3378481193261993,0.7283351301438061,-0.5396294635168895,-0.0016132402304953608,3,2,15,0,3,1,2,-5.7983436042028895,-1.2454898972252915,-1.3933059688240519
0.8809171687058286,0.9078571540051747,0.829728780440897,-0.2596825994891112,8,4,7,0,0,2,1,-6.789529550011438,0.4847314480315885,0.4159829145030141
0.14458493834167663,0.9606631674320913,-0.8493074879877436,-0.3886059614256363,15,6,0,3,2,2,2,-9.167249191205382,0.5278251772158425,0.6491943038460286
0.11360252491670031,0.8723095483215619,0.392059593349946,0.14012234017872993,7,1,15,2,1,1,2,-8.330907997456377,-1.2791927143736141,-1.2576262980841264
-0.4916727018605225,-0.4094188231621225,-0.35489847152279896,0.6973395898493489,8,10,5,3,2,1,2,-5.974168835000225,1.573063164029955,1.5716666067096305
0.6187223109570272,0.6202267893583615,0.7341446371602074,0.8264811051129426,9,6,8,3,0,2,1,-5.186461032529482,2.401588841257267,2.4581428723861243
-0.8581181660001447,-0.20643234557222323,-0.8984629379212061,0.7732342979013198,14,11,1,1,3,1,1,-9.16694523861381,0.1881104295199231,0.3291828164172029
-0.9281154524065158,-0.06880396373507969,0.08528926941515325,-0.4269174957434312,9,9,5,0,3,2,2,-6.607462368449959,0.8504787048939796,0.8871407973037799
-0.39346897065355435,0.07416485439331089,-0.34669751640791824,0.6557380075751773,11,11,11,0,2,2,2,-7.276898605292803,2.3340881181023643,2.4678862490300255
-0.8966365576627846,0.06270926313629599,0.08127024322021303,0.2748598029964131,3,15,12,1,3,2,2,-3.8618318433150205,0.9182476790220337,0.8605328731909243
-0.9178649664642484,-0.20235819711041092,-0.1329585248385159,0.48808528599823076,9,4,9,0,1,1,1,-11.564693085860231,-0.34804840658806574,-0.5908863176768933
0.39194841218739596,-0.18209411117146024,-0.6534113598583084,-0.6871259146578279,1,15,13,1,3,1,2,-5.836376536711085,2.2183539916817407,2.2530932054631756
0.8692279946794195,0.2765411876867008,0.033392514853133326,0.3142226570003337,4,5,12,2,2,2,2,-3.453631299411252,1.4305672725315308,1.287098552959861
-0.2880546426974768,0.5156922209287382,-0.9712130227404883,-0.7678547189861675,4,14,0,1,1,2,2,-5.16891110134454,0.006329398654680881,-0.12483660702779792
-0.6493394602213229,-0.9656777963364995,0.5267288460078219,0.6138259541015589,3,0,13,1,0,1,2,-6.461330679840699,-1.2955509017477402,-1.4095705603573279
0.23170019610443293,0.2701873017352876,-0.909391980455911,-0.25077477074705756,9,2,9,3,0,2,1,-6.973969873590219,0.27502028917707205,0.32717557785415613
0.36792753879628215,0.23170232877982766,0.8877832091215143,0.8885031942503347,11,15,15,2,3,2,2,-7.689328099498009,2.157265670631071,2.3015380465201782
-0.22366014758695618,0.28657643688470635,-0.08349421901696674,0.09123357863186987,4,11,2,0,0,2,2,-4.443244871522881,0.1351682097474639,0.009039257976713622
-0.5866312802465092,-0.4520777453577325,-0.5708217605832517,-0.2454818335440483,12,2,1,2,2,1,2,-10.316725518254636,-0.505168841728837,-0.4149225705948664
-0.3620487394124774,0.6897506219389091,-0.9534561285283483,0.6289369651778716,8,6,3,1,0,2,1,-6.748525517207092,0.5576416294061212,0.6015424150927631
0.8732963037114145,-0.9216273466487075,-0.16410793656884248,0.9351611030404949,3,9,4,0,3,2,1,-5.3583161760107645,-0.456998049077875,-0.5540907701599209
0.9810102840013466,-0.17476464617714704,-0.25596382841443366,0.5528259214839937,7,6,13,3,0,2,1,-5.146930725377991,2.535310386027262,2.606381803116625
0.35968955980049166,0.47981752089474905,-0.5235276951920411,-0.2445422276474103,0,13,3,3,0,2,1,-7.422595957287293,1.0570854795367888,1.121400836876052
0.791046456992401,-0.22159664253167377,-0.9783246970394033,0.8107639528385273,11,8,6,3,1,1,2,-8.20203054901536,1.7084410148621294,1.8745669591321295
-0.03495810071471506,-0.013948684456390081,-0.8334311776094807,-0.8165917054830378,11,8,3,2,0,2,1,-8.464343194837626,1.1498418328916142,1.2858445606280453
0.5831580874516971,0.5792362855891078,-0.8175877939026193,-0.01115939059483706,6,13,14,1,0,1,1,-5.394757412209825,1.1424323342232263,1.1428536634016682
0.09183154032997787,0.4116629677573891,0.9373038879482698,0.37606002035007813,9,11,0,0,1,1,2,-7.016523678895219,0.025337623404670242,0.09290588049829634
0.40193826291824,-0.854473987271613,0.6437201185807124,0.4124844543129924,4,12,4,1,2,2,2,-4.34756496025774,1.0858086318395905,0.981793149573847
0.7262770439780077,0.7607199372768336,-0.5266296126358425,0.8153874126970926,12,3,3,1,3,1,1,-10.044418917385391,-0.819933533981558,-0.7892581592526566
0.5542938318548736,0.1168084994716101,-0.15155598150604743,0.812708770189472,6,13,2,0,0,2,2,-7.421392199154481,0.10436173819468243,0.15269354290234732
0.14294605041002129,0.4819477218213366,0.5343897062171434,0.6455807037533863,6,0,2,0,3,2,1,-9.763872960007731,-2.328400872382636,-2.484039017369209
-0.2502588409525919,-0.42857582743627853,0.7371982563789206,-0.5528083229610947,5,9,11,0,3,1,1,-3.739126814524461,1.524638120926135,1.3990062808506931
-0.35462722344483266,-0.9131984334036545,0.849286660447192,0.8382314305573189,3,2,2,3,0,2,1,-5.529855246457154,-0.9822802281456261,-1.1216025785817016
0.25879727627052507,0.39149737796923434,-0.09091787046445354,0.2551161601681269,5,2,15,2,0,1,2,-4.687560048161482,0.03811897687924743,-0.14633157621453202
0.9174048148156924,-0.8842722044845852,-0.21095640278374028,-0.7864878681282312,4,7,9,3,3,2,2,-2.6730361834935814,1.5095010967272067,1.350297127885778
-0.29329554394789437,0.16731222370174414,-0.8445307260700303,0.948789615332333,15,10,5,2,0,1,1,-5.887922742809942,1.7022196420309508,1.7097237032077617
-0.17758655825562752,0.20556376404659704,-0.45808471496974024,-0.7336297495525006,2,12,5,1,2,2,1,-4.77520930464414,0.19860850290801005,0.1600722412960514
0.22683039187157972,-0.16351392741876225,0.8654569667080265,0.7321277790008167,12,4,6,3,0,2,1,-8.631781820485484,0.9681045990968752,1.1005989388806612
-0.03925983626729068,0.9705721013310087,-0.24652206012411848,0.4991565999521441,8,5,10,2,0,1,1,-9.902357026001706,1.2983570640708848,1.512473545310225
-0.06261368041005944,-0.17036099532466964,-0.45318585613858753,-0.8872490066981458,5,11,0,0,2,1,2,-4.842943179751659,0.04010947532167656,-0.1140015404787384
0.8263315045152857,0.1702990646509439,0.45224168814369614,0.5141624040849118,2,0,4,1,0,2,1,-6.9722930919708155,-1.9733985541796883,-2.0814135528703686
0.9081020545174447,0.2123492689017601,-0.5427143889930746,0.34340136881171346,15,1,11,2,3,1,2,-12.054264922623648,-2.642161641299818,-2.545854831084394
-0.0036696267082141354,-0.04757860642197165,0.6627429801250024,-0.38444552045790115,0,5,11,0,1,2,1,-4.131664550871348,1.5156490827041083,1.248223156709177
-0.19303426757520592,-0.7319695430987185,-0.942434647373322,0.510274511347238,4,13,1,2,2,1,2,-5.029820206375718,-0.07610080873741838,-0.07906289642083214
0.23452742419458406,0.9609254501847557,0.21617569908377043,0.27328864324456514,14,10,2,2,1,2,1,-3.685469548552771,1.011807585778188,0.9014453214473583
0.027978978319621595,0.5673060254822861,-0.20691443535745968,0.24417340045574698,2,0,4,0,3,2,2,-7.5260552109792025,-2.49207503783714,-2.841471798346927
0.6841828300374193,0.537835482630795,-0.8675280442962683,-0.9082774671907341,5,4,1,0,1,1,1,-5.735504528106065,-0.6785512595658805,-0.6844061244927158
-0.5197087624436139,-0.8482733437826722,-0.7422405561787015,-0.7439083220844551,14,10,5,3,3,2,2,-8.171173151755083,1.50128495413506,1.6108571647474252
0.39300293245415796,-0.17667757128494377,0.7486352097088342,0.030472109728421737,15,1,12,1,2,1,1,-9.698919983012651,-2.178656975466746,-2.1266391528764372
-0.6621298738556709,-0.44281932193608275,-0.6459790314465064,-0.8225949324858888,0,4,8,3,1,2,2,-4.279119242925859,0.9061273583046626,0.8125688136982863
-0.7425032034007122,-0.3398009733796892,-0.356834470639942,-0.8154188275425078,14,8,5,2,3,2,1,-7.430633149012921,1.149453659809836,1.2000993379326492
0.8417448010636264,-0.8778440802902725,-0.44624470370559255,0.6124025595861227,0,2,12,3,2,1,1,-10.72078185612556,-1.2953697084190312,-1.1495027767930959
0.8480835182148663,-0.5277669337651913,0.5199108178751712,0.06253150794706808,1,12,9,1,2,2,1,-6.664581934532181,2.745398879412424,2.867888281376224
0.4266991717691049,0.7904136753743987,0.02335488423133225,0.06422697053063131,12,1,9,1,2,1,1,-13.354673448583782,-2.596172344670748,-2.482001841647658
-0.7902616669350382,0.4748104121876382,-0.6354322430480839,0.12793018403767276,0,6,5,1,1,2,1,-8.595791547689577,0.735486151035649,0.8930263048472198
0.7810545614797899,0.18718490710809732,0.3582046382889792,0.5783424772146766,12,1,14,3,2,2,2,-10.701367362906293,-0.8855807764635663,-0.7748058992736502
0.11548453190087482,0.17307086932151816,0.12891708504528254,-0.2424547480974213,4,5,3,1,3,2,1,-5.125342935050672,-0.4665984030950112,-0.6149276968281505
-0.2878065482043075,0.9730304975859594,0.2115496387137743,-0.525546416528011,5,4,5,1,2,2,2,-5.144950609402253,-0.3619123470465829,-0.47856671817136703
0.7016350356722925,-0.8242247509197123,0.6117297734822869,-0.8886930212860493,8,6,2,2,2,2,1,-7.084547848276229,0.5732841717496965,0.5809913410090781
0.9647572338172128,-0.7759221956638953,-0.20428880190851673,0.9389408665507377,3,14,5,1,0,2,2,-5.046866349245736,0.26519871914169074,0.21392393351898825
0.44579219324355135,0.6417229463067051,0.4369145416731073,0.07007346408982107,9,2,12,3,0,2,2,-6.168969455708116,0.8805953204562812,0.8959462021639071
-0.35264152719151265,-0.14912712276716644,0.015220757368910043,-0.5151805351698395,14,0,9,1,3,2,1,-12.318905993667755,-3.087495668763671,-3.0885975562016568
0.012207912718694036,0.8640286845138683,-0.35871561568097143,0.18776619511579762,5,1,7,1,0,1,2,-6.856397031770518,-1.6616669864384987,-1.7415404889493606
0.9799204647798905,-0.35529231005055406,0.6197488917092697,-0.4907186904724723,4,8,0,0,2,1,2,-5.2121615085251,-0.5035878520272569,-0.5556796554901431
0.21220376211167724,0.5885788999329249,-0.7866014997731279,0.7014549200329094,11,11,1,1,0,2,1,-9.303102962864068,0.27789905694014705,0.4420274402235345
0.8766809136420757,-0.6375338676686797,-0.867007465266445,0.4822412985801181,5,11,15,0,3,1,1,-4.260692244218507,1.6710311192274994,1.6133420762762747
0.501003849530627,0.5990742618390312,0.6502653533855944,-0.6271900264237118,2,10,13,1,1,2,1,-3.801388754302482,1.0529055885761562,0.934990154157965
0.7544010816262166,-0.21510978515472923,0.6331988789431542,-0.12173018285956316,13,15,2,0,1,1,1,-9.905239899018902,-0.26281429448145843,-0.13834115475748993
-0.12251064922332189,0.1549725418122514,-0.28927509636320825,-0.21703577959699616,1,13,4,3,3,1,1,-6.294888767699317,1.1230167442897454,1.1348477921018858
-0.7662039185832719,0.8796642472269502,0.2554161061428357,-0.33018877068582775,15,3,14,2,0,1,2,-8.684274090594371,0.789386178376195,0.851638698132342
0.4829218222780909,0.14630169851477737,0.9953852318476866,0.5048062400776454,12,4,10,2,0,2,2,-7.403105632298795,2.032176197533683,2.1128432618764226
0.13977936974263305,0.5249173714813811,0.7535312735234989,-0.3158365025681851,5,12,14,2,3,1,2,-3.119638958955326,2.3543839843783774,2.355921466388075
0.207915744145025,0.004576694925060298,0.07972127422567343,-0.027285036008784402,3,11,12,1,2,1,1,-11.693644937110195,0.7467246100035058,1.0467815310928796
0.38789688893420005,0.08544888669519235,-0.4964018821860945,-0.3086080129921611,10,13,9,3,1,2,2,-4.474501180828255,2.820093628391551,2.864224637262259
-0.15280627515903422,-0.42414076704854775,0.22990052630530888,0.8237048176859294,7,13,1,0,0,1,2,-7.509117961815123,-0.13965654411951345,-0.08634118346111203
0.744247817888303,0.8642365649672248,0.13026636717841789,0.3933016477537845,7,4,7,2,1,1,2,-7.596841706318215,-0.05919451585292193,-0.08314072744149298
-0.25112926055915596,-0.8621569212655624,-0.8453578690224255,-0.791506067896381,8,5,10,2,0,2,1,-5.024314228028863,2.343583154949579,2.3570767388182676
0.9696823979246691,0.6777961728918682,-0.7506746375934663,0.8416837652347446,14,5,6,2,3,1,1,-5.77387384015741,-0.177732283218294,-0.30128593021219413
-0.24138860322890232,0.4884993036865777,-0.588840383248725,0.5755797774289848,9,8,2,2,3,1,2,-6.569180988381868,0.8058088464688316,0.8297764182134528
0.839711232825521,-0.3073080112680775,-0.3060935962075446,0.47500249621949675,0,15,10,2,3,1,1,-7.438295724539727,2.6851333341557355,2.734490542097283
-0.5035471144856962,0.15526390818309443,-0.6689733651440524,-0.93224167950681,0,0,12,2,2,2,2,-6.832257312275654,-2.1990003837791714,-2.257881890342619
-0.9738110868233327,0.3270747440334212,-0.6439280662604971,0.9221406349389103,0,3,5,1,3,1,1,-9.538722821154611,-1.3873248589071594,-1.3316932004624817
-0.6310742571622878,-0.4008081764670459,-0.3801261474627782,-0.20536376908480425,2,10,7,2,1,2,2,-4.061490610181203,0.940012593733193,0.8538457298645219
-0.6186245586726669,-0.9269006643038102,-0.055866109780001505,0.12968226652523285,1,0,13,2,2,2,2,-6.105598188860789,-2.1048651476705276,-2.1994608824442934
0.06891178251449381,-0.0378241032248281,-0.005976102357502011,0.5307125621324813,3,0,7,0,2,1,1,-7.041195667486712,-2.2480482446543912,-2.672431011988484
-0.2533813674404941,-0.45851065371289246,0.2879990864780315,-0.1825316578038072,6,6,11,3,1,1,1,-5.261219099467017,1.9167151324957046,1.9623629341418842
-0.18403100927031057,0.10344519051867951,-0.4922228719133914,-0.6077738006130944,14,12,7,1,0,1,1,-3.3078475959796285,2.16724555723068,2.0935909240918997
-0.6429106758913328,0.3054922157037494,-0.523634437906547,-0.8011172144813097,15,7,13,3,3,2,1,-7.115476139160864,2.2257001633050897,2.353702235084136
0.9252986371097494,0.8888194511545469,-0.7178363024445729,-0.18721538345295596,6,15,1,2,1,1,1,-6.824439382062791,0.14199048830096586,0.14946764336146373
-0.5842274897079454,-0.9469355922523606,-0.6371291298204054,0.16608312193938435,11,1,1,0,2,1,2,-10.854599937031635,-1.350452785176727,-1.3845677896989912
-0.32826828570032984,0.6502146628453196,-0.27388157560981896,-0.9315437783589418,3,4,4,1,3,2,1,-5.720091712778278,-0.9137001856719439,-1.13066290434731
-0.12774694172936663,-0.41106848091616466,0.8969066139243134,0.5272115883195216,7,0,9,1,3,1,2,-10.27483016877733,-3.328628687473945,-3.390410390198688
-0.05786909461237122,-0.6357857223568335,-0.030443265699307664,0.024915311763843206,8,7,1,0,0,1,1,-7.508630685356515,-0.4087253722671298,-0.4001164552297964
-0.7212878518543517,0.6698604735985982,0.9688043614071042,0.05138036460537165,12,1,6,0,2,2,2,-11.51447429010865,-1.8380560023747041,-1.787805544434351
0.05932335731016214,0.6301088568049142,-0.00381849297798853,-0.8656492001685798,4,8,5,1,3,1,1,-5.086542092395472,-0.05215750975568396,-0.16570352950706252
-0.978008342683039,-0.7262287398623855,0.8000372836962102,0.7477801551250305,7,1,11,0,0,1,1,-9.161664891776322,-1.3713388019385575,-1.3369896027197294
0.1465887563588013,0.6762139263565916,-0.1912369969019514,0.541822754128541,13,15,1,3,1,1,1,-9.47254122026401,0.20511361327401936,0.3362622500541433
-0.8344026641497471,0.2063042189327764,-0.5093017806373581,-0.2214087719160469,7,10,15,3,0,1,1,-5.1363672845606585,2.022240024148304,2.0360028050332946
0.22080933401591518,0.8986135941155313,-0.20670125389589145,0.9081738730792661,5,4,7,0,1,2,1,-4.530546837822887,-0.08935724163372652,-0.15720062352838976
-0.47547191140034983,0.19015586140050966,-0.8971483730314993,-0.007267505597527313,12,10,1,0,1,2,1,-9.599537657079297,-0.14318431950000948,0.05693256815034681
-0.31123253591153355,-0.29691967773156236,-0.17441289878649546,0.4098510993779061,7,9,8,2,2,1,2,-5.222025821752712,2.1769227138166105,2.1831916099540942
0.5988317579379585,0.3893929417088535,-0.4557097255400746,0.1804613337381742,2,4,11,2,2,1,1,-11.856501527600823,-0.7722095940143028,-1.1744522416465337
0.5800271175837122,0.38112046489128115,0.04260133482713879,-0.8265895762756328,15,7,2,3,2,1,1,-9.353075466702617,0.5643999754808348,0.6717356554574367
0.3175667334214347,0.38455312903570493,0.6983913031306386,-0.5006639822816281,8,11,14,2,1,1,1,-4.893887957163248,2.4436094824896144,2.4973294116931046
0.3398349291000784,-0.9116691245797997,0.1765275139398621,0.9987069991316697,9,4,5,1,2,2,1,-7.472017897090201,-0.07576485637904783,-0.14289044417704772
0.39484053449367984,-0.40530198525489847,0.8487923907530608,0.9421164903307355,6,12,1,2,1,2,1,-6.374802749071647,0.545367349223144,0.5456858346532583
-0.0897126299276878,0.04486915214233789,0.28909330125164434,0.3003347008864563,7,2,11,3,0,2,1,-6.922542618895007,0.4708437599078858,0.4994691500755802
0.3925775517562795,-0.3202500724638677,0.4495335430575229,-0.8692873184021153,14,7,0,3,0,2,1,-6.821004509187083,0.44850845094219843,0.4973910308184049
0.47571153381305,0.04033621975746371,-0.14636588669027129,0.7533307557248989,1,6,2,1,1,2,1,-8.313547735704898,0.3319709976375394,0.44376282004222084
0.7494033453683988,0.05787426805442397,0.8781353970257924,0.5975664715473308,6,13,3,0,1,1,1,-6.9911974048374885,-0.007317075227143495,-0.06392293409892352
-0.9248064535874783,-0.04043734628699047,0.16151441445465542,-0.45662605786199184,8,9,13,0,2,1,2,-5.575353524905323,1.931745778795167,1.9449340543107418
0.475164603177783,-0.5224457084633953,-0.7790517737372107,-0.2907556847184469,13,1,3,1,1,1,1,-11.283465063173875,-1.6157891724347389,-1.5548507378063992
-0.4454687086064528,0.8206782041150686,-0.9097986455593536,-0.7810648026417697,8,7,3,3,2,2,1,-6.5678009973344205,0.9287661071645296,0.9947435896464949
0.5726900288311041,-0.821177995375481,-0.16483844843014328,0.7582366151243294,13,7,10,1,0,2,1,-6.8636046383950156,2.708706966186797,2.6420878751009247
0.4867056457872483,-0.870027181034212,-0.19683952714902508,0.6756514705664909,5,4,2,0,1,2,1,-5.725559540045945,-0.8135876154705226,-0.8503679835341784
-0.6469439359889835,-0.5590275818596493,-0.627123475711491,0.5591689471335066,5,4,4,1,2,1,1,-5.682034675888909,-0.7460945105708745,-0.8282363517577482
0.036520733352784385,0.19454814486068206,0.05006300172053635,-0.4795332640969454,2,1,1,1,0,2,1,-6.4200768689295975,-1.6269664548395553,-1.814910896498092
0.6316662499812356,-0.5511188563266787,-0.5523647703547538,0.07394884578682714,8,3,13,0,1,1,1,-7.571187773898514,-0.10780751740758589,-0.19946782061705676
-0.21766046783924042,-0.4540812502873701,-0.04664634333926321,-0.9112466729335265,1,11,9,0,2,2,1,-7.911473122405087,2.1728050825300116,2.3105696292849554
0.10171474121827861,-0.8260264801771797,-0.1830935738586026,-0.25462296597537204,7,10,4,3,1,2,2,-5.698371757086336,1.5852431123705168,1.5826752741281815
0.9242439451840996,-0.7810622798910922,0.7889598619361349,0.9829506702900963,1,7,12,3,1,1,1,-3.0061869877899574,2.405722008861592,2.384156462332932
0.6493619318502983,-0.3043815841956139,0.3560323051181271,0.13146392799158213,12,0,5,3,2,2,2,-12.063616141294876,-2.2265950484241395,-2.1730057156058815
-0.5094289354893309,-0.685318680594948,-0.6791997893398558,-0.33198224250952424,12,8,4,1,3,1,1,-8.955428952435321,0.740949636478683,0.9075339415762484
0.5054332791152825,-0.6827897894138526,0.7617415183978569,0.743687055490464,2,14,6,1,1,2,1,-4.282464584313995,0.6442408790286047,0.5354654835085395
-0.542749676950153,0.8174026185387357,-0.997759777039781,0.11236347007951397,12,12,11,2,1,2,1,-6.8243815953421425,2.815426055937628,2.904472296587174
0.2338538367514844,0.962372356054847,0.26362705403333675,-0.4803928378716804,11,15,7,0,2,2,2,-8.114425439877373,1.4859373589009692,1.631719932935828
-0.4333141034688368,-0.9631445625235651,-0.1355184322149754,0.6802430054824375,11,11,14,1,0,1,2,-7.304577993319233,2.3029913411812752,2.4152740218194944
0.8744569744729023,0.3757714446016267,-0.8643258817896562,-0.3980728661063675,0,11,5,0,1,2,1,-12.327754433713459,0.6090646370296523,0.09405234631294263
-0.8841590788824034,-0.850611164484292,0.7048293183972953,0.9802967455012941,14,12,11,3,2,1,2,-3.6656568374855425,3.079425113049172,3.0977424399012206
0.5165263918580452,-0.950826167082397,-0.9557528969420055,-0.3527795617009175,14,15,2,2,1,1,2,-4.49751086122828,0.4863610100601427,0.3896773113838366
-0.682123433446487,-0.0629211664628313,0.8886072699156597,-0.795612760612562,8,6,14,2,0,1,1,-5.431106737792853,2.226387269613054,2.251062967926827
-0.5584607744224792,-0.8352379087683146,0.3609986041494262,0.30902242856227047,10,2,0,1,3,2,2,-7.404486909009553,-0.3003011815818601,-0.354310579324222
0.46254013394737115,0.8190490218956368,0.7147201841849973,0.9290409445404171,2,8,4,2,2,1,2,-5.473681869557346,-0.4602721838855563,-0.5817581823125344
0.7881984073582688,-0.5400907882178276,-0.5737905919498334,-0.9377318342309773,8,7,11,1,2,2,2,-5.134198494175864,2.590198420241398,2.6607608122177626
0.08646561157991628,-0.6815085234414711,-0.5925975014474516,-0.8176710191876166,7,14,10,1,1,2,1,-4.759453798909829,2.5963868552684772,2.579709085677836
0.2524406432628308,-0.7375102446352249,-0.9349476410174962,0.8416956956313737,2,3,13,2,0,2,2,-4.481919669356324,0.3907758364749123,0.2375624553310623
0.1966545302448539,0.21461289652534243,-0.5049200887932497,0.11682534516639587,15,8,11,2,1,2,1,-11.683176497964418,2.5266794085816087,2.4359486334507667
-0.46201319112980466,0.5951182012743763,-0.37927608215285247,-0.08955970183639761,7,4,1,1,3,2,2,-7.183443609699846,0.13819105773396292,0.11771969288197709
0.9493997037413797,0.4437752558538701,0.31396771512898614,0.5141185352224467,11,5,8,3,2,2,1,-8.656387670146861,1.205178879497841,1.3857602878932052
-0.7901396431636503,-0.5159099682749451,0.9733251865342929,-0.7150089141969735,15,5,5,3,3,1,2,-9.648604639688521,-0.2152123385560589,-0.0974741480384746
0.5516094715859121,0.882475008464773,-0.855167455707317,0.06848441195289023,8,12,13,0,0,2,2,-5.253761729314022,1.9322452417824283,1.926993899339203
-0.20615344759680787,-0.7345684919138793,0.1350816965231163,0.3789299382745315,1,14,1,1,2,2,1,-9.053984622317865,0.1974674378919184,0.3150228014714234
0.9030999487106539,-0.7515600665438813,0.7924426053700766,0.18955327475387218,8,6,14,3,0,2,2,-5.212888354756761,2.4769066549197776,2.5183000810461347
0.7419382474921712,0.4281738642648556,0.6034561661395836,-0.3210996149143879,10,14,6,2,3,2,2,-5.33705070971087,2.009937307591352,2.099725179566864
0.19495172526386018,0.5676651068377239,-0.038192337102030294,-0.9184917878150545,11,9,13,2,1,2,2,-6.90770139445214,2.692673539150393,2.8574218679756918
-0.5057935319797071,-0.6809106397736233,0.7435671331844034,-0.5615720252839114,6,13,3,0,3,1,1,-6.911243257494085,0.014185988701759437,-0.004151829204254109
-0.13268933208722222,-0.9126766845852776,-0.6766549117063947,-0.9582777214169238,2,5,4,3,3,1,1,-5.997351366925444,-1.0136292260597117,-1.1273011353590405
0.30065137269387376,-0.6009150981417097,0.36045648486258264,-0.8556031820416483,14,14,0,2,3,1,2,-9.591435093297342,0.11776874209054687,0.26031534899535075
0.9215611029739539,-0.1681852677061184,0.6924905840380986,0.2575296364118902,11,11,13,3,3,2,2,-7.203181760551694,2.622605686369235,2.7751744296628797
0.7340629922448971,0.15735081714478683,-0.12276916162081908,0.450515320830273,15,3,1,2,1,2,2,-6.406250111495013,-0.04304818647153321,-0.12877938683867635
0.3100186776642171,0.9842666326813447,-0.43229094278270996,-0.28169794066753706,2,12,1,3,0,1,1,-5.2115469354398,-0.7124846376451494,-0.9619443620934076
-0.7368646297454804,0.4316499293641771,0.818065041331282,-0.6406337822595161,11,13,13,1,2,1,1,-7.3076256716010715,2.4189050652885697,2.496368024971231
-0.8617344276267611,-0.12566922236634692,-0.8052132148928957,-0.18995840183935697,13,7,6,0,3,2,1,-9.000534828661262,0.5832255382468461,0.6833600222211831
-0.6729522548299545,-0.21783692669647858,0.938824644670575,-0.4837331345977449,4,4,14,0,3,2,2,-4.141456753529132,0.2513678972385041,0.18492141520359212
-0.20668044731287605,-0.5259442857833276,-0.5306519234768978,0.7674193393215052,5,13,15,1,0,2,2,-2.5690518809077143,1.1542471663616378,1.061309879939921
0.6577667317652189,-0.13822495267638812,-0.5025714548247402,0.2342899732080601,0,8,15,1,3,2,1,-7.81272539776299,2.1825840051775374,2.3360147380001783
0.21107631528976567,-0.2865358939199967,0.0670238505993912,0.5635806596900588,7,11,7,3,2,1,2,-5.151725099116886,2.2296663866485193,2.2586830663625728
-0.5883175799264635,-0.7761607612045442,-0.46050077696602076,-0.8858262878213703,14,4,3,1,0,1,1,-9.936030694882147,-0.32309784219719856,-0.189850198506132
-0.55059764605464,-0.639979125054553,-0.8228888315535172,-0.7933820857519687,2,13,11,1,3,1,2,-3.9203231416385966,0.8119480752193302,0.721364428396444
0.9302373928720911,-0.9901200381311808,0.9036235708464779,0.2782398756310007,8,6,14,3,2,1,2,-5.515261399701861,1.72877823552794,1.7783779490725284
-0.3146930237581693,0.06448997765259823,-0.7485169763867023,-0.7345706923614452,3,15,1,1,3,1,2,-5.23028652549642,-0.7740303477683911,-0.8606062759745541
0.9398240922145409,-0.8121985684211632,0.34520423645025256,-0.1124995613908577,4,14,5,2,1,1,1,-4.26886431138377,0.5328446102837533,0.4368792661712984
0.9572625748010608,-0.2514064657204147,-0.9649680182758755,-0.5117054191552515,9,7,14,3,0,2,1,-5.043412454185425,2.473757502627076,2.6136643081072863
0.8618973910139556,0.37905350206312227,0.353026771554493,-0.5686496952045657,15,13,4,3,0,1,2,-4.543054663873198,1.2266288440314648,1.0898083910999066
-0.30285266551605905,-0.6814251095143897,0.20990784538108165,-0.363776892763761,0,8,8,3,0,1,1,-2.6516223673758668,2.595515562863257,2.570027972918312
0.1340325219733356,0.476898418502653,0.7570311226026958,-0.19171935669793405,13,3,5,2,1,2,2,-9.614588250764356,-0.038576765093250386,0.05299141839521743
0.7557823180826551,-0.3656085664692028,0.737801251081142,-0.24865549623654704,13,5,6,0,0,1,1,-9.366369975152615,0.27605539223558406,0.4084802130372061
-0.26707693025720425,-0.20765461678148922,0.39093441337972434,-0.22288379745930853,8,0,0,3,0,1,2,-8.105691756880583,-1.0246795294862898,-0.9602413975570359
-0.9706658859074724,0.17412341540230192,-0.6631112297145607,0.2851519378943792,1,13,8,2,0,2,2,-6.72558743647281,2.58011369018253,2.7000849989412514
0.03816357027243611,-0.041636244740538064,-0.9487158683871286,-0.3175043447476873,11,4,1,3,0,1,2,-9.326439983287603,0.34642769304083626,0.4768164299954379
-0.046609049917681666,-0.21126935236329958,0.09882847686090668,0.4937514322716454,11,10,10,0,0,1,1,-7.683780873415979,1.9934790034246233,2.0806235813267966
-0.9848742500437158,0.294949428309206,0.7960610978999738,-0.5130354068474015,10,2,14,3,0,1,2,-6.982318786017914,0.35627452365698226,0.41802722205190507
-0.610883353629398,-0.6673367845137157,0.23470351482594842,0.046169449163569354,13,10,12,2,3,1,2,-7.353488298428819,2.4529675562241744,2.639190080270642
-0.3773846016879927,0.22066756662183673,0.4323013484463871,-0.45475199853293247,3,9,8,1,2,1,1,-4.02057277357865,0.7870296704647415,0.6094100683545718
0.7188315865611783,0.5995621908480433,-0.630829740925934,-0.40944342155937985,0,9,12,1,3,2,2,-5.497740622998566,2.6555577108448714,2.7467692267018955
-0.03290870656015055,0.6119850995503162,0.10045308431252353,-0.9131749342903617,9,14,10,0,2,2,2,-4.927252658548846,2.3086365750767106,2.3507092951017543
0.030350340667463227,0.18707713824629435,0.5874877007610326,0.2932118268457202,7,9,8,0,1,2,2,-5.081826972239926,1.994503842749249,1.9744204043257576
-0.2931572413945638,-0.5262588820510359,0.5610510304877236,-0.4503879289037278,2,3,11,2,1,1,2,-5.286001167946622,-0.4868577075729117,-0.5785394569646936
0.533312270400812,-0.7005920640860845,-0.152110374173396,-0.6940323983428747,0,2,11,1,0,1,1,-9.324492262336374,-0.460294555841417,-0.4134525726771627
-0.8085708889596765,-0.9527228279073272,0.283943000886532,0.21418807217756153,15,10,9,0,1,1,1,-5.720487743659605,1.9371900031323326,1.97140202462374
-0.8830907717828922,-0.7164512129457963,-0.45091949199974923,0.19409383379138334,1,2,9,1,0,1,1,-9.760991493328175,-0.7961713645296268,-0.8002770592100124
0.3848723026487393,0.9825119874043766,-0.7432114210917495,-0.7917807012316673,9,5,9,3,2,1,2,-6.472988287112934,0.7672061257607238,0.7774861648863773
-0.47020910552653317,0.2905796750514338,0.19150145637791338,-0.19762417192203463,0,10,5,0,2,2,1,-8.893149140968283,0.6370443882664464,0.802667762692781
0.03811958181654074,-0.8647748728155702,0.6007130156447231,-0.532575836179134,4,7,5,3,1,1,2,-4.459285119383737,0.40926081976848927,0.31327285654108944
-0.5383416216919759,-0.0862827102392627,-0.6193502743618644,-0.8953222484269834,11,1,5,0,2,2,1,-11.821735103122684,-1.9870850413917605,-1.9519772020581319
-0.0695887754325637,-0.8797153147984296,0.12459363175581961,0.9152505690107604,12,12,14,2,0,1,2,-7.656015888359433,2.259725332196808,2.3589449095733896
-0.1810442939895922,-0.15462177320762094,0.6436128878021736,-0.9975266404811811,15,11,7,3,2,2,2,-7.968792127948698,2.4245582673616233,2.594142287815111
-0.5307158362890929,-0.20136816838138372,-0.6951679733391651,0.9849670043167504,7,7,11,0,0,2,1,-5.546480202306065,1.9968974889536786,2.0518387349098166
-0.8141417112412201,-0.48590546713584026,0.57580397658453,0.7293723840670805,4,15,11,1,3,2,1,-3.963229995968033,2.326789960217512,2.24058148261903
-0.9276792389504758,-0.3937432881093428,-0.47377486017831427,-0.2797271850569618,4,1,10,0,0,1,1,-6.178444505639681,-1.0315119924091343,-1.2094552449298288
0.6505722164657937,-0.44059292305704156,0.8847740382044662,0.7466733234476957,5,2,5,2,2,2,2,-6.187002212715676,-1.3526380167729637,-1.4476695219513285
0.7028499154901915,-0.5829789712853284,0.8611904292878325,-0.7672672042290478,1,12,2,1,3,2,2,-8.344430039905152,0.6415807335806474,0.7514195166069477
0.4428441346574634,-0.7174439014489884,-0.5760350181955229,0.6374700081485403,14,4,2,1,2,2,1,-9.454327757826949,-0.2573297370521655,-0.18585107203403067
-0.30780054692442893,0.9512204017198298,0.28194415469066403,0.6449611272687219,8,12,5,0,3,1,2,-6.171368900837289,0.8800886930710933,0.9287315240384098
-0.7216039507649403,0.796523254585412,0.6586648102825674,-0.3649371042465259,2,8,5,0,0,1,2,-5.0078215202141765,-0.3000092951490438,-0.4241322475303905
-0.8636553812290129,-0.948376186101026,-0.7296674216903545,0.9262302231783477,11,11,15,3,3,2,1,-7.36748396050977,2.2967065005157266,2.459179843164331
0.8728983477673211,0.7522103851960851,-0.44449475250147774,0.7028972751025306,15,12,10,1,1,2,1,-2.7441415177768342,3.0193790978879975,2.926896536723352
-0.6959502937427038,-0.8773007457786637,0.5615231721368796,-0.08039915246135965,1,13,10,1,0,1,2,-7.788490011770478,2.475940981447489,2.517886199562678
-0.4052899035263222,-0.1393256449821576,-0.6586704829000032,-0.8507403713258366,11,13,13,2,2,2,2,-6.812638614678614,2.735221352592796,2.85370916278453
-0.8754164037398746,0.01884425629957942,0.9933937077059536,0.6279405390120376,6,11,3,0,3,2,2,-6.958030086121483,0.3787941738664652,0.4076907672546433
0.6960317704988028,0.44863493935332244,0.5841872675210864,-0.1904031418296004,15,12,2,2,2,2,2,-8.639627210697645,0.8838433793191515,0.9953398944062724
0.6550757911337486,0.4672287611228041,0.5386097872826796,-0.9779374711427056,1,13,10,0,1,2,1,-2.9611183347884706,2.448288498807997,2.4125362670645423
0.16429645955994454,0.3619496544764891,-0.6206103036506456,0.23789638601544305,12,4,9,1,0,1,1,-11.647416476163917,0.5216657999450454,0.9755263754153194
0.6030742237659792,0.9191532886420668,-0.024291912147275108,-0.780527602644993,11,10,14,0,3,2,1,-7.709313460829991,1.9631202213773282,2.086938996138688
-0.7015244440996478,-0.7456004746251008,0.7293207842808354,-0.5130440631902655,1,7,2,0,0,2,1,-5.985878700159267,-0.20773940650149392,-0.29225692996023617
-0.08110646318802672,0.5700330876741138,0.7841693778804688,0.9106693730078566,0,7,8,0,0,2,2,-6.597903682899674,1.8916749260972359,1.978742720571987
-0.8471662811238971,-0.44126457213056725,0.8606377696756473,-0.4938831343984309,7,4,11,2,2,2,2,-6.220494628861753,0.9337204217907619,0.9917570802315663
0.7902354814130728,0.27333936433441464,0.22786716952012354,-0.8666959188786201,7,12,2,0,3,2,1,-7.067227069511079,0.07309636504767324,0.10853718800091144
-0.11345382511276347,-0.9043383592117891,-0.9239563035250902,0.49241451496367716,0,12,2,3,2,2,1,-3.8764850834916307,0.9543440779424952,0.8817134485562508
0.9130027965989602,0.4750167189180139,-0.2934971829958717,-0.40692883742468955,10,3,14,2,2,1,2,-7.269008535671142,0.02902304193204947,0.03720767284427545
-0.2903172794862192,-0.17573813947445682,0.09923208743784895,0.6610689128096798,7,15,9,1,2,2,2,-5.126146910174492,2.3321323836346863,2.44612488816031
0.9357200696900609,-0.4091104450451595,0.5384462956762672,0.24932713770852755,1,14,1,2,0,2,2,-4.445795844722285,0.5335189703156396,0.48773743609345993
-0.4785734001601669,-0.8614913874282801,0.919653036151858,-0.0434894108481525,14,1,9,0,3,2,1,-7.732829325421665,-2.3579242291104197,-2.486153678265721
0.9599406587177013,0.2037631792726442,0.16484531641449296,0.4961463588590642,15,15,11,1,2,2,1,-7.663562686690306,2.4817379747379054,2.6017927417540125
-0.7783840756403859,0.19706315136873132,-0.8099766020153907,-0.24801422011737717,13,11,9,0,1,2,2,-7.232610921958291,2.3950742600967567,2.5560784329410096
-0.5186145763349901,-0.7569972473981639,-0.6050590202801254,0.773849800418539,7,4,2,1,3,2,1,-7.493611231290056,-0.22800134882268927,-0.24275696421937604
0.7585373199956764,-0.4831367594163638,0.08803315836550318,0.27214152745965015,13,4,13,3,1,2,2,-7.762147500406482,1.842191719386041,2.0009335601215636
0.5528948929994493,0.312323675362143,-0.6451424610605863,0.09005383779387666,10,8,5,3,0,1,2,-5.771437558575521,1.643317619357748,1.6476077221613465
-0.7841125707070713,0.37059603223174675,-0.8162582245799106,0.9302594842539931,14,2,6,3,3,1,2,-9.73978701763151,-1.8812651815657295,-1.9389241468433944
0.08447441098369657,0.18069538091754578,0.01672109383255993,-0.40490309736235885,2,6,12,1,2,2,1,-4.326461490098887,0.8980142409187163,0.7197771172403986
0.7542768830228079,-0.13239897549045643,-0.6783036520845076,0.11608465029793402,7,0,11,0,2,1,2,-10.077399839699869,-2.929254897264883,-2.942213218228803
-0.8016438008255682,-0.1970113682774235,0.600141937398319,-0.5919287307422023,9,4,15,1,2,1,1,-6.334392435818548,0.7050966368670523,0.6762490837424269
0.3757682197598302,-0.24948019111466735,0.07739133468607817,0.0483183414523245,9,9,9,1,3,1,2,-5.418087154786933,2.1094766427000304,2.121472923148224
-0.5950388796695252,0.9161469602387604,-0.26411849739583104,-0.3461367673238418,2,14,6,1,3,1,1,-4.535733460181889,0.14290432407040393,-0.003491307449950687
-0.750571886177219,-0.22924823390527638,0.28673035982356865,0.560799552294549,5,2,9,0,1,1,2,-6.20544196616474,-1.360687048162321,-1.3864252139949147
0.39123629299361373,-0.9935634727914426,0.23917867491968137,-0.2890139791172852,8,12,3,0,2,1,2,-6.778033534893523,0.39464156522073457,0.3805396918962561
0.020219424997650393,0.44680953122457256,-0.7917252841594251,-0.5491224890726123,3,3,7,1,3,2,2,-5.746612180513536,-0.917037411179821,-1.0526307817690812
0.6099779993615395,-0.4603585597435713,0.6500988203601241,-0.0034886354730927494,13,2,5,3,0,2,2,-9.926784863684084,-0.27282126527410494,-0.21317738064831077
0.9639383808922906,-0.5803160102871812,0.6502613353322304,0.040593153837308105,12,3,13,2,0,1,1,-8.43105623292878,0.9606985348032642,1.0420102009301297
-0.8227991406407655,-0.5587760945775775,0.19645058812747762,0.4713262284783797,10,8,11,1,0,1,1,-4.856866798459763,2.527634596958584,2.459073885312028
0.2751065289404595,-0.007667231773561101,-0.6434950661907168,0.3718225420997274,14,13,11,2,2,1,2,-1.9995648192464759,3.2291135520610266,3.1008860957966204
0.17553872172439644,-0.6310474937327213,-0.27552911669542324,-0.3309774225161357,12,10,0,1,1,2,1,-9.144810650574396,0.24620827895189096,0.3281848052132222
0.3953412550401503,0.8592338457513684,0.5651638797026759,-0.88772779316758,2,13,9,2,0,1,2,-3.931079422377146,0.6659297275921525,0.5694961005748647
-0.6277971643074454,0.6052866195914208,-0.0836262265242147,-0.03406225582928957,5,9,3,1,2,1,2,-4.679913471176692,0.47933255240908507,0.41199376116080516
0.8187803840167924,0.5604261268602047,-0.9859415923727617,-0.8854394978447533,13,11,11,3,0,1,2,-7.153402603644658,2.789329503274024,2.9626194829340653
0.31391031253427903,0.9132292421669159,-0.8620839672871576,-0.8858905576974914,13,5,11,2,2,1,2,-8.195024533088834,1.3253098534812764,1.4884854231319804
0.5742532052032081,0.9496693055622238,-0.25758581222000343,-0.1422262422779228,8,12,5,3,0,1,2,-5.73744166970694,1.645452179019362,1.6749895915492061
-0.9327727996334347,-0.874693593089291,0.8128749066888219,-0.7215092577648097,3,1,0,2,2,2,1,-6.427164858547303,-1.5613723106893755,-1.8055098572555308
-0.5264313813772292,0.46489746367617957,0.09664116745284845,-0.7440235829328272,15,6,4,1,1,2,2,-4.746432768777528,0.8418439825058198,0.7674273789978368
-0.4796844180758977,0.4616419299614596,0.9625941809944933,-0.4869398751115044,2,6,9,0,3,1,1,-5.3918103074070265,-0.32450409702472843,-0.4422858479826354
-0.3826025132536095,0.894071975477446,0.9347123555765504,-0.6339691115305457,0,1,4,3,2,2,1,-10.14793849493749,-1.7682038431623381,-1.7145760263973098
0.7012321156822756,0.12244557656504984,0.04678182274873288,-0.7704622562615651,1,11,9,2,0,1,2,-4.398796138989904,2.988013622984508,3.045274224134414
0.09767731344011743,0.2258003217238984,-0.5477058968201185,0.6938374561771197,9,4,4,1,1,2,1,-7.113502321447867,0.015363290100595813,-0.19425046105051308
0.33804467465821664,-0.0754088779987856,-0.17646891683098298,0.30194693430190833,5,11,7,2,3,2,2,-3.063112659388922,2.1793204648309814,2.0962270542676076
-0.28805325241029456,0.9561236359470571,0.5879794327360122,-0.005488139370623646,15,6,4,3,1,1,2,-7.144679933535253,0.6289872815217525,0.6524052625278847
0.5135030113772701,0.03877171900787468,-0.5902374516985749,0.7556601563040817,5,3,11,1,2,1,1,-11.807373314527187,-1.1923294741317352,-1.4368447954688859
0.12036451674982374,0.5014590139986943,0.11596147756527975,0.10502722956545041,7,13,2,3,3,1,2,-6.564761365589532,0.6632678479890567,0.6457382919896897
-0.0043749839314195516,-0.7890526000867388,0.3135602094485881,0.644206321200451,1,10,2,0,2,1,2,-5.616506061250371,0.22139371273717653,0.14739991094909893
-0.626553408453917,-0.8119277911314673,-0.2866580517164705,0.5149637695788347,4,4,7,2,0,1,1,-4.679331998257497,0.16721189846590617,-0.005170074362749577
0.8301801368140864,0.06605773449227992,-0.684090354329304,0.3917982363376049,11,1,6,3,2,1,1,-12.036997099257011,-2.1195409206927986,-2.094956340874281
0.7943726819292378,-0.6622915866446277,0.01410220773088211,0.19622525873803598,6,15,7,0,3,2,2,-6.009938183983781,1.4523675436989374,1.4565277439614257
-0.6957914335554543,-0.11935316326330203,0.23059605013960405,-0.8330718300212334,15,8,11,2,1,1,2,-2.207767654436241,2.8253512245938492,2.8142231671633966
0.9768319788241531,-0.02928203368022575,-0.7551322032821179,0.45037109605478154,1,3,11,1,1,1,1,-6.267554118466239,-0.14577251098436955,-0.21463380006529337
-0.6755331884350413,-0.9747849600484819,0.11951136727676515,0.05479924424535265,8,3,1,1,1,2,1,-7.600908730813715,-0.21401999433497554,-0.23929320382297442
0.9469147799523463,-0.3263189962777935,-0.40702043743336946,0.8364159992455504,5,2,11,3,0,1,2,-5.512839658816362,-0.2942729465845742,-0.4073156750670354
0.6432737954209433,-0.0814696056535722,-0.2844034693491164,-0.011575105499400218,2,11,11,1,1,2,1,-3.6698537269650946,1.2952226872717423,1.1970578303872024
-0.7741135831776529,-0.8256410643363377,0.4381548947077112,-0.15976254430455006,1,8,2,2,1,2,1,-8.69412294668075,0.7872067391855301,0.8920145491240947
0.30229516976334825,0.24185713495686234,-0.2952501067806912,0.6828951061695199,10,13,14,2,2,1,2,-4.821485219869207,2.498001572464333,2.5343840889360454
0.47858947032954635,-0.7873125474884508,-0.3701608227740647,-0.9923657317513057,14,6,5,0,3,2,1,-9.427477650736948,-0.23931112294370377,-0.11437894060957937
0.6740822504858801,-0.44144782309117914,0.2857638201174153,0.388301147019662,8,14,5,2,2,1,1,-6.45860242505083,1.2884131500856724,1.4001624827590915
0.5263105825177787,-0.1833873144810978,0.5184974661216857,0.8072156886935902,0,6,8,2,3,1,1,-5.755671591119611,0.4857511515615049,0.490627380006695
-0.479426284867994,0.8143900614116597,0.3414646238116681,0.1208812619608799,10,1,7,1,1,2,2,-8.384519048873798,-1.2184788641064281,-1.1355527839518078
-0.2367761202655998,-0.7423025759994903,-0.17447774146794792,0.6047086583185284,10,3,0,0,3,2,2,-7.404525521924412,-0.18472848132990005,-0.3183682698384706
0.8361531043983013,-0.43992534089902113,0.7166833535982418,-0.41556353907620447,2,2,9,2,0,2,2,-5.060755832990734,-0.5280891951793771,-0.611942043481366
0.9635973865212553,0.24268899450705916,0.11836961365865295,0.25647622092656275,8,11,2,2,3,2,2,-6.454209713057238,0.9275741432234719,0.9363527149327386
0.4073719549215915,0.08139695328982066,-0.8069310596091184,-0.516212343482322,15,0,7,3,0,2,1,-9.734777914644976,-1.6898486572748403,-1.7340522847501498
-0.8515182540232271,-0.5472970113170281,0.4604922941802918,0.19761659276698285,10,3,11,3,1,1,1,-7.0294651425848045,0.16444704614483027,0.10896980445852994
0.1864431402147686,0.7846049962793045,-0.6293396409425711,-0.8420616756183428,12,13,0,3,1,2,1,-8.976343845179484,0.3642750476201624,0.4777293166510424
-0.46444664902333166,0.5783216931774628,0.146698691270436,0.31765014028014105,15,3,4,2,3,1,1,-10.653918206977536,-1.1955798643947204,-1.0956021750274294
-0.8122854303532876,0.8192536388731848,0.3384005258761569,0.6585735986335111,7,15,0,3,0,1,1,-7.488120531695503,-0.11654684455826234,-0.13695699434940506
-0.8355858725764367,0.8213531588702792,-0.07113352754891444,-0.7249524503659692,2,9,3,0,1,2,1,-5.5077732789007685,-0.723499931044788,-0.8791393993978243
0.26261510618397743,0.18339432461265104,0.40526754617103267,-0.5251330632503874,6,11,11,3,1,2,1,-4.637399722392551,2.7310658006461144,2.7737225731870327
0.9415324129495659,-0.47464871480269655,-0.4568624704979203,-0.05420573437819032,8,0,7,2,1,2,2,-9.531796221360079,-1.9626636321497652,-2.1069063645896184
-0.491216838316306,-0.2762938135897226,-0.05501328998697286,-0.9087025089952325,7,2,11,1,0,1,1,-7.4439373638415125,-0.45050152940918375,-0.580084847136247
-0.05405730780897966,0.24503939145949039,-0.06051247401863247,-0.10506371735508435,3,7,0,0,0,2,1,-5.584474028679964,-1.113708531310525,-1.3929445524336852
-0.9846719347015493,-0.5618623817962844,-0.9265572749983577,-0.7839484917386172,9,6,4,0,0,2,2,-6.564096901928553,0.47197685367435077,0.49262700442185486
-0.20640630582736708,-0.9112244556582911,-0.44435585443653114,0.6333643509014362,0,8,0,3,0,1,1,-4.236819563665895,0.4444789117122094,0.3245469162008941
0.01482387743561775,0.7484450493703516,-0.012906839319762664,0.4045175320633285,2,10,12,2,1,1,1,-9.556002569270458,0.40859819867267305,0.780326717962698
-0.2202552941169118,0.4597206176969568,0.7645171121896952,0.3418860094850158,12,11,12,3,0,1,2,-7.181362500228967,2.7119341020800722,2.913344646716188
0.9101210229699779,0.6423965651004531,-0.9968697896170542,0.27280274036681407,6,13,12,2,2,1,1,-5.105363011436471,2.782700760102853,2.7889239935830727
0.7431954545764612,-0.4866115433799083,0.33058420395611043,0.6007097580468133,3,1,4,2,2,2,2,-6.391488903721171,-1.5805263334671633,-1.696813758732097
0.5023560956168363,-0.8579846709334891,-0.8396399718361931,-0.29045741632803157,6,1,14,0,0,2,2,-8.40804731210208,-0.45278390028354154,-0.3520731293700165
0.7760781287202356,0.19738480463819474,0.00430721992397376,-0.722257347206966,8,8,6,3,2,2,2,-5.414441744728912,1.8133290660828933,1.8363307358832026
-0.7588831671926195,0.8049066145716834,-0.8671123112884502,0.06793494509552755,7,1,0,0,1,2,1,-8.639038795455706,-1.1506198108031966,-1.2159340023162963
-0.10229385665058355,-0.8312152389109153,-0.20126250321061812,0.8202692735642685,13,0,14,2,0,1,2,-10.712834364207847,-1.4748295245810519,-1.4555643414253643
0.30458329718387933,0.6912087259798136,0.3849856533384506,-0.14013784521970374,2,12,6,0,0,2,2,-4.486038569909062,0.6247412494785268,0.4738836718552742
0.18057108590631943,-0.5474417835715364,-0.23152075972523734,-0.09975327763613562,11,14,8,2,2,2,1,-7.2390215571887895,2.427787352034873,2.5641075510429836
0.16439749318822772,-0.25765515312474485,0.2021483336004659,0.4111717252876492,0,7,6,1,3,2,1,-3.6485988150940973,1.0560956560033792,0.9580494748431421
0.29148102019122457,-0.9104430989906636,0.5238136402648308,0.8932888679870925,2,12,9,3,1,2,1,-3.8895821200004925,1.3471619562701447,1.2466608107700192
-0.31879166683741667,-0.856576222304698,-0.18074221020953596,-0.37756500987321284,5,15,4,3,1,2,2,-3.883259165281817,1.0872136040979876,0.9823769979646875
0.16044303757005873,0.11937688967587978,-0.7894816296059752,-0.6652805337227441,1,4,13,3,3,1,1,-4.605555534355048,0.031188903467441208,-0.0564337413072899
0.9280348142354047,-0.23158657402839955,-0.9220079748501768,-0.9380884181613129,15,10,9,2,1,2,1,-4.201628418763562,3.0187989032003504,3.0098755742648726
-0.7058762988668232,-0.024297605615187123,-0.7399044349777226,0.6709604727646552,4,9,11,0,2,1,2,-4.506545295904391,1.2901752912961515,1.202650667613901
0.20588575295892309,0.6534147194829749,0.9680263264209286,-0.42318912436250855,14,13,3,0,0,2,2,-4.0327842933142035,0.4969655351931409,0.40798651246249
0.5470777830691278,0.9602179848275338,-0.04424310395551512,0.06451506229795223,12,5,4,2,2,1,1,-9.374463545901953,0.2882639768757308,0.3464186586220777
-0.3953335012970125,-0.48133020536581106,-0.6107523265902561,-0.8847048356019502,13,14,11,0,3,1,1,-7.502661790790905,2.103403705256271,2.249037497297077
0.08965531509037361,-0.6695158991147936,0.16596885232920489,0.9994276083118281,12,14,1,2,3,1,1,-9.30842312684078,0.2852685835535482,0.47037325796210944
0.9876967777993964,0.760629524297854,0.24681191631888022,0.13875472236456554,9,2,4,2,0,2,2,-7.454068817073373,-0.4368154668546318,-0.47796817952042175
0.705115563803107,0.42176943336463824,0.8138856176696678,-0.7352552419300551,10,4,1,2,1,1,1,-7.076540680773536,0.32263079442494697,0.3230993897529691
0.7399383192953699,-0.7386953123530742,0.58101958854977,-0.7503583720663034,0,7,3,0,1,2,2,-9.908694159537369,0.08837113537964084,0.2810657288365626
0.9392154536961907,0.898224286178881,0.02580483229439512,-0.8126551585881796,3,15,5,2,2,2,2,-4.50731135218663,0.26966777875526,0.22357631748835632
-0.4284328889482596,-0.5935538178278255,0.5235963827553944,-0.22691898635394425,10,15,8,2,1,1,1,-5.1222840013639415,2.0128816719959355,2.024555278620171
0.7889051136484644,-0.08804144848012618,-0.11308832723619178,0.20423397070955907,14,3,6,0,2,2,1,-10.976398653331508,-1.0702093669974353,-1.012939508587063
-0.7814715793807572,0.7079239339108443,-0.1217003667325034,0.693937708414121,15,7,2,2,1,1,1,-3.764106347372062,0.7170878598775474,0.6018680364931617
-0.9384199006791043,0.9430660847811774,-0.5585090230944365,0.4680595251786126,1,15,5,0,1,1,1,-8.952783551388542,0.32878708994429734,0.4699513566845475
0.38506486307421595,-0.7311297411837563,-0.40120882325663754,-0.2825689491659731,1,8,7,2,3,2,1,-6.853253644296385,1.6110216332089498,1.698246303084329
0.5867880286106955,0.9810920655402668,-0.5986979651924775,0.9892972831199958,7,6,13,2,2,1,2,-5.4787150171870485,1.7471547213575334,1.7789320415629593
0.6682891940013516,0.48095226390703827,-0.7142994253983228,0.5068558445139382,4,11,15,0,2,1,2,-3.8210217051871633,0.7838971511890704,0.7451580237419333
0.4000685455442088,-0.7911917405038371,-0.2017996238525539,0.446298972929259,13,15,3,1,2,2,1,-9.100042661083636,0.6971245541838763,0.8828548316539631
-0.30235893206104136,-0.7780038024173703,0.6164704200184443,0.8953760519289415,1,12,12,2,2,2,2,-3.4934052608527844,3.1238620532101335,3.1146982881690226
0.36349728818032245,-0.7741367146279774,0.6841488747971585,-0.5155375643508662,5,11,1,1,1,1,2,-4.504236393257385,0.32031135137276234,0.21416763443166836
-0.40941901190411345,-0.5352313538879043,-0.4379910021825728,0.6069654865937693,13,7,13,2,2,2,1,-7.1788711434436925,2.428428993271696,2.504656110543793
0.16651498491223116,0.6844614926878958,0.09796089888328363,-0.5614520761522486,12,4,2,0,2,1,1,-10.808533434588218,-0.9069932404744779,-0.8006026880316786
-0.7541586430692249,0.7773181605307973,0.006167901559672728,-0.10130051592071587,9,3,7,1,3,2,2,-8.117399720543945,-0.7412272692299842,-0.7327858730696126
0.05255692067640538,-0.0736545664973165,-0.5306931164483013,-0.3936118810779079,14,5,13,2,3,1,1,-7.351462670504992,0.6250055952575087,0.6964889171500754
0.5506923008062712,-0.45718123910657127,-0.006609154364106917,-0.4314518141449666,1,7,1,2,2,1,2,-8.229107542525288,0.6028842949738612,0.6646363635655961
-0.19510672513266214,-0.7945034950951533,-0.6219209505449366,0.5660332746334658,1,15,5,1,0,1,2,-4.71513809381197,0.9068367843395656,0.8356435190668576
0.6786769847120047,-0.9923601546828338,-0.5063522615961955,0.4818081123041429,12,11,10,0,0,1,1,-7.43994954494002,1.99585613675934,2.0989617489694776
0.12996871535050714,0.7330959634981737,0.14361832721430745,0.8143996431212446,2,12,2,0,1,2,2,-5.370006027669892,-0.618768087277714,-0.7674898638311478
0.9281568329802163,-0.8214209509488541,0.3740385330064855,-0.012371919086142658,0,11,10,0,3,1,2,-5.112758127312276,2.0690367403523315,2.1169969925097134
-0.721768302217825,-0.49153723250260883,0.7510224531052323,-0.6343855266861991,7,11,10,0,3,1,1,-5.284983211561159,1.8623819590535977,1.8896409955668507
-0.4038955827211137,-0.789270155498287,0.5636477266898712,0.2882984429518318,9,0,4,1,3,1,2,-10.072503861294308,-2.7577086753161977,-2.8678487783118327
0.7316403304447103,-0.04806453797668819,-0.7780449508297038,0.2688482905731673,2,11,8,3,2,1,1,-4.297411430818364,0.6834741776063024,0.6199912682100877
-0.16699113619224204,0.6443597736328466,0.7006960022397908,-0.5760118906026839,8,5,10,1,3,2,1,-6.473639018285339,0.80514849059017,0.8873605994336313
0.5924811911257086,0.5080460698567646,-0.9281226501568933,-0.21053129231034373,7,6,3,1,2,2,2,-6.780233767168882,0.5902788842745994,0.5939536351411554
0.2896652080446276,-0.20973818477699346,0.42641376656523544,-0.6015694502118938,3,4,11,2,2,1,1,-4.622305980606068,-0.0817043120266082,-0.28514683601300733
0.6466188596414357,0.5640306698659345,0.08761145573247475,-0.8002663577276437,9,13,12,0,1,2,2,-5.085429994122404,2.2809010682540936,2.2822111992292484
-0.9613447381647979,-0.7512632019989796,-0.17271465016272947,-0.01427083110510674,14,5,0,3,1,2,2,-4.614941964220182,0.6434531739903737,0.5309812585342686
0.4497129986300341,0.7552940393015628,-0.9166863632346351,-0.20470484081592777,0,3,6,3,3,1,1,-8.176651552530688,-1.3085100512327879,-1.2846051631390356
0.0425920953082779,0.9520276465584272,-0.7488995704746932,-0.966104670220838,10,14,13,0,1,1,2,-5.453578843845178,1.6829299841112118,1.627706533452952
-0.12898474905561863,-0.3358012692137271,-0.31639258901563494,0.47805311557591734,6,3,8,1,3,2,2,-8.111725711952825,-0.9934173436997479,-1.02108104842921
-0.4003989448695282,0.292917483275861,0.9483888876327142,0.694121653967799,8,15,10,3,0,1,1,-5.485209109930282,1.7416743378751105,1.7756055424315416
-0.417711504429642,-0.5858101636468576,-0.6953444286746424,0.7989104250922032,12,8,12,1,1,2,1,-7.0946771772243595,2.6052994469916158,2.75568102006337
0.49488881319338796,-0.05238034320410678,-0.8843111011056788,0.9155796019764078,8,6,4,3,3,2,2,-6.403763256756998,0.7917767454453005,0.7872636774446431
0.28918234948468724,0.12258708589680545,0.5538560206544509,-0.5900375809463672,9,11,6,1,0,2,1,-5.613011350240883,2.1766486729776227,2.192660866924044
0.5626437114946101,0.1565967988407213,-0.7060745808235807,0.6222475398669418,7,3,14,2,3,1,1,-8.012133427955131,-0.8276002816153416,-0.7276147866209737
0.6197203747211724,0.8947904991728937,-0.32531971796595305,0.44996233984810496,8,14,14,0,1,2,2,-5.768451917059678,1.4387728463397635,1.4769266145363231
-0.7053939114420593,-0.9843168184561664,0.2618435804583268,-0.10465314917916335,5,0,1,1,2,2,1,-6.324004268388638,-1.775586596966568,-1.9705314830053742
-0.2914644703179068,0.8981423926296879,0.9246204059755685,0.2418171804354161,13,5,13,1,1,2,2,-7.462488470481882,2.1748409532757056,2.3035410693255773
-0.1343679955810615,-0.9122001147139898,-0.6685004403596881,-0.1089167225162182,11,12,10,3,0,1,2,-7.158105687219591,2.7883781803312617,2.860734560621192
0.9899627386501859,0.05446532150782524,-0.21628340718184225,0.31822752893905304,8,15,3,2,3,2,2,-6.465127625969,0.9543060826636723,0.9825615158535745
0.4234456114920975,0.9622874635836438,0.13907955913420733,-0.48091643364781933,8,1,2,2,2,2,2,-8.510051376094742,-1.3195556958126091,-1.3025206167380334
-0.9739408644858325,-0.9716199012084656,0.6587832539170251,0.46424521368591165,12,1,0,2,2,1,2,-10.454550411371471,-0.6908180377625008,-0.6400062031051179
0.9546158159830074,0.5146204142688777,-0.6766571275260762,-0.04619978706406003,15,3,14,1,0,1,1,-3.676779294127756,0.8197500257924245,0.7106607479401699
0.5626976812288125,0.9203355694574908,0.5271581377331451,0.71041397003674,11,8,4,1,3,1,2,-8.902484139988116,0.8540573778884936,0.955223611888059
0.852388136863564,-0.5426464407927825,0.2687273777433743,-0.5558482586133588,11,7,1,2,3,2,1,-9.200196284556586,0.5593728614336331,0.6403483900427769
-0.4923578436866103,-0.508385121387694,-0.19447120307549626,0.7892855951552691,12,9,3,0,1,2,1,-9.202775729603067,0.2453818003992541,0.3848052612766038
0.8390620493120995,0.986510030845928,-0.9101774020087683,0.5220158469907841,0,2,3,3,0,2,1,-5.918741908973098,-0.5251473543691054,-0.5671309305267924
-0.8845941431682023,-0.11126930151697123,-0.4489041215610332,0.24407912474198756,12,3,12,3,0,1,2,-8.75323964761161,0.9662173673766407,1.039213464658365
0.3132621474157522,-0.5192021742129862,-0.6168141085303485,0.8364781733508742,3,6,9,2,2,1,1,-4.430253480074746,0.4815966161425951,0.23394910754471537
-0.5426111811992704,0.9126401867750551,-0.7036441435401091,0.35909985426781676,8,12,3,0,3,1,2,-6.360236119526206,0.40755513719462505,0.45191592772243966
0.1601776693389092,0.03339677045253553,0.5175525075146503,-0.4350078680542955,11,6,14,2,2,2,2,-7.4857027305023065,2.2269763413484016,2.4148325789534715
-0.19811647505390662,0.5262167272026166,0.6463216614177185,0.7777748480072595,1,3,12,0,3,1,2,-11.02419788727609,-1.3043870082356301,-1.2548651357035363
-0.33687060186561246,0.7100604032398703,-0.5858483815782896,-0.8576834296531344,3,9,14,2,0,1,1,-4.276737211306977,1.0432173900457302,0.9619596523585399
-0.8098939089346144,0.653493536052494,-0.9047174851269868,0.4534984483363933,12,7,7,1,3,1,2,-8.470184255238086,1.0890077029144636,1.2165764974670883
0.751766167034114,0.0781891054720174,-0.4350551472599926,-0.14954362912461217,4,14,13,0,1,1,1,-4.156511504657055,0.38608728175639767,0.2523031074113245
0.18086217964538664,-0.8773380887134348,-0.27564749040254344,0.44625654776510837,7,6,6,1,0,1,2,-6.21192351116095,0.9086336435872249,0.9818308070238824
-0.5391666757653002,-0.9970523558273772,0.4586895881759927,0.9336909995985707,5,2,14,3,2,1,1,-5.882710453812934,-1.0796826601328189,-1.137328278001989
0.5181378785167514,0.21926202331380384,0.7920815993144381,0.636053498277386,15,10,2,1,0,2,2,-9.049301418767843,0.8136462185136127,0.8944450807636086
0.8038803934983001,0.6133870393894785,0.9697168055249517,0.5084965193641615,4,5,4,3,0,2,1,-4.836081013118728,0.2527403174845154,0.19507405109911496
-0.17106056892131338,0.5076594011384372,-0.9586572622161911,-0.46196070640337905,13,8,0,2,3,2,2,-9.100075831898344,0.4601164214008409,0.6629084256834172
-0.46934772488906606,0.20310775859964814,-0.4068801755881386,0.4288483281424844,4,4,5,0,0,1,1,-11.4901099162879,-0.9117918819596637,-0.8337287015882171
-0.6558215414094812,0.9448399980802067,-0.10237270850678803,-0.6819499925194774,14,15,6,2,1,1,1,-3.8325881164809172,1.4945463198091522,1.386309966142947
0.38919085450657076,0.4579621233116329,0.7233818075746905,-0.451856821315618,10,8,12,0,0,2,2,-4.685586962479596,2.2987746540978895,2.3099359005579037
0.33029238847681075,-0.6853474399963435,-0.762251217645856,0.5294382829525583,15,14,12,2,3,1,1,-3.946408666884386,2.995658090356463,2.970707740768582
-0.23896458026021095,-0.673929326136818,0.572411304522116,0.4688878641511829,1,0,2,2,3,1,2,-6.73945711832525,-2.027949697674044,-2.3345125961506588
0.5950947210743989,0.23182383135344242,0.6865561818728048,-0.8049713487182051,7,10,12,2,1,1,1,-4.551302339510824,2.7046136780009546,2.6921682207971886
0.9340705505122924,-0.8966625566840778,0.009591196609056274,0.43690789464510016,5,7,12,3,3,2,1,-2.981934096286949,2.089266718266158,2.0118176287025853
0.9049342333756936,-0.5465452353400735,0.7586820403530561,0.6175799691270769,14,3,11,2,1,2,2,-5.107644211905066,0.7545278473786466,0.7425747340979227
0.345405988417796,0.5933627943827446,-0.49906420241500205,0.24974819921399782,2,1,15,2,2,1,2,-6.275824735315964,-1.652883637725741,-1.7586078419389923
-0.5049798537191761,-0.6743699006462724,-0.6261711187830767,-0.9604086833054912,4,10,4,2,3,1,2,-4.512889257717293,0.373369757158534,0.3308405677822362
-0.3319000686624616,0.4653981011805608,-0.19094522885226062,-0.8632935993800828,10,0,13,1,3,1,1,-9.929102156575986,-3.139105922848886,-3.1805125018209908
0.3550818910070681,-0.8557778141411296,-0.5891971830439413,-0.23711791717337705,0,12,3,1,2,1,1,-8.94528772802958,0.5926195893469451,0.7225430703607301
-0.6020157220811264,-0.16333227179543974,0.5018795967266365,-0.7972542048936817,12,7,1,2,1,1,1,-9.31164803248857,0.5546037755599368,0.6819969069160416
-0.9770386805012443,-0.09976694705037792,0.9542084661031467,-0.7937572751838484,9,4,11,1,0,1,2,-5.796143499212463,1.293900596359506,1.2716882554022328
0.40910885605489056,-0.1545427262121355,-0.30695166409456354,-0.20477524289425886,10,2,9,1,0,1,2,-7.413587415315505,-0.4309501380645159,-0.4577601605251242
0.26140094231757005,0.09921253706151334,0.3795576984962423,-0.7121161728555383,6,6,10,0,2,2,2,-5.779504500761158,1.4167626603823464,1.4204870338055229
-0.40541841938533274,-0.8158660278350491,0.19808917430076312,0.2472975565805322,14,1,13,0,1,2,1,-6.636048223475557,-1.0311504176952027,-1.1621987687352564
-0.2534803710744822,0.1273199420575244,-0.09862705012217376,0.3441120775045068,5,8,10,3,2,2,2,-2.8074461164983235,2.6653030451852837,2.5934194450537182
0.732191267223383,0.8934674578467912,-0.7881883911924847,-0.6903427748045603,14,10,5,2,3,1,1,-8.311594468888677,1.1763707792838825,1.303775781854763
0.5446020303306858,0.2504095390608845,-0.2528903979046362,-0.8990221111751842,0,0,12,3,2,1,1,-11.648392892950168,-2.8643071344718387,-2.816215055582369
-0.09949150771421933,0.9151620301676346,-0.20192936471513057,0.6796032133288534,9,15,15,1,3,2,1,-5.1539308642918895,1.887287916811734,1.8308578947821403
-0.003919213886262041,0.48564994981263254,-0.34591071169636445,0.7801140509305051,4,14,8,3,2,1,2,-3.736025749757923,1.3521207578732657,1.2475894678481496
-0.13119336198678044,0.446895635700002,-0.981891676839258,0.17890797896939437,0,10,8,0,1,2,2,-6.05057412939109,2.264864155093737,2.3343786671108897
-0.5919506685228426,0.30798818467960243,0.6367391329626746,-0.8999628463577756,3,14,15,2,0,1,2,-4.491163163082853,-0.020009228922273022,-0.1310565515042849
-0.45838734392605485,-0.5048804594402272,-0.8749474085143085,-0.08211896680635933,2,13,9,0,2,2,2,-4.153372071745132,1.1036621599063114,0.9412506745076448
-0.2555992163495615,-0.33393025638920326,0.7699286163611756,-0.23343152071559725,3,10,14,0,3,2,1,-4.026030788181758,0.7887628574247272,0.7097756582543528
0.23356721570508232,0.48576298733587797,0.4758347867080508,0.04289804833376021,2,13,9,0,0,1,2,-4.228192392967483,0.5573465391268999,0.41530221353918356
0.5994375279297224,-0.33278642194191366,0.7303866947956221,0.8305143698356461,4,8,1,3,2,1,2,-4.856422932576908,-0.06643191952729498,-0.23309638903844826
0.26049443891231583,-0.5032327825135849,0.41092166056697255,-0.1447973325933254,3,1,11,2,0,1,2,-5.577576169049968,-0.8385116599980945,-0.8879351041144465
-0.16122077666605672,0.0001602365431652153,0.5701954281914152,0.19769080015887797,12,3,5,3,2,1,1,-10.816238863967001,-0.7751112189592385,-0.6739325072566864
-0.017808541233669706,0.8542212577168546,-0.7892135637843896,0.5288814561510087,13,5,1,0,0,2,2,-9.532592370265508,-0.03583334541881136,0.13343214344645987
-0.7762387669017523,0.03284877643722206,0.5730447647816941,0.8850626150402334,1,6,2,0,2,2,1,-4.846508197338463,-0.2094040784024598,-0.26520023019673794
-0.7791362731777947,-0.42162510740810033,-0.38038624935506204,-0.5000861072047575,7,9,6,0,0,1,1,-6.229896853226983,0.7675600606052442,0.8263753994607201
-0.8467283870495024,0.7452716050936705,0.6562336580126855,-0.5678797675104672,6,15,4,3,1,2,1,-6.086650736592175,1.0065426677929894,0.8726369000195562
0.011268306843917664,0.882241625067347,0.7526388662846231,-0.7948640748328204,8,5,2,0,2,1,2,-7.38073061355504,-0.19028924411061715,-0.13060193724247066
0.04319879202271637,0.5889712672969813,0.7687530940459426,-0.310437159854706,15,2,13,0,2,2,1,-5.7629120969438725,-0.7125482257383197,-0.8393739839646976
-0.6792691877605137,0.3472908349498154,-0.6414934885214385,0.3878991810203136,14,15,6,0,0,1,2,-7.975537999817996,0.734869902158263,0.8329536966321387
0.7259447979739251,0.06377815801502829,0.5788643883903823,-0.4064266359602988,5,0,13,0,1,1,2,-6.579648475177746,-2.3015277710085704,-2.5423605564758023
0.7817110699662935,-0.5169263165966365,-0.2914573455655687,-0.7893090310373336,3,1,8,1,3,1,2,-6.57522413137537,-1.994684441449902,-2.144655960923957
-0.6661378583649971,-0.5125410349513164,-0.464798402276585,-0.32865233392188076,13,11,7,3,2,1,1,-7.621907697177463,2.153169313896402,2.3161626396176347
-0.16844979295335616,-0.14211133313971147,0.08181000767616164,0.3928596140722145,14,9,0,0,1,2,1,-9.632224147172487,-0.4216534138900338,-0.3474113287367652
0.09337051019857756,0.15081877457229664,-0.9557170490547411,0.8902283775120174,15,0,4,3,0,1,1,-7.18682009725466,-1.978988433586325,-2.050991078972952
-0.7143160703713363,0.3841472940487378,-0.5874957723276948,-0.216281253623948,0,2,6,1,0,1,1,-7.770060478681642,-1.0763481322204447,-1.1730739009513496
0.5529786053020362,0.22267320443329375,0.7146178047216818,0.3464928787090631,2,14,12,0,2,2,2,-4.57489846625979,0.6761730193749891,0.5929161751296701
-0.49345523295456983,-0.9800424466831013,0.44688732470982395,0.07131319869515718,0,12,8,1,3,1,1,-7.274291084837902,2.097696150585307,2.22788954943842
-0.7452271679993214,-0.4289824397629769,0.06315479354998632,0.021123590818676208,2,1,8,0,2,1,1,-7.9450010713074235,-2.3281484965044315,-2.8204397285515173
-0.8486005453804251,-0.22434782016613752,0.6070753189252067,0.8035480570924574,15,1,15,3,1,2,2,-10.23035772148,-0.6080604549741742,-0.4887253106984208
-0.636553413543687,0.48616307926276026,0.695855767526697,0.09117036533829559,0,12,1,1,0,1,2,-3.968319068357441,0.42741260018426225,0.27187796792781077
-0.1330555344887312,0.9943647078059008,0.11811856989320435,-0.357675694728093,2,2,5,1,3,2,1,-6.520463605262578,-1.819036979152655,-1.9049252561266616
0.4132685269351928,-0.2510392000639661,-0.2610361319372394,-0.9093614420782108,14,10,15,2,1,1,2,-6.176355414268215,2.3364630348691424,2.4628635901388227
0.323368576799713,-0.032021263640505726,-0.9893730486633081,0.6089892848636447,12,7,14,3,0,2,2,-7.310188567681355,2.5517168448610428,2.7056491681769423
-0.14785804474780595,0.09606471332848021,0.0421463810167757,-0.29959401781853945,15,9,3,0,2,1,1,-8.869599782841213,-0.15688656048067534,-0.08187760917398784
0.2409475701039412,0.48450637439817434,-0.6602379878985294,-0.6100496001994216,11,5,12,1,0,2,1,-7.896236105904701,2.343982359906583,2.453634403837284
0.2108235150151745,-0.13367377736966723,0.5486053658891903,0.7051699098766855,4,5,13,1,3,2,1,-4.043955380054668,0.8978801176016569,0.7989929504948574
0.43279422391619793,-0.45811460336726917,-0.5954916389509302,-0.3723463835511689,7,12,10,1,1,2,2,-4.1693469683990125,2.94279262503574,2.9464561939383622
0.44868881265907934,0.4915067581522521,0.11585489030140139,0.16933618033164954,1,11,2,1,2,2,2,-7.2519680065292045,0.8005370850962911,0.8716021577380952
0.592482901082737,-0.4561079211631025,0.38471784492211625,-0.47187603061256245,5,2,13,0,0,2,1,-5.271493191236739,0.1302308235089849,0.019195555594066882
0.6518354146320608,-0.07377057232497708,-0.443084907252854,0.30941815071259815,6,5,9,2,0,1,1,-5.912282440738621,1.154286633601322,1.045570612105015
0.5560504862893063,0.5217026618615634,-0.6245551886154959,-0.8232301060309626,4,3,11,0,3,2,1,-5.822941344996614,-0.9085600115664363,-0.9158909074497026
-0.07201973707114995,-0.47199130008106827,-0.1695180553319191,0.7769282198458414,14,4,11,3,1,2,2,-3.990306323662621,1.604711717135009,1.5790284542577102
-0.35394530849181227,0.7958383739153316,0.7762363778680716,-0.34941876327650445,12,6,7,0,1,2,2,-8.306136906179754,1.2754728821398145,1.4277568159066236
0.4960094727428068,0.625427239786124,0.4136757115610823,0.9345271750527311,10,3,11,2,0,1,1,-5.889329405137192,0.7040000865492936,0.7099633417961437
0.6133301060536329,0.7160465420144584,0.995256594804313,-0.5170070294862643,14,15,12,0,0,1,2,-3.402151024252345,0.8325060162696641,0.7142755665721987
0.7834217304054918,0.6983580110034084,-0.18797639658777876,-0.9726028991821709,11,15,4,2,1,2,1,-8.554143551968355,1.2034498759528878,1.373030784334862
0.5287067728728547,0.24748616972801818,0.52460524900192,-0.9221239666246688,14,15,10,1,2,1,2,-3.8382369998236725,2.542954255224269,2.5071107300081663
-0.17036976122210556,-0.19533008952533448,-0.21881278483643563,-0.8613433392244705,12,14,2,2,1,2,1,-9.145980597661577,0.7240373600607576,0.820978413593827
-0.22153905661642304,-0.542249075033002,0.19370375377551885,0.8563641962279029,13,1,6,3,0,1,1,-11.037627369414697,-1.3837786568873267,-1.3468021443625917
-0.06142954534841927,-0.11388127533915782,-0.011704658724234651,0.7220905990066238,9,3,5,0,1,1,2,-8.41732320760721,-0.851791254431444,-0.8010626461584032
-0.09047131489467786,0.34957260433482107,0.3550632277673693,-0.2537547631552328,6,10,4,3,0,1,1,-5.905252225154591,1.2564664786222315,1.2175658513453724
0.2885134473016231,0.9484953082895122,-0.8603986907707422,0.1093754195601726,0,15,6,3,0,1,2,-3.936618329082045,1.3115255232823022,1.2386523222871306
0.4102782911411267,-0.08965601653268718,0.33552118320630586,0.6747341595403014,13,1,3,1,3,1,1,-11.694909126418636,-1.9738817925264587,-1.9551943125537417
-0.6571316465789145,-0.09284200015433175,-0.09025511439426359,0.3714010858672878,5,2,11,3,1,2,1,-5.36766452057508,-0.286308770192416,-0.433447688335067
-0.6926179143115909,0.14521446576404484,-0.44597495134804244,0.8426150244259509,9,10,7,3,3,1,2,-5.616043190764391,1.908493102554551,1.9226007149797257
0.4052804117164577,-0.8669447835782895,-0.5384106921469365,0.8313444645232997,3,3,6,3,1,2,1,-5.387581882097941,-0.4219507377553999,-0.570477497300599
-0.577536337054138,0.7259936627177441,0.7721868706264163,-0.6066928300940826,4,6,7,3,2,1,1,-4.307052103378264,0.3352906407897372,0.2668165318124052
-0.598894044309467,-0.5675459817444406,0.38242361877308073,0.20607911010656665,8,7,14,2,0,2,2,-4.7466686441403025,2.657545309551238,2.7034692210292346
-0.32944189984340855,-0.8659669244975801,0.9506862669581411,0.6339478145436734,15,9,13,0,2,2,1,-7.518880419380474,2.0153769525380727,2.140714619940942
0.5788188438271713,-0.1675638823093013,-0.6637637432014083,-0.050098069472503504,1,5,7,1,3,2,1,-8.073964063301206,0.1461837795029695,0.20028536730736307
-0.7054488728958181,0.9461535958245966,0.5185850138369472,0.9355229305391239,7,11,7,2,3,1,2,-5.792496686276812,1.8821884067273005,1.9286457257878147
0.2611618831661846,-0.5605864192171992,-0.9589583705413496,0.6532366910049774,11,0,3,0,0,2,2,-11.23343790933665,-1.8128372277571103,-1.7652841778747255
-0.5789861206693141,0.6180472805833528,-0.7061561528324585,-0.3147097069549569,14,7,14,3,2,2,2,-8.32186570052828,2.356694145549837,2.5418035509710317
0.6586284682515189,0.4133510673553997,0.23443761175580158,-0.6880382726021337,15,5,9,3,3,2,2,-7.132030922636029,0.7191277731652009,0.810864658842311
0.2479969710579648,-0.4527191642784567,-0.02433136291197502,-0.8354553514458762,6,14,14,1,0,1,2,-5.924577783664749,0.8590052357539985,0.8167016453808167
-0.43616191419054173,-0.272380717718133,-0.6185480248182107,-0.30587526300121004,1,2,11,3,0,1,2,-4.704708152866059,-0.15124774534164842,-0.3145868294900102
-0.372249006555059,0.0760454107278059,0.6802161568783998,0.9789022619301129,8,7,3,1,2,1,2,-6.452036845826005,0.6707954257304642,0.5696265652205426
-0.05826528755364646,0.31211004395140796,0.11915770893068389,0.3740783011649611,11,6,8,2,3,2,2,-7.972657348493597,1.4081166328299304,1.5390465999563743
-0.3435337886433212,-0.092020177600602,0.5248939173497369,-0.7479959442720114,12,12,0,0,0,2,1,-9.899358401020294,-0.36270080347273553,-0.2588148094202138
0.4724796202676662,0.02579411103761875,0.7392121649495549,-0.1944483335342002,11,6,7,0,0,2,1,-8.48009201286579,1.2164701721555806,1.3409866068588403
-0.7175529132537011,0.14175483367895247,-0.6294592892333526,-0.4427138737699272,11,2,12,1,1,2,2,-9.393970324347833,0.22394007460033225,0.21243845068636885
0.20770196508055583,0.15322801425943555,0.11753188924879532,-0.2576609679609372,5,13,15,2,1,1,2,-2.9331701267587844,1.217150408683092,1.1095449843326497
-0.8259655633944225,0.11356982185637587,0.6902417029920696,0.5918527742870048,13,3,8,2,0,1,2,-9.518957648333236,0.2838466602289313,0.381952501204951
0.0401481222223008,0.04390600695712776,0.17786614989112826,0.5033523440458385,12,14,9,1,0,2,2,-7.261665080212804,2.2976897205582296,2.4725766986943967
0.5005315278776845,-0.6959028651510164,-0.08335281082484913,-0.2975612253024382,0,7,9,3,1,1,1,-4.061488365165504,2.1672715407872434,2.1488613493499873
0.8893314643421903,0.2198831171921034,0.8490449374637998,0.5716252909367463,12,6,4,0,3,1,1,-9.653237156019614,-0.18953894773229887,-0.04992704274745646
-0.6910155919901484,-0.02546929179989843,-0.14002957175788056,0.19382138109331226,6,12,15,1,0,2,2,-5.2676736561510955,1.5486416314957494,1.572206971865187
-0.04862436397808256,0.3487993036279631,0.5257866711087282,-0.9090949991284081,0,7,2,3,2,1,2,-8.300488928562215,0.7028968580175975,0.7440243245529885
0.019708019100915353,0.002551289251458755,-0.8995139803540357,-0.9301768946875524,0,8,3,0,1,1,1,-5.0716301854698855,-0.07774761805054922,-0.10844341860765011
0.5920148048545666,0.5074681408560091,-0.5689984822648979,-0.3279858820197825,11,0,12,1,0,1,2,-11.24372666764092,-1.7423233016165753,-1.715890669853151
-0.4379004996662217,-0.653007899289956,-0.24049695416136507,0.6028915524459073,13,2,10,2,2,1,1,-10.522917585382931,-1.2525845614128783,-1.2158211951737656
-0.5784371012906235,0.11291241165091281,0.7129868055251471,0.67013189091004,7,5,5,1,1,1,1,-12.133695941487831,-0.4329008958469746,0.02282102291873095
0.6537171219455062,0.04947127532286433,0.5504881036698985,-0.5311487999769706,10,7,0,0,2,2,1,-6.989563749747606,-0.10326793442611333,-0.19537934291488795
-0.9170016656338411,0.27418940164888506,0.1945848407069386,0.3067669969573612,7,5,11,1,1,1,1,-14.21624898694359,0.6912728873742287,1.1123020266418355
0.7697102353920087,0.4781339518787451,-0.44507064055009193,-0.4367679157887365,9,12,3,1,3,1,1,-6.030941947385888,0.7219035826195815,0.7374026444655915
-0.3062280472712289,-0.12871041908698033,0.5889616357070122,-0.44374168902677513,13,7,7,2,3,1,2,-8.224867836212468,1.2212147033851872,1.2992290981207606
-0.31322659564471156,0.6691435805112553,0.8709690270549915,-0.6285338559896287,15,1,3,1,3,1,1,-6.936282070696354,-1.9462682572941365,-2.0896461673401427
-0.520021272260085,0.4202652811290746,-0.4541000105370243,-0.3171494607914034,12,8,14,1,2,2,2,-7.20580048540615,2.4328992833160146,2.6006865542348305
-0.05807949513053301,0.32382726527402306,0.5023542739080855,0.507736165419826,9,2,2,3,0,1,2,-7.663308630713002,-0.5673841119321099,-0.5100998851626026
0.8830658205688822,0.5684123487305337,-0.07521764617491855,0.7299252102304039,11,9,14,1,2,1,2,-7.438489853871625,2.2245095588797694,2.3703955260791054
0.7911256962636775,0.8183505281071715,-0.3722438469699454,0.3821116254785235,0,5,8,1,1,1,2,-8.62371355697241,0.612993602075201,0.7748442833624967
0.20759398385819217,0.7262710754714781,0.6449892985804542,-0.6533138940494383,12,0,3,1,0,1,2,-11.25514725587451,-1.8829366514727022,-1.820607826714626
-0.4001158604459547,0.19216391047661197,-0.1323121542895116,-0.6711889418422425,8,9,4,1,0,1,2,-5.906194658956415,1.1592608313278194,1.1233866458115616
-0.5641825834959731,-0.9696462354263462,0.16283421116404106,-0.7882935282441823,2,5,7,2,3,1,2,-5.743710770002331,-0.7100521098019483,-0.7801647767509832
-0.2009624308261304,-0.34641058828444526,-0.9783778327296073,0.6531021483829285,12,15,4,1,0,1,1,-9.106203066794695,0.6572669418365202,0.7827304858466164
-0.27691720249192286,-0.8156640830551354,0.17015688441240617,-0.5474494983668003,10,15,1,0,3,2,1,-7.268189093311414,-0.09021145662437459,-0.11882838292192116
0.3174352774540443,0.06458375190290888,-0.7934699822499032,-0.6549522461072759,10,7,14,3,0,1,2,-5.098685783595525,2.397486819493419,2.459717275051095
-0.15290416801620732,0.5871413090776032,-0.9364430312853511,0.5641015385275165,7,14,1,2,2,2,1,-6.91009929761706,0.49605751557141536,0.5709237166988794
0.3840225118933094,-0.0841420111319442,-0.5469567479277886,0.22794061265046528,0,8,14,1,1,2,1,-7.173910338970605,2.447842807509228,2.5628169356764112
0.49035899073922873,-0.8471202779211047,0.7917683623853191,0.5878587717199295,13,14,0,0,1,2,1,-10.024350163103254,-0.38298521729481305,-0.22796803438836072
-0.8306233162493863,-0.0666137582311832,-0.03573580216031624,0.6818174208058143,13,13,14,3,0,1,2,-7.41122677038343,1.9941688100462511,2.0189134422571176
0.5237672237248878,0.5630112954843642,-0.44848519111743745,-0.591506482175665,11,5,4,1,1,1,1,-9.376723315110873,0.18697290361859828,0.23109621871235625
0.06314430537346238,-0.9346818784310083,-0.04880761635598341,-0.18450378999453543,5,10,15,1,1,2,1,-2.261120175746962,2.143000291191614,2.0617527343591946
0.8562036710195731,0.6897246549792655,-0.5520349082698377,-0.5217149091309536,14,2,14,2,2,2,1,-5.73174873029194,-0.3577291839593994,-0.41293913408551414
-0.8463939033711569,-0.29066759002983433,0.10132675888170306,-0.19358448773349557,15,11,7,3,0,1,1,-6.4448799844780575,2.40043730691635,2.460167211224912
0.7985207178493792,0.9245228932183134,-0.11176950700733546,0.5000568242843824,5,9,15,1,0,2,1,-2.9823884962316813,2.2214308273960275,2.1157073617559443
-0.20948136913768445,-0.6364422655652762,-0.6863745893663886,0.6546042994744918,13,3,12,1,3,2,1,-10.166793343239553,-0.12758724197850987,0.029538471965273427
0.42022953267455865,-0.8085418905112054,-0.36461060490567565,0.9373492111487143,14,8,6,0,1,2,1,-8.469302115346112,0.8711468926757564,0.9743549066570676
0.8686082283349805,0.8328410890641325,0.27082871372381967,0.2596413088694154,2,13,9,1,1,2,1,-3.736490772646099,1.2717178033385894,1.0621675200115506
0.5619277272888705,-0.20354441208397667,-0.11219233536017681,0.7871891729002631,6,4,13,1,3,2,1,-6.430979196547688,0.43580985068416567,0.4857732761825742
-0.13739658731797078,-0.24191902923392994,0.8301214650344448,-0.4976614649031974,1,14,7,1,3,1,1,-6.829335035583577,1.7354227116879701,1.8270708082385112
0.8031660105741352,-0.5695910405336144,0.768710300911507,0.11881085145471393,9,10,10,0,3,2,1,-4.907224212318298,2.063127450153403,2.054395442195834
-0.2096894050553899,0.456741708679292,-0.30838780317915004,0.3421863141719521,5,2,5,0,3,2,2,-6.642269230878821,-1.7684975343098182,-1.8721931318169607
0.23868690827382277,-0.09119369104009434,0.5603785369659899,0.9952456445027709,11,6,13,0,1,1,1,-8.201602047906281,1.5159738219614576,1.6274878458694313
0.8770595669462609,-0.6376334418998344,0.24550680647968215,-0.5546478417538301,14,3,15,2,1,1,2,-6.015701866306291,0.47085593082781857,0.47387079096843104
-0.7389974717656316,0.13083993521548476,-0.11549544696088176,0.5944221451575256,9,8,13,1,1,1,1,-12.665652269204429,1.7919445664872025,2.1056890618801307
-0.9668150387348042,0.3234373652879132,0.20489888393317557,-0.6739617723702276,2,10,10,0,0,2,1,-3.9412961797250596,0.9862026965704427,0.8545447159624866
-0.39079528845161904,-0.47096839202232355,-0.4402146955071462,-0.44456182529831234,8,9,1,1,2,1,2,-6.913919301389277,0.49178302900772125,0.5314455951053223
0.14789973213802088,-0.21420978221364195,-0.942695144844691,0.16650478462511353,5,8,11,2,2,1,2,-2.8102101355490676,2.3695433376503776,2.293489973785378
0.3954326151065859,-0.27177444997900113,0.13243003150523314,-0.9874850579470595,9,10,10,2,2,1,2,-4.538527637722954,2.776398169681993,2.841900638068283
0.8084865828151302,-0.25055605898524713,0.09973712555241043,-0.8988537923515423,11,12,13,2,0,1,1,-7.110120967836061,2.3665901301503407,2.480128493667157
-0.3648908402609965,-0.4812231985136075,-0.8248174051881072,-0.8201675102805954,3,11,5,0,2,2,1,-4.782183466118662,0.0884109220889343,-0.030537157259841574
-0.8329501706399625,-0.5777481148839252,0.5049366751729887,-0.8974123020375688,11,12,4,0,2,1,2,-8.874015987605134,0.6354859508658798,0.6904570456777104
0.3876111139348235,0.10552473606716628,-0.5674989436269422,-0.5828232645178986,4,10,6,3,0,2,1,-2.9819954121267145,2.1231699696060433,1.9537499847808681
-0.46365126451017336,-0.2778505473179256,-0.1830888371830348,0.35939443366669055,4,5,3,1,0,1,1,-5.086911859126949,-0.5445535111370551,-0.9121455992730163
0.6057024179910919,-0.506960188724034,0.9520653972004076,-0.3103647845076605,3,3,14,3,0,1,1,-4.8503123164207835,0.27663866613910526,0.16840238346677744
-0.17739205586753748,-0.5189368296397026,0.3447676865834073,0.652129369096571,8,15,3,1,1,1,2,-6.683556195114653,0.5917818461748214,0.6155035106095197
0.31277171876953447,0.07030466736070062,-0.8359526295770583,-0.9301215071880231,11,1,12,1,0,2,1,-10.283229669198747,-0.19529186277269162,-0.024478390767838476
0.9768419879269621,0.9545598651328946,0.5876362078160793,0.31884592416399515,8,4,12,2,2,1,1,-6.899989959421831,0.33954273619307274,0.36383510106506917
0.5360108706264193,-0.13127700371756457,-0.10711615640690253,0.23754415408201002,7,0,15,3,3,2,1,-9.612435412946645,-2.5410986767538035,-2.5587941640857066
0.8688660775068828,0.37817530749645933,0.6465464253600604,0.11238138526002328,3,6,9,2,1,2,1,-3.8348377326663647,1.0693913065345966,0.9367738675375121
-0.058099882454971,-0.015535369635183427,-0.6099820391227684,0.30418612376330123,4,9,6,1,1,2,2,-2.929651571055459,1.5826644303084694,1.4665500823406057
-0.7943148156850466,-0.7480896072412835,0.9583031102012312,0.3476777965400093,12,2,11,2,1,1,1,-10.11787123370946,-0.6016511893668066,-0.5333125018295761
0.8878565669529157,0.5316580784698197,-0.9891901526546603,-0.9973074580868726,3,5,11,0,3,1,2,-5.032289299960305,-0.0215503078896369,-0.19571314968387926
0.38470861230882836,-0.5333343547013467,0.2506603399089078,0.49415653425805783,9,14,4,1,3,1,2,-6.397700641137862,0.9460025144236905,0.9452909816276811
-0.7559851728462219,0.4027665711193802,-0.7731183657921665,0.9938184371787107,15,9,8,1,3,2,1,-3.4563996359062465,2.1002002736680687,2.066947923947938
-0.0693261321210279,-0.9726351704786378,-0.8368025599903233,-0.48281681773043195,3,6,11,1,0,1,2,-4.172998439876876,1.2462272427082979,1.1900487925456644
0.44850905499826643,-0.014801989556371797,0.2668234804842542,0.6110518271521139,1,12,14,3,0,2,2,-7.008804927130527,1.9488001158980295,2.060127443852162
0.12783913351124743,0.0005570704155206663,-0.8612118281916332,-0.8202462965276787,1,7,13,1,3,2,2,-6.07560766212306,2.342454396971741,2.4545417612315465
-0.6986250259983324,0.703188638608438,0.9829071356855841,0.4536776620964751,14,15,12,3,3,1,2,-3.170642691271315,2.6382553810859775,2.5313892868744343
0.3527221357454482,0.3592663647902872,0.8918492880641731,-0.4083518050069279,15,12,10,3,2,1,2,-6.70006077177865,2.95005950034306,2.9260543993071004
-0.3483530784590305,-0.7444506944200191,-0.1152669337951624,-0.9150601814869337,11,15,0,0,2,2,1,-9.982756807319564,-0.3287403369731082,-0.2159976037652273
-0.31453814914418565,-0.7308474657917845,-0.8111622046790381,0.6630366662244471,14,11,1,0,0,1,2,-8.18929378589778,-0.09998421448635839,-0.016809522074443695
0.2898058105847119,-0.423496845665263,-0.4024342578914968,0.7824001461272048,4,14,2,0,3,1,2,-5.03560885392148,-0.25961184534944776,-0.3515165375325779
-0.9742050604209491,0.08059881352299936,0.7023014708519635,0.9152632925451758,2,4,8,0,1,1,1,-5.5295167297684396,-0.6638088209823033,-0.823580128963368
-0.23191472321779916,0.332535722958077,0.9776710627783289,-0.5485445523217451,7,6,0,3,3,1,2,-6.564124809480313,0.5446503372049506,0.5217139419151253
-0.6462060983520321,0.9746723171590919,-0.11179288618676275,0.0637435330100331,9,15,2,3,1,1,1,-6.885309527982108,0.4418899816360925,0.4333636962669312
-0.35994536687521617,-0.04707745752120096,-0.36339181061530534,-0.021928449384760018,3,5,7,0,3,1,1,-5.488484644880272,-0.638535684764808,-0.7348274156788135
0.26479251293101713,-0.743348275622471,0.15698501645866014,0.38684425611261797,12,3,8,2,3,1,2,-10.695933852067121,-1.103158110305632,-1.0725966525643431
0.9893683303929743,-0.8149991241220724,0.5606957254803171,0.3474034670843129,8,5,11,3,2,1,1,-5.922531440796574,0.9920743407003942,1.0083480906481843
0.6999186610064108,-0.6075085665876687,-0.7489004202030458,0.926959894948655,15,2,9,2,2,1,2,-9.852508469739949,-1.5629477853614717,-1.536006697222104
0.5430241239969753,0.30380173112492126,0.6648343668205055,0.9509460566280437,14,14,6,1,2,2,2,-3.2980709588896993,1.9904153950376684,1.9526564611159167
0.6401350041112988,-0.9168420803068125,-0.0037401129039151826,0.37862082420538057,13,3,5,0,1,2,1,-10.19170156897305,-0.57498809386608,-0.521335307902284
0.954063353090352,0.08954445396557764,-0.7286233644154414,0.7872705066922674,6,10,6,0,3,1,2,-6.606981386992584,0.7571582277579448,0.809217990912344
0.40347654775451436,0.11292927469764402,-0.2827568360928172,0.8226783801572615,13,4,7,3,0,1,1,-9.120107709647627,0.6608962590628509,0.7764687142500131
0.6664087131933487,-0.39396498603594,0.9330950331041648,0.25623906248714357,15,0,6,1,1,1,2,-10.816842953538458,-2.5566723818017265,-2.6090315375042
0.869459830976602,-0.49824180021859954,-0.7591053200068691,0.16908622651891636,14,8,9,0,1,1,1,-3.4395265693996144,1.5526010442719214,1.453246920357803
-0.8465543462942295,-0.6678949570369273,-0.8777906647607354,-0.0013941079713495341,2,15,13,1,3,1,1,-4.3806420052861545,0.26310448823369,0.1927573672319312
-0.7697076432095977,0.7665472028524476,-0.17034868895729605,-0.22545117715031737,14,4,15,1,3,2,2,-6.695712659374725,0.839433438279751,0.8646045055861471
-0.08923372903878479,-0.17007912784063905,0.4609849549645988,-0.7292891300534319,0,8,9,1,0,1,2,-7.403372484551013,2.5170109414220008,2.638415323743701
0.16347329484237338,-0.19707644182191353,-0.32383118126747723,-0.7463519548991624,4,11,1,3,0,2,1,-4.878044667213123,0.45325895745815015,0.2801372673638545
0.39639686135299956,-0.5701669372265616,-0.9160718531127314,-0.2727092821611008,12,2,7,0,3,1,2,-11.344016575508988,-1.9284694187934497,-1.9518091188502704
0.08055778637484212,-0.8414394307376165,0.1317011206264933,0.8160370908433248,1,11,11,0,3,1,1,-4.820211372274573,2.015571939697559,2.044255419801602
0.739875665795378,-0.25690697736025125,0.22880001486264767,0.047326832109221506,13,9,15,2,0,2,2,-6.981460358224486,2.5758248681759386,2.721689277169742
-0.8396264863757734,-0.04632224453375122,0.2601862537233268,0.6573058122365785,1,9,4,2,2,1,1,-9.462815469537063,0.8294932082902146,1.0193998578898347
-0.35380059666732544,0.975499078198377,-0.34863039587209355,-0.2117279064347437,11,7,7,1,2,1,2,-8.367828088940854,1.325877679620136,1.434812465748266
0.16129045181926815,0.871874496497119,0.34450137458838936,-0.037444097561526,4,11,5,1,2,1,1,-4.1275646369541485,0.5024482254716441,0.3880120740631308
0.7477499110420367,-0.974185544038016,-0.5466186958501527,0.13378559249907207,4,14,1,3,2,1,2,-4.903536109506362,-0.16484214986434217,-0.1937986375682223
-0.8908691834346021,0.19892227931743323,0.8048065522213494,-0.2335692681054966,4,9,0,3,2,1,2,-4.874013684647424,-0.09688407205798097,-0.1963921020773664
-0.11769889553873525,-0.60117680448293,-0.47105636666561845,0.007093963023772298,7,5,1,3,2,2,2,-6.696674799216976,0.5639243403634592,0.5557799821205274
0.5688109464255946,0.19712598643551993,-0.17171786356866758,0.9158917198522751,13,6,11,3,3,1,1,-7.7714182525087505,1.4160119114601992,1.5747161685785533
-0.04332903665888832,-0.9579577865475657,0.6392191061315997,0.6497075349742072,4,9,4,3,2,2,1,-4.2058680308526855,0.8071404902497419,0.784158444564651
0.33304395338606985,-0.8397885467807955,-0.11633259039609078,-0.6732664832031596,2,9,11,0,2,1,2,-4.559565045647005,0.6740292066716754,0.5773841974659044
-0.22979479435394068,0.7096115575985229,0.9048306119932872,0.7671294567403808,7,6,9,3,2,2,1,-5.41010654841094,1.741337420685197,1.7736757106566903
-0.8759171660868914,-0.8576886422441805,0.1477316993541926,0.1320368497756419,15,8,11,1,0,1,1,-7.423397088670426,2.4598693038938837,2.5065836477999555
0.8350860193074894,0.5556224889169015,0.6446782229136949,0.8055275759290175,0,4,11,0,1,1,2,-4.648918871563597,0.5271977423999868,0.4432326205512101
0.6843307533007621,-0.40677503568581375,-0.8456249395470641,-0.6602258535618855,0,11,9,1,3,2,1,-6.861881291375117,2.5797642996536605,2.6884236559790593
-0.6678502953329726,-0.881788358248691,0.3814526302265262,0.45757244451315193,8,1,13,0,2,2,2,-8.643425684612925,-1.4341213894309746,-1.5337232362199678
-0.846483876222524,-0.9916251127440843,0.34086866759383505,0.2836390336028707,10,15,14,0,3,2,2,-5.6044037132959925,1.9795779367418107,1.996657009755864
0.1592381944562733,-0.9555630359488392,0.9770799740914133,-0.9171438223612245,9,7,5,3,3,2,1,-6.104141368214608,1.0745491573772477,1.0512373621614548
-0.2137057410119696,-0.526152012206553,-0.8060686580691505,-0.6419367251168324,14,1,1,1,2,1,2,-5.748240133327877,-1.0624978156885987,-1.218542036042295
-0.33602705713459446,0.5632651161064943,-0.1258969563156247,0.25549082979467275,6,10,2,2,2,1,2,-6.527614037272807,0.7790775376147276,0.7836837741143863
0.7486146682741612,0.6612455208635826,-0.5506852047164668,-0.20133483960155485,2,10,6,1,2,2,2,-4.474486166635506,0.38820367412503065,0.2958919816029902
-0.6104530046255483,0.620936434430932,-0.45469870537503065,0.46312423912226786,0,2,11,2,3,1,2,-5.926975475767504,-1.7682493145637337,-1.9068383265008926
-0.880765349310682,0.38410110607948966,-0.7200252465564743,-0.168362863963178,15,5,12,1,2,2,2,-7.9773650849169515,1.6490144316857942,1.7754927198212656
-0.8816458562729164,0.2656052213230138,0.5378400891423367,0.988163309291151,7,11,6,2,1,1,2,-5.251334674442866,2.0300729597665264,2.0807290648298604
0.8140839208300437,0.983065551654773,-0.5833692199829641,-0.2891213252718765,15,6,10,2,2,2,2,-7.932676226941216,2.0743199657955533,2.2408481787277976
0.8773296265867445,-0.3002912316382911,-0.5123961245796409,0.3118066261967991,6,6,10,0,3,2,2,-6.051144467273791,1.0469126812094192,1.0177552240812064
0.48454278450457355,-0.9496018103578607,-0.2903362889136747,0.5604252970712671,3,10,5,2,0,1,1,-4.543162164533435,0.39756963181704014,0.2868830296460814
-0.17519387906426775,-0.6084887871887508,0.0263501645640718,-0.7389908807251204,0,6,3,0,1,1,2,-9.842479909495122,-0.21794978016457184,-0.11348124699056011
0.19859857401277736,0.02741571043060964,-0.42363094808094104,-0.9870712844205789,5,10,8,0,1,2,1,-2.7975617981558045,1.9411494656769384,1.727666660664928
-0.3626207920189528,-0.7906480589289333,-0.742807028078895,0.14770119595005338,0,7,2,1,3,1,2,-9.107966874938345,0.49146443080511476,0.5935732278618562
-0.18526895157433532,0.04275404294748242,0.7931493169380204,-0.6074113953778659,12,0,11,1,2,2,1,-11.7858739665536,-2.25030985910383,-2.185031872431032
-0.36784463231347186,0.25393686905743307,0.6167897646080458,0.22329283877998485,5,2,8,0,1,1,1,-10.707396458027672,-1.8880136460459154,-2.182121367083234
-0.46240476993960367,-0.6027108462051884,-0.5062859448085342,-0.38716910129792725,12,12,5,0,1,2,2,-8.555233482429015,1.249223158230518,1.3842013014730197
0.6630815726753312,-0.6453468935521212,0.4461432720993377,0.5453419762563332,8,3,1,3,3,2,1,-7.386359156766746,-0.15669719317408917,-0.1625298032115305
0.6237322480207597,-0.9722757281742798,0.2987576404732448,0.3377530620813707,8,9,3,0,3,1,1,-7.250428388941732,-0.04306086486883336,0.016776532062397653
0.11480992862837436,0.4140305885451816,0.3251358354775702,0.6154356399629592,14,1,12,0,3,2,1,-7.61825136639063,-2.1258079559039693,-2.121646597318142
0.4403149218618805,-0.42555758158969836,0.7595048045886872,-0.9015581709184768,13,15,8,1,0,1,1,-8.047427105470284,1.6162636630373153,1.7323846369453535
0.8064472546894146,-0.9507640323175228,-0.5810884609809779,-0.16747443862418532,4,9,11,3,0,2,1,-2.4346094484813423,2.670863840463093,2.6382670396553323
-0.37480395018339974,-0.1786347339794343,-0.5806194451395983,0.9531220466458086,6,4,6,0,1,2,1,-7.292899518842691,-0.2506247423081719,-0.2028133348248246
0.7725764329114353,-0.6972576574734501,-0.6962276553267395,-0.3428837002284031,6,0,12,1,0,1,2,-9.274358154078797,-1.8660369927315874,-1.8771781882527487
0.15012114691762934,-0.5863642137332075,0.008911883338710735,-0.3756205268617412,1,10,5,3,3,1,1,-6.281534333822652,1.2663323539449762,1.2632299972773455
-0.20343890182189117,-0.9863706041997438,0.04681437013494372,0.8430267838148358,15,7,8,3,2,1,2,-7.250353088449452,1.4886288173422064,1.6102873367165205
0.7939905787288222,0.6922484210604631,-0.6343732229215482,0.9125837630267226,6,13,2,0,0,2,1,-7.450237071315116,-0.12378818670634427,-0.08628281551068556
-0.46516944305578467,0.6247814483723018,-0.8351880562761036,0.19993571652213205,2,9,0,2,0,1,1,-5.889318761167281,-0.9430301138829819,-1.1045724209433412
0.7144618747395821,0.529301900769747,-0.7066097719696369,0.38064569380145796,6,5,12,1,0,1,1,-9.905433877692811,1.3042952084819126,1.507186015231922
0.3387139684814966,-0.5374401433680891,-0.5128577482707362,-0.38790566754245703,11,2,10,1,0,2,1,-9.448749962914196,0.34581521692689127,0.40296200860940906
0.9047735047974492,-0.34235476430278133,0.32462747746143994,0.5036502919133623,7,2,3,3,3,2,1,-8.494026489270704,-1.2103911520451145,-1.2728371849520503
0.6064898093296125,0.9731262282288209,0.1956799736913699,-0.8360685307126756,5,3,2,2,2,2,1,-5.544269551866749,-0.5760528533392099,-0.7295939856198692
-0.8927304169583383,0.4349299812238243,-0.04904856953453263,0.6981960399173521,11,6,8,2,2,2,1,-10.071604756109473,1.30080930828002,1.8368007415341334
0.27209468467825326,-0.19641372978115101,0.15565594302287145,-0.38425174945126517,0,2,15,0,3,2,1,-10.928041765086856,-1.2285798412332256,-1.0937464507443715
0.41877764364877246,-0.7891972452070755,0.6777077238081377,0.3420259610658196,12,12,14,2,0,2,2,-7.491891791212303,2.3546749132800793,2.492745788996812
-0.721506310811781,0.22401705991891063,-0.38739800622492493,-0.3477842949748531,14,5,10,2,1,2,1,-7.707593387456385,1.818817484087451,1.9365958565023822
-0.4588814870240172,-0.5024164225216459,0.8841164389771909,-0.4034550915317545,7,7,15,0,3,2,2,-5.275255218366017,1.8652108406701289,1.8985075676809413
0.8230294517317016,-0.5569654557737884,-0.8876759801933738,-0.4887218124092769,13,8,12,1,1,2,1,-7.27935565345197,2.5636591397028647,2.7216011235395166
0.759829253454029,0.011041583446980585,0.015515676377137577,-0.7232568105588868,7,10,5,1,0,1,2,-6.076388096663133,1.4900855357172733,1.512346006705584
0.7383497148061746,0.06012491010346488,-0.06403907504391326,-0.1785815092166676,5,2,4,3,1,2,2,-5.710055853510505,-0.9732311579198882,-1.0727836176367593
-0.16206045244095124,-0.08394276683226276,-0.4867055856278084,0.5042286653939496,4,6,1,1,1,1,1,-5.276789098479797,-0.4969670371272444,-0.5590374048331082
0.6913070445546847,-0.48079343258304297,-0.9967124857751006,-0.2471700749586121,4,7,8,0,1,1,2,-4.474356372970282,0.8148018547714476,0.6945643750944288
-0.9995459235634889,0.8300030754950545,0.687758822461858,0.48458446297389424,6,12,5,2,1,1,2,-5.7875120196921275,1.5081532576196703,1.493679519737793
0.44556920124304233,-0.5363174165705471,0.4111254232993822,-0.3845943732203123,12,1,10,2,2,2,1,-11.18753229493832,-1.4930714519655512,-1.4850848715702623
0.4374362265244047,-0.7787928022536783,-0.9288195383870472,0.9886606053714297,15,1,6,1,1,2,2,-10.449616129195096,-1.5698313977266745,-1.552868463525023
0.24932794856743357,-0.837671551072571,-0.09559504179292255,0.47818284398590616,10,6,12,1,0,1,2,-5.044224979049628,2.3384571025722445,2.4157454774396134
0.732071350091513,-0.9801786090176927,0.5560926129663983,-0.07853279951665226,2,6,7,1,1,1,2,-4.733617150245721,-0.046103349653021826,-0.14028645329680817
-0.4411093853621948,0.5650002887605872,0.7730050532838051,-0.20271501157387206,1,10,12,0,1,2,1,-7.471531219313867,2.181849753128758,2.324936467618194
-0.9860354762393038,-0.19303806194600082,-0.5304911565500574,0.6377385410409431,15,3,7,2,1,2,1,-10.630530247203946,-0.2517940610209825,-0.07087328656924136
0.9027937239582122,-0.7259581799273587,0.07516925138513164,-0.6301594050657113,5,14,8,2,3,1,2,-3.4254536829999176,2.3085082184718106,2.2609597363308196
-0.24626623930562297,0.7518098499997892,0.8105979980210309,-0.014086056688279891,8,9,1,0,2,2,2,-6.956732590937464,0.18936232885301366,0.2500544574575308
0.41779822554663215,0.9875679507563442,-0.3707421821296024,0.34803506976793464,14,13,7,1,2,2,1,-3.392847849817445,2.3621786675307863,2.306170639210874
-0.7523079465883651,-0.8589287248140869,0.818859007371753,-0.6197424673625886,3,4,12,1,0,1,1,-4.444616055026266,0.583162868827576,0.4664242480374879
-0.04694705833552537,0.47576083033748473,-0.7219955896018446,-0.1198578498670031,5,7,9,3,3,1,2,-3.51526410904308,1.1611559136253662,1.0862515959156447
0.8695910349855667,0.8184042724129741,0.6392497390952898,0.7763826993226082,11,4,6,3,2,2,2,-8.891292908834387,0.3493187144265617,0.46827249150017863
0.9050335793691973,0.509073831804921,-0.1090941405314243,0.18444279866288094,1,9,1,0,0,1,2,-4.881386983943334,0.008459194624862058,-0.05347152809791117
0.5928811230469546,0.4789384664774545,0.2910687128210445,-0.6884534788396597,4,9,5,2,1,2,1,-3.405127711466791,1.2018751502222855,1.1031544076218567
-0.6280769848851646,0.9016373198328629,-0.5802047408275386,-0.47816284069966386,10,9,0,2,3,1,1,-7.012639103092201,0.2768513487586978,0.37398125308939606
-0.21556441313291974,0.8955593959384596,-0.7176018729256302,0.5270316873364245,0,15,6,1,2,2,2,-3.068015975805373,1.781620406799375,1.710904287357472
-0.04368215288831179,0.5359399561236631,0.2571328012945664,0.2665264032188208,0,8,8,2,2,1,2,-8.119240934528396,1.8715199797238273,2.0331297564756894
0.2508669003331869,0.6165364224325565,-0.8619261261772502,-0.3304219162186417,13,3,15,1,2,2,1,-8.97386514209714,0.8125087979094044,0.9568635320247476
0.6496138959596613,0.37762100717997416,0.10387272212093301,-0.5163236091692938,0,9,2,2,2,2,1,-8.505768998336412,0.8114460801062466,0.8894657882995436
0.28559014101261826,0.20189096907543802,0.3921597231340783,-0.27499603093697367,10,11,0,3,1,1,2,-6.788027075539263,0.43001844368067993,0.4007731506621884
-0.05496911436082952,-0.24355096951331046,0.03458696430450625,-0.17378520454571156,8,6,11,1,3,1,2,-5.988686941828385,1.155174213354194,1.2056546280367308
-0.36779737690605896,-0.8885182928251165,0.21962552309623407,-0.5183923678536535,5,8,12,3,3,2,2,-2.4191771669300746,2.5419280049765534,2.4805806985199834
0.087946222569935,-0.5368019504722021,0.6978477389521456,-0.20545705431908057,11,13,7,0,3,1,1,-8.33096234135192,1.2940361981065616,1.41585963824476
-0.6766108934520263,0.9316646394366652,-0.5884112460211566,0.48313221693365915,4,1,6,0,3,2,1,-6.825255887406775,-2.3675743623942584,-2.5445126135891303
0.7532276540317833,0.4577396089766823,-0.3970738810823986,0.19874598574397262,0,8,13,0,0,1,2,-7.458671671460309,1.9804406736449154,2.0995736855648124
0.9041248932780055,0.4758555379976006,0.19485848514684,0.761790321089505,8,12,14,2,2,2,1,-5.167452820948486,2.492194986282517,2.5686307981170793
0.7452517709717927,-0.8257814210771319,-0.025231116655914265,0.3828321150263041,13,11,0,1,3,1,1,-9.507447409904444,0.042022066234846785,0.1935071139643894
-0.29670025531618927,0.8190969460242767,0.1379109665637015,0.5243491743632893,0,7,14,2,2,1,1,-2.810491884945847,2.1687612648873813,2.0736929508705146
0.6658747846373221,0.9715364991714823,0.5825685849933671,0.20276814137712673,13,13,3,3,3,1,2,-8.573111728860392,0.9662776146524276,1.108066590897889
-0.20989332428640806,-0.8974730816480037,-0.19624745752652095,0.34751245956817955,9,7,12,2,3,2,2,-4.877879339129124,2.4785361367786662,2.5042589623573885
-0.039411482417288424,0.3234076909626935,-0.5617478706583983,-0.7743136256327572,13,6,0,1,0,1,2,-9.272506068165209,0.36287266161726683,0.4557673653055679
-0.5679371192138556,0.9345423807405953,0.43025003963377584,0.9142696650795923,13,11,13,0,3,2,2,-7.330787320698712,2.219353769566796,2.3719819071156536
0.0712690011751489,0.23658159750957597,0.3613447464514741,0.33346305971517953,4,11,15,3,3,2,2,-2.799823241278445,2.155521875704958,2.0778290391251746
0.9545676463538586,-0.5152926097264754,0.3266214190080039,0.6781993975992231,11,1,3,3,2,2,1,-10.644692417189,-1.5096936644383427,-1.5075124844283034
-0.015275392960748313,0.40173139825085724,0.711102246871745,-0.16341777781302813,2,1,11,0,1,2,1,-6.308725260128802,-1.425597507191839,-1.5709502618398914
0.7947946366431726,-0.7612379773236064,-0.3443143242283635,0.6314907612522418,13,4,2,3,2,2,2,-9.446537310401371,0.17862750494144602,0.38265380849939273
0.1678385785222707,-0.5860127975098837,0.7028114957829479,-0.8314712676882978,6,10,4,2,2,2,1,-6.100652565523239,1.249373454028849,1.25502186762497
-0.6690004506726888,0.4132082579884355,0.07069553612331347,0.27064669341664205,12,5,0,1,0,2,1,-9.59866416317966,0.2982781688036728,0.4461414759060916
0.673061781521807,0.4086706319143609,0.8571937630612767,0.47748701923186054,6,13,6,1,1,2,2,-5.467301191790912,1.9043231627209602,1.9400795588075148
0.055175946544331333,-0.4821914504137208,-0.894346627270556,0.452169702967701,0,2,13,2,2,1,2,-5.868625409430432,-1.0950104295125247,-1.2565874096641556
-0.8853793799790264,-0.6508202975056272,0.4148525503238647,0.42355588998189897,8,3,1,0,2,2,2,-7.959539721911786,-0.4862506125466518,-0.5014044246681522
0.5244241166283541,0.18343393778480088,-0.6159532617273109,0.3333713037850261,14,8,14,3,0,2,2,-5.9066539728639205,2.723890915472645,2.815750803255703
-0.4407273630135875,-0.7272593450648683,0.45602451559239476,0.6262953103359699,15,7,3,0,1,2,1,-5.368180561409747,-0.026109355979865894,-0.13040302523947406
0.3166148790121237,-0.12456635013291728,-0.4464917360973828,0.11634236778088147,1,13,6,3,3,1,1,-7.381319111032229,1.7056714386142053,1.781534467648768
-0.4242406438606383,0.449392508523649,0.6728311931597133,0.7249792437966018,5,11,9,2,1,2,2,-2.2565735388544392,3.1125734511388137,3.0382765461196235
0.10562975143669817,0.481327162133252,-0.029964024951917523,-0.8291939396745567,7,4,7,1,0,1,2,-7.421615913603003,0.19391956672553862,0.19475957490737567
-0.08484933549913642,-0.04922828928903522,0.566000462694404,0.500306458863025,3,15,11,3,1,1,2,-3.8983149889535196,0.24759680872803624,0.16242816660451492
0.009822902500278508,0.5374942627250259,-0.8761069628420242,0.15361583927651168,10,6,1,0,3,2,2,-6.91103175141802,0.25705081546441905,0.3028167629890129
-0.23423370543163302,0.4381512410216235,0.09503576811998893,0.8875562227367382,1,1,14,0,0,2,2,-7.077488458583614,-0.3279462178849771,-0.3100930065837732
-0.10184297173024826,0.15522616127426736,0.14181410750428958,-0.3351466156512697,7,7,12,1,3,1,2,-5.813049404073875,1.7484035434442604,1.784684424979511
-0.19151671578592167,0.9865303928594931,0.7371140564989216,0.12927971579240394,0,14,12,3,0,2,2,-7.848316757578379,1.813647090680038,1.9286125678484631
0.2615408403452413,-0.08870090112024509,-0.035965320446134985,0.5155531207503159,5,15,0,3,3,2,1,-4.736447517760934,0.20236054515912427,0.11944201511362224
-0.7734007912034646,-0.6561748845457913,0.09464936867897222,-0.6708014526008506,5,12,2,0,2,2,2,-4.692668928031172,0.26224364655323645,0.13375486077053172
0.11843626353691628,0.02948438751355975,-0.8008405729199422,-0.9679436870897538,11,1,12,0,1,2,2,-10.872548264368424,-0.8666824570141494,-0.742036836141885
-0.9788977550996203,-0.2118196944509938,0.7019037988136001,-0.30828228404946145,6,7,13,3,0,2,1,-4.841941915783994,2.6162526520865583,2.654191896512295
0.7596754958829357,0.29736590671472896,0.798497836578405,0.24701062249467443,4,13,1,2,1,2,1,-4.588573610110701,0.3504348211302085,0.21693635807237382
0.3395089024364957,-0.1952538985550647,-0.40398628561248917,0.25095612084932273,3,4,5,0,3,1,2,-5.630009392280742,-1.0386641346059426,-1.0987793086889563
0.23324395633055017,-0.919332295723096,-0.347659491743493,-0.06288601081773071,12,0,10,2,3,1,1,-12.925637435084836,-3.272455629243352,-3.2206315840025534
0.9041913033058475,-0.316268462403698,0.9716073189006098,0.6772177750679245,14,4,9,0,3,2,2,-9.415075157303654,-0.27136020382689485,-0.1274690299530707
0.633310486403247,0.7704777574151305,-0.8265868648087196,0.07672620420204557,5,3,5,3,3,1,1,-6.29773656577059,-1.3557106636821241,-1.420427067216266
0.9539310922532451,-0.6261371411171062,-0.10945195047059086,-0.023764913132530152,9,13,10,1,1,2,1,-4.522608605092494,2.54753172966187,2.497138172391621
-0.33565495587653493,0.40161683600348064,0.5306325990507725,0.8588069676983077,9,10,8,2,1,1,1,-4.859376603342793,2.50686527495858,2.3349518515789716
-0.2017477991100678,-0.5154856848304652,-0.593024010889375,0.9091076848349999,14,1,15,3,3,1,1,-11.559904516657948,-2.3595857943057856,-2.276693891569766
-0.24559643508472262,0.6036803369056118,-0.13093807339100927,0.7390673436299595,1,10,2,1,2,1,1,-9.448801544713035,0.10426982497295949,0.21740993389170088
-0.4520224369139638,0.1861123799347153,-0.021545490500161524,-0.7333110653672592,1,14,11,1,3,2,2,-5.217756598083766,2.993803262953058,3.0257577071644035
-0.4001412050538675,-0.051382670263139474,-0.6639598956146429,-0.29040542068722264,15,10,10,3,2,2,2,-5.744188745100512,3.0007604921886233,3.0302723242442253
0.3480757348499135,-0.966679057511568,-0.3221104493031026,0.591320461322884,3,0,10,0,3,1,1,-7.107378692707802,-2.491900279493598,-2.730482957059032
-0.985293910891146,0.3834402282693776,0.32268535788944885,-0.9231982453473109,14,14,7,3,2,1,2,-7.390477148884951,1.943196249502043,2.038724796670083
0.7136706994463526,-0.06624380175379119,-0.2805602761794608,0.07231077250547213,12,14,10,3,3,2,2,-7.241726926484639,2.7581004462494234,2.8781496679221608
-0.22789812869632842,0.9334122800369211,0.3943325085807008,-0.8335538675838554,8,1,6,3,0,2,1,-8.418355750810788,-0.9330846481780388,-0.8401981220153343
-0.939168238384064,0.45375381227954326,0.7480273426174313,-0.5585748281111627,5,4,3,2,2,2,2,-4.9342182074149905,-0.22808739005481476,-0.42227636708528843
0.025230488206399837,-0.418246291536835,-0.06118631602148383,0.715715567034978,13,12,1,1,1,2,2,-8.878514553770152,0.5820642867259062,0.7025545979641881
0.4307620343573104,0.9465217660609835,-0.5971873815732955,-0.9809132938655467,4,3,10,1,1,1,1,-12.745487292676458,-0.5986406459681156,-0.5207799230357264
0.9762481519092707,-0.029539088469287655,-0.6416721634196982,0.7822801835870188,9,9,5,2,3,2,1,-5.826078634303865,1.4530933315214678,1.4103408904927495
0.043101967821934206,-0.7507051420143733,0.9228290808472781,0.27182153141947674,13,4,0,0,0,1,2,-9.88345456217833,-0.20706961222464776,-0.08635707044934054
-0.7311331452609,-0.06455876805769822,0.21179363035896603,-0.1432963988623075,14,2,3,1,0,1,2,-8.10905001211489,-0.9966965487835763,-0.9768633292173288
0.2190117820099664,0.13686390866100662,0.5839860668114194,0.9733752232340482,11,9,14,1,0,1,1,-7.369876843714206,2.3329999625245157,2.449470680868404
-0.32836727071693095,0.23013950802939598,0.8538151242917282,0.9241169978827031,6,3,3,1,1,1,2,-8.2662576174224,-0.8039322429074235,-0.7601026505400705
-0.47455811287739436,-0.05550300210968295,-0.35134224172606676,0.9042878341527028,2,15,0,0,0,1,2,-6.515445095258618,-1.0810911293955607,-1.265870060292285
0.1570836364070629,-0.8348556839294456,-0.6909583400189621,-0.12087411645420265,5,12,6,3,3,2,1,-2.516403295416763,1.8593882806708215,1.705706034383472
0.7393626466873255,-0.05554714848759135,0.42576473868947295,-0.21418132879021345,4,12,0,2,0,1,1,-5.127842553794467,-0.26938031520204314,-0.3433484281924965
0.6213671406751837,0.896739105577838,-0.8173485313328859,-0.6771046279341579,9,10,3,0,0,1,1,-6.831783896724629,0.10008386283907544,0.21119442591783938
0.06827939227139446,0.37667682309312966,0.4973969568783101,-0.5737157613721267,1,4,5,2,2,1,1,-10.077040904825003,-0.6937083344544658,-0.8362488157383039
-0.188709481105525,-0.6616762123151596,0.9549131263676851,0.7066343733331721,11,3,7,0,0,2,1,-9.76310969481679,0.06798068951388701,0.18605893853129435
-0.7924873129282872,-0.4091559273724701,-0.818881064798159,0.33600650148602806,1,0,13,3,2,1,1,-12.071224077805507,-2.817863818535267,-2.6716154914650314
-0.23096837258746694,-0.3060820992448283,-0.13638580978444548,0.5635596518574526,7,11,12,2,1,1,1,-9.738241260598697,2.438647519791343,2.5582547585678164
-0.32403689906032773,0.41098004934623344,-0.6249910857620393,0.5011969134882528,9,14,10,2,3,2,1,-4.335645984075436,2.8880720313812818,2.8666112375419615
0.022187642944796027,-0.10896437101367762,0.9339370292366307,0.14239836792582738,1,10,6,0,0,2,2,-3.629126331132119,1.8581104368747035,1.8034006656071349
-0.09978028262994076,0.8516547488870347,0.31998690027063437,-0.22246317427680617,11,5,10,2,0,1,1,-10.159140619142176,1.484214338440104,1.9199160234638835
-0.5120093952950555,0.9334684550702161,0.9162762396089923,-0.5047367138571226,11,13,3,2,3,2,1,-8.673028716713615,1.0290562434455404,1.1820227670568986
0.7780243802219189,-0.6787327747628986,-0.6539522604976713,-0.46645587275215217,15,3,12,1,2,2,1,-5.582878419968352,0.16455254908849606,0.08687779067518303
-0.22742458970890955,-0.2930536158785588,-0.36873356926569545,-0.01796047466217998,4,11,1,1,1,2,2,-4.721267822400004,0.3489601037124209,0.21392639309527622
0.028163841532370615,0.5587303406702395,0.04499361778117694,0.2820497152707093,0,3,6,1,0,1,1,-4.9458098886275454,-0.4804017021565707,-0.63629769134195
0.21464883358613185,-0.8228433207267118,0.35374455165515295,-0.871810577927649,5,12,9,2,1,2,2,-2.382513263819926,3.0119580501794747,2.9542088820746506
0.37437999293735325,0.6295873350473173,-0.1652167519877994,-0.3806622591974149,2,5,5,1,2,1,1,-5.852112218327845,-0.9299689855580501,-0.9275752042414946
-0.6018131601281487,-0.30435530513390807,0.24046969792224093,0.08960217055219677,3,9,6,3,0,2,2,-3.7738147700532636,0.9306566454534326,0.8362867493604003
0.5206564428082754,0.44482276892708916,-0.985216197111414,0.01827082584319828,4,7,5,3,3,1,1,-4.76397616567176,0.056761869371915345,-0.01285426262482553
0.6002751655041518,-0.5166821583616297,-0.8639253718166606,-0.3661917245587505,14,7,11,0,3,1,2,-6.264499919834891,1.3108176267595582,1.2894783807525911
0.49320640928840764,-0.9748071974564261,0.28897012304118785,-0.6342709464902552,0,2,0,0,1,1,1,-5.950519510442233,-0.6658426386605213,-0.8745677902255238
-0.18163482508302287,-0.34124146139584854,0.38675507703770484,0.5324909455207578,14,10,6,2,2,2,2,-3.121747292788978,2.2159878506312363,2.2011835195678295
0.9678127277943271,0.8194873734253678,0.7035806773210833,-0.8948512043779937,8,4,12,3,0,2,2,-5.031155823579399,2.0303212074445045,2.0427967197921344
-0.6872757167102499,0.5035963271738659,0.1365372325375367,-0.45066826042418917,2,7,4,1,2,2,1,-12.804624750713336,-0.9863853515826505,-1.4911222348358995
-0.6516866152092073,0.0937623475748659,0.4289193677715635,-0.11074468417219063,14,10,12,2,0,2,2,-6.991779048996508,2.979479647559309,3.0062217839614456
-0.6364728044776116,0.008265683836876647,-0.35438041310429935,-0.48378471365317055,8,11,6,2,0,1,1,-5.434078895767912,2.0926104761340008,2.108627257974184
-0.6728924109396253,-0.39175230106392767,0.24221264982040602,-0.3963998882776898,15,5,3,0,2,2,1,-5.854038631453055,-0.3376563371477078,-0.45104834130650756
0.6686495914987971,0.15470680243933543,0.292814750456178,-0.08327304114738765,14,4,6,1,1,2,1,-4.274209579399093,0.25831907036472745,0.12999000229100083
0.732367417738059,-0.0016270981333390555,-0.406924820759476,-0.46977349916970246,10,15,11,1,2,1,2,-4.852755710401151,2.4920989565118448,2.531462509735709
-0.7913738252962357,-0.7089690344252817,0.7542551237970034,0.05637852351271233,8,15,10,0,2,2,1,-5.470783791755997,2.006931490473705,2.0578914194645392
-0.7418276097150764,0.4845975134678886,0.2862087052357005,-0.3685131950319258,12,10,9,3,2,2,1,-7.093287249360524,2.759487739269398,2.8683248625269537
-0.4799039194951322,-0.22988388856207664,0.8859655681422713,0.22075211956338414,14,15,9,3,2,1,1,-6.9139296130093175,2.3143993923889847,2.411135131829836
0.8646962832674217,0.7164135819540596,-0.6587977507567113,-0.12648436430584997,13,2,7,3,0,2,1,-9.659928277367984,0.014397577207556307,0.1295790790109495
-0.9507111907273547,0.39337797574639377,0.45065278147175625,0.6727571548207987,14,5,13,1,2,2,1,-7.5413149462411955,1.638508173318216,1.7445430906349801
0.3619065828071524,0.7586489267251213,0.02845402253195517,0.07838215902726597,11,6,0,0,2,2,2,-9.345517480465864,0.13141916570223217,0.273086830324993
-0.9201040534278113,-0.27541301999959034,0.6527806232011104,0.40299820293033206,15,9,4,0,1,2,2,-3.9864346761205147,0.8150154930895508,0.710452074650646
0.5685425986134338,0.8937603926820472,-0.449659775023864,-0.20407930723848566,4,0,14,1,3,1,1,-7.046702843119584,-2.2847712836516347,-2.53500365165981
-0.04426529017372838,-0.2894320515261548,0.3650234602324003,0.32446431665918607,5,14,11,1,3,1,2,-3.07960694199609,2.8826062770120386,2.80753413947767
0.33387197040781325,-0.7949416035443972,-0.9761640340435158,-0.7206152547941227,14,14,12,3,3,1,1,-6.127159831302688,2.793429822744593,2.860081367891392
-0.8460616339839653,0.34153005088607147,0.642518840745691,-0.5106898907905739,10,5,13,0,2,2,2,-5.5626881058439945,1.610229723378718,1.617240607502287
-0.10770148708566096,0.34332046199579747,-0.3321950569468921,-0.49148167802213893,5,14,4,3,3,2,2,-3.261542876172293,1.2832049350794237,1.1383204095139938
0.6874575854205149,-0.12391184818923251,-0.3152097534082807,0.09295272205075289,14,13,9,1,0,2,2,-3.69508497672116,2.7267431534789996,2.773250560752477
0.7392329154645234,-0.6211131336651945,-0.19770406101640492,0.8955921320289142,8,7,12,3,1,2,2,-4.847063332216142,2.709584639131395,2.766111645061322
0.1455405533738916,0.6389913707721047,-0.3465222188627328,-0.3007712023845557,14,10,7,0,1,1,1,-13.084729118798016,0.8447205391765151,1.35410916664071
-0.4791937824241832,0.67679927618438,0.4312414339435715,0.3738828700070207,9,6,9,3,0,1,2,-5.341179992366205,2.266816186142832,2.3091722745698773
-0.7402859731642379,0.35239149271307846,0.7172002139649964,0.925465167722278,9,9,3,0,1,1,1,-7.033744968220792,-0.011322224338282243,0.01126078246525758
0.2045126047545145,-0.3553503510611502,0.5537874964097453,-0.8584171279776511,1,6,1,3,1,1,2,-9.974360192132416,0.4755374135249442,0.6167256180202334
0.7017055146441908,-0.4277299150833713,0.2808945479865057,-0.3716758723260558,0,4,3,0,1,1,1,-10.22369461659854,-0.8149790413917869,-0.7363063984886671
0.577854047897759,0.5491441663487298,-0.564542200634133,0.2424530609603346,12,9,12,0,3,1,2,-7.606435918645642,1.8845888848711334,2.0206521730048617
0.5179536637080613,0.0012390646678619444,0.8235702247635428,-0.7067708856803154,0,2,5,2,3,1,1,-7.4726251661476875,-1.8092498582679721,-1.8550514204489965
-0.29844475397937575,0.6653874926988401,-0.013186599173209634,0.8232658274169511,4,2,12,1,2,2,2,-5.3955736843568145,-0.8150764411558336,-0.838247019184418
-0.41036552330646625,-0.29090358234278524,0.12918816258064303,-0.49535451147250953,2,11,6,0,1,1,1,-11.382771220507745,-0.34006580005609927,-0.2481008134544786
0.8945999988401339,-0.5887570246013178,0.22736637545748706,-0.5538273309420503,3,1,4,3,3,2,1,-6.5896338648705255,-1.828907702009838,-2.0212820215567593
-0.3968262602528969,-0.6233949501657872,-0.3925299075498012,-0.81396518147465,8,6,8,3,1,1,1,-5.903348675052594,1.3999566330231445,1.4450203793267737
-0.7855552115830251,-0.15303598150133446,-0.09526648158685957,0.467285680728897,4,4,3,3,3,2,2,-5.228444016827295,-0.5593700858919103,-0.6438908386893996
0.6429425055523816,-0.2918708752898118,0.3116415346547856,0.07455134733607616,4,3,15,3,2,1,1,-5.050550572986242,-0.031153547366491067,-0.17930730314642224
-0.7944635147004364,-0.6556050411527339,-0.13803254230359374,0.021040522597689293,2,8,14,1,0,1,2,-4.338118100419866,0.6564803645963261,0.5617153983106837
0.38355527828396463,0.34858714740004926,0.9599108947165569,0.9712014679056007,6,9,14,2,3,2,1,-5.075308069456553,2.4297783589966175,2.478636017191551
-0.5527747604146704,0.7141938792198317,0.6342141983335225,-0.10330705895073278,12,6,13,2,3,1,1,-7.633383073898329,1.5430600635557827,1.7136507665228518
0.5242592409006492,0.8723531283330104,0.8815017184689222,-0.6504374302501323,12,9,8,0,0,2,2,-7.651044220416016,2.19120139587352,2.346789707501978
0.7513702551722119,-0.45713827144789354,-0.9925951863351663,-0.6748775881371698,8,14,5,3,1,1,1,-6.146996866064431,1.2675853672182618,1.3249813638681291
-0.24935730845397241,0.25350669708466245,-0.7078068689173596,0.6460071488938695,15,10,13,2,2,2,2,-5.282034631761644,2.8351881608901,2.8979546299692047
-0.6520782246075489,-0.9076070335967423,0.15919345482534797,0.8252100537662208,3,9,15,0,0,2,1,-4.230502710640173,0.7057207803652134,0.5993755384530419
-0.4696585176332888,0.3257195752693314,0.9308972692012425,0.8316286963814878,11,1,11,0,1,1,1,-11.484416201673056,-1.7282543368845278,-1.6411053873908776
-0.3113839333600814,-0.8764752274196006,0.4687000706705915,0.04346683770649129,1,11,12,2,1,1,1,-2.539152676216012,2.958474119409968,2.96180869350705
-0.8232060657064832,-0.3155489504421909,0.9627666684825602,0.25936719051840584,8,2,12,2,3,1,1,-8.7863162110588,-1.7255118262614182,-1.649954164508868
-0.8913038033026859,-0.9629375328113334,-0.7127572438623675,0.31589897156325186,14,11,14,1,3,2,1,-7.330659106237435,2.4777356493682743,2.6009304137392766
0.6858909649123943,-0.10822676028038436,0.41716709153565046,0.46374547457300164,10,14,8,1,0,2,1,-5.29507568451272,2.1822540618720394,2.201807485272597
-0.7443763112792345,0.16447489760517264,-0.4002514631118701,-0.9311935830930835,8,13,7,0,1,1,2,-5.500788179509936,1.5616868999630211,1.5873545490002043
0.1908296032402168,0.7731908830047967,-0.1781148952997802,0.20860883964295773,6,1,9,1,0,2,2,-7.910155542319655,-0.842577045069931,-0.8304757904674567
-0.9423976389069626,0.2874396126498917,-0.4457112962532803,-0.10064604563255997,10,14,12,3,1,2,2,-4.819544601934919,2.6343113396217848,2.6553962893110237
-0.6749778694050874,0.9194914429239385,0.7031628000344747,0.7275792459300066,4,10,14,3,3,1,1,-4.146015901952568,1.2962558067935415,1.3007244641571676
0.8909897211190003,0.26424024383130273,-0.1294145516247318,0.050307788223256766,1,9,12,2,3,1,1,-4.422658730428859,2.4092022403410196,2.427613970136777
-0.1146125960651283,0.4644384126244445,-0.5339620712063304,0.6262840089634509,9,15,11,3,0,2,2,-5.161806742694574,2.085313570944075,2.1656122555898123
-0.8613844539234103,0.156436762446579,0.1952648797378007,0.47786091069894443,11,0,10,2,0,1,2,-11.269034594412009,-1.9001960753380776,-1.9422917274996307
-0.5914870641272072,0.25360526012968787,-0.2825149789142227,0.9912903533486985,9,15,0,0,1,2,1,-7.479536958882534,-0.36259572391225464,-0.31708151311807437
0.7379182100417925,0.8089056231249878,-0.9985045832589379,0.18827278295510252,8,7,11,1,0,1,2,-4.816458547287115,2.505340581945481,2.548299101970203
-0.5083628259548507,0.8296842997033094,-0.32918637300730613,0.9045280290667446,6,11,2,1,1,1,1,-6.660764976794835,0.22501771894530273,0.016120692255777558
-0.08698228931693408,-0.7011274829634115,0.8598711881481713,-0.08258976866492351,9,4,6,2,0,1,2,-7.216287256538871,0.3265698717121561,0.3338591261472548
-0.1873355380724644,0.8531707664367623,0.4208436300248235,-0.16215275041416266,5,2,14,1,3,1,2,-6.50075850846645,-1.6573282017252846,-1.6523259189376032
-0.2824884759574524,0.26223405578446957,0.4297968761545772,-0.14031066051368923,8,3,11,0,2,1,1,-7.998615885416942,-1.0490697670387577,-1.2589220734127844
0.4351227652970715,0.5536427344805621,0.3468394578228653,0.22899892051038506,1,11,12,0,1,1,1,-2.963752942083197,2.2776224231284004,2.173358498561027
-0.18620313721874426,-0.5586018504293297,0.0666167249174816,0.9919872982013993,9,13,12,2,3,2,1,-4.384038443683995,2.9595230246311153,2.933506197938916
-0.17774544348124155,-0.5313498686989464,-0.9606970345063044,0.758786113614391,15,15,15,2,1,2,1,-5.116590724122715,1.1262547670552432,1.0420305829787493
0.9959549111165207,0.7162778500533087,-0.18412436326431791,0.9605224156329981,9,13,15,0,3,1,1,-5.751067453175369,1.6629583366248406,1.6763128394289493
0.24509398092456336,-0.3821645543124679,-0.2625496890583081,0.5394628365937604,8,0,4,2,1,1,2,-9.707666795750928,-2.2464834031144223,-2.2784271609874045
0.04046392100805085,-0.9257733600753955,-0.8386604652176453,0.34469653528572963,10,7,9,3,2,2,1,-4.887348213691224,2.44874127793496,2.473078743155391
0.5826214286253337,-0.5981773206289551,0.6102384175093298,0.7002654693700736,8,4,10,0,2,1,1,-7.396182869639502,-0.2741674290124136,-0.29719201911443655
-0.2459845760825108,0.9298572030036518,-0.45291594199612617,-0.20068399582849272,2,11,11,2,2,1,1,-4.305159573997303,0.8348102168225886,0.6642454459055545
-0.971970964947886,0.13371686658818938,0.8645337678419445,0.33189433216092845,4,9,4,3,0,1,1,-4.447795788357198,0.4798662132166111,0.4262530700927967
0.42741251735341446,0.6362911622556027,0.33466369933538664,-0.7488357945796786,8,15,9,1,0,1,1,-5.412979524049274,1.8387120196970277,1.8277168688204077
0.29651390815564405,-0.6552272757896676,0.7447891267096298,0.22623247813848302,8,8,2,2,3,2,1,-6.7112339686849,0.7811494383439233,0.7916745962769747
0.16986178795744333,-0.4675369970023795,-0.9373146622822666,-0.7611022320714285,11,4,3,2,0,2,2,-9.268898556722956,0.4505170716209694,0.5791687941991592
0.5069512108929612,-0.7350586873161469,0.0938310275862484,0.09249520026170188,1,3,11,0,0,2,1,-8.946102852622479,0.6959632283886142,0.7980112565652997
0.926188261795605,0.8350897891926896,0.5291365275188606,-0.8418479580467038,11,8,7,1,2,2,2,-7.702638990073037,1.9746595408469019,2.0956539077870358
0.24627570749565075,-0.2878654017617104,0.577827925931734,-0.5326191023492728,14,4,5,3,0,2,2,-4.439084210993275,0.6356867081760982,0.5786975874703582
0.6044983584702281,-0.22978775402015916,-0.16423200676478067,-0.9109819214476573,6,15,2,3,1,2,1,-6.74143549160059,0.5031992319101056,0.493309222776891
0.5177362688358993,-0.7884069594544021,0.012279705389288686,0.6292501120518343,0,6,8,2,0,2,2,-4.426642906505857,2.407379274130493,2.469145843956892
0.05853489628718034,0.16879184317891482,0.5937231405523822,-0.3180668730750307,1,6,13,1,0,1,2,-7.768969210208067,2.2237585369351973,2.3399541763465135
-0.1929600151195776,-0.33340028025894997,-0.01614395192174145,0.14554501947421805,10,5,2,3,0,2,2,-6.464094707194097,0.703622903258214,0.7274058083108073
0.11488193432719984,0.9566616153544956,0.5463353834939177,-0.7874681904152083,15,9,12,0,1,1,1,-2.9475027204222797,1.9948325757819014,1.9204553678357321
-0.9296814994576117,-0.3537095654411655,0.08821724787893714,0.10342474403993385,11,2,0,0,1,1,2,-10.033055656222391,-0.4881481616610636,-0.4036339727829487
-0.4437756648923932,-0.6311296188314701,-0.004967146251132926,-0.44810234368562485,8,1,8,3,0,1,2,-8.931007267599833,-1.339443734741996,-1.353527434263333
-0.16213404403210796,0.5517301304055737,-0.3225340884511372,0.12747420289079892,5,12,1,2,2,1,2,-4.54366355824789,0.4867237576679356,0.365827516922485
0.6366010188787636,0.3666527252554599,-0.6328717715661343,0.6418384272260005,14,7,10,2,0,2,2,-7.157914765958776,3.0255807384984474,3.022034649507361
-0.6429604214548026,-0.01393974968239542,-0.8361231219237077,-0.6080396305964761,12,14,5,2,0,1,2,-8.237282255797705,1.3335048907972296,1.447637393932407
-0.9306985803719658,-0.7455502261259785,0.8293891206741142,-0.01291268082109398,2,15,7,3,1,2,2,-4.479454801652289,0.6903267206926681,0.5710670180782131
-0.8959524899411062,-0.7727079226065612,-0.9921632500978135,0.9989213621193462,14,0,15,2,3,2,1,-6.900180316882605,-2.494802369726506,-2.5384919126674395
-0.7696884251942593,0.17625213093570968,0.3339314069743635,-0.5985743141724156,12,1,10,1,3,2,2,-11.907770836219402,-1.9842456860665771,-1.9084935968142571
-0.7953356409318737,-0.17900257260524133,0.8663858340980366,0.2748049624184432,9,2,10,3,3,2,1,-8.585147086360319,-1.204904903926035,-1.1803346798400036
0.4807565938820395,-0.7639879467612503,0.5130783344524814,-0.809502132054261,13,5,9,2,0,1,1,-7.624309461296687,1.743288307594527,1.8540549146582574
0.15954288352495927,0.08043453355723718,-0.8993541341306721,-0.8741850479639521,11,10,6,0,0,2,1,-8.34369201066222,1.4962713359324076,1.5915581827462788
0.9912381192454134,0.3313010012519195,-0.013040003854244642,0.8463479772385296,15,1,6,0,0,2,2,-7.686373429655161,-1.2430186607771012,-1.2495798311906032
-0.02209814712309588,-0.18518423729062916,0.9731389815586531,-0.8881472997435487,9,1,0,3,2,1,2,-8.129449140192499,-0.6027380284739361,-0.609857915631411
-0.26121767108977245,-0.6809200866231528,0.7711188871712629,-0.9799791788817271,11,3,11,0,1,2,1,-9.377199523149145,0.32876303341918983,0.19043612515045122
0.18699283164370284,-0.579764448119571,-0.7673365457334775,0.9402337728368644,11,13,0,3,1,2,1,-9.144494776237092,0.34542112555284227,0.4600404272633401
-0.8203557411487905,-0.4863399245496296,-0.8149667576338111,-0.7981167488872023,5,1,7,2,2,1,2,-7.035370510720135,-2.2839431490229365,-2.425999305637138
-0.6882969268971131,-0.5131147664691786,0.6843874617462291,-0.5813878483315829,11,7,11,2,2,1,2,-7.756214718325758,2.2617630027270743,2.4489611994960807
0.04342360273383661,-0.4746605293390309,0.5345583550312603,0.85333110777374,10,1,13,1,3,2,2,-8.65044629315392,-1.6998175466232204,-1.6992569394491026
-0.006969155538790295,-0.7533630178494155,-0.1980593466232965,-0.2985804240158314,4,0,0,1,1,2,1,-6.129340825601324,-1.4600560014833996,-1.551649117221175
0.1314840521418028,-0.9693788267461891,0.5611454516418799,-0.276785363149221,7,11,6,1,2,2,1,-5.726089113967373,1.8506382416276528,1.860292581272525
0.2564131941860879,-0.7572561509027607,0.9718683372498356,0.5613641493757247,15,8,6,1,3,1,1,-4.325923745185244,0.8370277517012596,0.7683651871366786
0.0023254629149807027,-0.23245508404518156,0.9441586709491143,-0.6816818320123403,11,10,7,2,2,1,1,-7.902174911584085,1.9735561297010262,2.0495785766614194
0.8395851435588726,-0.8103016134936878,0.0882520039262018,0.4810190424366372,15,2,1,0,3,1,2,-5.7564811560636935,-0.7463559636506912,-0.9306382644519269
-0.9788967263681989,-0.8171474622765815,0.11367738938048211,0.7837462600168197,14,15,10,3,1,1,2,-7.3871756736692005,2.043307885294079,2.113937444295776
0.0997538423124209,0.23916518565417366,0.32698069025742016,0.6725826262049199,0,15,9,2,1,2,1,-2.9303337115638968,2.561894710002579,2.5090727652243006
-0.6188479069656123,-0.07592131432088878,0.8060557469856233,-0.8982931527283577,5,10,10,3,3,1,1,-3.0314560391629737,2.341215971721854,2.2676838795447236
-0.2999862630536425,0.8567451039615837,-0.8687478236443649,0.09882366412192911,1,11,6,3,0,2,2,-2.9809263905457386,2.5052409151958432,2.4604211364301567
0.21358579164267355,0.6989398031673246,0.08240753154259672,0.6077197724976453,15,10,0,2,3,1,2,-8.938614896153373,0.3169552773463778,0.4583280111703774
0.13762547286774574,0.7354463056101848,-0.1357675263961413,0.9331815404466335,1,8,7,2,2,2,1,-2.567151898721746,2.066989858394564,1.9331399885776759
0.4357411611038571,0.9852510969057404,0.39667594255880534,-0.412411058691345,13,6,13,3,1,2,2,-7.377552243614443,2.4907535020172173,2.644049631357596
0.5658472285151448,-0.11469030347913378,-0.029466515314756858,0.5558188134970736,5,7,5,0,2,2,2,-4.511003131417595,0.2917978884432364,0.2083771150362153
-0.2742683660097931,0.2021823347926055,0.6972131037975595,0.7772842276730345,13,3,5,3,0,1,1,-10.033929460077147,-0.2296353922912734,-0.17223450696498638
0.8668262540469096,0.44706914666217723,0.15437335244661776,0.29544010884122396,9,5,7,2,0,1,1,-6.446639988754687,0.9910487127830827,0.9694356176189061
-0.8465532010879544,-0.14740456519314815,-0.11532908389956908,0.3373417697957859,8,2,10,3,1,1,1,-8.153881647971577,-0.9191591323963936,-0.9638035318076339
-0.9248675409120388,0.43436289409351536,0.07618932824222258,0.017411968432533342,9,13,6,3,3,1,2,-5.327125891624758,1.8122919693197954,1.8194293696932482
0.5248890438782001,0.8006244791489818,0.3296359814325418,-0.7895608895236605,3,14,5,2,2,2,2,-4.095285371504371,0.4197142255234585,0.33661777905026075
-0.8538298179476995,-0.45266723015708465,0.9600109263936338,0.19251715046540419,12,15,10,2,3,1,2,-7.424156945929428,2.5601896586859114,2.6943454220154592
-0.702382570963648,0.5517445790882534,-0.10643264698357702,-0.1049995043791434,8,8,1,0,0,1,1,-7.473130743390986,-0.3526618428880371,-0.2825547894745845
-0.8702014409231811,-0.06854884466500488,-0.5195099630713922,-0.06039135710263688,12,1,11,3,2,1,1,-11.70252167571612,-1.985877141221838,-1.9649418923034916
0.007027022595993193,-0.8797828878432083,0.8318699250223074,0.23090284076881207,6,7,15,3,1,1,1,-5.126726067529289,2.1502346878813534,2.2002118893121727
-0.921164829759274,0.48261741670152447,0.6552205226983066,0.9357291319027106,10,5,4,0,3,1,1,-7.482817595536611,-0.4483383227912285,-0.44155743133291486
0.29119174549961735,0.7841177204193881,0.46575490576779677,0.016710975129184513,13,12,6,0,2,2,2,-8.371996332912412,1.6327985874927289,1.7571966661203726
-0.8237155132184157,-0.17266895283358608,0.500321665909202,0.386801706858088,9,11,15,1,1,1,2,-4.792121308211264,2.272350204873199,2.2994852332235314
-0.11270850240285535,0.837494609608503,-0.11925155394957865,0.0975597185260233,13,12,1,3,3,1,2,-8.835938611804014,0.5017910393585886,0.6714228484614706
0.7771985608743048,-0.3418524410785442,-0.37082473317186704,0.024177153397327844,8,3,9,2,3,2,2,-7.517107171696137,-0.6079646734961928,-0.6369487913492482
-0.6209619135252464,-0.7487687736875281,-0.3779859926582252,0.7718442288868501,15,8,6,1,2,2,2,-8.075367971308877,1.551834162206059,1.6479612318368217
0.9767411334431422,-0.06944493744815339,-0.8835243383594495,-0.4754513563700302,5,8,13,0,1,2,2,-2.8849532002587,2.20556671677305,2.1175333592803764
0.5688113312168002,-0.01420742883079451,-0.6382509511493273,0.4695236227106887,9,7,8,3,0,2,2,-4.796838283768481,2.769661782418984,2.7505376071922987
0.12428950765517,0.1054077800910802,-0.7705160833236162,-0.7477246839676959,15,5,13,1,3,2,1,-7.287842282210234,1.2288289614903871,1.293484443320018
0.31363046217689794,-0.6035874695289607,-0.7119935521603558,0.9989357884051604,5,7,0,2,2,2,2,-4.574607986623617,0.5835806933522188,0.5002406086287172
0.6821923412322028,0.9936985685628799,-0.13931365262185502,-0.359402515006515,13,7,6,1,0,1,1,-8.242520235387524,1.4315395292726474,1.519078244340257
-0.5392098569708712,0.37040290753973215,0.9637942800704913,0.3822117401077023,13,0,10,1,2,2,2,-11.874096904891267,-2.266293712777077,-2.1955922211301684
-0.889280366123181,0.07624202007962633,-0.8588998725802108,0.8680659822612786,3,14,6,3,1,1,2,-4.453846009444064,0.402388312442423,0.22612914005253965
0.5929035390756188,0.09412598183688425,0.2999041963317781,0.5075364040901047,0,7,7,1,3,1,2,-9.186023275690538,0.742606402369645,0.8404397049598773
0.1849869583528101,-0.035013878944674115,0.24515079566556341,-0.9799060378903368,5,15,7,3,1,2,2,-3.0662156180297235,1.8477944860502251,1.732782446843666
0.6734593722875717,-0.6726486725405443,-0.4460907637507803,-0.868403564409522,6,13,6,0,0,2,1,-6.004174725381775,1.2172195764309406,1.3381110376149876
-0.7387312368852805,-0.2563264308671611,-0.9483220555599776,-0.5564410161329072,0,12,13,2,0,1,2,-6.811848205663085,2.048204241398683,2.1494749408921217
0.6822146178777402,-0.9280684875731744,0.3167991907540837,-0.4264662448842327,11,8,12,2,2,2,1,-7.186192803840879,2.5933837286476815,2.7712325347989752
-0.8953342853986743,0.565697235973315,0.6910216216811209,0.5981642915439089,14,12,15,1,0,1,2,-7.486765166990678,1.2473743664494656,1.3035071370592788
-0.5811646583562915,0.07416691118020702,0.4744384471426095,0.254628274020525,12,1,12,3,2,1,1,-11.684094479363637,-1.9016462951793698,-1.8137017831408397
0.9971216131712572,-0.9503655771097017,0.6704881203177313,-0.2692663168986944,12,4,1,0,1,1,2,-10.090354035283626,-0.32434223455704997,-0.24885154379200997
-0.3477878867224131,-0.5591242302147721,0.8505763895863103,0.7359332840042623,10,12,10,2,1,1,2,-4.534306291580587,2.9553084089571353,2.9571700757302595
-0.6230002944088777,0.6099336677633707,0.9346562227069395,-0.46280213417080507,6,8,8,0,2,1,1,-6.7782921708577994,0.7883143179800224,0.8704876961957289
-0.5186368205482292,0.48720503512123536,0.5005436589435435,-0.3654220324481894,4,3,0,3,2,2,1,-5.342294573888707,-0.3153739034868932,-0.43052057541893113
0.4260285837234816,-0.2674272275869556,-0.8941281288623635,0.5098650795701007,4,9,4,0,1,1,1,-7.521077540641208,-0.45013678149367986,-0.8794174503815324
-0.19327138994729354,0.35294428698482205,-0.6201344675392817,0.6374936207683832,4,12,5,0,2,1,2,-4.475312814460485,0.39681179881740086,0.2556872382778386
0.124221765246459,-0.9882705442256774,-0.8429802630927803,0.7625161355260233,4,13,15,1,3,2,2,-2.688753595544192,1.634831705673195,1.5244031708984849
-0.24754124327761784,0.8511660183805436,0.006087495114042829,0.32422365161635835,1,14,5,3,1,2,2,-6.843336211030658,1.5787400184724532,1.6537939380964102
-0.17939255625467587,-0.05859800101787682,-0.9017032193096459,-0.6178757213072836,10,8,15,1,3,1,1,-5.069394551282012,2.0345894638282465,2.1025794608114152
0.23248129866122458,-0.034242931768312834,-0.2193484414768907,0.818125085793463,11,11,11,0,2,1,2,-7.451091830762402,2.1394744551704634,2.320080138705046
0.06696041748956572,0.19278719938492306,-0.2679434685069695,0.6142140406390255,8,1,9,1,2,2,2,-8.733298984803623,-1.6602373906135481,-1.5995084661986656
0.7992011895264717,0.5638651595764177,-0.6092820783027832,-0.8265027289972369,8,12,4,1,0,2,2,-5.7583971048082985,1.3854266899233236,1.3802761578187641
0.4569878676948804,-0.6006605239187066,-0.2574581589892124,0.0033983320128496697,2,7,15,1,0,2,2,-4.2278381526760205,1.099295072613782,0.9962345962117141
0.558966033769057,0.5343414368981216,0.9453774865221707,-0.4283171026731811,5,10,11,1,1,1,1,-2.554916082405892,2.565336097461264,2.5077757599374944
-0.17596452209668723,-0.7232048280637509,0.33153048053073464,0.04934461337124452,9,7,7,0,3,1,1,-6.808019210553972,0.33899056339075956,0.3731606851363865
-0.48825491837557444,-0.18584644124203953,0.3553630822353966,-0.5465315462032772,10,14,5,2,3,1,1,-6.011522326864844,1.3496312171849,1.385118651858611
-0.17880260552346683,0.7971938211379401,0.7925134329431578,0.3714255376493618,1,1,6,2,1,2,2,-9.966751982962098,-1.5360093278564908,-1.5265672666201597
-0.18251247438294427,-0.14216208101257943,0.1711225869948938,0.04234744982707506,6,5,13,1,0,1,1,-10.429149776796102,1.3920453683674385,1.847315872111474
0.14456762908400234,-0.11629258381787211,-0.30656247752817767,0.49290425771422797,6,4,7,3,2,2,2,-6.959501479374727,0.0920428460549816,0.11527235458155244
-0.2108977414372537,0.5853851456987558,-0.44171173355539106,0.292730224247312,3,4,10,3,3,1,1,-5.279360154044981,-0.4979922703437973,-0.6377544008950293
0.7174899370591603,0.26756656949457525,-0.49359767326004667,0.11059165065636267,15,5,13,0,0,1,1,-7.6897649577639,1.4530618827930364,1.520507291139791
-0.9647096796427883,0.0340125664194173,0.05914536142534965,-0.19823572974417925,9,11,12,2,2,2,2,-3.9623161263499114,2.9422564175198676,3.005494259328771
0.5802627474522166,-0.5644383964648629,0.3540756297640204,0.6064242464881864,15,9,15,1,2,1,2,-7.432367427835076,2.225723715577422,2.390261110222348
0.22008669091550304,-0.23503107883481134,-0.39095362169723336,-0.9502809681684117,6,3,10,0,1,2,2,-7.279201899899683,0.07423437752409541,0.027664078963540117
0.6359269886983072,0.8598435262913295,0.0901668257197803,0.3229324106473037,7,12,3,0,0,2,2,-6.462074258240912,0.4914091063946292,0.5421035885128074
-0.5634536024370125,-0.7390971801127639,-0.9748443750276092,-0.6920735226669923,15,13,14,2,3,1,2,-6.622585387143119,2.495067851311384,2.541685363754328
0.5445351136750116,-0.8489458279482263,0.6551624349614042,-0.14466182835166186,0,15,9,1,1,2,1,-5.538437670754557,2.2938980050816875,2.362146809582942
0.09936922731315656,0.7155282915720589,-0.05179584831546613,-0.9917875942051031,10,8,9,3,3,2,1,-4.9847423075478074,2.40996961596566,2.489561560480436
0.12632877690790978,0.8875482406896322,-0.9923394189993548,-0.5237503134920025,1,15,0,1,2,1,2,-4.877917480526427,0.11088032762416432,-0.010912964874490283
0.278590945330915,0.7069311064051063,0.47474594406134263,0.7644114744539812,8,11,14,2,2,1,1,-5.143559258239572,2.4961674404114715,2.5552853142347307
-0.42519493230903493,0.11575836715577115,-0.3913848163582714,-0.8270849857596954,6,11,8,2,0,2,1,-4.665891353049997,2.844886298534807,2.8593997691323683
0.8303342759491099,-0.06958913375665787,-0.8736234414509676,0.1963749998770572,11,5,4,2,1,1,2,-8.854910498308765,0.4417103033821724,0.4880852342433671
0.8115135812728957,0.9501743394153626,-0.5354206918070947,0.7625950912281834,9,3,15,0,3,2,2,-7.67979474612328,-0.03995377764234569,-0.017792384301591857
-0.9002708470116423,0.20680842444049197,0.6135562850126279,-0.6861654559255457,4,12,14,1,1,2,1,-3.4308155021234863,1.5498353061359664,1.4728253293816416
-0.28996946772750665,-0.03619966578004519,0.006267109496639556,-0.36812835522872644,12,3,9,2,0,2,2,-8.142947753202034,1.1826025083316167,1.2370532206766176
0.7237606622365145,0.12856700346686378,-0.1794143941121069,-0.3340867712571636,3,0,12,0,0,2,1,-6.002812211706001,-1.0535685437023425,-1.1817209772841917
-0.42884076752272726,0.9232228845088937,-0.3743107439886637,-0.8039109237781203,0,1,12,1,2,2,2,-11.360316689695527,-1.5719908802576843,-1.4232676036731664
-0.2695441474862361,0.0708266710229355,0.5767990618898251,0.6362083366434967,8,9,7,0,0,1,2,-5.631118579081124,1.5824509912592353,1.6269614615054273
0.547990174588018,-0.8958551875574605,-0.9743567009787883,0.5910887838532961,8,1,4,0,3,2,2,-9.53192997833453,-2.0861884323975786,-2.1990804311260033
0.8714985230491008,0.19522638186492092,0.6188549769256297,0.6003052967835012,1,10,9,1,1,2,2,-6.884309170165786,2.885640890484665,2.9670212739159356
0.6222091326106363,-0.6055146676659664,-0.5729250442320972,0.35218606832915356,4,7,15,1,0,1,1,-3.479028473110537,1.2876444705539996,1.2384151088697062
-0.35361150028524513,0.8703171447532423,-0.27335485582755203,-0.2194241826737271,5,10,10,0,2,2,2,-2.833082340143332,2.315261461365109,2.23561686210335
0.8294986574553207,-0.6660996419310616,-0.7576890774780292,-0.8291830343834694,8,13,2,2,1,1,2,-6.427903655983148,0.68397042526628,0.7021498418047938
0.015018188938662913,-0.19749483359254394,0.7101567719393762,-0.13616293770834242,6,0,2,0,2,1,2,-9.718327448675614,-2.1983478535482655,-2.2884651862203484
-0.3459864630077958,0.2559174706858156,-0.4496195764530486,0.8191733901075546,15,6,9,3,1,1,1,-6.889141469945206,1.5736351790588154,1.6952599199533738
0.6291304242270055,-0.5321543584412303,-0.5987358197068531,0.4302735536223512,8,1,1,3,0,2,1,-8.082700551793613,-0.8373577087916518,-0.8320740262774193
0.006145200543218099,-0.8341708372110377,0.24000266695481676,-0.31955401109748593,7,10,8,3,1,2,2,-4.440326294209891,2.895357966562945,2.904801216753567
-0.028738531935748934,0.4083511123893797,-0.9404189919347556,-0.9804412393884763,9,6,3,2,1,2,1,-6.453370616887014,0.8521531474436224,0.8603497790907806
0.8634628495076493,-0.5862562491554244,-0.2835619175138544,-0.7012012230924554,1,10,12,0,2,1,2,-2.8687018762907215,2.1964665810201183,2.141741310369001
0.6697988567287829,0.5117727591356327,-0.03319552695399164,-0.7767281412078768,7,9,9,3,1,2,1,-4.971436731854737,2.880430736137363,2.9209918110677093
-0.5405674326335366,-0.6008567682081225,-0.9244309868086407,0.28673945013952107,2,11,14,1,0,2,1,-4.241018610590471,0.5786614093000577,0.5517028604489937
0.6023281343503173,-0.24564241643151297,0.8066720130454104,-0.8606186065397607,15,10,3,2,0,1,2,-7.306790716778041,1.0451405103958753,1.0781618505071127
-0.6544853634378254,-0.24126880359162683,0.8216684539795076,0.23069568125714857,14,13,11,3,3,1,1,-7.7326261827241245,2.8915846949463693,2.8908198899541295
0.7010233039541334,0.7556946220331284,0.09885722457703205,0.31235807244537406,3,11,8,0,3,2,2,-3.8288012958235345,0.7982109339194001,0.67572009846501
-0.3588735512781509,-0.812959752804181,-0.1457751071613318,-0.742491125263889,2,0,12,0,1,2,1,-7.158729498310971,-1.901665459503551,-2.0000968213966783
-0.23454161736445744,0.5143782393639389,-0.3887030063276331,0.18596540193486422,13,12,15,3,2,2,1,-7.226994597737307,2.216320430529445,2.3358392128971124
0.5265898239945632,-0.7269939758328356,-0.5426584972307933,0.7649902101362729,15,15,1,0,3,1,2,-5.175195491290023,0.049133894170228905,-0.025559515264745813
-0.8137856869832198,-0.06371611625852847,0.7750838154528275,0.28253141851373953,10,4,0,2,1,1,1,-7.3218409374199345,0.36209485849200634,0.31700134233874305
0.0626799064732182,-0.20056089805114485,0.9074072529834158,0.28422047005104223,14,11,13,2,1,2,1,-2.408518441306581,2.8838555635080754,2.813603854863505
0.700858975357856,-0.17134597195958468,-0.7752279013554786,-0.8487392723309011,15,5,13,3,0,2,2,-6.872972261820913,2.4315890959211517,2.574058496725614
-0.12790605176284187,0.49734435050198167,0.6558499090906249,0.5424861480663561,8,2,1,1,3,1,2,-7.937169237043724,-0.5518651694424564,-0.5511036394389763
-0.2946177596605306,-0.3485955768445954,-0.05484829391228874,0.754814690790294,12,8,7,3,1,2,1,-7.597965058805099,2.3357383543562036,2.5169653320089784
0.8938057989210337,-0.5185748286729865,-0.5201021925527374,-0.8332418924624809,13,3,1,2,0,2,1,-9.861255217670198,0.006888468900520047,0.11512356093080794
0.41151810207396977,0.6416804734097019,-0.5273145133435808,0.32270027975399085,10,0,4,2,2,1,2,-9.920777130549979,-2.4366031886163646,-2.47181450691663
-0.24637874445157504,0.06710886710715891,-0.9995179906297309,-0.5175113279239443,3,4,2,0,1,1,1,-5.583568217639738,-1.122237556956755,-1.2116830268605838
0.21332305955173547,0.4182543829718748,-0.9578844328873599,-0.9271491133965597,12,11,10,2,3,2,1,-6.888436746377157,2.83757455688715,2.9562015488972433
0.10138108938958923,0.6335867391486949,0.9191842952184679,0.5853249535032341,7,6,12,2,2,2,2,-4.866014458231279,2.257302893678887,2.2599876147643037
0.2337695119303631,-0.9941765643324225,-0.9811602880551094,0.6175859463853879,3,3,13,0,0,2,1,-4.670046306423209,0.30729238183401214,0.17886292388685826
0.6722372310900853,-0.47006587688911394,-0.10273481676453167,0.07538425718194297,3,8,11,0,0,1,2,-4.243144067574846,1.049950671131831,0.9021734661080132
-0.9640237368552247,0.8655425598121895,-0.8433458897015631,0.37643783881547166,15,0,13,0,0,1,1,-10.673929593432401,-1.9675315739311425,-1.9118338928067002
0.7565049354646931,0.05451029990135425,0.8597409645877581,-0.032406206834407314,5,13,1,3,0,2,2,-4.42623313325332,0.5530866114856197,0.45289331964019836
0.11182403414864073,-0.1920474333938329,-0.07976563359334898,-0.9696516019071566,14,11,15,1,0,2,1,-8.357343615840337,1.750557764308515,1.8869265651169154
0.20191438999499445,-0.9314041973933767,-0.004867833222548246,-0.6903146367595452,2,6,0,3,3,1,2,-5.834720221069835,-0.7872836462063172,-0.9594379846846073
0.9459232699040832,-0.5570982172535099,0.6112165776286294,-0.883449396878851,14,15,0,0,1,1,1,-9.85009293623958,-0.5480166639097169,-0.4091578454818711
-0.32878151151819734,0.5302131832662618,-0.13446583658361266,-0.0316310033548064,11,2,7,0,3,1,1,-11.901645240012849,-2.0945483564079863,-2.0200730401395846
-0.43399872914184456,-0.9240480648607869,0.9891883744438803,-0.036027626347188146,15,11,0,0,2,2,2,-7.907685514287095,0.0005227905598656454,0.042037186178848274
0.18496598780319284,0.6711434101812974,-0.9126781425739829,-0.5267337370599823,0,5,7,3,0,2,2,-8.871803189180865,1.4572823727336057,1.6340289566464772
0.9923273863405264,-0.6175789645065164,-0.37451776762319966,-0.027911603030691623,8,9,9,3,0,1,2,-4.867012969956464,2.8175088548592737,2.892791708594293
0.440666738331986,0.8365700707599155,-0.1839190767943668,-0.6174452579252059,3,4,7,3,3,1,1,-5.4553312762028705,-0.7626712230286348,-0.8543545353405686
-0.9784032152209761,0.4020225341900814,-0.7734604938706284,0.5457611549270363,7,11,5,3,2,2,2,-5.5665582824423,1.8111723107586088,1.8359795998017046
-0.036010164534265865,-0.8590786446660834,-0.44371271910217835,-0.3509867016621053,10,1,6,1,1,2,2,-8.636818626713099,-1.3157620302886224,-1.3852578991281284
0.054294588598361004,0.5279263926512359,-0.9898423740485456,0.8355172852703214,12,8,14,2,0,1,2,-7.243535410170781,2.5430182784963593,2.6538391795866163
0.8915529944926943,-0.7348518450310353,0.5493458743635966,-0.47036735644336236,15,8,2,2,3,2,2,-4.894416183660812,0.8671346560139873,0.7712181647696461
0.011312714860438833,-0.845711251827878,-0.38760815903583756,0.31125882422863493,11,14,4,1,1,2,1,-8.533370983140788,1.124081320229313,1.2157454747728973
0.645520486064664,0.036647846079646884,-0.07638703687596271,-0.3711317883771892,4,3,1,1,1,2,2,-5.442492119605957,-0.611715452455448,-0.7589162484247096
-0.0008670732481343979,-0.12298396660206001,0.22204682308384904,0.24838414579254087,10,5,13,3,1,2,1,-5.182536296945021,2.2368164267662753,2.3308768449128463
-0.03397177431209908,0.7736630789379184,-0.24330483663470615,0.4994514935670866,2,7,9,0,3,2,2,-4.517564464919856,0.304145595859075,0.23134535789116178
-0.08780094667481664,-0.2044532969379207,-0.35058933148347204,0.9628951908582586,12,12,10,0,3,2,1,-7.372791662248136,2.2612823701619478,2.435729839603125
0.8444466363097203,0.18513636552965362,-0.24015141807597096,0.0038711615617212924,9,7,2,2,0,2,2,-6.399085267752098,1.0100989654847061,1.0476601066766946
0.5150967862667426,0.6195408077945246,0.773230977978711,-0.47392764492213946,4,2,14,3,1,2,1,-4.827763054559724,-0.02684533740049102,-0.1075225856377135
-0.2619645351776545,-0.7289662528784919,0.036799253266130316,-0.7747815413015586,8,2,13,0,2,1,1,-8.526023592013516,-1.3717714242321224,-1.4136335942185023
0.5206233022088478,-0.1593333811363149,0.8871062912988188,0.805067765277151,6,15,12,3,1,2,1,-4.985013944237164,1.6516747385979464,1.6538235134808796
0.22331135129202817,0.13149461310229182,0.42940463276451535,0.8754092307587353,10,14,8,2,1,1,1,-5.117776078233429,2.2683086451660075,2.3071877200330557
0.08151500377471277,0.9359395935399111,-0.4896355424515386,0.7169405051965259,9,3,0,1,3,2,1,-6.903605108520542,0.04716806503479883,0.025980791149226967
-0.9813794184752926,-0.1152125185036128,-0.9078616606490648,0.0877558423222351,14,11,11,0,2,2,1,-8.093054233022848,2.239453595512031,2.2929913302661835
-0.6708437105729943,0.5073610310859809,0.9362244728122331,0.5591057375905235,15,6,3,1,3,1,1,-4.3265643596811865,0.23414375973296134,0.10117015220506503
-0.9058776042461052,0.3370933902279707,0.7255415549184512,-0.6741946910452119,7,3,12,0,0,1,2,-6.640194557011394,0.2950177419712153,0.25455015091960714
0.8588151321404138,0.25684565783534574,-0.21010962795707577,-0.4919379644020281,7,14,9,3,0,1,1,-5.392980834742083,2.1932357388399764,2.222798666416685
-0.4874152492615649,-0.6191730079501796,0.33990698171843614,-0.9991969119493203,7,14,5,0,2,1,2,-6.554459621716485,0.7257978131446131,0.7403434220134959
-0.10409260563762879,-0.10872239835567621,0.7912883061276699,-0.7476938074243664,15,1,15,2,1,2,2,-10.832109469469845,-0.6880415580367804,-0.5136663113766042
0.7500173994879404,-0.3970876271786641,-0.8108873104512235,0.5167695431798356,14,0,5,0,1,1,1,-12.183405673777408,-2.6896771633715475,-2.736301562984902
0.7620081696294156,0.054991889116523085,0.64967431879148,0.7132246724498521,15,7,0,2,3,1,2,-9.317164638807522,0.40498348393963923,0.5698873560415252
0.444747015265597,-0.8440122671811818,-0.7877399613819611,-0.0144373082700886,15,9,9,2,0,1,2,-5.630019664128038,2.8200158679862852,2.8841068541634014
-0.30189515107689724,0.9324514514116409,0.6032389719640672,0.2608352367627087,13,3,12,0,0,2,2,-8.437397722898073,1.1807977498631625,1.343621269135574
0.8274549880129185,0.6659882771060008,-0.4048585671183691,0.5785813093542094,1,4,13,1,2,1,2,-9.586914523431613,0.369678237748826,0.44066516962873054
-0.47197430785621397,-0.9892029156326452,0.33700980230196564,0.9452532088651051,15,13,1,0,3,2,1,-9.145278702710005,-0.12686364591610866,-0.09144841632951589
-0.5080005193864097,0.06417364787602264,-0.03528758283449407,0.4057328881002027,13,2,10,1,1,1,2,-10.592760482769089,-0.7626405871037036,-0.6944107444549197
-0.5273268194624976,-0.8042859945670999,0.15231865965193236,0.10735566707886668,10,12,2,0,0,2,1,-7.348755343545894,0.014114549367863294,0.050940286253506495
-0.5318844499650017,-0.9004379969539125,-0.46299984760500923,0.3084715598906358,14,10,15,3,3,2,2,-2.899975787901856,2.598332255939407,2.626351412099443
-0.3003932909768412,-0.150342933646199,-0.7436297794018043,-0.7541562400020545,5,5,4,2,3,1,1,-5.300719235823647,-0.3586866901509725,-0.4801844734834457
-0.34135744503499144,-0.9155990628374031,-0.0074097489987206,0.08892266429833717,9,8,3,2,1,1,1,-6.27633304682682,0.9332609231592637,0.9360172249601968
0.4334371715352838,0.4119808059239869,-0.5316018804238196,-0.46073120156159164,11,3,10,0,1,1,2,-10.277313371179652,-0.3019908634490938,-0.20105568110440192
-0.2535852617897463,-0.013505013948028388,0.1582596080700982,-0.6218446924433023,15,10,1,1,3,2,1,-6.775087989909276,0.383860216648576,0.4010507141376623
-0.1549212395522903,-0.4033245128250025,-0.4739483285144319,-0.6727831583125756,13,3,12,2,2,1,1,-10.00519540380396,-0.3193043780303338,-0.4405249000823021
-0.1380338743054832,-0.6504265699096841,0.9742001718482332,0.12230042487034876,1,1,10,2,0,2,2,-6.67928540215754,-0.5345364603691632,-0.598038331452603
-0.9515879111549403,-0.30279506111430865,0.44360084309971204,-0.8398209806576775,15,13,13,2,1,2,1,-6.9282861230592125,2.272710838755945,2.3744931464973926
-0.8767840294150615,-0.6750031690511171,0.7900677177068738,0.37204844787178204,0,8,1,0,2,2,1,-4.395590471255369,-0.11299166396211545,-0.3085844088410727
-0.06191990666807423,0.008849492126873804,0.1701556327464322,0.02634003266112872,2,9,7,2,0,1,1,-9.758875629918531,0.16462328203141646,0.06869196568446695
-0.1516298885080476,-0.10662255651067021,-0.4917054397443712,0.6502697513228382,4,3,1,2,3,1,1,-5.862158336975908,-0.7516150250623866,-0.7780324374537027
-0.6140319841219428,-0.7676388514918218,0.2325080811416249,-0.11228801771886121,3,9,11,0,3,1,1,-4.2299900525915,0.7152294574182471,0.5986888072151575
-0.2645829837449136,-0.7987600455548198,-0.3807363799943084,0.32746872138787686,7,6,1,0,2,2,1,-7.518858446096103,-0.29025208515626855,-0.3071438651629869
-0.13667957171243317,0.6351306590891939,0.6858999862782142,0.040912184278766084,2,12,8,0,3,1,1,-4.718101119208124,0.3390431247028913,0.2287418486326443
0.27852576636272564,-0.8497140936448269,-0.7315951473472995,0.28951345318018573,5,15,2,2,0,1,1,-5.110060782859061,0.16010242624849635,0.04976965402933292
-0.6635778151329168,0.6671482192914735,-0.6097823599515799,0.785222656088294,9,2,5,3,2,1,1,-8.60703053456483,-1.363752014643752,-1.3754754677785117
0.9978093995261534,0.215525537486849,-0.1905882513416597,-0.5495857995675968,2,13,0,1,1,1,1,-5.89960731030832,-0.8844434108740771,-1.0287997634504809
-0.919750759477981,0.802893659076759,0.11485855852863947,0.7369523024055391,11,6,2,1,2,1,1,-9.387189486149417,0.37021391932810205,0.5333364032905115
0.6358083536648789,-0.9232722772885977,0.7415943446762263,0.025499799587859195,13,0,12,3,1,2,2,-10.714086418930943,-1.4405025853044229,-1.4241737472542622
0.08836629795360351,-0.9839837186524343,-0.809812704578541,-0.8915765115880139,0,11,2,2,0,2,1,-5.068046213192567,0.9674345399362009,0.8825017524382293
0.35732018765379414,-0.15820694248154799,0.9228351556931467,0.1985550356471837,11,6,7,2,1,1,1,-8.363199451074436,1.2484481792273925,1.374393433230259
-0.6594816957491281,-0.4565849622918141,-0.5745460677394538,0.20717157531641117,0,4,0,3,0,2,1,-5.34499172425416,0.3201519780569208,0.2536115090284335


==> images/aggregation/artificial/aggregation_evaluation_results3_6_6.csv <==
c1,c2,c3,c4,t1,t2,t3,t4,t5,t6,t7,y_min,y_avg,y_aggregation
-0.250919762305275,0.9014286128198323,0.4639878836228102,0.1973169683940732,8,9,2,2,2,1,2,-6.705239400538672,0.8611851131232854,0.965216377349785
-0.3325827777219563,-0.7142663641561184,0.30177694589770576,-0.8871768419457995,9,11,13,1,1,2,2,-4.358016041481603,2.744324349727615,2.8498744222357657
-0.6331909802931324,-0.39151551408092455,0.04951286326447568,-0.13610996271576847,2,10,10,2,1,2,2,-3.598307848990529,1.533508168520379,1.5300503642596623
0.9475110376829183,-0.5344573191393915,-0.8187871309343584,0.2367720186661746,13,6,3,3,0,1,1,-9.182650569086709,0.6806796799409738,0.8603173155764421
0.21508970380287673,-0.6589517526254169,-0.869896814029441,0.8977710745066665,13,13,1,1,0,2,1,-11.495658420367526,-0.0008360906497860772,0.5603128990085575
-0.538212348755702,-0.5179490679479766,0.36652703765091643,0.21999331556524182,9,14,2,1,0,2,2,-6.715476339206824,0.6666733104265092,0.7569518305226034
0.32504456870796394,-0.3765778478211781,0.040136042355621626,0.0934205586865593,7,12,14,1,1,2,2,-5.065514866308643,2.1808085219017217,2.2569034723196606
-0.20969952799637115,0.8533177315875884,0.45454399171284177,-0.34691846238832924,8,11,8,1,3,1,2,-5.231677691077713,2.132931617458401,2.232038084433437
0.49464022027476173,0.07938426477815952,0.17350233132769644,0.930510614528276,13,11,12,0,0,1,1,-7.4698205568339935,1.7824592689486234,2.0870110240923667
-0.8508987126404584,0.9737738732010346,0.5444895385933148,-0.6025686369316552,9,14,10,2,0,2,1,-4.509624428718798,2.5975098955598335,2.6601515050288023
0.5803510810624113,0.21191994956202276,0.8526017570266979,0.3021540510038889,13,6,8,3,3,2,1,-7.731016346554054,1.4019332638385984,1.556513186949727
-0.8728832994279527,-0.3780353565686756,-0.3496333559465059,0.45921235667612814,9,5,10,2,0,1,1,-5.33662954535153,1.795099752569476,1.8652738801701167
0.9434241907782075,0.6978276485321677,0.4434590423297464,-0.5280301605020885,8,10,8,2,2,2,2,-4.408916896262935,2.7462250636399044,2.8308550790422435
-0.12132699626845977,-0.5965615953292076,0.7915271913470387,-0.0492595536357765,5,13,4,2,2,1,1,-3.9082013052979057,1.0445080862825513,1.0385806903652897
0.5111022770860973,-0.5424036690167551,-0.846040180342414,-0.42049709417246395,7,11,1,1,0,2,1,-6.855340776761202,0.38261436923377634,0.49125661107278384
-0.7890114803394588,-0.08693085903417952,-0.5631191255663328,-0.16698010425926757,12,15,9,2,3,1,1,-7.5196525992579355,2.3249551937018347,2.497936040010655
0.8136568830915081,-0.45573550123072937,0.29538024108272465,-0.9989592460093684,10,2,6,1,3,1,1,-9.139557317475472,-1.8404160014955977,-1.7545966460439992
-0.030340057282033595,0.3848720657805407,-0.46117533240295705,-0.5117489555044517,12,5,15,3,3,1,2,-8.180180048229667,1.1706329426984137,1.3167510581887847
-0.27274079524141204,0.9435641654419213,0.9248945898842225,-0.4964354083492717,3,2,0,0,0,2,1,-5.993740571995441,-1.3234442637662653,-1.3470859015107524
-0.46643797144943,0.9532299116653058,-0.17792597336353744,-0.9338985341989032,2,0,2,1,1,1,2,-7.0504691478450185,-1.995100727760034,-2.019063550423301
-0.10443367085381672,0.1057861781426559,0.18539344775878708,-0.8382933473345695,9,10,0,2,1,2,1,-6.786355865512852,0.48167892669313683,0.5610272897967806
0.26461166118715895,0.2670594215217894,0.07154936814951696,-0.8194204598911834,2,8,11,2,1,2,1,-4.049138453423652,1.3886234986190276,1.3895373642501785
0.7167176096274397,-0.3480821895962305,-0.5595179048689034,0.42229906487603563,4,3,15,2,3,1,1,-5.422009434619381,-0.4576926956882266,-0.4666625492424413
-0.20485595782495536,0.03550270105496023,0.675420211814656,0.35138023407856145,10,8,1,2,2,2,2,-6.427808501821602,0.8268389238250662,0.9141042607109922
-0.4841167445696888,0.3199680920683581,0.6344444004024317,0.11040162319892466,13,0,1,0,3,2,2,-11.389657894592618,-1.881009303307661,-1.6993578531790028
0.11658690721419518,0.7652726863786794,-0.6225857833172412,-0.44225729481563625,4,15,15,2,3,2,2,-3.6356632806030778,1.2025140772371359,1.161316528027055
0.5597510917152477,0.2840632923085755,-0.8317200700099023,-0.6767425718107725,7,7,3,1,2,2,2,-6.477050077440036,0.8344048861750378,0.9238459768521314
0.8802668849155568,0.9473276735106346,-0.4321580505250686,-0.3892722793112131,3,5,2,3,0,1,2,-5.537189652846599,-0.605673798384677,-0.636939107543337
0.4243584426950717,-0.5255018250063999,-0.34920060368146455,0.4929828102360483,9,6,2,0,3,1,2,-7.295536001689515,0.10203569886349978,0.2015144782371964
-0.812650464343815,-0.26456839388113296,-0.4695952646365491,-0.5120207132418328,7,5,12,2,1,2,1,-5.4575876871444535,2.057634197850556,2.154030957027947
-0.1312112689791427,-0.2998431846106486,0.2902067240611297,0.3378481193261993,2,4,11,0,3,1,2,-5.552497940596214,-0.8101080190667236,-0.8225941494023428
-0.9513680671370923,0.29094459181433563,-0.6457786411859021,0.8809171687058286,6,5,2,3,0,1,2,-6.888265627712457,0.24058899362018463,0.32932978616991904
-0.3384993906589726,0.10552993367097985,0.14458493834167663,0.9606631674320913,5,14,12,0,3,1,1,-3.291740590219877,2.108844595062814,2.097251536904101
-0.36615598968744467,-0.661014506627815,0.11360252491670031,0.8723095483215619,11,2,7,1,3,2,2,-10.911533503919568,-1.4035224291599495,-1.2265472478273292
0.3422870336481012,-0.2827064374076722,-0.4916727018605225,-0.4094188231621225,11,0,7,0,0,1,2,-11.995981468504894,-2.2260558610621484,-2.0396180644496735
-0.28101769756048967,-0.4128163114710133,0.6187223109570272,0.6202267893583615,10,7,12,3,1,1,1,-4.953114404227876,2.4063610996919738,2.50132215953005
0.25578882989727214,-0.6114520929759155,-0.8581181660001447,-0.20643234557222323,13,2,6,2,3,2,2,-10.938364911021388,-1.2877119382270414,-1.1083748108611207
-0.12305175396382606,0.3440522705903988,-0.34369466505053614,-0.6899167665445116,7,9,9,1,0,2,2,-4.529143286115735,2.872730873392162,2.9735372556903825
0.6452011213193165,-0.2796187171774742,-0.7458789746962304,0.04448652010960874,6,11,11,3,0,1,2,-4.837129692378973,2.8843411837384374,2.9511220735038086
0.6840461500239627,-0.611239932010254,-0.17729218988664286,0.39902442153438766,9,3,15,0,1,2,2,-6.75493886251367,0.836783652041696,0.9239337302686483
-0.35408705411750807,0.5903723895374073,-0.45833549747585156,-0.12205715858872779,8,9,4,1,0,2,1,-6.027886147044319,1.3007145766459636,1.3850842917730009
-0.14337105011978446,0.37699980153073276,-0.8836128089831128,0.8304274552529609,3,15,13,1,3,1,2,-4.508505779686229,0.5140359283126915,0.4956573430745984
0.8692279946794195,0.2765411876867008,0.033392514853133326,0.3142226570003337,6,5,12,2,2,2,2,-5.7778701868079,1.6462057660059761,1.7295978515685368
-0.2880546426974768,0.5156922209287382,-0.9712130227404883,-0.7678547189861675,6,14,0,1,1,2,2,-6.940340697380283,0.16665954069725072,0.23080275738465375
-0.6493394602213229,-0.9656777963364995,0.5267288460078219,0.6138259541015589,5,0,13,1,0,1,2,-6.4329115224318665,-1.735006047337527,-1.7550456592347359
0.23170019610443293,0.2701873017352876,-0.909391980455911,-0.25077477074705756,11,2,9,3,0,2,1,-9.467676011567388,0.3121920489032438,0.4761135852619548
0.36792753879628215,0.23170232877982766,0.8877832091215143,0.8885031942503347,13,15,15,2,3,2,2,-7.600794645764306,2.211818558270154,2.358438076181187
-0.22366014758695618,0.28657643688470635,-0.08349421901696674,0.09123357863186987,6,11,2,0,0,2,2,-7.045079047714826,0.1836783548921193,0.2743458302142566
-0.5866312802465092,-0.4520777453577325,-0.5708217605832517,-0.2454818335440483,4,1,2,2,0,2,2,-6.19188581460004,-1.3426576017029968,-1.3471923860633657
-0.22920675806886992,0.3632273379455795,-0.31875086107151995,-0.4786109435281938,8,3,9,0,1,1,1,-13.30339015439895,-1.0922110921223915,-0.6208389282747898
0.7549440270541059,0.47014208760777154,0.6069618607696972,-0.43593085485738703,11,4,8,3,3,1,1,-9.650262236415326,-0.50427372595853,-0.33854206020469024
0.4632955105992804,-0.7446205411550688,-0.4999671015677907,0.1610880246878197,8,13,15,0,3,1,1,-5.6251042989566775,1.6119818615498345,1.7192501882110571
0.5017421355829947,0.5090857481693647,-0.7937522623281348,0.8051058133591333,5,15,8,1,0,1,1,-4.5496333893965994,1.4677877029990485,1.4649370783703548
-0.22159664253167377,-0.9783246970394033,0.8107639528385273,-0.8174266464277329,8,11,13,2,3,2,1,-4.519995134003646,2.7123447068348248,2.8093733141761303
-0.013948684456390081,-0.8334311776094807,-0.8165917054830378,0.20488185180223795,5,10,4,3,0,1,2,-3.408115929240531,1.273893518718703,1.2557670031289954
0.5792362855891078,-0.8175877939026193,-0.01115939059483706,-0.8848824799667114,11,4,2,2,0,1,1,-9.242379565249635,0.11835517666600488,0.27367467665596024
-0.7658659671447883,-0.7140166358943283,0.5230212634349445,0.23643612663252211,7,6,13,0,3,2,1,-5.826686607797249,1.349088321036212,1.4263748754590682
0.6437201185807124,0.4124844543129924,-0.8373024387162005,-0.8303245718296162,4,7,15,0,0,2,2,-3.1405246873595103,1.8838690442055503,1.8448252179875413
-0.5266296126358425,0.8153874126970926,0.1837774776425687,-0.2995635065993729,13,14,2,0,3,2,1,-9.579357002810994,0.07592331983484175,0.25093671001385576
-0.15155598150604743,0.812708770189472,-0.7776050353876973,-0.0147497914182817,3,11,13,1,3,2,2,-3.441710974489246,1.248347384646188,1.2075923301492415
-0.7649475064457902,0.29842060423212713,0.4920897585308466,0.16673753019431925,10,14,11,0,0,2,1,-5.7270700759792765,1.7966620710744052,1.8796009347138207
-0.5528083229610947,0.9264450788812226,-0.9756910506203673,0.9397576534152781,6,15,5,0,2,2,1,-6.658583112288453,0.5812529499232483,0.6629792170988502
-0.49401966402151776,0.3908222462132951,-0.8491309058204615,-0.6675691361814942,2,13,14,2,0,1,2,-4.410681553052659,-0.10329212726698699,-0.1585432883519338
0.16862862384620048,0.802316020981978,-0.9091072393170843,-0.43807362081553936,9,5,11,3,3,1,2,-6.379360225096619,0.6987044603964208,0.7761559886967954
-0.6606401922088689,0.2936967233374477,-0.22346323202025564,-0.5412105085901007,13,11,4,0,3,2,1,-8.701897674133782,0.5212399726447335,0.6856885367162433
0.3963234280394903,0.07219273268824078,-0.3809447674273445,0.6275900394138973,13,15,12,0,1,1,1,-7.574123914562592,1.5767899800385947,1.7148284304312817
0.8810636542707668,-0.1667218845230416,0.16232524236165258,0.8383531036711191,11,7,13,1,2,1,1,-7.515770048082637,1.9730752496602628,2.143480625997156
-0.947266051005496,-0.2470732662439008,0.6211066615636658,0.9745522586298889,2,10,4,1,2,1,2,-5.020478647946928,-0.39599609875017294,-0.40784655433742667
0.6583284414130288,0.1381629383314953,-0.8729763408199973,-0.9263562647280172,2,4,15,2,1,2,1,-4.634360572585254,0.6735566131194763,0.6725569762455321
0.06869255005892616,0.49982149893994365,0.8263315045152857,0.1702990646509439,6,4,9,1,2,1,1,-7.822830289224048,-0.43645764169211065,-0.35715804225317727
-0.09891172937981296,-0.74168116969701,0.9081020545174447,0.2123492689017601,2,0,7,3,1,2,1,-6.653320645523462,-2.016714174566515,-2.029484558203236
-0.772884815600742,0.3431463911855992,0.040615401807586604,0.5446367834712786,12,1,11,0,1,2,1,-10.936282482907274,-1.3696297212170607,-0.8668634030209892
-0.8231835532687068,0.5836356789392658,0.17991179427527215,-0.039908065963049744,8,14,4,0,1,2,1,-6.8667375402159445,0.47435189645054476,0.574234697245741
-0.5740716769821785,-0.7272570488264605,-0.9709106686642361,-0.29882488238680605,3,1,13,2,2,1,1,-6.238317449929844,-1.546906587647493,-1.537832256604354
0.4527940653004565,0.09489261379822311,-0.09817910516779116,0.820942556806546,8,9,2,0,0,1,2,-7.153712483055078,0.05458526736333343,0.14500454603308457
-0.08130638410765512,0.6841828300374193,0.537835482630795,-0.8675280442962683,6,1,5,0,1,1,2,-9.059927930574203,-2.111859296222803,-2.0383571156335005
0.26680170863345154,-0.5197087624436139,-0.8482733437826722,-0.7422405561787015,8,15,14,2,1,2,2,-5.409202677003097,1.5879716714816918,1.6384394244846938
-0.6398654553014029,0.39300293245415796,-0.17667757128494377,0.7486352097088342,12,12,15,1,0,2,1,-7.525137248353981,1.921159962364149,2.070483792192118
-0.9182627674670423,-0.6621298738556709,-0.44281932193608275,-0.6459790314465064,6,5,0,0,0,2,2,-6.974456105312439,-0.2759951260134707,-0.22467785988617253
0.7884345257918515,-0.7425032034007122,-0.3398009733796892,-0.356834470639942,11,8,14,0,1,1,2,-8.170769008734815,1.8562068167097248,2.025204066325769
0.7471572482135544,0.8417448010636264,-0.8778440802902725,-0.44624470370559255,2,7,0,2,0,2,1,-5.378038595063553,-0.8588184458281679,-0.8832799088611485
0.07318129197466505,0.8480835182148663,-0.5277669337651913,0.5199108178751712,9,1,12,1,1,1,2,-8.35336659589388,-1.4409208995145637,-1.3778643227257972
-0.7337661428250435,0.3743310108066622,0.6888813452672575,0.4992324640171748,13,12,1,1,1,1,1,-9.209446554174452,0.2910823905979288,0.4616209527474746
-0.5150589927305407,-0.4615135381012381,-0.2454316737907547,-0.9598576044445473,10,0,6,1,1,2,2,-9.299475113826528,-1.963272566088224,-1.8857677575014113
-0.5335671769003976,-0.3141462714434795,-0.052060117138887696,-0.2897913934413905,10,12,1,2,3,1,2,-6.484824559077237,0.5397992363386881,0.6165331785253785
0.17368223604175825,0.49087894836866,-0.13668090754064122,-0.7448393944088725,10,4,5,3,1,2,2,-6.648710007770702,0.49359722703490566,0.584583050244475
-0.511293689070691,-0.0035046043021196294,-0.33930303743817203,0.8673836475197492,6,5,4,1,1,1,2,-7.370481548526757,-0.06859069872347462,0.026217232859120948
-0.6786372534808887,-0.6268659518973885,-0.4298096626123058,-0.6532528094104904,8,8,6,2,2,1,2,-5.925327976894603,1.4496445398114033,1.530087302277958
0.39392292473284307,0.9945110695367887,0.7932205259480416,0.15199683561131994,12,3,14,1,1,1,2,-9.355100435396844,0.4967739890387064,0.6664426796799753
-0.6582248252198684,0.337286439848862,0.8587519782551716,0.11352578602785957,9,9,2,0,3,1,2,-7.152321988366675,0.3007591904354923,0.39144769845850313
0.9359881330084685,0.42190495767349656,-0.6009861453233605,0.47249436739697637,13,14,0,1,1,2,2,-9.410035279507907,0.24580381391225561,0.4147870565530165
0.16247644284522456,-0.6912745694515954,-0.03771979629036504,0.06517886510317172,2,5,1,3,1,1,1,-5.407033284692358,-0.978126883524489,-1.0036781150654694
0.09784395977795457,-0.5965390753395283,0.36914309575966664,-0.8242637775146864,6,8,0,0,2,1,2,-7.080845446677975,0.03265611568313206,0.09137813901231154
0.21220376211167724,0.5885788999329249,-0.7866014997731279,0.7014549200329094,13,11,1,1,0,2,1,-9.313714929925704,0.19928175375444906,0.6268834466542006
0.8766809136420757,-0.6375338676686797,-0.867007465266445,0.4822412985801181,7,11,15,0,3,1,1,-5.7683048559064405,1.7844513551091694,1.8718184149232615
0.501003849530627,0.5990742618390312,0.6502653533855944,-0.6271900264237118,4,10,13,1,1,2,1,-3.182248339189089,2.3304329661556564,2.323758553237664
0.7544010816262166,-0.21510978515472923,0.6331988789431542,-0.12173018285956316,4,12,5,0,2,1,1,-4.806027822704832,0.23439865731081155,0.22291430627673783
0.1549725418122514,-0.28927509636320825,-0.21703577959699616,0.06371495937634797,6,7,7,2,2,1,2,-6.298595594494189,1.069631938894882,1.1600776682110678
0.8796642472269502,0.2554161061428357,-0.33018877068582775,-0.7214558546732255,2,3,13,2,2,2,1,-4.922820805228821,-0.3925323813297557,-0.4125820903919877
-0.6966502405344976,-0.37655586440890354,-0.5030217203710685,0.48789258514535394,5,5,1,1,0,1,2,-4.313858338057137,-0.004608114019699686,-0.035033952333043766
-0.3158365025681851,0.6425146093440257,-0.7787365260895855,0.6929045834690364,9,3,7,2,0,2,1,-6.73985308810025,0.46077864091716714,0.5454531330802251
-0.027285036008784402,-0.18208964582901355,0.5437639611964902,-0.975593855363911,4,2,3,3,1,1,1,-6.148294902030159,-1.1312769497060642,-1.1331767844366591
-0.3086080129921611,-0.6368045663971487,0.8169011226672567,0.16678358953224093,9,6,14,1,1,1,2,-5.117920565142209,2.0571249009982275,2.15956560283787
0.8237048176859294,-0.7217676117138763,-0.798410793968227,-0.48796893629267557,9,11,10,3,3,2,2,-4.386580392356951,2.8506838250308424,2.936752055055582
0.3933016477537845,0.8449987623545914,0.41447726862679724,-0.6949219141714773,13,14,9,0,1,1,1,-7.65358882070157,1.7561304176443404,1.931293091591287
-0.791506067896381,0.6808792639608459,0.8213723965114261,-0.7543784363085324,6,4,9,1,3,2,1,-7.416838961289343,-0.2516665428097337,-0.16564181782111218
0.8416837652347446,0.7397927241242566,0.03767611425214423,0.1825508714898585,6,14,8,0,0,2,2,-5.712241042910295,1.767272367611025,1.8461733473821942
0.5755797774289848,0.20744306346027797,-0.7714653998886245,-0.17099083159274464,11,10,5,1,2,2,1,-8.234801898698755,1.4982585436328024,1.6704916687549098
0.47500249621949675,-0.09556411822038569,-0.5507903541200361,-0.0951209677346132,4,5,7,0,2,2,2,-4.423698799092472,-0.015545502430139576,-0.04210971156560192
-0.93224167950681,-0.3770536577344852,0.5609914150921753,-0.44482565474116376,11,11,1,0,0,1,1,-9.828808326368078,-0.33107304566565304,-0.16958152665860535
0.9221406349389103,-0.7026745444937741,-0.17075175254595254,-0.8293006638427123,9,0,6,0,3,1,2,-10.292773805485561,-3.0819228906492726,-3.007716935013379
0.4999209407983556,-0.5801888138088285,0.7961085788814275,-0.5897207190359857,2,12,12,1,3,2,1,-4.369518783464385,1.172310857329147,1.1711060992986178
-0.8685827211432953,0.5510552333900212,-0.09342233050394477,0.04878053865516008,13,0,1,1,1,1,1,-11.20457879696555,-1.5648409641830014,-1.3926124209480324
-0.794037041337369,-0.33127437737903564,-0.8489932723922216,0.5064924414949017,11,9,2,1,1,2,1,-8.822666209328435,0.7517491342860548,0.9114883082441911
-0.9492272886793103,-0.6876948052676193,0.43194445769479506,0.3178478838203027,2,8,6,2,3,1,1,-5.513865191860729,-0.28377848257543764,-0.2834006840833452
0.011015758212067572,0.19009795940084118,-0.3214575082076181,0.13888703552700066,4,0,11,2,3,2,1,-7.223401913832875,-2.7671647295446293,-2.812793665260221
-0.5136556180010918,0.4445338637113183,0.7113929362125715,0.6604397291339832,5,3,4,1,0,2,1,-8.124494760115336,-0.7846090543257012,-0.5968933105628093
-0.35201987778640076,-0.8261499700993014,0.26648154982192107,0.4718092263920046,6,2,15,0,2,2,1,-7.737825635095251,-0.6945661173899021,-0.6213986862340288
-0.1571508988150041,0.7853434221539497,0.6348871234768818,-0.31636529660424806,11,14,1,2,2,1,2,-9.247386559480995,0.3797938559790576,0.5506196197917912
0.6613090131304995,-0.3096157102374488,0.5476690464026805,-0.27448421066810913,6,11,2,3,1,2,2,-6.098415765929304,0.9690246158159455,1.0369807972875695
-0.7197736484670949,0.7369359517958256,-0.025137603500972716,0.7891044537881828,2,1,2,0,1,1,2,-7.255639380057565,-1.8516891347069375,-1.8260036819836045
0.39769170632180884,-0.1948999128060389,-0.563953785011827,0.2901083355386589,5,9,9,0,0,2,1,-2.2971851159038805,2.1685163419067908,2.123723782524481
0.3663677128909628,0.6451677518233478,0.05932335731016214,0.6301088568049142,10,5,1,0,0,1,2,-7.293350106450433,-0.10876985370443497,-0.03379891312260139
0.6594836074144033,-0.5871574564787936,-0.978008342683039,-0.7262287398623855,10,14,5,2,3,2,2,-5.6902239640308965,1.6575344079791288,1.743018350228297
0.2661961267148951,-0.011452299723457182,0.1465887563588013,0.6762139263565916,6,11,13,1,1,2,2,-4.235990308085032,2.7435921503081238,2.8294595560783358
-0.6674332624878412,0.4760672328527409,-0.8344026641497471,0.2063042189327764,11,12,4,2,3,1,2,-8.533490967715979,1.2421806024726503,1.4157123295897105
0.831027354583828,0.44306572224381124,0.22080933401591518,0.8986135941155313,8,14,7,1,1,1,2,-5.859360793732083,1.785023544013605,1.878185150199714
-0.5701192428184865,-0.9376337298774307,-0.47547191140034983,0.19015586140050966,12,0,13,2,0,1,2,-10.828531791834966,-1.5905156329391843,-1.450154031168989
0.24666510180998147,-0.05152538259926076,-0.31123253591153355,-0.29691967773156236,2,8,12,2,3,2,1,-3.8950756217214226,1.189362625577825,1.1772936835334666
-0.5071959335217864,0.6382046353483994,0.5988317579379585,0.3893929417088535,7,1,11,2,0,2,1,-7.918628002804538,-0.474760148143776,-0.40272756651742514
0.8346271509244856,-0.7263627381620772,0.9004747076416049,-0.10798845408408853,13,13,15,3,2,2,1,-7.454778125896939,2.1184599310518424,2.283712911315902
0.6131222957228994,0.3175667334214347,0.38455312903570493,0.6983913031306386,10,1,8,3,2,1,2,-9.32932836640448,-2.0533319455143912,-1.9480022875093306
-0.89680838668258,0.3398349291000784,-0.9116691245797997,0.1765275139398621,2,6,9,0,1,2,1,-4.329940001347019,0.36291507794135497,0.3377143913236361
-0.9321080428284023,0.39484053449367984,-0.40530198525489847,0.8487923907530608,3,10,6,0,1,1,2,-4.541084295857841,0.328895135573242,0.31321572859909097
-0.8902347707070501,-0.0897126299276878,0.04486915214233789,0.28909330125164434,9,2,11,3,0,2,1,-6.634948368662753,0.6509507487417726,0.7238385597549395
0.3925775517562795,-0.3202500724638677,0.4495335430575229,-0.8692873184021153,9,0,3,0,1,1,1,-9.441289702563559,-2.260792185853399,-2.2013406284435693
0.2517827528740182,0.7719554964723743,0.23172637636460913,-0.5340810504927325,8,2,9,1,1,1,1,-8.202211882804294,-1.120565234300124,-1.0344549526248037
-0.6290541808465551,-0.23207222016054851,0.8651798188505058,-0.859940588505058,5,12,13,0,0,2,1,-3.263511813454965,1.4379743073413969,1.4089273664751503
-0.04043734628699047,0.16151441445465542,-0.45662605786199184,-0.20342523204872887,10,14,6,3,0,1,2,-5.579087135997409,1.6300876485187707,1.7055675727850208
-0.9933072759140416,-0.06537846692469484,-0.40599424709023557,0.7056436433838027,3,13,4,0,3,1,1,-5.213814829057951,-0.4145301359356004,-0.4251514901481569
0.9754447794720631,-0.1444537325282753,-0.23134670568063664,0.3592945653861397,13,10,9,0,0,1,1,-7.855088159668271,1.820935859014886,2.0630725285515195
0.17710845794649077,0.9646610301601632,0.7683979562630059,0.20159689288439608,3,8,6,3,3,1,2,-4.745756618560965,0.17821938812786725,0.1679692956602469
0.8854635482702513,0.2992932979847369,0.21547358975771824,0.02537702203301717,11,10,1,0,1,1,1,-9.798755374499144,-0.22131895928176124,-0.05457709049536699
0.9145405259666513,0.6524113915879317,0.6015393742597501,0.2595558459923062,8,0,8,2,3,2,1,-10.193320057904256,-2.8246842026933554,-2.770538148974183
-0.6522095015610254,-0.2075159621946825,0.5164769514081826,0.39204123610758446,9,2,15,2,1,1,2,-7.635670065249589,-0.2507650060246901,-0.16020025087482062
0.49574320818445705,-0.9302696795323502,0.7898428824556798,0.7202536328358475,12,8,7,2,2,2,1,-7.419260772134803,2.0528880365428797,2.235543074324277
0.7774961597379544,0.9113029964595067,0.7242552345309012,0.6190321494497562,9,8,4,2,2,2,2,-5.745573809267113,1.4047692856836964,1.4842917776556284
-0.49470181207822983,-0.9898357203639481,0.39142858569950034,-0.9024328366536538,3,5,4,3,3,1,2,-5.560117278579287,-0.7027264038134332,-0.7251188070130429
-0.8477382810193996,0.7024138280975374,-0.00970694597205135,-0.038826845346704,4,9,2,3,3,2,2,-4.272653226721152,0.5318148856222913,0.5188433427522288
0.13146392799158213,-0.46594345966115736,0.757259972710316,0.5948520432138562,9,11,0,2,2,2,1,-6.553287672612178,0.4354925128656034,0.5094626914866655
-0.33198224250952424,-0.522619937397965,0.8601807010194773,-0.788331812342832,12,5,11,2,0,1,1,-7.484889287303898,2.077185583178976,2.250856639289562
0.743687055490464,-0.9415054339308817,0.6516335011295253,-0.7422602650531096,12,4,13,2,2,2,2,-8.145068682702034,1.40241082076422,1.5530172041206465
0.11236347007951397,0.5132716075698693,-0.48262333860418405,-0.6137342708254139,12,0,8,0,3,1,2,-13.043735019564245,-3.295254829986075,-3.101112653414964
0.2680114061992227,0.07997075943171095,0.5596907903022872,-0.7860387223460832,8,9,8,3,1,1,2,-4.868505581467363,2.5687008335878487,2.6785814698082104
0.26524378626789624,0.8640562110200349,-0.7949805440186415,0.8744569744729023,5,1,3,2,3,1,2,-7.0419477541942905,-1.9602477823728504,-1.984160701119433
-0.8652987970624566,0.16434092035254655,-0.30823388609408653,0.24183103553495422,12,1,1,1,3,1,1,-10.732212767010356,-1.1716657558240775,-1.0226987667678509
-0.10808338597935707,0.2951472868038152,0.18879171845709064,-0.2327754791887564,12,0,5,2,2,2,1,-12.185584787449788,-2.3385326769196766,-2.13129970738995
-0.49498250062323557,-0.9979410403087332,-0.682123433446487,-0.0629211664628313,5,0,2,0,0,1,1,-6.670201799318885,-2.010237688325698,-2.0313463982540307
0.5896190974998587,0.3873644515629773,-0.5584607744224792,-0.8352379087683146,5,5,10,2,2,1,2,-4.294860402950971,0.5412083279365433,0.5164321534263495
-0.6978842164381995,-0.13533039791479617,0.8872318403351978,-0.1605453661477554,12,3,5,2,0,1,1,-9.719770129801924,-0.5151501143049103,-0.19717084191268128
-0.3760960190097391,-0.3585145191237451,0.44884534522823394,0.4916740240619286,4,15,0,0,3,2,2,-5.260866260701003,-0.23328080259123643,-0.24420304641628607
0.7287164996792741,-0.05358018661688568,0.9363868558294435,-0.6289489685937577,2,12,4,3,2,1,2,-5.234391789869354,-0.15391234818864144,-0.18359423701316493
0.0607087874565122,-0.9642762150433613,0.5935956557280551,-0.41166405331304423,9,11,9,2,3,2,1,-4.5483899817041396,2.764353757235058,2.852030637873473
-0.036955296974899854,-0.765383622075211,-0.7496284155948991,0.37113057445794273,5,8,5,3,0,2,1,-3.3162263645680756,1.49222792930465,1.4699468059774927
0.3030389336045294,-0.3481490720958502,0.1805278777712449,-0.1335065020566888,2,7,4,1,1,2,2,-5.279724681760961,-0.36546331530727916,-0.38230949608950626
-0.040122330565752984,0.20004109623860744,-0.41667484258139353,0.3899637722530851,2,11,5,0,3,1,2,-5.3060038875021815,-0.32914053291912154,-0.33619260454424393
0.49832327820256617,-0.7081558519297091,-0.7944151910146686,0.1418090036883286,7,5,11,3,0,2,2,-5.496921528442436,2.420791755953938,2.5447515715557363
-0.9804583051616327,-0.3470773835120162,0.03542328676942286,-0.8242670017103333,2,12,3,1,1,1,2,-5.1204669786943695,-0.3722579539868775,-0.39416697241834553
0.9549327726295715,-0.5982818202754117,0.38638788164536186,0.6428814560197329,11,6,11,0,3,1,1,-8.526006384202391,0.8335244006541274,0.9751843157876527
0.4129514529738023,-0.9368277103487159,0.8724244924873796,-0.8960574326970552,10,1,11,3,3,2,2,-9.173332393730862,-1.7421569054517732,-1.6303025213988824
0.6034561661395836,-0.3210996149143879,0.6296502274930245,-0.8397703072306497,5,15,3,1,1,2,2,-4.6112897989508586,0.649040279326594,0.6355873240916903
-0.038192337102030294,-0.9184917878150545,-0.6720010380210055,-0.12278556702092325,3,5,11,2,3,1,1,-4.937447221755831,0.012732633256536448,-0.0031010372022435007
0.7435671331844034,-0.5615720252839114,0.9517305116382626,-0.3262084164577863,9,12,6,0,2,2,1,-6.038444566348416,1.4044438936321813,1.497646824075039
-0.6766549117063947,-0.9582777214169238,0.3065260384746602,-0.33537074928978217,9,8,10,2,3,2,1,-4.658411367926099,2.5420771580406996,2.640757268620003
0.36045648486258264,-0.8556031820416483,-0.9386949955883879,-0.48463422297757264,13,0,13,0,2,2,1,-12.022885659569223,-2.2001599888824535,-2.0186703540853377
0.6924905840380986,0.2575296364118902,0.47070059733150527,0.5354477761335605,13,7,1,0,2,2,1,-9.861000500189025,-0.13457048068491126,0.033194662508387957
-0.12276916162081908,0.450515320830273,-0.0266621171505943,0.7468464761633211,3,3,5,2,1,1,1,-12.17625247627764,-1.2658968193289901,-0.9490861374133988
-0.43229094278270996,-0.28169794066753706,-0.23230569626440745,-0.06837438595950296,6,14,0,2,1,2,2,-7.108560911227624,0.2591899037705809,0.33706459584776327
0.818065041331282,-0.6406337822595161,-0.5249133501522447,0.9427901880832792,8,4,4,1,0,1,2,-7.0863394850410275,-0.05151880314731825,0.025472288284722505
-0.8052132148928957,-0.18995840183935697,0.1858367996635637,0.15882979868700153,5,1,6,1,0,1,1,-11.595763456245546,-2.0783584708831437,-1.8323237089774762
0.938824644670575,-0.4837331345977449,0.3134733290825844,-0.34961987155061025,9,11,7,3,0,1,1,-5.8125304613112165,2.306016325274452,2.433892634705136
-0.5306519234768978,0.7674193393215052,-0.11595125243428495,-0.33822127402165614,11,11,13,0,0,1,2,-7.488034795793822,2.097842410446061,2.261232553417052
0.17576874222077388,0.8971667097028675,-0.4949444358491615,-0.2814985041675089,13,8,10,0,2,1,2,-7.575602484288362,1.855607445755697,2.012012675772194
-0.05073824850037223,0.6883408979383943,0.6113403059001064,0.1707087287935043,7,11,10,0,3,2,2,-5.127320242432746,2.3198590516435234,2.417423766993135
-0.8858262878213703,0.06233905600206402,0.873211384589923,-0.9213129186629807,8,2,5,0,0,1,1,-8.232956663746952,-1.2518275312831588,-1.148089181125598
-0.7933820857519687,0.16934140088517746,0.3764157317331909,-0.205242023071198,3,7,10,2,1,2,1,-3.6196327604284266,1.3839777687170662,1.3783871665376377
0.2782398756310007,0.7358365890400442,-0.0905202887322818,0.031192057158500486,3,6,11,1,3,1,2,-4.525542491216743,0.5512032220540174,0.5308055514425413
-0.7345706923614452,-0.7129152759212143,0.8796395838536835,0.4657978366826836,9,1,4,0,2,2,1,-9.314170006346675,-1.8995776560782436,-1.8244997421508204
-0.1124995613908577,0.7362845087550107,-0.6457004211052282,0.38525190445232904,8,6,9,2,1,2,2,-5.0236707649645655,2.366540122291308,2.447082166229963
-0.5117054191552515,0.6617543826834109,0.7292176719100734,0.5370387290475824,12,7,8,1,3,1,1,-8.480852824171338,1.1727126071748164,1.3527616229091435
-0.5686496952045657,0.3177709404653144,-0.21227118869168304,0.30246595408298416,11,13,11,1,1,2,2,-6.761149241969366,2.6775991841013043,2.8415902939712216
-0.363776892763761,0.7328773350552908,0.986673874717257,0.5048555252311451,6,12,14,0,2,2,2,-5.59744294039065,2.0071689153583674,2.1055974665633275
-0.19171935669793405,-0.3459336768735226,0.33518677112716944,0.6156918838825172,3,12,8,2,2,1,1,-6.788449994400609,0.8491063261692742,1.0787827784967126
-0.24865549623654704,-0.40626145087943843,0.29814931758878616,-0.3432375442298379,2,11,9,2,2,1,1,-3.974151581367327,0.878925927834978,0.8669442183218103
-0.22288379745930853,-0.1026127547549387,-0.5249117382513451,-0.25349641674131984,13,5,9,2,2,2,2,-8.123184841479604,1.5799778495419285,1.7429292052587224
0.2851519378943792,0.518688655845732,0.0008906182614829561,0.08472732995947663,9,15,1,1,3,1,1,-6.513873724701015,0.17451633876003156,0.23959832972199627
-0.3175043447476873,-0.23960876242828588,-0.20235443820619903,0.16034473845466457,13,3,14,2,3,1,2,-10.191886507621646,-0.46240318996063856,-0.2874366142093283
0.4937514322716454,0.43098181419854886,0.04246826497066869,0.6447868376341162,12,6,15,2,0,2,1,-7.644173825621988,2.450784156156501,2.6419257197931483
-0.5130354068474015,0.8540690895926133,-0.8794652194208783,0.8688720536110286,7,2,1,1,0,2,2,-7.602305358738547,-0.48280042481444063,-0.3994136431005535
0.046169449163569354,0.3401920692218834,0.8592117548439784,0.06452042667808033,9,15,9,3,1,2,2,-5.126693870233956,2.354679316726368,2.451995317335157
-0.45475199853293247,-0.17290179694929697,-0.7562278133261049,-0.6377013009306394,13,9,6,0,2,1,1,-8.389538719530087,0.731495366734496,0.8926639346650325
-0.7862461538105123,0.1346244392578071,-0.4868744325972725,0.9258537504751596,5,5,6,1,0,2,2,-3.4187507205981382,0.8454975973492435,0.810443912812422
0.05299838830756198,-0.7753913111775617,-0.9948319703100352,0.2759704115865953,6,5,11,0,1,1,1,-6.1988538588881505,0.858045664375009,0.9215273298021394
0.22196197770198345,-0.17794306038659058,0.6797226057334407,0.8000462467960223,2,9,10,0,3,2,2,-4.227060897657352,0.7703199312149525,0.746078784436214
0.6452286370273568,-0.15252349270247434,0.3350997985829409,-0.8089293723306636,5,9,0,2,1,1,1,-5.142831584851479,0.2955538833660011,0.2945624315686973
-0.5295288303960304,0.7385192493021051,-0.054216068733635714,0.07071620368532172,7,15,4,2,2,2,1,-6.326183710537948,1.1290952060613673,1.2212174271476914
0.09339482542814004,-0.5361058077680492,-0.21818800818897066,0.1889526703723461,10,1,15,2,2,1,2,-8.896103622101325,-1.6423046225123046,-1.5514286220738136
-0.19136246379141575,-0.14360077014877048,0.43519553131635247,0.3848723026487393,8,7,11,1,2,2,2,-4.761921481242029,2.6137815553507506,2.714231338792435
-0.32554573448915924,0.8110495846593477,0.5452454548987651,-0.47020910552653317,6,0,3,2,0,2,1,-9.016907235910617,-1.7606844493259999,-1.6822050589400959
-0.546687195546024,-0.2900073883361254,-0.8611523145078133,0.03811958181654074,3,11,4,3,2,2,1,-4.654747595437686,0.1406272358185958,0.13459522829247364
-0.4577051269996304,0.18562398330684537,0.36026386220690276,-0.5383416216919759,11,2,5,1,1,1,2,-10.46810961760903,-1.174332301845921,-1.027121928541913
0.32367837969875723,0.1155668347400498,0.4613010204784922,-0.0695887754325637,9,5,11,1,3,1,1,-6.512326698707889,0.44565252621619417,0.5076759368988846
0.2699200911820663,0.5096756398816955,-0.6590441236521649,-0.1810442939895922,10,6,15,3,0,2,2,-5.159103753233736,2.5266155756931017,2.6393115405726957
0.9624727486886078,-0.050226912987562766,-0.2349474395119835,-0.7603419959647073,4,7,5,0,3,2,2,-4.833704623470252,-0.012637567091026324,-0.0017376899213555619
0.07991426056111917,0.6840665887528425,0.041915954544084366,0.24717137600551942,3,7,6,3,0,1,2,-4.039535869267973,0.5531917626923426,0.5293205574298526
0.013676863640965209,-0.6813919587620394,-0.8737819338416997,-0.7647019430528827,8,1,12,1,0,1,2,-8.458435789993091,-0.9598667791750337,-0.874771277645777
0.8739156460621256,0.10760448142475254,-0.3889513786839529,-0.20603696585143316,8,9,3,1,2,2,1,-6.300336588976171,0.9013347319064764,0.9928276713943436
0.572551913514189,0.14917476463553325,0.13315072434283715,-0.21791447388365115,13,14,0,1,1,2,1,-9.404005502410016,0.09044490602923655,0.26229385183147214
-0.23875341304683984,0.755948640890139,0.7361133802149007,0.6118508002352423,8,3,13,0,2,1,1,-7.545757460430809,-0.7418354052533973,-0.5826779326790422
-0.6529509700269827,0.3899021778049234,-0.30780054692442893,0.9512204017198298,11,8,1,0,0,2,1,-9.555768584255507,-0.5161317309489069,-0.1773505837730963
0.8455143810267887,-0.025876162362128197,0.21250587550195488,0.5296196018059909,5,2,2,0,1,1,1,-5.93761387682798,-1.3696768952035674,-1.398558363606549
-0.2649311554169371,-0.8636553812290129,-0.948376186101026,-0.7296674216903545,5,12,11,3,3,2,2,-2.289674728199295,3.099506168004493,3.0861499306646576
0.18858150112354943,0.8728983477673211,0.7522103851960851,-0.44449475250147774,7,15,12,2,1,2,2,-5.341403498109915,2.101249089655859,2.1781138897156063
-0.27040356171094104,-0.22707831768170572,0.12888218135776497,-0.6164350888162788,10,1,13,2,1,1,1,-8.58538788987087,-1.338821759837775,-1.2578065720086293
0.39007045771710636,0.9673578505268272,-0.5216397915681488,-0.7155012626256076,10,11,13,1,2,1,2,-4.7895183850945,2.5710279212326,2.675709648217574
0.38323611113863865,0.23610334857437199,0.26637925202692814,-0.5422107903067728,6,6,11,3,0,2,2,-4.957619464124368,2.8027490903561993,2.9083172801366266
0.05408292782330326,-0.14783323221925704,-0.738579246519601,0.7732084304809335,4,6,10,3,1,2,1,-2.777540510766468,2.0230663329452083,1.995330026247973
0.4672287611228041,0.5386097872826796,-0.9779374711427056,-0.16769200364047698,12,4,5,1,2,1,2,-9.855419100408081,-0.26985843661151937,-0.12171710399843025
0.3619496544764891,-0.6206103036506456,0.23789638601544305,-0.3529992101770525,11,1,12,0,0,2,1,-10.751288702291651,-0.47032947781980344,-0.2804378688827931
0.9191532886420668,-0.024291912147275108,-0.780527602644993,0.09591897794738591,6,3,15,2,0,2,2,-6.530901690152321,1.3775816266221923,1.4824777046743178
-0.6999026706120315,-0.35064814621988005,0.4747141547755993,-0.04796374126246694,10,12,3,0,1,2,1,-6.559785281044595,0.3470935471552869,0.40821380253749784
0.9124443812978966,-0.7337099916438061,-0.7957009406849238,0.3173842924148871,10,0,1,3,3,1,1,-9.067805223901646,-1.643195756142066,-1.5630692969990592
0.6817431588518452,-0.92314730207535,0.803523984270847,-0.07704507075053169,12,6,1,3,2,2,2,-9.035946941799214,0.603259412054161,0.7839345634908454
-0.5460706112692717,0.7787818322576885,-0.0987606865404842,0.7649188809121996,6,15,11,0,2,1,2,-5.170206640198198,1.794253430413804,1.8443297423860023
-0.9166541987952315,-0.8304159679083936,0.4326467761253645,-0.8558313280026533,9,2,7,0,0,2,1,-8.021444420177913,-0.4974493098175849,-0.41688258649645693
-0.22480953703446094,-0.07610612665808847,0.983176817740548,0.9414999153413404,4,6,2,3,2,1,2,-4.848875490479832,-0.18110668039210548,-0.20377085882948717
-0.8032087005732054,0.3206054394026763,0.5287453244434719,-0.46990714334999195,7,14,15,3,3,1,1,-5.814443238919847,1.7560032741575686,1.8398548851315268
0.5649698491278758,-0.5443151649137801,0.9519816991975849,0.33470079609285674,4,0,3,1,3,2,1,-6.894818014811999,-2.4628479371943994,-2.496574017645062
0.28780850708226136,0.06060426649831663,-0.9160975531367275,0.9369775551887676,6,3,11,2,3,2,2,-7.448351725898748,-0.5668769192820761,-0.4984634259296479
-0.027968994044920148,0.8405943624388155,0.04153628366842543,0.23299945379016695,3,10,9,2,0,2,2,-3.696776889084777,1.5384150947872708,1.5154593958307878
-0.5507687763122961,-0.25566595232497336,-0.135846234111608,-0.12119002061109563,10,1,5,3,1,2,1,-8.49340391745763,-1.2766819682519517,-1.198470090376972
0.35196455117271075,-0.00790432264022689,-0.974570220026213,0.9848308009789404,11,15,13,2,2,1,2,-7.111227657720236,2.2670688930836036,2.3972433300459035
0.8378530672791089,-0.49551795965327683,0.5100838574925566,-0.07892100545171998,9,13,7,1,2,1,2,-5.324082592481454,2.0009264251472207,2.0808852709198282
-0.8922835860039477,-0.35988033495803307,0.5063746718268056,-0.46133740339594986,13,12,12,1,1,1,1,-7.026399162966167,2.5609246536451455,2.7503823153551075
0.451959819970591,0.6355706597138902,-0.5729772673786562,0.011705385903657994,9,11,12,1,2,1,1,-4.940412944906842,2.548111522751599,2.6536116298296624
0.4868475721532186,0.22388101067466204,-0.7881385748830141,-0.6968612568246528,8,11,14,0,3,1,1,-5.589017336078194,1.982962797305637,2.0808564834387107
-0.6783036520845076,0.11608465029793402,0.6235044337314197,0.48342412302586,4,0,3,3,2,2,2,-6.656287534346158,-2.180696143157478,-2.1839492594877083
0.600141937398319,-0.5919287307422023,0.11016989860457249,0.4661425920593496,8,10,10,1,0,2,1,-4.4975231954428185,2.8775111368639426,2.982285647759784
0.07739133468607817,0.0483183414523245,0.6960955822615438,0.6799279605643651,13,0,13,1,0,2,1,-10.78439939876638,-0.9685018553503492,-0.8173502896812774
-0.26411849739583104,-0.3461367673238418,-0.7022238993351106,-0.38879156901957024,9,2,4,1,3,1,1,-8.946727869684613,-1.635070274426233,-1.563481269075149
0.28673035982356865,0.560799552294549,-0.5655818046175789,-0.7243542016815292,7,4,5,3,2,1,2,-7.458430145925657,-0.3978794596763383,-0.3219609334799317
0.23917867491968137,-0.2890139791172852,0.5883946625541685,-0.8140187203537357,8,6,3,0,1,1,2,-7.0016560700645085,-0.05453620562827315,0.021716837211917778
-0.7917252841594251,-0.5491224890726123,0.40588688195735356,-0.8943920790629438,9,1,13,1,2,1,2,-9.260536174361132,-1.9095245293531273,-1.8274777843325394
0.6500988203601241,-0.0034886354730927494,-0.8458834417313377,-0.8828981415120416,13,13,9,1,0,1,2,-7.276531897633772,2.3332797530373863,2.511873399555386
0.03453811288321873,-0.11960200408901889,-0.7050949465874321,-0.3436144927813769,8,0,1,2,3,1,1,-9.387025101922852,-1.59094233656046,-1.4866303395519498
0.602733831639038,0.5331770479432867,0.4672316600846249,-0.40111297901622667,2,0,5,3,3,2,1,-7.2230133165098875,-2.4432315541053344,-2.4723550835564434
-0.7633276181532254,-0.1801902206074235,0.6796045712712344,-0.23233409613391198,10,9,15,0,0,2,1,-5.160967820085783,2.0393020841065796,2.113369004741085
0.9592934300677669,-0.6694117780596509,0.400503918889042,0.1716202919438039,7,12,5,0,2,1,1,-6.506419460287126,0.5008007845517568,0.5794285799782407
0.881358490230681,-0.4814064822684525,-0.14068637452212984,0.7454605009692037,6,3,0,0,1,2,1,-7.738424133525222,-0.6779525224409296,-0.5826120837418491
0.4120380153280492,0.2623412919134127,-0.9003159444341169,0.8078266605207494,4,0,7,0,3,2,1,-7.303379627056812,-2.919754046073149,-2.9932191964991803
-0.6821836646612929,0.22045029895528256,-0.7292918354446289,0.5027501720580914,9,8,3,0,1,2,2,-6.521961249590991,0.4432703366318572,0.5114199246061844
-0.9108101832540769,-0.9274247547729957,-0.4485602938088955,-0.4487753226421092,9,9,15,3,1,1,2,-4.78286560614309,2.467688906379136,2.5843971332680638
0.6895788725720429,-0.46372195980897324,-0.6872363911931041,0.7061792468073009,12,3,1,1,2,1,1,-9.755528622583853,-0.20505859172166638,-0.025108863293894973
0.06484136455043421,-0.1778087947985869,-0.30531334748231465,0.7996666913745449,3,15,7,2,3,2,1,-4.159618753556514,0.7008870413192757,0.6651728103207688
0.7642712285641202,-0.2131043068728169,0.6557367506443457,0.5754260310554173,10,4,9,0,1,1,1,-6.780803986597878,0.13497500780839186,0.19872798455264276
0.4503114551022296,-0.617618597070422,-0.32347378933530324,-0.3826025132536095,6,15,11,0,0,1,1,-6.0091992970332155,0.8426049648100171,0.9202112997095842
-0.6975063425301309,-0.5493661400975298,-0.498066677319404,0.7012321156822756,8,0,0,3,0,1,2,-7.695208288846646,-1.0278928396105305,-0.9714818763599702
-0.1920442473469035,0.08509160679084582,0.5833999769067033,0.09767731344011743,3,5,13,1,1,1,2,-4.06138909680032,0.8155472891858111,0.787661453353636
-0.6684509196734485,0.8913962940005646,0.6999507429613239,0.33804467465821664,3,15,15,2,0,1,2,-4.626366107388131,-0.2733171300397406,-0.30045079102375316
-0.4188248803872898,0.5739402698353326,-0.7761281459569394,-0.28805325241029456,4,15,2,2,0,2,2,-4.850089330354379,0.30022835824972416,0.2876594589340057
-0.48275833022392245,-0.6705872931354082,-0.3395698702570049,0.5135030113772701,7,14,7,3,0,1,2,-5.134254313337801,1.7787246036452558,1.8599923008056767
-0.6767603774282571,-0.4890133106887906,0.8932759083992143,0.12036451674982374,13,9,0,2,1,1,2,-9.019500979875856,0.4376825656473882,0.6029279536256467
-0.07213724637533447,0.8184404117231203,0.07740359590542845,-0.0043749839314195516,7,6,3,2,0,1,2,-6.675423581441115,0.5499090300478767,0.6224988878436816
-0.8131840560494088,-0.11785568349843256,-0.6087814539109699,-0.626553408453917,9,7,11,3,0,2,1,-4.64306489228071,2.8864103483951813,2.9845259333734893
0.2691648351006075,0.5958283192317881,-0.20805905467509023,0.8301801368140864,9,1,9,3,3,2,2,-9.043591803847093,-1.9848486017447406,-1.8974234731277104
-0.6679313731676091,0.2269462772783526,-0.27379852673197913,0.7943726819292378,12,7,5,0,3,1,1,-9.505149385591531,0.03584318102427778,0.2045172191438083
-0.6315503215239477,0.7879794200157408,0.3085851046499237,-0.6957914335554543,5,13,5,1,1,1,2,-3.7951969987667242,1.2718518633663614,1.26122710435362
-0.7647120236813496,0.47946066417108124,-0.36066633511891055,0.9768319788241531,8,4,4,1,0,2,2,-6.517815083867398,0.32546884500555795,0.3899201103251213
0.9941563141633234,0.9595649157090438,0.3122680360411614,-0.7403471020965648,6,8,2,0,3,1,2,-7.098798765791085,0.08863773122281458,0.16845128624280628
0.7805161060356043,-0.841186830713941,0.4629929806807247,-0.6251761118048356,10,3,5,1,1,1,2,-7.880389397579044,-0.584305138981882,-0.5087200558143068
-0.3712997736325032,-0.057664202134370734,0.6432737954209433,-0.0814696056535722,6,7,1,1,2,2,2,-6.681284339097484,0.5514003837240444,0.6327367462688661
0.05086982509138571,-0.5113201184270677,-0.7741135831776529,-0.8256410643363377,2,4,2,3,1,1,1,-5.640318775967715,-1.065052231573138,-1.0772772930511625
-0.0992980421891747,0.49765267392661294,0.30229516976334825,0.24185713495686234,7,0,4,3,2,2,1,-9.817461949427763,-2.259524263453334,-2.1673478663515335
-0.49205025085595056,-0.9377688001652846,0.47858947032954635,-0.7873125474884508,4,7,7,3,2,1,2,-4.082382444296179,0.6651135204380565,0.6487812825267898
0.7114745178115727,-0.5456408859529702,0.6740822504858801,-0.44144782309117914,4,3,9,0,2,2,1,-5.911679624151201,-0.8062794576485907,-0.7888542531467245
-0.5747112472578078,-0.9336212908751476,-0.3921071975185524,0.306325581062566,5,11,0,2,0,1,2,-4.702298405411578,0.30410580235265056,0.2835151057134371
0.3299698069519905,-0.479426284867994,0.8143900614116597,0.3414646238116681,8,10,10,1,3,2,2,-4.71294643252099,2.7066947751492934,2.819967852209619
-0.5465392341529787,-0.2367761202655998,-0.7423025759994903,-0.17447774146794792,12,3,0,0,3,2,2,-9.84291631489764,-0.2396583429392167,-0.08435390404420887
0.8361531043983013,-0.43992534089902113,0.7166833535982418,-0.41556353907620447,4,2,9,2,0,2,2,-4.596497644152541,-0.13242867162341385,-0.15717750217332913
0.9635973865212553,0.24268899450705916,0.11836961365865295,0.25647622092656275,10,11,2,2,3,2,2,-6.313759730015907,0.9705052432394462,1.0619892261841677
0.4073719549215915,0.08139695328982066,-0.8069310596091184,-0.516212343482322,2,7,3,0,1,1,1,-5.782690782138879,-0.9612791423960995,-0.9604077994086317
-0.40552438458276563,-0.4001617769860306,0.4863863974632068,-0.9037143280432931,5,11,7,1,0,1,2,-3.1847211826706006,2.1730398580080705,2.1987320521432996
-0.3191883133008706,0.9780567167003478,0.2523523431862764,0.06263304113611823,2,15,13,3,2,1,2,-4.534455574357154,-0.03399755039767237,-0.07217193460082441
0.5783216931774628,0.146698691270436,0.31765014028014105,-0.4953855003211869,6,2,11,0,0,1,1,-8.097974456252876,-0.7987136212265101,-0.6237977262867556
0.8192536388731848,0.3384005258761569,0.6585735986335111,0.7579578005645347,2,7,12,2,2,2,2,-4.07473277272201,1.2835806157435459,1.2773466703207819
0.8213531588702792,-0.07113352754891444,-0.7249524503659692,-0.3183686004203068,5,12,5,3,0,1,2,-3.4276953341382286,1.5443309399017242,1.5404404200901707
0.18339432461265104,0.40526754617103267,-0.5251330632503874,0.02472755509158131,13,3,5,3,0,1,2,-9.781731391864954,-0.1676947774141673,0.0029228988059346317
-0.47464871480269655,-0.4568624704979203,-0.05420573437819032,0.9676806257108757,9,6,5,1,1,1,2,-6.454744004259242,0.741725631017837,0.8362288859761942
-0.2762938135897226,-0.05501328998697286,-0.9087025089952325,-0.7199518048933646,13,9,0,0,0,1,1,-10.176502142638588,-0.3238045996310251,-0.15031000372714273
0.24503939145949039,-0.06051247401863247,-0.10506371735508435,-0.05142315913747897,2,12,12,1,0,2,1,-4.259146975408467,0.7918107114911538,0.7684703565663534
-0.5618623817962844,-0.9265572749983577,-0.7839484917386172,-0.3222787013224968,6,4,0,3,1,2,1,-7.173845274663999,0.17896734231445363,0.263536099048426
-0.9112244556582911,-0.44435585443653114,0.6333643509014362,-0.4308753964742049,2,7,4,2,2,1,1,-5.4090807037413144,-0.6117802313290736,-0.6363172184237886
0.7484450493703516,-0.012906839319762664,0.4045175320633285,0.9856336779981407,2,7,11,2,3,2,2,-4.0735083366511375,0.9903057969090272,0.9574438297130996
0.3418860094850158,-0.4836534916176616,0.34921570583243233,-0.40654471779182,11,6,11,1,0,2,1,-7.442549199700685,2.614895361511984,2.786195464473304
0.27280274036681407,-0.8977292371157986,-0.4847855593325563,-0.8809505993044566,5,1,1,1,3,2,1,-6.359579008145185,-1.3591100632571638,-1.3598941865973773
-0.08752698208891596,-0.2618939564781668,-0.7579499990296139,-0.16210441962504918,5,0,0,3,1,1,1,-6.530642106087686,-1.1458023121951693,-1.1513896016489944
0.4997015288729325,-0.17464934783320674,0.292192350010126,0.29290018024921394,4,10,12,1,1,2,1,-2.7045007441006566,2.486066450738765,2.456853158370359
0.8265738951524735,0.22514693668963837,0.7473971869326901,0.4479461109321876,12,4,1,0,1,1,2,-9.872977459968283,-0.2191466793737213,-0.048704720747911184
0.9825264534672664,0.640025258238712,0.38976474735191835,0.06498539887429322,12,0,6,0,2,2,1,-12.395430982804463,-2.543860155092528,-2.3875110399147625
-0.7539934097525087,0.1172847929008507,-0.31366529365468354,0.458346975098896,10,5,11,0,1,1,2,-5.5628345621080095,1.2112344390203673,1.2619529431447194
-0.1922042716597525,-0.8447707105371183,0.08506873706450291,0.7234849898365907,13,11,1,3,2,1,2,-9.077052169766953,0.5564721586434769,0.726943163206073
0.15853270764105365,0.5187020515052261,-0.8022527647187292,0.7793040660351327,11,10,8,1,3,2,1,-7.649741489864636,2.2730208753737213,2.4624400629457477
0.05162519774664753,0.023362773163023487,-0.6687433059434693,0.29148102019122457,6,7,0,0,2,2,1,-7.357092187419375,-0.2431122807450407,-0.17210245140757588
-0.9491044801884982,0.2916447725729685,0.2738046349094865,-0.31879166683741667,12,13,10,0,0,2,2,-7.210273850640163,2.098291264618075,2.2476823372893295
0.2115584989053807,-0.27081254360492,-0.5642148914900198,0.9760719323111837,2,14,3,0,0,2,1,-5.636134409162675,-0.40855845894837756,-0.40506215511044796
-0.5430265064904585,0.9549042359807358,0.06382541304852674,-0.7284219058721257,11,10,13,1,2,2,1,-7.482153737206528,2.4204260918524363,2.61337956147765
-0.6799501270736119,-0.9532958073436282,0.5124272279003537,-0.08295398223621864,11,4,9,0,0,2,2,-8.343962761235009,1.2879994889109478,1.452109456836855
-0.37206656524529436,0.7768073446173624,0.20588575295892309,0.6534147194829749,2,12,12,2,2,2,2,-4.145561630114867,1.191139657086313,1.1884116995513916
-0.938124710537316,0.9414843073544963,0.5470777830691278,0.9602179848275338,10,0,12,1,0,2,1,-8.419525362567688,-1.056898247907144,-0.98576428876562
0.6672999238751711,-0.11911729937515192,-0.3953335012970125,-0.48133020536581106,4,9,0,0,1,1,2,-5.535098035799982,-0.5641885170422277,-0.5711123753731465
-0.5299255703923498,0.6613770210401537,0.08965531509037361,-0.6695158991147936,9,12,2,0,2,2,1,-7.112032373517113,0.10939319081735949,0.1968404837427529
-0.5853819936248841,0.5647766589201746,0.46915584624282647,-0.39902122879913526,7,8,7,1,2,1,1,-6.098811578339158,1.2272093849192534,1.303141372598595
-0.20972451347136278,-0.9210809342182014,-0.048907925026346666,0.08604916791532635,4,14,15,2,0,2,1,-3.5186105986785026,0.7104960205431429,0.6584586444992403
-0.2930785189064351,-0.08306715086148442,-0.9240368734202931,0.491720077254024,8,11,4,0,3,2,1,-6.52576791724748,0.525078336525811,0.6165895536384483
0.7541811620363779,0.8880841876507957,-0.7024080611897687,-0.07464878986921297,13,11,3,3,1,1,1,-8.807834937113979,1.0561979874004295,1.2378564708572812
-0.24934018416079629,-0.4284328889482596,-0.5935538178278255,0.5235963827553944,12,10,15,0,2,2,1,-7.555595665324188,1.9553737964803621,2.112796854999227
0.7311542912491045,0.9614786871668588,-0.18483158285236612,0.6550378442126061,5,6,12,2,3,1,1,-4.694510172016617,0.9662441618979154,1.0052286969126432
-0.8810568622654384,-0.9936643028385965,0.2803966231192476,-0.4031301752762466,9,2,14,1,2,1,1,-8.010105628866826,-1.0170321446415242,-0.9604878106211322
0.02086497800846443,0.25318502218642047,0.8527652134601735,-0.9617678111404719,7,12,5,2,2,2,2,-5.403417359259964,1.8232963786153744,1.89737586026466
-0.7311297411837563,-0.40120882325663754,-0.2825689491659731,0.60887441535901,9,2,7,1,0,2,1,-7.295310994697309,-0.26860996529816294,-0.20515957605429166
0.9810920655402668,-0.5986979651924775,0.9892972831199958,-0.820375691434452,8,2,0,3,0,1,1,-7.772583619093132,-0.2990398564575783,-0.2150606722032438
-0.8619409182243007,-0.9886683709408655,0.8741820569175895,0.6438532718798593,10,14,0,3,2,2,1,-7.0819517699409404,0.2935645877337347,0.37896304247432966
-0.8227905720606419,-0.02474438066557827,-0.8447013306567899,-0.18491393793513833,7,10,2,3,2,2,2,-6.361075281375643,1.0228809593775676,1.1221495504924468
0.15408132892382165,0.395512552146859,-0.9878225035203219,-0.798117600044957,7,15,1,3,0,1,2,-6.9596697184741645,0.15938464996447785,0.24028179536175923
0.5890310889814974,0.4141729545333963,-0.8995479770720525,-0.854196329264193,9,14,14,3,1,1,1,-5.419616603799053,1.6551549887392165,1.7159381299268726
0.6069654865937693,0.8584561072637078,-0.18979461094486716,0.8122220042649941,8,4,6,0,0,1,2,-7.416445710767117,-0.06702044863592459,0.014909762352958184
0.9579622303496178,0.20698619208675728,-0.28437183177290226,0.29563489198105675,7,14,0,2,2,2,2,-7.461529640531823,0.3135697069486695,0.42214828576992214
-0.09210630378328588,0.6428639832851866,0.10931469607019118,0.27418167416180994,3,13,1,3,1,2,1,-5.028086779432414,-0.5570296133618241,-0.5767975996344746
0.6079170151050406,0.10500193481577824,0.04033978462150234,-0.7142480773211766,8,7,1,3,2,1,2,-6.6523211595971405,0.6843028116690923,0.7826646737190296
0.7639843394432717,0.6475561802023304,0.4434431054343586,-0.4569059051775153,2,14,8,2,0,2,1,-3.9337516412310145,0.9923809483497796,0.9738142088264221
-0.9062961829447937,-0.44766088435820106,0.41395297491143235,-0.8746207567562683,3,7,8,1,0,2,1,-3.834746372146511,1.112298184845531,1.1007878814258805
-0.834569076951293,0.8617747441216168,0.6534293198620367,-0.7401401509285974,10,10,1,3,3,2,2,-6.355715007046393,0.7515933612397991,0.8361041165558087
0.7837442896214695,-0.13236516084694094,0.819886287708784,-0.2453638920736143,13,2,4,0,1,1,2,-10.900274825893485,-1.2835240014359834,-1.1255612383893698
0.12925810199452625,0.8603419308768492,0.6884974048116368,0.35169549292867286,8,4,4,2,0,1,1,-7.52719695377488,-0.02116433152665686,0.0721732264529085
-0.4431211834991309,-0.7407986976091161,0.35221646282882224,0.8879646107264192,10,4,3,2,2,2,1,-7.141644646178675,0.10750995999426378,0.2101643929568974
-0.9036279752134075,-0.27989906819804333,0.9135996309685723,0.0008022914204024456,10,2,14,3,1,2,2,-6.418785473863588,0.5839757234480338,0.6440026703302082
0.5415612365277596,-0.9942374966687708,0.7179133708412591,-0.6279539999886687,6,12,3,2,1,2,1,-5.721112972582007,1.0494243371922947,1.1214989786486782
0.31470696434025713,-0.05543639167403658,0.7603134758429702,-0.5685186416470918,8,12,12,1,0,2,2,-4.807439183397562,2.6458374384048557,2.7408667168663183
0.30327952095455313,0.4771949162646614,-0.3687453124733,0.2896652080446276,6,11,7,1,1,1,2,-5.172174276120844,2.11043551458645,2.2022834317754514
-0.8293173270313503,-0.913986096266121,0.3337333211018434,0.6466188596414357,7,9,4,3,2,1,2,-6.161189966737163,1.1925122152976675,1.2849442470710983
-0.9706132226900923,-0.24181190265612762,-0.32530890646181465,-0.9613447381647979,5,13,9,2,0,1,1,-2.6375182235696055,2.5843727474895455,2.560058748754862
-0.33951444132718933,0.8121317713727305,-0.4666496066760448,0.4497129986300341,10,3,9,3,1,2,1,-6.434725862006739,0.5637839163936504,0.6356668771299595
-0.3762722841662336,0.5479827563055251,0.5458429637522302,0.0425920953082779,11,11,10,1,0,2,1,-6.868622289752552,2.717891783699739,2.89075582189596
-0.23483935285872914,-0.2645326983897802,-0.636521618581074,-0.12898474905561863,6,8,0,2,1,1,2,-6.768958144853427,0.4806933287491057,0.5676964762008899
0.2837199177107108,0.14129924776186975,0.13618502467573457,0.32601469228355184,8,3,14,2,0,2,1,-6.082916967549675,1.4720980241553012,1.568632403927799
0.6595262405752897,0.21229312986695947,-0.417711504429642,-0.5858101636468576,12,3,7,2,0,1,1,-10.029252645530647,-0.38600305057513096,0.029464514190537222
-0.5067927300439508,-0.03184586057959682,0.49488881319338796,-0.05238034320410678,11,3,9,3,0,1,1,-9.367944001221126,0.3369660995927849,0.4980144155594203
0.06147471057367171,0.30191467023614527,0.28918234948468724,0.12258708589680545,7,8,0,2,1,2,1,-6.79171456315233,0.48740632151289115,0.5750283018460262
-0.7183941022146478,0.2448272831319933,0.5626437114946101,0.1565967988407213,12,12,4,3,3,2,1,-8.48569773347904,1.3526886859430358,1.5367118637455397
-0.6722379524390356,0.28563782960034856,0.6197203747211724,0.8947904991728937,7,7,5,3,0,1,1,-6.352235154652108,1.0918883428640478,1.165685075529702
0.41544270053505494,-0.8755935476705945,-0.7053939114420593,-0.9843168184561664,5,8,10,3,1,1,2,-3.0771562063936586,2.5122936483659424,2.5548110100097614
-0.39616659984499636,0.5221766120477511,-0.2914644703179068,0.8981423926296879,6,5,5,1,1,2,2,-6.776286160919816,0.43159082900667983,0.5108372746936412
0.09371928195025236,-0.6393841291544438,-0.08280411297232004,0.12174892672523518,7,12,7,3,0,1,2,-5.205411352123275,2.229148778376582,2.33558325723835
0.6872993281036475,0.9623850583282316,0.5862857479934789,0.707569843409334,13,11,5,0,3,2,1,-8.505359047793412,0.8349292650249109,0.990011061125456
-0.003527999001454063,-0.18665186000283374,0.9060400423577983,0.04507943346410648,13,10,4,0,1,1,1,-9.209335840095816,0.35982452755786,0.5331350413360824
-0.85383687594597,0.2446865292344922,0.9623556735245891,-0.6197847004325447,4,12,10,0,1,1,1,-3.655650663383808,1.1885667222861125,1.1667567644333026
-0.2095881473800596,0.905793591995655,0.9341053628520697,-0.21441244838131324,11,7,13,3,3,1,2,-7.857894834074666,1.8779609433019655,2.054215502789738
0.2812303670977747,0.33320095809323846,-0.6746005123828682,0.13017062490551257,7,12,5,3,0,1,2,-5.723302690933374,1.6158191567722469,1.7062273583345637
0.5688417160068353,-0.24602891614743982,0.10398060424144218,0.6095062439793897,6,7,9,3,3,2,1,-5.4414918354385575,1.707241599259692,1.786488294728881
0.45772288453989374,-0.8092014453735787,-0.14259595802713276,-0.9416604727094711,4,11,12,0,1,2,1,-3.0513816301278007,2.1046434851021307,2.068399023020197
-0.6923859507167844,0.9801727521349641,0.9096939860769362,-0.01064962081743337,10,12,6,0,2,2,2,-5.88258872074278,1.6346825838350951,1.7342187347274436
0.5085299466940454,0.8368528642908173,0.9018571890050968,0.15424517207664157,2,1,12,3,0,2,1,-5.6350125902923995,-0.7709699315672606,-0.7948672339170066
-0.2828430769502537,0.3132621474157522,-0.5192021742129862,-0.6168141085303485,5,3,6,1,2,1,1,-5.897413281451251,-1.2797305671130685,-1.2642624988331335
-0.9221400733486651,-0.9279623634171472,-0.6495564557883453,0.7335407090120005,10,12,3,0,3,1,2,-6.763581482819835,0.44934786450397524,0.5305509640805198
0.1601776693389092,0.03339677045253553,0.5175525075146503,-0.4350078680542955,13,6,14,2,2,2,2,-7.461528450707397,2.250653044414159,2.428205656945522
-0.19811647505390662,0.5262167272026166,0.6463216614177185,0.7777748480072595,3,3,12,0,3,1,2,-5.6798811746700455,-0.9347083479250686,-0.944435181633565
-0.33687060186561246,0.7100604032398703,-0.5858483815782896,-0.8576834296531344,5,9,14,2,0,1,1,-3.085113815039799,2.2039627801100163,2.195061895147781
-0.8098939089346144,0.653493536052494,-0.9047174851269868,0.4534984483363933,9,7,9,3,2,2,1,-4.93957866009341,2.3982504692080173,2.491642885547711
-0.07341269345440637,-0.9091934370626149,-0.4199416127021882,0.8620199417705996,6,13,8,0,0,1,2,-5.519160916596806,1.812548509653232,1.914972311562866
0.045020362171176886,-0.8907311599980554,0.9461563259446657,-0.5477493375006561,7,4,12,3,2,2,1,-6.058541306159827,1.070181672054365,1.1657162973038828
-0.896198112825382,-0.6177625810079947,-0.37983092331448987,0.46344947312842577,5,14,8,0,0,1,2,-3.949190725195549,1.6689104654936318,1.658679477684289
-0.3941381887191415,-0.34940973195393776,0.42524266619702566,0.6335589330112721,10,13,15,2,2,2,2,-4.816565774399058,2.3153545830775704,2.3933169930335674
0.9697168055249517,0.5084965193641615,-0.21360959794415546,0.18127566798927552,2,15,10,2,2,2,2,-4.253120570126479,1.0516477457302562,1.033272828626919
-0.9586572622161911,-0.46196070640337905,0.03519260263104407,-0.4623065150943133,11,5,8,0,3,2,2,-9.770037404521139,0.3907057795791783,0.5750276389844055
0.26431899837291484,-0.7401172554641176,0.12018339488679097,0.561463706401802,10,2,3,0,0,1,2,-8.229905051175427,-1.05521644830439,-0.9634728329681759
-0.6819499925194774,-0.6396084917437042,-0.803530015621839,0.6070362168698686,8,9,6,0,1,1,1,-6.39189818155129,0.7625182555885658,0.838151397240978
-0.9382841913838551,-0.8962094009631782,-0.7156591065922089,-0.5732133040486209,5,3,4,2,0,1,1,-5.004878374761946,-0.6988528838805232,-0.7116093792501199
0.45411352323078025,0.12414558880514215,0.8941813342170382,-0.007482494235276915,4,9,14,3,3,2,2,-3.1691022948311987,2.3798187420342387,2.3699440127944578
0.8131444213443255,-0.9678762700379877,0.5643425261824924,-0.7512343375173514,11,0,13,1,0,1,2,-11.311081434576666,-1.6350358885463738,-1.4721620713399044
0.11796126819954811,0.002175760524394166,0.4123863659267173,0.0685811037873516,9,2,4,0,0,1,2,-8.364649284205475,-1.0912511496930037,-1.0245664158646584
0.7252809422983579,-0.6414887761844199,0.6000069635273628,0.10541415143709054,13,15,10,2,1,1,2,-7.675708514038934,2.341426076363914,2.5111597624530733
0.3543048249153473,0.2500583721704115,-0.36690066946426003,0.6328215699300614,10,4,7,2,1,2,1,-6.378070081193105,0.5540654008929375,0.7848764019030937
0.14349196628749739,0.6656607535765422,0.8121741209625211,-0.9756864570452264,9,11,0,0,3,2,1,-7.301066627011916,-0.0674011702820801,0.017830436257929322
-0.3864468009557176,-0.29408299309528685,0.24258489809922024,-0.3319000686624616,10,11,13,0,1,2,1,-5.04639947269352,2.1798158167958035,2.259445394125964
-0.2882904814815772,-0.8321609283571412,-0.333074812807979,0.3550818910070681,12,1,13,2,2,2,1,-10.240445977664123,-1.1372528213794164,-1.0136437061393928
0.2834687945971164,0.34295829733441385,0.2645643072752797,-0.6020157220811264,4,15,5,0,3,2,1,-4.527980317107038,0.5161720530931256,0.48658381807275053
-0.3494921881508961,0.8825448964837033,0.8294622299130072,-0.9770386805012443,11,0,1,1,1,1,2,-11.322354194646865,-1.5788174603056429,-1.4154545625195776
-0.1927979952768175,0.47576996966921237,0.40910885605489056,-0.1545427262121355,12,0,11,2,2,1,2,-12.053933030274116,-2.7312610008641665,-2.585647609731763
0.033579878256316364,0.4803227375229262,0.26140094231757005,0.09921253706151334,7,5,9,2,2,1,1,-10.202203804037833,-0.02919174297215766,0.3674882313352965
-0.848832772291866,0.9028464416911319,-0.40541841938533274,-0.8158660278350491,13,2,3,2,2,2,2,-10.338691809832305,-0.8096172997449943,-0.6455896397670413
0.2832638176547091,0.4075846219810153,-0.2534803710744822,0.1273199420575244,10,0,15,3,1,1,1,-8.622035212779796,-1.9368722854881097,-1.8628104390163733
-0.45780749247186847,0.19533656540540623,0.732191267223383,0.8934674578467912,11,8,9,0,2,1,2,-7.873499599625206,1.5708358636036541,1.7386340629709118
0.8781141919343742,-0.9866357415522244,0.5446020303306858,0.2504095390608845,10,12,11,0,0,1,2,-5.18995859489502,2.126947559981255,2.202903824935414
0.8725342788264383,0.08398014977953183,0.8793030225870164,-0.5590326130533918,10,12,13,1,3,2,2,-4.373387828352388,2.7209077844836966,2.83687709327033
0.954013908877887,-0.7962137982541264,-0.983360115545616,-0.1328344147347713,4,3,10,0,2,1,2,-6.541749623318325,-0.649494846264569,-0.6182471576025609
0.7226392516301816,0.6345046227336424,0.02545278852355204,-0.12323003993847736,4,7,11,0,2,1,1,-11.431795833919699,0.5439038146553469,0.9175159964979389
-0.5159558400382456,0.4281054467562535,-0.8172170273364472,-0.6014593270663984,8,14,15,3,2,2,1,-5.476251192697792,1.810422696428031,1.8855755706861308
-0.2880579350232113,-0.9683736075340759,-0.8457096629208363,0.8223365703601582,12,12,1,2,1,2,1,-8.801755336775093,0.62198529548262,0.7850832306129794
0.3457433371961596,-0.8377016429275217,0.9029814203535744,0.6769836676860497,7,14,2,3,2,1,1,-7.182595608950615,0.4586998120991491,0.5568794705406571
0.5735390067142547,-0.20510368620181674,0.02722209308864909,-0.4932856598806772,12,13,7,2,1,2,1,-7.364072120136645,2.365677306596814,2.548382839511458
0.8415332169267147,0.16889781951485205,0.07666388651142686,-0.46229297123561297,13,0,5,0,0,2,2,-11.421097204226754,-1.7869335370266957,-1.5958680408003665
0.5747466900102112,-0.17732106700171224,0.7474458403644502,0.2759085253694775,7,9,7,3,1,2,1,-5.364040826674375,2.4098183799861532,2.5139185731528033
0.8725612429378533,-0.8719873067827582,0.6494864746940152,-0.41523377917561377,12,9,8,0,3,2,2,-8.376347718538124,1.659184293789807,1.8374300241777528
-0.18473428404068848,-0.06094891591227469,-0.9433774511946644,-0.5799413009674368,2,6,2,1,1,2,1,-5.400315372873416,-0.9141784908087579,-0.9344334683777206
-0.4795268040295413,-0.6810154749172834,-0.6790747714575471,-0.8590161087137107,11,11,4,1,2,1,1,-8.559175809637086,1.0326541615487002,1.1951468826603922
0.6529761803915248,-0.10759755804491267,0.6116890652356661,-0.9840711905090977,13,11,10,3,1,1,1,-6.918263312877081,2.7133417130222868,2.9006247465477393
-0.2862280496577796,-0.29242168252712797,0.6571111958121627,0.5785856966393712,8,13,15,2,3,1,2,-4.903405197366065,2.31951016570351,2.4182750930566814
0.264433195507898,-0.25295964620062494,-0.4570024916362643,-0.5364328194213,2,4,12,0,1,1,1,-4.783917622383888,-0.08343607935661498,-0.10422956747029158
0.006264945103080066,-0.6122738641262147,0.7176335423363094,0.3538815659936747,2,11,6,3,2,2,1,-4.544349071463332,0.5248247053430471,0.5056193972469265
-0.9734979329921789,-0.4081142222826868,-0.08162153253487636,-0.17781278223912045,5,14,15,2,0,1,1,-3.557841499133264,0.7211022563987688,0.6724429877585949
-0.9960157295618595,0.4374792357070605,0.4648020981167582,0.029866699826518905,7,5,0,1,0,2,1,-7.072407940475216,0.18326452873742669,0.27394455323094435
0.46482772962533714,0.7633249646654254,-0.7570092178244692,0.269278512974761,4,3,1,0,1,2,1,-5.831995939294557,-1.0044778663013825,-1.0091521562197256
-0.5092953716675779,-0.8845356815497656,-0.2179342617452027,-0.5315932581473317,13,7,7,2,0,1,1,-7.456107980422862,2.0051693649047144,2.1812465818714166
0.50773014767385,0.7429368427530676,0.35795698607608384,-0.17627051916500802,11,0,12,1,1,1,1,-12.498187071817963,-2.5088694796609543,-2.1996833557513753
0.7410539325387684,0.2628378424367528,0.0650081328319636,-0.7692107156421653,2,4,15,0,0,1,2,-4.802900515813882,0.25760995023591976,0.24228417636429658
0.9608711405407435,0.0245695144869702,-0.7714284600040411,0.5296019449185545,4,6,9,0,2,1,1,-4.858780555087871,0.38740850260904863,0.3752995463621698
-0.9637519179085405,0.5855162271456256,-0.8619081873708005,-0.0514899580460928,6,10,15,1,3,2,1,-5.055754557098659,2.355179689533293,2.4794735979878215
0.4626330394065925,0.39455083810771385,0.505276588143672,-0.06988950339871125,7,15,8,2,3,1,2,-5.927035863238106,2.025818213050195,2.122355622531374
0.58311640518274,-0.09741177394149014,-0.633115607193131,0.7099480391229487,4,10,4,1,1,1,2,-5.087075628541439,0.4069071967039177,0.41786490219248273
-0.9689833387468156,-0.4382360696275125,-0.5840872814212201,-0.9160291421808235,7,11,14,0,3,2,1,-5.166978451941968,2.133269741491065,2.2100307534656474
-0.8668705441715543,0.2966360149041911,-0.8517891548502659,-0.24906214306699925,7,14,3,3,0,1,2,-6.904488080651608,0.7325536560295945,0.8261836806874756
-0.357675694728093,-0.5597773481904937,-0.2989589314276764,-0.2549334524808984,12,6,13,3,2,2,2,-7.6760496231764455,2.2898065940972976,2.489649583522706
-0.9093614420782108,-0.3001101209407204,0.8585768045241189,-0.24154692563910207,3,13,15,0,0,2,1,-4.484383236084787,0.19808998746885872,0.18416069286771033
0.6089892848636447,0.5456191465806748,0.09683832598712527,-0.8670733484474558,9,8,9,1,0,2,1,-4.850890086054271,2.7994857902427994,2.8950170431095654
-0.29959401781853945,0.3549468296469458,0.5170037618327814,-0.9707434822446486,4,15,11,0,2,1,2,-3.6796993100928215,0.728217366749868,0.6793447601117564
-0.6100496001994216,0.780819034438657,0.4999555969041416,0.8164569774006458,8,14,2,0,3,2,2,-6.488326024480078,0.3234668366242687,0.3978206527395427
0.7051699098766855,0.0832928364335197,0.5165345841121183,-0.38619097361085997,12,5,15,3,3,1,1,-8.305025454391604,1.1278569660510074,1.2902762997478827
-0.5169987440143331,-0.5701747259272083,-0.15029831426382612,0.8156770277670682,13,10,14,3,0,2,2,-7.063625171194055,2.6120138894897598,2.7947654860770013
-0.732698837178964,-0.11228162315739776,-0.09844743222727237,0.9169956713354803,2,15,13,1,0,1,1,-4.769266095563587,-0.2680387214015427,-0.3113585066446781
0.8781369589005832,0.2727485630667488,-0.3509763996493158,-0.4609762754154547,13,4,9,1,0,1,2,-8.329785761329983,1.0916645971116903,1.2487554746946852
0.6475347915982459,-0.8737194141452174,0.5535809668144542,0.6432958659235424,8,6,5,3,3,2,1,-6.686359834543575,0.6562927753255247,0.745510607882099
0.4956771488241436,-0.698783793563452,-0.5655382270939784,-0.07201973707114995,7,5,12,0,3,1,1,-7.106824482940424,0.13577487729979673,0.2152259172554907
0.1146743391460161,-0.9220413586777392,0.33369478261131613,-0.35394530849181227,9,13,10,3,3,1,1,-4.836718946650405,2.788510985019237,2.886591274078841
-0.12716080254081397,0.33354381956779444,-0.8113451474179127,0.4960094727428068,2,5,12,3,1,2,1,-3.988006290811944,0.9513947019342742,0.9373027565053029
0.9977852240665812,-0.3467215011481781,0.49636782409769276,0.6133301060536329,11,2,12,2,2,1,1,-10.951536363256933,-1.120401224827162,-0.9491660295984667
-0.39193945510400074,-0.3637911061930559,0.9223188314203303,0.7834217304054918,6,2,5,2,1,1,2,-8.724587773239971,-1.401456737505134,-1.3150795073345043
0.3086840109854394,-0.5359636393823786,-0.97123710785583,0.5287067728728547,3,0,15,3,3,1,1,-6.662800375383281,-2.213178236905397,-2.258334712243393
0.023271435790154227,-0.9893076782912711,0.876827487716288,-0.17036976122210556,11,2,8,3,0,1,1,-10.165524696295096,-0.5480157359943402,-0.38942906240122077
0.46600723925670673,0.35225079517658053,-0.7231290133412114,0.15768033607118515,4,6,7,2,1,2,1,-3.3045212506298354,1.0152468407124102,0.9509834761906821
0.23705411743637117,0.26614530699902605,-0.06142954534841927,-0.11388127533915782,3,3,5,0,1,2,2,-5.782166138490769,-0.6995728423569999,-0.6918702529111622
0.18631643807893639,-0.8933040060222046,-0.09047131489467786,0.34957260433482107,8,5,1,3,2,1,1,-6.886191751754591,0.44715806870323505,0.5280322887555334
0.26328703016578325,-0.8912185029553776,0.2885134473016231,0.9484953082895122,7,9,5,2,0,2,1,-5.530555395465714,1.809312007280809,1.8996454489774723
0.19860423227887547,-0.641287979421518,0.4102782911411267,-0.08965601653268718,2,12,13,1,1,2,2,-4.116213151662259,0.6858805672117697,0.6543636727232977
0.5582051727915736,0.21939485030523187,0.3992791392442434,0.6763099499772851,7,3,13,1,2,2,2,-6.496170808139893,0.31879570882068176,0.38969605414215835
0.9070701957030176,0.7632312797559953,0.16899959106158047,0.6675839018376546,3,3,5,1,2,2,2,-5.624041880659884,-0.7903563482945624,-0.7793190304975715
-0.29015067824597995,-0.896021296044585,-0.9365124692540228,-0.153329711693605,2,15,3,3,2,2,2,-5.528823276577902,-0.17595212441870514,-0.1713618754180629
0.3180908202644648,-0.577536337054138,0.7259936627177441,0.7721868706264163,12,4,6,3,3,1,1,-10.26565068827778,-0.5366017476942883,-0.37034207282195897
0.9944757998072054,-0.9399479893412144,0.7947317315818638,0.2452610671973161,8,8,7,2,2,1,2,-5.683700086048121,1.6453674916132068,1.7390812503106785
-0.7441261509764336,-0.30498583514963795,-0.12921270764852877,-0.2080768225047902,2,15,9,1,0,1,2,-4.177372077501545,0.22432099241454678,0.1825290183506542
-0.22880481497333327,-0.8579302219119957,-0.5784137968999428,-0.5412684459246553,5,1,5,3,1,2,2,-6.399529237561234,-1.5659797262178012,-1.5704408988023977
-0.12308656949884367,0.05976252217705236,0.9706076645745709,-0.6679563527142784,9,7,11,3,2,2,1,-4.577527855653242,2.64927381305608,2.738972916693965
-0.34749216391770643,-0.4012332525893034,-0.5349880155843376,-0.7406420435515293,8,11,0,3,0,1,2,-6.631438547194818,0.3874489235356737,0.44751094382351964
0.9507465542928417,-0.659769165381437,0.7964761279064703,0.5536066642797759,7,14,7,2,3,1,2,-5.87987141422835,1.8502576482821775,1.9173331984366648
-0.03092400983997834,-0.3951609774429272,0.12681672896770824,0.6076097809669503,6,15,5,1,3,2,2,-6.097739148474724,1.2148913729808555,1.2943893363535024
-0.3766203429699171,-0.9937181879037558,-0.6515131967092409,0.7508112502436686,2,6,14,2,1,1,1,-3.874793265055785,0.9158573474131024,0.880407279586318
-0.8860425460052634,-0.16278545016334012,-0.083137151737124,0.45001215259823746,3,2,11,3,0,1,2,-4.543209829122257,-0.2794064375240742,-0.3248921656636722
-0.372249006555059,0.0760454107278059,0.6802161568783998,0.9789022619301129,10,7,3,1,2,1,2,-6.522751791777362,0.802894550656042,0.8859398666069929
-0.05826528755364646,0.31211004395140796,0.11915770893068389,0.3740783011649611,13,6,8,2,3,2,2,-7.925955803748165,1.4787641420549391,1.6404736947485332
-0.3435337886433212,-0.092020177600602,0.5248939173497369,-0.7479959442720114,2,0,4,1,2,1,1,-7.3969997945609265,-2.3395743290348245,-2.3784711337200597
0.02579411103761875,0.7392121649495549,-0.1944483335342002,0.9404706888297536,9,8,12,3,2,2,1,-4.68757180291939,2.631542372955755,2.745484355735736
0.14175483367895247,-0.6294592892333526,-0.4427138737699272,-0.5625803993528335,7,1,15,1,3,1,2,-9.613327834782428,-2.338073141356017,-2.255815913256539
0.9398530506903817,0.14252093987419467,-0.7139977546685472,-0.2509035132408375,4,9,2,3,2,2,1,-4.45761124133802,0.48644731500999444,0.4795028523257354
0.45892753966332744,0.14644638889918293,-0.3247013960015308,0.9770432959908935,10,14,13,0,1,2,1,-5.192439934439725,1.760399331495754,1.8168916045270944
0.17786614989112826,0.5033523440458385,0.2469556610385928,0.20056292105607398,2,3,3,0,0,2,2,-5.851085454014695,-1.2230797405559035,-1.235910470398151
-0.08335281082484913,-0.2975612253024382,-0.812446947485967,-0.02773902957015184,3,10,12,2,1,2,2,-3.7079462592841277,1.442670344959886,1.4142314179896307
0.8490449374637998,0.5716252909367463,0.17989576560361753,-0.9871295770064086,13,8,12,3,2,2,2,-7.068068580355114,2.695161490696727,2.8780268465235417
-0.14002957175788056,0.19382138109331226,0.9991154065008772,0.5388977881640942,3,12,10,0,1,1,2,-4.223657560251551,0.9613424518849071,0.9175310607925542
-0.3191768877714807,0.021161514919119773,0.23025828108239965,0.8212114344288435,11,11,14,0,2,2,2,-7.3352518292389375,2.1910534470207894,2.3586903259087
-0.4430585421448954,0.705963990661183,0.8567670112726149,0.9927965873581108,13,2,10,1,3,1,2,-11.647114075683934,-1.7359618951529387,-1.5587389110496055
-0.9007712533223251,0.4491965736952579,-0.776814000085505,0.21663900001554337,9,10,13,3,0,1,2,-4.997095695160143,2.697546052726699,2.7925370152438354
-0.600317457436121,-0.8889499343816989,0.13692979701587982,0.30303136665778485,2,15,9,0,0,1,2,-4.443014548055734,0.22704803875535168,0.19347025449919344
0.8582894344233747,-0.22535496404937194,-0.8676696223311191,-0.9616890288974942,4,5,7,0,0,1,1,-4.735283966801113,0.17517391422064893,0.15868004382476145
-0.30983250897353254,-0.9397922555773621,0.9229846491482243,0.33573581340162684,4,6,11,2,0,2,1,-2.5294296217233905,2.499004304446136,2.513121804692756
-0.6153802079327451,-0.40869091677502944,0.23923185388984458,0.19925513691984276,5,3,5,1,0,1,2,-5.295161121936276,-0.751963264339262,-0.7602752128322088
0.9267206408920758,-0.9794310081286159,0.43209994648428895,0.41249232511052436,8,11,13,2,1,2,1,-4.352025422656112,2.7243929659381263,2.7989621523597945
-0.7154895204463692,-0.37367359634044583,0.6990684309758026,-0.8220205702873067,9,0,14,3,3,2,2,-9.340874689256545,-2.4025664748676383,-2.3381851567783323
-0.09437257157816648,-0.6030178507893018,-0.6702304468697231,-0.520021272260085,9,11,14,3,2,2,1,-4.785143430525184,2.5102658764592842,2.6225523438824077
-0.10657094548295931,0.0030359207003327615,-0.506682768389187,-0.05807949513053301,11,8,9,3,3,2,2,-7.25785708083587,2.3904997108707216,2.578843254696547
-0.6456149979776178,-0.41146652672577133,-0.7704061454974398,0.8830658205688822,2,14,2,3,0,1,2,-5.847795072952851,-0.5276770878796025,-0.5276689284676473
-0.17760502223490837,-0.19518748140137654,0.7691737764592275,0.7911256962636775,8,3,6,3,2,2,1,-7.593146854762497,-0.44043747440496533,-0.35997729858290695
-0.11988390698120255,0.45942381299484447,0.8804416111425699,0.20759398385819217,5,0,3,1,0,2,1,-6.294227880548128,-1.8675193764133178,-1.899728824527737
0.0629098283786107,-0.42410931464801505,-0.01436083093435081,-0.4001158604459547,5,14,13,0,0,2,1,-3.170955354170316,0.9374114449321387,0.892684985376961
-0.21975953062332154,-0.2897367044923749,-0.9095016219622243,-0.5641825834959731,8,3,10,1,0,2,1,-6.268821875692994,0.9739100497294562,1.0768538070653741
0.13321051781092597,0.3140609964682146,0.7967729331680697,-0.2009624308261304,10,3,0,3,2,1,1,-7.392341607227571,0.16292973791716825,0.24909503173905337
0.5599766538210886,-0.8025255862346683,-0.8486777921917783,-0.27691720249192286,12,12,5,0,0,1,1,-8.595971809658332,0.6266515826564003,0.7900949275764257
0.18969475900381916,0.47773335426606534,-0.9351131079056261,0.3174352774540443,13,11,11,2,1,1,1,-6.9946221036227145,2.3530872627695714,2.788192026153456
0.4963216527753711,0.1225113561498481,-0.5075116780587998,-0.15290416801620732,10,6,14,1,0,2,1,-5.173613438659935,2.463313430643945,2.5808883084437637
-0.711381598556794,-0.7685973636393957,-0.9454999760983698,0.047172970442905804,7,7,4,2,0,1,1,-6.462026605709531,0.8346741107078038,0.9193019764340635
0.1552635086888452,-0.2815825060346193,0.6471044532236381,0.6413923215335586,7,2,12,3,3,2,1,-8.20410999808334,-1.1293301616091667,-1.0482791695337204
-0.8964282225343663,0.114621150628617,-0.6879283773200462,0.6691819051905441,7,2,13,1,2,2,1,-7.691870467081971,-0.6019260267017227,-0.5299190948453877
0.1529448751155078,0.5237672237248878,0.5630112954843642,-0.44848519111743745,9,2,11,1,0,2,2,-6.647172514787928,0.5927533510652059,0.6702436462706358
0.36773290367068645,0.06314430537346238,-0.9346818784310083,-0.04880761635598341,5,5,5,2,3,2,2,-5.30082813929244,-0.03713765528129653,-0.0416431936879684
-0.33578043338375085,0.8562036710195731,0.6897246549792655,-0.5520349082698377,13,6,14,2,2,1,1,-8.221384101513475,1.850509691160158,2.0231074225667407
0.323555464943277,-0.8463939033711569,-0.29066759002983433,0.10132675888170306,11,15,11,3,3,1,1,-7.6596246158397365,2.517122335499951,2.707050661018054
-0.2530841097345895,-0.4893272524735117,-0.7882513635737414,-0.2902046330268919,7,9,15,1,0,2,1,-5.59819823133512,2.3274270595579054,2.446988655645114
-0.20948136913768445,-0.6364422655652762,-0.6863745893663886,0.6546042994744918,5,12,9,3,3,1,2,-2.8056593547546878,2.6470945098735266,2.6659663289372824
0.11408102655007024,-0.537238727246304,0.004854574332752826,0.46297271940623164,10,6,12,1,3,1,2,-5.761515349154106,1.432527346446417,1.5229438925626824
-0.07077366238205829,-0.2407664710966595,-0.3668264801826977,-0.42860081191047095,11,5,1,1,0,1,1,-9.472119949168697,0.2703136165724719,0.44318595837275687
-0.20354441208397667,-0.11219233536017681,0.7871891729002631,0.3161099677224415,7,7,9,0,1,2,2,-5.155611754721173,1.8547536068603265,1.9268916469625867
0.5362563567617644,0.0009546317334363508,-0.1324588679639649,-0.5009938406345165,11,15,8,0,1,2,2,-8.261620105471891,1.6855497892744256,1.8452050048846453
-0.3495776074475774,-0.9214611715166954,-0.4560027893112879,-0.9872419131868186,2,15,3,2,3,1,1,-5.232279587297038,-0.380579729231365,-0.39518838722430116
-0.5782275446384237,0.7143833141191773,0.6408536405180401,-0.11885294397538537,2,3,5,3,2,1,1,-6.147394493253257,-1.36245054856997,-1.3638242709460109
0.9806646075872967,-0.9484608024712977,0.2070576130022419,0.31901196330265424,2,1,0,2,0,1,1,-6.345265587850004,-1.4793104643472959,-1.498700953722868
-0.8686157670206816,0.7742386344473968,-0.1603026046273648,-0.006208962999902257,8,13,8,3,1,1,2,-4.8728770916542805,2.483956288550458,2.5860964677741025
-0.1637104236744007,0.5145659565510015,0.7959292936955771,-0.8317446754812343,11,13,6,2,0,1,2,-7.255539258593314,1.7979129087822014,1.9320180628104529
-0.6807501971356655,-0.32875345404417655,-0.8463851178614374,-0.5300114449306168,6,4,5,0,2,1,1,-8.164170110635585,-0.9735060379425224,-0.8813889980064512
-0.5370495724694038,0.7368190478938681,0.8529275959123697,-0.16074523438637933,7,10,10,3,0,1,2,-4.66242035227387,2.9229242690772397,2.9968192400920746
0.7159101818301143,0.4623146889098344,0.8935120703474064,0.5632309583927981,12,14,14,3,1,2,2,-7.576436723903183,2.124168075178761,2.283513604043519
-0.20463117113389062,0.947600826714299,0.08839732500740438,-0.44952163792598343,12,14,14,3,2,1,1,-7.918295837878072,2.1043816519102667,2.2742446795888527
0.02636616751355758,-0.6111047111366228,-0.8136077608746106,-0.17900841187889083,12,0,14,0,0,2,2,-10.86955331504425,-1.0319381040421554,-0.8837703330242178
0.6346106244264735,0.860796840338651,-0.8092781574539929,-0.09988272114754948,13,4,13,2,3,2,2,-8.995063323300018,1.0582879149945938,1.2428674146227416
0.3255925484194433,0.741267762966981,0.5181738651112768,0.45505846045018994,5,14,13,3,2,1,2,-3.2819173775301906,1.8667197498964059,1.8546105146131293
-0.5828232645178986,-0.4072159862494331,0.8216053419396265,0.09482968075945175,10,5,14,3,1,2,2,-4.764497377692708,2.2485692133247595,2.3368568648077153
0.35939443366669055,-0.8866391356683292,-0.9306545915478672,-0.21617887411218195,8,1,12,2,1,2,1,-8.243969044870232,-0.8155391146965504,-0.7328503600621661
-0.3103647845076605,-0.32537809169754484,-0.37617618892658955,-0.7557769681514241,4,2,5,1,3,1,1,-6.880907780668331,-1.6052358364665054,-1.6124834951704419
0.652129369096571,0.346184261822434,0.6487008944986989,-0.20601567558505174,5,6,13,2,0,2,2,-3.0261724218812818,2.654617997672633,2.6774345178322965
-0.9301215071880231,0.9795128268186692,-0.9399573357018562,-0.11094349389968072,8,3,2,1,1,1,2,-7.358902613324925,-0.4140239920814118,-0.34741515651683597
0.5233517524273252,0.014164848120533424,0.2758037491059231,0.9703491101813495,3,10,3,1,1,2,2,-4.909487612640227,-0.09247348194144725,-0.10654413042129987
0.3307304168378087,0.0014218516733426334,0.28972244562995986,-0.9529350111718025,12,7,0,2,2,1,2,-9.012746427023728,0.4408154699396202,0.6044139777458657
0.20638433122933497,0.04720109430522346,-0.49283176600726164,-0.058099882454971,12,11,15,0,2,2,1,-7.730823344899829,1.8782738139860673,2.038174299729285
0.5307267277160814,-0.49394731815949355,0.7311247663444069,-0.7943148156850466,11,10,7,1,2,1,1,-8.114705999947137,1.7623264436234636,1.9539929317914055
-0.7298397075484786,-0.6964491802977959,0.7791532366609843,0.8878565669529157,2,15,1,3,1,2,2,-5.236639987342918,-0.5548106135390297,-0.5799401573323393
-0.4481546112389063,0.537162661826404,-0.5474551399936276,0.38470861230882836,9,0,12,3,0,2,2,-8.288869384319947,-1.0082681588967526,-0.9300349572122841
-0.4978397926696645,0.30085049764772864,-0.5753320514262175,-0.7559851728462219,3,10,10,0,3,2,2,-3.9470830859784654,1.0019915317701023,0.9788984260736322
-0.042943260160954955,0.8577190996911312,-0.33605699052830906,-0.0693261321210279,10,9,15,0,1,2,2,-5.212156794020103,2.1716921741163264,2.2598594784304846
-0.034573053846131074,0.5549109343647711,0.3456942669770895,0.44850905499826643,7,10,1,2,0,2,2,-6.667797431925561,0.750004238205887,0.8520667851708656
-0.8991664527955816,0.7807686417105322,0.15376240262241692,0.12783913351124743,9,4,9,1,1,1,2,-6.9897475276205165,0.4456192202734916,0.5344229526095009
-0.7450286397195076,0.6004126953671582,0.7260180921344539,-0.6986250259983324,7,3,12,3,1,2,1,-6.540195204838479,0.8052187951939761,0.9139076100000756
0.39566557101034006,0.8005282224041408,0.5843823896033522,0.3527221357454482,5,3,1,1,2,1,2,-5.190381077902629,-0.344974704335932,-0.35508813454366617
0.5126685391657733,-0.8366654482798075,0.8485741415893224,-0.3483530784590305,4,13,6,2,1,2,2,-3.2155653080102375,2.0011225762959772,1.997244589500499
-0.35293917502901695,0.3301119780132622,0.11315685700430667,-0.31453814914418565,13,0,8,1,2,2,2,-11.962604663889518,-2.3652318257326517,-2.1836929906211306
-0.3634759172285482,0.7885302365128279,0.2898058105847119,-0.423496845665263,12,0,4,2,2,1,2,-12.483563647970321,-2.5042454127006484,-2.303647749856707
-0.4910373367634795,-0.9742050604209491,0.08059881352299936,0.7023014708519635,12,3,2,0,0,1,2,-10.160257483462058,-0.626564606462425,-0.44407500405785094
0.6245162419806838,-0.23191472321779916,0.332535722958077,0.9776710627783289,12,8,7,2,0,2,2,-7.1418267314395,2.6157729430095116,2.795378034600525
-0.8067103314244954,-0.6462060983520321,0.9746723171590919,-0.11179288618676275,7,9,15,2,3,2,1,-5.125461537737039,2.3594577978838442,2.487960312739544
0.6249476420883433,-0.34611795132664946,-0.3885120851054178,-0.1945925580108796,5,5,7,0,3,1,1,-5.24657400166184,-0.6866825643148596,-0.6994446475364227
0.26479251293101713,-0.743348275622471,0.15698501645866014,0.38684425611261797,5,8,6,3,2,2,1,-2.9750223289049114,1.4048017289237933,1.3653657231743952
0.46049837905914237,0.23834547073167345,-0.6267201204046349,-0.9486207102611837,7,11,3,2,0,1,2,-6.368773848848455,1.1153582614252637,1.215092745240199
-0.53491733675829,-0.5479336064226958,0.10210190658986473,0.04712715905971154,4,9,6,2,0,2,1,-3.1788228698593533,1.8221684746610671,1.7932807376639552
-0.8279356859341136,-0.8859461719927613,-0.7890331450779287,0.17117536774522502,8,13,10,1,1,1,1,-4.690243972684525,2.7189014353578407,2.824926386621299
-0.9168420803068125,-0.0037401129039151826,0.37862082420538057,-0.49537614586062584,7,0,9,3,0,1,2,-9.421654081176026,-2.049747697671752,-1.9743348800186136
0.08954445396557764,-0.7286233644154414,0.7872705066922674,-0.8507231378411424,8,12,3,0,3,2,2,-5.9917731767886835,0.6088218058945205,0.6627107629028671
0.11292927469764402,-0.2827568360928172,0.8226783801572615,-0.9581317643465335,9,15,8,0,0,1,2,-5.947415674897891,1.322590853304375,1.3969639980349229
-0.39396498603594,0.9330950331041648,0.25623906248714357,0.8612849527039197,8,13,9,2,3,2,1,-4.545330817572821,2.7985676776820223,2.9026224877898428
-0.49824180021859954,-0.7591053200068691,0.16908622651891636,0.9386436245683578,11,8,5,0,2,1,2,-9.36322018926384,0.5216194824903735,0.7048256365010676
-0.6678949570369273,-0.8777906647607354,-0.0013941079713495341,-0.7873254053035457,5,12,12,2,1,2,1,-3.0920827439672913,2.706148728572229,2.730168458364767
-0.17034868895729605,-0.22545117715031737,0.31938054586094866,-0.11593315813775296,5,9,5,3,2,1,2,-4.233867024087459,1.1509796884465722,1.1585376942015697
0.4609849549645988,-0.7292891300534319,-0.6047215588177397,-0.6389635432151528,10,6,15,0,1,2,1,-5.546818133365456,1.8761208504284743,1.9555712867363344
-0.32383118126747723,-0.7463519548991624,-0.21651509887544362,-0.6746783697890297,2,3,10,1,1,2,1,-5.35382207086868,-0.4271073090412079,-0.4366439257483673
-0.9160718531127314,-0.2727092821611008,-0.802811539516127,-0.7670443006533259,9,2,3,1,3,1,1,-9.044098584356295,-1.4109685290734177,-1.3167478784225453
0.1317011206264933,0.8160370908433248,-0.2073747490035589,-0.40734839620039986,4,14,10,2,2,2,1,-2.5860370088915503,2.7868153190118146,2.7290867271653103
-0.8387691896607965,0.8791371780503314,0.5102672348903918,0.17324783656732534,5,13,13,1,2,2,2,-2.728294348461887,2.344382635019167,2.3561213265747862
0.8315764789082543,-0.2804118129094011,-0.38605543558196365,-0.609605670856235,2,14,9,1,2,2,1,-3.9246946543445547,1.244748076328636,1.2203023023780741
-0.2117279064347437,0.20666839242406954,0.6033685863826099,-0.06096266930873262,3,14,13,0,1,1,2,-4.395937193603946,0.2026943185359107,0.1747806456613912
-0.037444097561526,0.6193500725317787,0.9010656419088179,-0.9558677026354183,10,5,4,3,2,1,1,-7.287232304106776,0.28490571692966515,0.3718304843520934
0.13378559249907207,-0.29691547990060396,0.22075499063665527,-0.9517796131826664,13,5,1,2,2,1,2,-9.390638419606635,0.5540863090435751,0.7284431549929437
-0.2335692681054966,-0.5673344447383459,-0.11484530813436922,-0.9032745779024383,11,10,3,2,1,2,1,-8.5395212020911,1.206263969979034,1.3776908843622946
0.007093963023772298,-0.8637819505529549,-0.5636513408134536,0.8707563226142345,11,8,6,0,0,1,1,-8.992179425852992,0.5544314297331041,0.9083555447439535
0.9158917198522751,0.08222764975768948,0.21017903708107677,-0.5590247211705015,8,0,8,1,0,2,2,-8.954619703818787,-1.5405520095657708,-1.4432091856356066
0.6497075349742072,0.5754843766047397,-0.4332718622177636,0.6744744364436361,12,6,9,2,2,1,1,-7.690298216044966,1.1688158072575012,1.5942606178759513
-0.6732664832031596,-0.6310818978802333,-0.5954121016835927,-0.2265858859120442,7,11,14,1,0,1,1,-5.26670453237304,1.9352045859650957,2.032606551128084
0.7671294567403808,-0.4587600106128067,-0.6116742619078355,-0.051130212758530025,4,4,2,0,3,1,2,-5.639426500398435,-0.8922023801491566,-0.9035923810921199
0.1320368497756419,0.7560670256889139,0.11574735132014635,0.9195820408097004,10,6,14,2,1,2,1,-5.33473764529785,2.4132120902750125,2.5114969789688106
0.8055275759290175,0.04979997345167653,-0.09761361709855265,-0.339217052668767,9,7,0,0,1,2,1,-6.901256864660986,-0.20348673337185721,-0.13860285858900465
-0.7461111724900547,-0.7534324414021063,0.037123377331467866,-0.5083051150131994,10,6,10,1,2,1,1,-5.611721015028313,1.4773001374338557,1.5611930978510393
-0.9060540178037204,0.8561035004576962,-0.8177187211106449,-0.4281989324575952,12,11,14,0,3,1,2,-7.750039875964413,2.0478874896962367,2.2139036659085147
-0.17842238000077648,-0.020711847935934724,-0.1691139988158208,-0.9519899103102223,2,3,13,0,1,2,1,-6.725365460528836,-0.45747096854256886,-0.2757626356630203
0.93560547529697,0.09972835672879632,0.926318054130133,-0.7704928011723291,6,8,3,1,1,1,2,-6.620072680770823,0.5574051565361597,0.6380303045550427
0.35509161036755166,0.0938577519709538,-0.04982025426646386,0.8448685673122489,3,14,8,2,2,1,1,-3.9841303248255664,0.9650401174547177,0.9321917767612482
-0.3501544111867174,0.3745911251650351,0.9232316140923313,0.46048666871573607,9,8,0,2,2,1,2,-6.638953516832566,0.503640431958436,0.5862208008467099
-0.6382161972422034,0.5983159422095641,-0.33161457165378017,0.4617406915523208,13,11,10,0,2,2,1,-7.331033258386001,2.0938285182236585,2.3160631765352977
-0.8640534003611926,-0.6375488779005809,0.9143939270384691,0.780276106893828,4,7,15,1,0,2,1,-2.467193318967581,2.16495486128951,2.148287040600653
0.13710451120922418,-0.8816458562729164,0.2656052213230138,0.5378400891423367,9,11,6,2,1,1,2,-5.226725222753241,2.093218451882713,2.208916374509892
0.8140839208300437,0.983065551654773,-0.5833692199829641,-0.2891213252718765,8,10,10,2,3,2,1,-4.687385083094573,2.7975067866606564,2.877194667300532
0.18756126388690442,0.151186857280164,-0.6770843318715198,-0.05652032496312187,8,10,12,3,1,2,1,-4.418498289795151,2.796287985316321,2.8877279349978227
0.6549974832713468,-0.49091891415667765,-0.053944993313958634,-0.9133694534913761,12,5,10,0,0,1,1,-8.394125377355934,1.2941779988523578,1.4476064457541515
0.5924872189127743,0.47005037237964675,0.2202158440724693,-0.023644649378371962,8,3,4,1,0,2,1,-7.078771880554366,-0.19367701470410695,-0.11827372952531726
0.38803482821148405,-0.6344976680251282,-0.36190985133552034,-0.1689718738758681,12,8,12,1,1,1,1,-7.822089722708342,2.338207179820313,2.5210664278200206
0.16965562261158174,0.8829484750121308,-0.651181465777001,-0.056701018498809264,9,2,1,3,0,2,1,-7.7121486477899746,-0.2807613746324657,-0.1921747433078009
-0.7492493015322534,-0.4927744582805835,0.28417301470479805,-0.44892686571829765,2,11,13,2,1,1,2,-4.16939371732911,0.432795464609614,0.39967079792543136
0.19389044682634515,0.620322179919405,-0.14065327328970412,0.49971986257653755,4,8,0,1,2,1,2,-5.113377164477857,-0.27615593377780184,-0.28368734082709124
-0.6376562982999598,0.5813822038003358,-0.23053484698511006,-0.12800963885882832,7,4,9,1,3,1,2,-8.033035817006215,-0.6892166146135467,-0.5838229485882813
-0.6453468935521212,0.4461432720993377,0.5453419762563332,0.42979906818262736,3,11,7,3,0,1,1,-4.054024787130556,0.9657370916855401,0.9377316215762823
-0.9722757281742798,0.2987576404732448,0.3377530620813707,0.5973115607132731,5,0,15,2,2,1,2,-6.957920565697026,-2.5288852768546852,-2.584650407564368
0.4140305885451816,0.3251358354775702,0.6154356399629592,0.7718279909948498,5,9,12,1,0,1,1,-2.8673121852322483,2.4785769799518844,2.489411072400768
0.7595048045886872,-0.9015581709184768,-0.5378382942510076,0.7947714349274297,6,10,2,0,0,2,1,-7.105267676357967,-0.1460492192873747,-0.06965031380844675
-0.5810884609809779,-0.16747443862418532,-0.28685734809836183,0.8234517538255515,10,3,6,1,1,2,2,-7.565793075726792,-0.04773289784267186,0.042509902297277996
-0.5806194451395983,0.9531220466458086,0.29120515411682324,0.8690877614310311,11,2,4,2,2,1,1,-11.1172952160721,-1.3288733072931325,-1.1555935847956174
0.9312779505336009,-0.2128893277873689,-0.7385653528204854,0.3434177184881215,11,6,11,1,2,2,1,-7.6173726834654945,2.2231051369529498,2.414332102230573
-0.3756205268617412,-0.14506694366662187,0.2904371516893278,0.4904294853816691,4,5,10,3,2,2,1,-4.107482729997284,1.0028867719862322,0.986916573126257
0.8430267838148358,0.6241552220173581,0.6504227425192621,0.5901160352122623,13,6,2,2,1,1,1,-9.334816995828843,0.647304021288704,0.822775181953477
0.9125837630267226,-0.24664711914107507,-0.32151867765232733,-0.8751373454444393,7,7,2,3,1,2,2,-6.292702989241747,0.8583129893859529,0.9443762464651273
0.6176526469833681,0.750977300791793,-0.39506736507706064,0.7173962424891478,12,9,1,3,0,2,2,-8.757181072891555,0.8326998246743135,1.0155760471558282
-0.8049846150722495,0.7066584331175756,-0.34367985529278444,-0.8924553766760333,9,10,9,2,2,2,2,-4.471300746194427,2.921394646655796,3.0158823083837416
-0.8726304649949665,-0.6457457116034919,-0.9897207448288794,-0.1091809577884264,6,5,7,2,1,1,2,-6.224104025549494,0.42443679616431634,0.4872775607823343
0.7425032547973052,-0.4211182100635835,0.5664309093133575,0.6064898093296125,2,12,14,3,3,2,2,-3.993782071546598,0.8054836502113488,0.7757460082038767
0.2499594967520704,0.27670115484086355,-0.38570870379157696,0.7193591701606659,2,10,15,1,2,2,1,-4.149936001495,0.8654268861030504,0.8516141497475667
-0.6634428229845744,0.6728843849397395,0.09781926328014334,-0.6216084152192902,5,4,8,2,2,1,1,-5.116368157596204,-0.5445368175274912,-0.5570495762817521
0.5861260567413118,0.9624831949109243,0.8649778471796037,0.8677318856924976,4,3,13,2,3,1,1,-5.38738220294315,-0.6623230402969926,-0.6826467800853961
-0.27403431919225674,0.7585591123140134,0.45074320046971494,-0.7748190669416111,3,5,13,1,2,1,2,-4.239352413808184,0.5219280126449182,0.48678040921144505
-0.30040787638481614,0.7249930148031707,-0.5338543762183301,0.3903749324201313,10,1,7,3,3,1,2,-9.49135752730072,-2.422881363718227,-2.367338502624546
0.9909483046936287,0.8230294517317016,-0.5569654557737884,-0.8876759801933738,13,13,8,0,1,2,2,-7.788859464516834,2.0534776690980094,2.2190234372014994
-0.0748129057896938,-0.9334640576612832,-0.7562238349354591,-0.16827732118410488,9,10,5,1,0,1,2,-5.614999366043498,1.6170348901789309,1.7034053345862732
0.7383497148061746,0.06012491010346488,-0.06403907504391326,-0.1785815092166676,7,2,4,3,1,2,2,-8.076530884924576,-0.7774570923670686,-0.7008161918630772
-0.16206045244095124,-0.08394276683226276,-0.4867055856278084,0.5042286653939496,6,6,1,1,1,1,1,-7.129444456800468,0.15175984082205765,0.24833697778847177
0.6913070445546847,-0.48079343258304297,-0.9967124857751006,-0.2471700749586121,6,7,8,0,1,1,2,-5.7933682876932195,1.1155829044890986,1.1936937007270048
-0.9995459235634889,0.8300030754950545,0.687758822461858,0.48458446297389424,8,12,5,2,1,1,2,-5.670217102834928,1.6705878311276885,1.7522061635847772
0.44556920124304233,-0.5363174165705471,0.4111254232993822,-0.3845943732203123,3,10,10,2,3,1,2,-3.646674117452799,1.2944848894493457,1.2710186369493524
-0.5310010446518125,0.49875803344831193,0.8356817661871061,-0.7839420850168415,3,6,1,1,3,2,1,-5.391160955901526,-0.9222619100245075,-0.9465536143451447
-0.21637821076565666,0.6048035689026485,-0.3175111004845588,-0.1116331862432669,8,12,9,0,2,2,1,-4.87378956615101,2.251507183919328,2.3379392234803924
0.34317548587785196,-0.9365550163679377,0.06993334681888808,-0.9246045501702944,8,7,1,1,2,2,2,-6.7516628992821905,0.6157957128983097,0.7104283643555767
-0.5027902307733874,0.07678995857391535,0.9842712789571655,0.7150612155038474,12,12,4,1,1,1,1,-8.496786254980826,1.1031836946127835,1.2672057096166125
-0.34823731476841924,0.9080845301561715,-0.7562409964372327,-0.9634498605529875,5,7,10,1,3,1,2,-3.6886952609460937,1.2356925826816545,1.1989836381268002
-0.5176695713844761,-0.532865277862778,-0.8636267604690746,-0.6257514591789965,10,6,11,2,1,2,1,-4.914395395141268,2.6202394170190058,2.7262460868039735
0.7518098499997892,0.8105979980210309,-0.014086056688279891,-0.3396880993687912,3,0,14,1,3,2,1,-6.608061855283767,-1.9502539220567898,-2.002316001151599
0.9875679507563442,-0.3707421821296024,0.34803506976793464,0.6886297283047649,9,5,2,3,2,1,1,-6.860092014497488,0.3984949876484639,0.47902854734002553
-0.8589287248140869,0.818859007371753,-0.6197424673625886,0.6425003091194086,7,4,0,2,0,1,1,-7.489176623391743,0.17586802832654694,0.25513501980188535
0.719290690705213,-0.6623799884308716,0.7078857642837058,-0.973542374189412,13,0,3,1,3,1,1,-12.540110087053236,-2.559877346537233,-2.4182103054276642
0.6392497390952898,0.7763826993226082,-0.601560628325847,-0.4316314085765425,3,13,12,3,1,2,2,-3.7044829873496634,0.9838647527162044,0.943540963518948
-0.6802404732671172,0.3824933275719786,-0.664866921390987,-0.37938303579090493,6,11,5,1,3,1,2,-6.361028695800316,1.1259775670358816,1.2138203827418892
0.32672506802936274,-0.7635551758550803,-0.19700477887024737,0.5862570759261128,7,12,0,2,2,2,1,-7.372754374598483,0.30311915048281074,0.39927499837073477
0.9112989345329787,0.907265215659379,-0.2953458914949214,-0.9137997821033519,8,15,10,0,0,1,2,-5.52773316171269,1.5049126418194527,1.558851785821908
0.5270316873364245,-0.7826349212506158,0.9625151547825537,-0.23676700178173005,11,2,14,2,2,1,2,-10.381090194047815,-0.8603082896744997,-0.6989491232086407
-0.09943503233694839,0.06221899267505515,0.4914353324095746,0.6518818382238365,3,10,6,0,0,1,2,-4.452196256634933,0.4211293330925515,0.3988950877048587
0.3428121452874737,0.852616553842392,0.23833608848611676,0.6496138959596613,5,4,13,3,0,1,2,-3.497483861584725,1.429559011624358,1.412799434910115
0.9354856496674313,0.31553076654520007,0.12879076067797923,0.8659132510564547,10,15,14,1,2,2,1,-5.386652142151811,1.9483832954141065,2.003682670198622
-0.6136799831831345,-0.05738345085175767,-0.05496911436082952,-0.24355096951331046,3,6,12,2,0,1,2,-4.011127088175889,1.3078708869322528,1.3108578205630141
-0.949302791472123,0.3800937768188992,-0.36779737690605896,-0.8885182928251165,6,15,10,0,1,1,1,-5.614590070255901,1.5472182350073795,1.6195756128373
0.09098068098967138,-0.5858858332339343,0.087946222569935,-0.5368019504722021,10,1,15,0,3,2,2,-8.979803550737643,-1.69000384791561,-1.5946109422209391
-0.38464182104410294,0.852119119636531,-0.6766108934520263,0.9316646394366652,9,9,10,0,0,2,1,-4.925194612991665,2.2487682411571854,2.354301938261642
-0.43526416191468753,-0.8380925277686238,0.7532276540317833,0.4577396089766823,5,4,12,1,0,1,2,-3.5353773005938143,1.1633885636898713,1.1466754859595563
0.5196473168567768,-0.3223530351543853,0.9041248932780055,0.4758555379976006,9,14,10,3,0,1,1,-5.00936210016381,2.34519922249866,2.4233018414632332
-0.0016021063173363714,-0.5668416287455182,0.7452517709717927,-0.8257814210771319,11,8,9,1,1,2,1,-7.247128135912825,2.6337977962424954,2.818112354418108
-0.11029513434491833,-0.021903199101433568,-0.29670025531618927,0.8190969460242767,2,11,0,3,0,2,1,-6.4328763384823935,-0.8281420723333385,-0.820591483805347
0.4502223198666322,0.5926013268302643,0.6658747846373221,0.9715364991714823,5,4,5,2,1,2,2,-4.800464234435108,-0.012903095091181527,-0.018926588555571472
0.6101946240822698,0.690079297793285,-0.20989332428640806,-0.8974730816480037,11,5,15,3,1,2,1,-8.033604540070789,2.0821172607173457,2.266142423306355
-0.07159210209574662,0.23840863458430972,-0.039411482417288424,0.3234076909626935,12,9,9,1,2,1,2,-7.229105622053917,2.389236806747595,2.573487120517668
-0.9462646919101294,-0.2390362290139283,-0.787748829018009,0.06271366350539043,11,10,1,1,3,2,1,-9.235448085386025,0.3825965063644277,0.5485293429436674
0.7959104323700383,0.050098680490769265,0.4145578238113343,-0.49565424500894006,3,11,9,0,3,2,2,-3.877401864301147,0.9736335207594113,0.9329352599525469
-0.8924360716452442,-0.9558283093976405,-0.2840776109344707,-0.3326782187326147,2,13,15,3,1,2,2,-4.243730164457525,0.24369267853887944,0.20793118781793388
0.45623287467233276,0.2005028201991661,0.46250117869475016,0.5394932457141743,5,13,15,2,1,2,1,-2.679630248936396,1.4037877481465941,1.3345117266617341
0.03135310215414622,-0.005492226818244017,-0.6431678068730085,-0.7836899708532865,5,10,5,1,0,1,2,-4.223620721695797,1.278339702628343,1.2945065402836817
-0.05312868124995718,0.7090947864043606,-0.3199912278802157,0.7392993696243426,12,4,15,2,2,1,1,-8.907782957501214,0.8773004131382984,1.0576868925258234
-0.45175927236159863,0.6553503895625437,0.479735653200807,0.5780456890962684,10,14,2,0,1,1,2,-6.794175755476402,0.157644734551136,0.23488220153431563
-0.9170053489801873,-0.35586492960854055,0.1194893226673499,0.7158698279946576,9,12,2,2,1,1,2,-6.419087011051299,0.8532656205998059,0.9366405513866896
0.3923849006021798,-0.6142588626207715,-0.8145703783794602,0.06444574971238781,11,9,0,0,2,2,1,-9.929350738927958,-0.22333653185929017,-0.05423599464832876
0.06494181576779479,0.12883317555949536,0.20116639397427205,-0.6674893393005987,11,4,5,0,3,2,1,-10.521596918119577,-0.669413775540728,-0.4987221882048841
-0.7517852645724452,-0.7571701889900557,0.44226471471364737,-0.6324306697841977,4,10,14,0,2,2,1,-3.679172973131749,1.9086566913032261,1.9404929812070837
-0.18422078298543987,-0.4407273630135875,-0.7272593450648683,0.45602451559239476,6,3,15,3,3,1,2,-7.753678419927895,-0.6531417631289852,-0.57600266133286
-0.12750794728568526,0.3166148790121237,-0.12456635013291728,-0.4464917360973828,6,11,1,1,2,2,2,-6.5089303597936,0.5243066197450031,0.602898203329651
-0.2243314608578113,-0.4242406438606383,0.449392508523649,0.6728311931597133,13,5,11,1,2,2,2,-7.667186300781155,1.8872543490740747,2.054215789823455
-0.9006770170805622,0.24703839034830888,-0.8737872617689075,-0.35078166297967694,9,7,4,3,1,1,1,-6.388524729323412,0.9995341491716605,1.0833545537012073
-0.5267804345849854,-0.03300382978639238,-0.14170101608335628,-0.8502083159960325,10,3,15,3,3,2,1,-6.551944513233466,0.3150696398284366,0.38678196150700994
-0.489293299542197,0.655952927004503,-0.2440119227476938,0.9623631175876843,10,10,6,1,0,2,2,-5.048535594491717,2.326269976844864,2.438418423590424
0.6683282164168827,-0.7640550327438769,-0.9096972711754161,-0.12420022571417544,6,1,1,2,0,1,2,-8.461958287956898,-1.0563527310376477,-0.9614731544580837
0.23342541529355199,0.72159787383099,-0.30760622663934467,0.3075735022489232,9,7,12,1,3,1,2,-5.6838645605116715,1.8839353046142189,1.9843540658725514
-0.19151671578592167,0.9865303928594931,0.7371140564989216,0.12927971579240394,2,14,12,3,0,2,2,-4.414541762164915,0.2927575555609013,0.2523028672059797
0.2615408403452413,-0.08870090112024509,-0.035965320446134985,0.5155531207503159,7,15,0,3,3,2,1,-7.01962194249723,0.16430169257509744,0.2516562144288922
-0.7734007912034646,-0.6561748845457913,0.09464936867897222,-0.6708014526008506,7,12,2,0,2,2,2,-6.971312180810947,0.34153508479232736,0.41915934319405634
0.11843626353691628,0.02948438751355975,-0.8008405729199422,-0.9679436870897538,13,1,12,0,1,2,2,-10.503344088377666,-0.7682282157099102,-0.5995670748693555
-0.9788977550996203,-0.2118196944509938,0.7019037988136001,-0.30828228404946145,8,7,13,3,0,2,1,-4.785670588189298,2.604421928263269,2.7027233991536668
0.7596754958829357,0.29736590671472896,0.798497836578405,0.24701062249467443,6,13,1,2,1,2,1,-6.478312992629594,0.5018323720884422,0.5752679186482483
0.3395089024364957,-0.1952538985550647,-0.40398628561248917,0.25095612084932273,5,4,5,0,3,1,2,-5.782216938084335,-1.0876159187344612,-1.0888821828872446
0.23324395633055017,-0.919332295723096,-0.347659491743493,-0.06288601081773071,2,10,6,3,0,1,1,-4.346268935837279,0.3725788917946395,0.3515785491623914
-0.5929302522262072,0.5381222663194485,-0.1489886814563144,0.13083187950507602,6,9,8,3,3,2,1,-5.2512704042383485,2.1086999654631327,2.21569760334554
-0.39638126067461266,-0.9252060191824054,0.010730513011859344,-0.19393737743452677,5,5,11,3,2,1,2,-4.366560499537799,0.8100315364063658,0.8034031868452697
0.8707889793355974,0.5028466350626053,0.8826687855738033,0.35323446710501294,12,9,5,3,0,1,1,-8.171301837577534,1.6145424374453312,1.7781848685227908
0.40161683600348064,0.5306325990507725,0.8588069676983077,-0.590395181887581,10,14,5,2,0,1,1,-6.03577866859576,1.2951488641472353,1.3795789324647298
-0.5154856848304652,-0.593024010889375,0.9091076848349999,0.8370432055410357,9,3,8,2,3,2,2,-7.777579426288361,-0.631180342465695,-0.538615663157837
0.257745793976351,0.2807614932884821,0.7010084566571941,0.48173853677043565,10,6,1,0,1,2,1,-7.176512815149327,-0.1990387763799518,-0.13620677009808044
0.2164227535328933,-0.110852997861143,0.48473987417956366,-0.5433374952627783,13,3,4,1,1,1,1,-10.409651806732692,-0.5809893658194631,-0.4127826218611609
0.32748547725077404,-0.763523215055719,0.9078904249875521,0.731142440189529,11,5,6,1,0,2,2,-8.4510792262791,1.3481797415287693,1.5251276897366346
0.591320461322884,-0.8450340524152282,-0.4353723315785596,0.17059365666862258,8,1,0,3,3,1,2,-8.165554819591025,-0.6514214934049432,-0.5716936729834949
-0.9231982453473109,-0.26349978520973383,0.9580636815833348,-0.1585268748627664,3,6,7,0,3,2,2,-4.709814576671391,0.03882934044970379,0.026414103304338382
0.07231077250547213,0.43472550607273375,-0.11287330900299453,0.877753950284546,13,13,3,2,1,1,2,-8.326440022364938,1.0338668793603691,1.1985485895426706
0.7272821048343123,0.9936183613622178,-0.14628334240982088,-0.7776982404333763,6,7,3,2,3,1,2,-6.933741802515905,0.6051122632091851,0.6915612988268186
0.6529292189843658,0.11537738237090545,-0.8907793935730619,0.9436906026509693,6,4,14,0,1,1,1,-6.624757199726199,0.6133326496494481,0.7003415628246147
0.30166644312296986,0.2301292597156226,-0.6486558000881786,0.02637978341965952,5,3,2,0,3,1,1,-6.114973097785929,-1.0640009447799914,-1.0558619254042014
-0.6676300007805016,-0.3345410469792418,0.8798487457714177,-0.31394657481995125,11,15,9,0,0,1,1,-8.043916706539477,1.3940238940746204,1.5435965143631054
-0.09952742665476544,-0.4905025853265623,-0.2962303313059871,0.41123060956858604,6,7,0,3,0,1,2,-7.2032637032726,0.4428451668111909,0.5362170181439654
-0.6313972060998019,-0.921276240360541,-0.9563065760275964,0.5489712062395817,10,13,14,3,0,2,2,-4.826912862914714,2.115943741776918,2.1833222186549617
-0.0858806814684474,-0.4194897892549412,0.12387050703932667,-0.7761308437304215,9,0,13,0,2,1,2,-9.709961551317946,-2.750426667821101,-2.6746961138758665
-0.046033214764692465,-0.2215827627531224,0.7748490707407205,0.787867021339981,11,10,4,3,2,2,2,-8.319186065286042,1.4439301343113597,1.6084998060379452
0.861997239425168,-0.8989852152343869,0.09460948822936865,0.7808818960021715,6,7,4,1,2,2,1,-6.8478493981966535,0.5450010546820976,0.6363152676924491
-0.44198341930440677,-0.19006282524762308,0.9975858716313091,-0.8900673863203559,6,2,8,3,2,1,1,-8.843392054139596,-1.6344461086508717,-1.5357966748333318
-0.2844904734125715,-0.8721981159032524,-0.8513307822278571,-0.7692743973885923,3,4,7,2,3,1,2,-5.597003898151137,-0.7709014801715154,-0.782418204618221
-0.33024341972603,0.14170787255752315,0.8191907822218887,-0.9876323547182067,3,2,2,3,2,2,1,-6.123614756101337,-1.293709098242241,-1.2955529267412607
0.22039201797166896,0.8847428789368292,0.5764018597334122,-0.9519175252671244,3,14,13,3,2,1,1,-4.134634412956243,0.578018901530307,0.5368659833055468
0.9908430258509122,-0.42497760123248196,0.07644020373695048,0.06664709571921001,5,7,12,3,1,1,1,-2.9487811058462863,2.2514920675870513,2.243747740726328
-0.884517841065928,0.6900244743115518,-0.8818997110834561,-0.456671617272689,9,13,4,1,1,1,1,-6.11336750505803,0.9936541668698855,1.0730208550835572
0.22268331249545237,-0.2580525748156619,0.5443040552316762,-0.6590749768367159,2,0,14,3,3,1,1,-6.9331774453547474,-2.4758963104465335,-2.561785482319285
-0.9352217244480099,-0.328313025921368,0.027733051426543254,0.5932897380302762,13,3,0,0,0,1,1,-10.050861377330175,-0.4796166321062476,-0.3036230753668532
-0.5280067881815249,-0.7129104881124642,-0.6291822992518914,-0.6358737422362892,7,1,15,1,3,1,2,-9.542363601811827,-2.335388363629408,-2.2483834970698457
0.726863155578769,-0.7210995275896797,0.13841292625885537,0.7359592534618058,7,14,13,1,2,2,2,-5.092247754776886,2.282926271992928,2.35063200515841
-0.7371752342894631,-0.4750299841988179,0.16243095497876658,0.43633589512102744,9,14,2,2,1,1,2,-6.48180780705945,0.6547805061380285,0.7332663406708574
-0.30389608904535903,0.79111148174777,0.933244441792215,-0.11312179432791192,13,1,10,1,1,1,1,-11.775962199137044,-1.6419909871619263,-1.4578252596223014
-0.7609382609058444,-0.5393615506342448,-0.7871764741943108,0.6435048339707807,10,0,6,0,2,2,2,-9.959924039995302,-2.4341781263702473,-2.360166734476922
-0.35853283537685754,-0.6154841630638161,-0.38106090182279817,0.9498085456204699,3,1,9,2,1,2,2,-6.214357229925058,-0.9756023229568683,-0.9782869666378486
0.5726633107900809,-0.1897838908242866,-0.9945837003590958,0.6998929918903769,12,6,6,2,1,2,2,-8.285143093179265,1.6029429066088976,1.790565822361492
0.19228529909979386,0.4791623544434853,-0.5780602187600992,0.6832440150855481,7,1,4,1,3,1,1,-9.612720107869595,-2.292266956464087,-2.2301806532706094
-0.732443710012064,0.9066143351647451,-0.8546688248376866,-0.6018131601281487,2,6,12,3,1,2,2,-3.8518798756329615,1.2675802084424368,1.2613437764557232
-0.42054403252357075,-0.5224964578279518,-0.5729142910193172,-0.1777113270400259,11,8,10,0,2,1,2,-7.83232880521821,1.776548008268006,1.9396836811515696
0.7324540611573536,0.7431717657248131,-0.1633083850124839,-0.11120876309783889,6,7,15,1,2,1,2,-5.292388356883449,2.0298923318002755,2.1442842153256336
0.011851600292787756,0.5554558201355861,0.716645877757716,0.689728170821017,12,5,0,3,3,1,1,-9.60296613675904,0.31881540949383746,0.49914019147317845
0.2712639972800799,0.9858869315658143,0.5554349781451013,-0.548320735553216,13,10,10,1,1,1,1,-7.316572779699082,2.5127805408031647,2.70629851485247
0.623254028889707,-0.4121664789901325,-0.10734728002687755,0.4540370540282679,5,6,6,0,0,1,1,-4.614677967653379,0.08778531535997587,0.07642825248159105
0.13796638860824562,0.06295849256364172,-0.08407357102092905,-0.20642134917083155,7,15,15,0,2,1,2,-5.812508557228186,0.822937026667938,0.898407290626088
-0.3324468058604044,0.15862680557692177,0.7780012216293317,0.13860996882440402,11,3,1,2,3,1,1,-9.804734094501725,-0.10659834551646283,0.06428658169746418
-0.10146368306872655,-0.40711022451169376,0.8592992154026566,-0.7507732286433453,5,8,1,1,3,1,2,-4.817352812757099,0.39109996936201025,0.3995451260192229
-0.7334314838356537,0.8554914661508146,0.735404195838478,0.41524117148107065,12,13,5,1,1,2,2,-7.756581010083033,1.6528461976931021,1.8093630625781039
0.2568139152819795,-0.12270196312803106,-0.9224861288916351,-0.0009033295906575312,2,3,0,1,1,1,1,-5.862805992187365,-1.2044492832146467,-1.206760618288327
-0.9312462832965496,0.27792604394656917,-0.8371055742176816,-0.12997081131955324,11,14,9,2,3,2,2,-7.175217728319656,2.655003012711513,2.8466686337960367
-0.5593452131248349,-0.7935667022420008,0.1700703374373238,-0.022915067119485766,3,13,12,0,3,1,1,-4.04930533591715,0.8026042513904659,0.7757789500509386
0.2991120135139236,0.7359991837901798,0.6563717386469059,0.2521094179616026,12,13,9,0,2,2,2,-7.4318415929712325,2.254994720531237,2.423965051905395
-0.11032128131894092,0.7988250443346505,-0.7329315336785012,-0.226607100025076,13,1,4,2,3,2,2,-11.424547421227949,-1.8008278416123638,-1.6206957835722247
-0.7749937389467365,0.4718408127478977,-0.44980223688175114,0.2782156939894127,4,6,3,1,2,2,2,-4.66772157881257,-0.007155360919715307,-0.04027348900730501
0.20578576521087055,0.3084409240580259,0.9963998153312352,-0.8500799130599739,2,4,6,2,1,2,2,-5.545061829685015,-0.5268946921588432,-0.5356507216202123
-0.8694464848670722,0.643678645505805,0.29261986731476264,0.29468426874618237,4,2,14,3,2,1,1,-5.919763441425311,-0.7167300609100877,-0.7229789161294159
0.5035891747345127,0.17673137843531328,-0.5746714269773143,-0.8059635635258211,13,12,15,1,0,1,2,-7.730470204092312,1.9008043379001451,2.056491959904547
-0.07275585131310036,0.5685425986134338,0.8937603926820472,-0.449659775023864,5,5,4,0,2,2,2,-5.053963948370652,-0.2822757795196555,-0.29980250123766294
-0.279880196138548,-0.04426529017372838,-0.2894320515261548,0.3650234602324003,11,5,14,3,1,2,1,-7.403567925987201,2.1029329885885235,2.269937067762889
-0.7494975378075841,0.3110199436922252,-0.9204057453286949,0.19536467104691813,5,14,14,0,3,2,1,-4.156403782335807,1.5576300157350014,1.5622617806978631
-0.012041701719624154,0.7387046019846948,0.47365291150300814,0.002080473969206853,12,5,13,0,2,2,2,-8.06804324481293,1.6252841809007357,1.7899597276050663
-0.10770148708566096,0.34332046199579747,-0.3321950569468921,-0.49148167802213893,7,14,4,3,3,2,2,-6.069717623954671,1.3241610343200938,1.409854277074435
0.6874575854205149,-0.12391184818923251,-0.3152097534082807,0.09295272205075289,11,9,12,1,3,2,2,-7.425229654584951,2.5268006767022158,2.7407303266770056
-0.6211131336651945,-0.19770406101640492,0.8955921320289142,-0.20681885122734056,7,11,15,1,2,2,1,-5.106028536989979,2.2551755165555933,2.34640827809126
-0.3465222188627328,-0.3007712023845557,0.19269299499355186,-0.45157422175170603,11,12,2,0,2,2,2,-9.052845327232745,0.3795924137550901,0.5445640195973168
0.4312414339435715,0.3738828700070207,0.7862274826449451,0.3788342677426493,10,10,9,1,1,1,1,-4.732356846157939,2.5082645590617623,2.5726067051220975
0.7172002139649964,0.925465167722278,0.2566942350988888,-0.6317973532780861,7,12,2,1,0,2,2,-6.310829226256618,0.8002136985110023,0.8844486659216466
0.5537874964097453,-0.8584171279776511,0.3207765047916509,0.6183896073134825,7,4,3,2,3,2,2,-7.8050827422830915,-0.20018513422093343,-0.08618700517335728
0.2808945479865057,-0.3716758723260558,0.915942132964908,-0.9331528551289925,10,14,2,1,2,1,2,-6.761661761281764,0.49878908053760707,0.5913675756732849
-0.5292334762032849,-0.01125837790848383,0.8296698999937562,-0.5765712557040583,11,2,7,3,3,2,2,-10.699873127120721,-1.2910598937812805,-1.125347555435531
-0.7067708856803154,0.29185578604607865,-0.5342417076963699,-0.6864791426967214,10,1,10,0,2,2,1,-9.15213225778145,-1.7048305736767881,-1.602126649396885
0.8232658274169511,0.856028473458762,-0.6691596957431813,-0.9953531877361395,3,6,8,1,1,1,1,-4.765602113077961,0.5223961353162808,0.5070215805017033
-0.49535451147250953,0.8305798807585478,-0.468628870267473,0.7916314631203893,6,15,14,1,0,1,1,-6.363916978342849,0.4950728139542599,0.5629227362899843
-0.5538273309420503,0.0913373299372695,0.3679502598302826,-0.6195441383597249,2,11,7,2,3,2,2,-4.433502780451654,0.6754802776951638,0.6675831708834034
-0.32863519871431657,0.14916439510375912,0.02956846986626882,0.02652100914088451,6,15,2,1,3,1,1,-7.089973684819333,0.21276228395531446,0.2924618444514955
-0.6056340360638675,-0.8047799237820168,-0.6663028435888447,0.8474627917535522,6,1,1,3,0,2,2,-8.219589287408095,-0.9513678979870803,-0.869297831108
-0.5412129956912359,-0.5633937763769754,-0.8906136508474647,-0.9646599104091322,7,9,4,0,3,2,1,-6.807284040336131,0.24962139182540352,0.3448845530725987
-0.7188161636532688,-0.15043331695162743,-0.31650231534814544,-0.6331527130040879,12,0,2,1,2,2,1,-11.807456979451572,-1.9999954759622502,-1.7959758889811825
0.7740854888939237,-0.44995045502440445,-0.5527747604146704,0.7141938792198317,3,15,3,3,0,1,2,-5.439530695954956,-0.4341712136283478,-0.44216280991574786
-0.12446989002374309,-0.3792582217837599,0.5242592409006492,0.8723531283330104,11,10,0,0,0,2,1,-9.940716403683519,-0.3698338346970258,-0.20894690803378665
0.2482268400913088,-0.05184747178428473,0.7513702551722119,-0.45713827144789354,3,13,8,2,1,2,2,-4.0404435522348665,1.147793680067397,1.1362126171868716
-0.9437569874441525,-0.24935730845397241,0.25350669708466245,-0.7078068689173596,13,6,15,2,1,1,1,-7.963319114085206,2.0448082925494115,2.233695399074454
0.7371056615716753,-0.6520782246075489,-0.9076070335967423,0.15919345482534797,11,14,3,1,3,1,1,-9.179782831852224,0.5351741522313537,0.7160434288883434
-0.5771374840021777,-0.4696585176332888,0.3257195752693314,0.9308972692012425,6,7,11,1,3,1,2,-5.6210768503397,1.5240713575158147,1.572466892681813
0.9769809689736095,-0.3113839333600814,-0.8764752274196006,0.4687000706705915,4,13,1,3,0,1,2,-4.908779921116033,-0.07759850737931527,-0.09030250290367778
-0.24336878566948106,-0.8232060657064832,-0.3155489504421909,0.9627666684825602,5,8,2,0,2,2,1,-4.817595282821054,-0.3085646906512166,-0.3437041383157865
0.6416980185262575,-0.4370453950981612,-0.8598626085576211,-0.8867488852448839,13,14,1,3,1,1,2,-9.12107933616829,0.3614018586770728,0.5217340011950563
-0.03373070886900109,-0.873633806279547,0.2222830464224923,0.9674700673515155,10,1,4,1,2,1,2,-9.132391677640816,-1.9337036997349828,-1.8455033977424171
0.16447489760517264,-0.4002514631118701,-0.9311935830930835,0.26985946023548757,9,4,5,2,3,2,1,-7.488352410666826,-0.21632147764776735,-0.12545500528072703
0.7731908830047967,-0.1781148952997802,0.20860883964295773,0.26003736123765475,11,1,4,3,3,2,2,-11.309251182296208,-1.8288408299600012,-1.658315554129419
0.2874396126498917,-0.4457112962532803,-0.10064604563255997,-0.3094708958858938,13,13,7,1,0,1,1,-7.811216008019846,1.8553183466934684,2.027328424726223
-0.6153072736921699,0.4347455481259468,0.32867873321136454,-0.3132444208508549,9,2,6,2,3,2,2,-8.668261850532248,-1.3552478418270624,-1.2649769245135951
-0.1294145516247318,0.050307788223256766,-0.6007423846801649,0.5010883275074751,13,8,0,2,0,1,1,-9.66471689518229,0.3650214249927103,0.5377602746148226
-0.5339620712063304,0.6262840089634509,0.1768624809069046,-0.5784738011401875,6,9,11,0,0,1,2,-5.152395631909834,2.1896351923174495,2.2870581262962353
0.1952648797378007,0.47786091069894443,-0.9416602154185134,0.08247642886766027,2,10,1,1,0,2,2,-5.289910385738472,-0.6744805286107263,-0.7103157653596976
-0.2825149789142227,0.9912903533486985,-0.0396329694762243,-0.028228787620773632,7,1,0,1,1,2,2,-7.770461621333577,-0.7649513926804822,-0.7080921455547644
-0.9985045832589379,0.18827278295510252,0.4386012180502272,0.23749396491521257,2,6,13,0,1,2,2,-3.9981344081218886,0.9278651385770156,0.9111432867315916
-0.32918637300730613,0.9045280290667446,0.0661105801894224,0.2630887573523206,7,2,6,3,2,2,2,-8.520011509781689,-1.0702681389244573,-0.9956321939537444
0.8598711881481713,-0.08258976866492351,-0.6367371562423563,-0.3952085193921555,10,14,3,1,0,1,2,-6.6656699085289395,0.6741674941772149,0.771018209584131
0.4208436300248235,-0.16215275041416266,0.034544339508621125,-0.8315739776458033,9,10,5,2,3,2,1,-5.656912513870579,1.5560095074136082,1.631442907959497
0.4297968761545772,-0.14031066051368923,-0.387115326899514,0.9244258202318894,4,10,8,1,3,1,1,-4.505210246533463,1.1045205284972999,1.1157025135748153
0.3468394578228653,0.22899892051038506,0.7849381879040234,-0.8427465780204839,3,4,12,3,3,2,1,-4.759330333605443,0.08605713993130532,0.06551041614605782
0.0666167249174816,0.9919872982013993,0.6010722102534953,0.6912841832488428,7,14,11,2,1,1,1,-5.019867898509038,2.474603711600591,2.536707927034673
-0.26777376414249754,-0.7927265470384088,0.4048107317324039,-0.40108455213149075,9,6,1,1,2,1,2,-6.896675336535422,0.5429722411062435,0.6467203254586261
-0.7067833992799937,-0.6806673012656985,0.5801664999428755,0.23258149670828931,2,4,2,1,1,2,1,-5.556849094804162,-1.1414156559995188,-1.1518391757361408
0.2474874521751913,-0.7319502113620164,-0.7684799075073507,0.6883717916481633,12,5,6,3,3,2,2,-8.866108309391773,0.592916883169089,0.7546130720222426
0.7950646530441681,0.8155224873003573,-0.8251663842578323,0.8729866626204514,13,6,11,1,3,2,2,-7.4931223537043055,1.9963875453739235,2.180366404415696
0.936417681725811,-0.7042951242752324,0.8817525349894177,-0.6342138938626627,12,0,1,3,2,1,1,-11.259584957284623,-1.668162134136168,-1.5203416836748032
0.2903001666018068,-0.9660617413690671,0.9207335492442605,-0.910823814531712,8,8,1,3,0,1,1,-6.666459229220709,0.4719971692026293,0.5413658710033283
-0.9009747405954129,0.1987171742716054,-0.31665085236309176,0.9066327444019211,6,12,3,2,0,2,2,-6.449937161091254,1.164285808646307,1.271732989559014
0.36887072213861494,0.006440829717268892,0.5302976997225279,-0.029418731876569293,10,2,0,0,2,1,1,-8.01466728937676,-0.5092215720922181,-0.4204659798895021
-0.5739293603134716,0.21555687721377437,-0.8324180549034768,0.2861219870800593,6,1,5,2,0,1,1,-8.985330532426671,-1.7496538375727595,-1.6785533477938681
-0.7611022320714285,0.24460595814805242,0.8688404336850275,-0.5869311920559872,9,5,0,3,3,2,2,-6.6952334978821355,0.5730756768173851,0.6537718008178061
0.09249520026170188,-0.8210537543792256,-0.16403182898617286,0.7065695971344039,8,8,13,3,3,2,2,-4.83864955033919,2.4851535990727234,2.5957615262598277
-0.8418479580467038,-0.10499422060098373,-0.7962164920568944,-0.9681594654744028,3,12,11,2,3,2,1,-3.76434292310069,1.4627320188232207,1.4702934327775103
-0.5326191023492728,0.2784036587799197,-0.5286349308482301,0.4273205662243076,9,1,0,1,2,2,2,-7.716631593095353,-0.7231444869264202,-0.6624270712628239
-0.9109819214476573,-0.42172656316247803,-0.09742964564472012,-0.7660339072294848,8,4,13,2,0,1,1,-5.841855309538292,1.4224896859790306,1.4981372245174176
-0.6166573623394513,-0.050911299682887545,-0.27702570035637586,-0.2825459609078025,5,13,2,0,2,2,1,-4.550488870088511,-0.0366660488730372,-0.06757897460894405
0.6109325660811735,-0.32277754177473494,-0.8891340221175323,0.10837530200958234,10,0,15,0,1,1,1,-8.966848314952264,-2.1244990716591676,-2.039287643959908
-0.5233255787440061,0.5879101694311812,-0.027034468535154232,-0.3319089031600808,5,9,9,3,0,1,1,-2.8444692450033693,2.7102484055645495,2.7494641340952253
0.5568568135627998,-0.6589239022035482,-0.1052989019887487,-0.5790806556469315,8,15,2,1,3,2,2,-6.598343725379665,0.555044654762179,0.6345010124111793
-0.2868821576462226,-0.10539448749479874,0.9310358364695328,-0.24530304553937676,2,15,8,1,3,1,2,-4.650686136322438,0.5645834415382417,0.5573421713320796
0.4620206982789663,-0.8467551960155946,0.3280660662226351,-0.5248799708644603,5,5,6,0,2,1,1,-5.48435890276012,-0.5709518877807362,-0.5836266144630644
-0.5900415343481784,0.4839907822523446,-0.8954417934624808,0.7050852897510007,11,5,6,1,2,2,1,-9.141799542959681,0.5919345617809064,0.7646202936207256
-0.36154940442762307,0.8118233424692951,-0.7467257489632513,-0.6429604214548026,9,3,15,1,3,2,1,-6.754457740807777,0.09531774820733831,0.17547165897702957
0.16655239427819324,0.46951857769875716,-0.3569339823233184,-0.9306985803719658,3,4,9,0,3,1,2,-5.70144044691389,-0.622665736176737,-0.6138374130328251
-0.9239016433798182,0.45727404463379817,0.05613616186415782,-0.5958381278269584,13,2,10,2,2,1,1,-10.764404217301346,-1.261138980774078,-1.1042226083365407
0.5734460294670816,0.019452150576359406,-0.39986583418912014,-0.6974714310746482,12,4,4,2,0,2,1,-8.88590483069217,0.5103081574530737,0.6613919565279318
-0.8450327468890346,-0.9639419820821755,-0.7953356409318737,-0.17900257260524133,3,5,6,2,1,1,1,-4.9327138787169735,-0.0962149477003465,-0.11149526534809265
-0.05735641178986328,0.9621952490270191,0.4807565938820395,-0.7639879467612503,3,6,13,1,1,2,2,-3.7375415798457845,1.234968602345662,1.1890835128136528
0.2501831053730572,0.8923737879825224,0.15954288352495927,0.08043453355723718,6,6,13,3,3,1,1,-5.755661059277535,1.2351683856671631,1.3086766646198569
-0.5942536481715308,0.49125666504100396,0.9912381192454134,0.3313010012519195,6,11,3,3,3,2,1,-6.18358931886269,0.9835037785640016,1.0703229035734056
-0.25538580285390444,-0.49067246822007626,-0.02209814712309588,-0.18518423729062916,4,2,4,0,1,2,1,-6.151455614098866,-1.433115823535135,-1.451261529435692
-0.08003666064379833,-0.441321029446881,-0.26121767108977245,-0.6809200866231528,7,5,13,2,3,2,2,-5.861496715487066,1.3909503644539063,1.463836053335544
-0.6046193937710249,-0.36236535425399063,0.18699283164370284,-0.579764448119571,8,13,11,1,3,2,1,-4.728923128341592,2.8821799106460726,2.9751933841723255
-0.9686081888074407,-0.27980073843577347,-0.8203557411487905,-0.4863399245496296,9,4,7,3,1,2,2,-6.4449649799863815,0.8125994745940958,0.8945483424814433
0.8749623447982093,0.383854726533184,-0.6882969268971131,-0.5131147664691786,13,11,8,2,3,2,2,-7.425368339604646,2.5863434023985525,2.7818724807943167
-0.9974638461690195,0.7880143958336121,0.04342360273383661,-0.4746605293390309,5,12,9,3,2,2,2,-2.0048345644789167,2.9841039163362306,2.9634155683498
-0.19547917263291592,-0.8975514071913735,-0.006969155538790295,-0.7533630178494155,9,3,10,3,0,1,1,-6.647528300969532,0.5172124990808563,0.6041477755318689
-0.46411449978630426,0.04038921544777119,0.1314840521418028,-0.9693788267461891,6,1,6,2,3,2,1,-9.781777794075275,-2.2874992502768197,-2.1816985446507275
-0.2665561828124019,-0.7883899502869716,0.2564131941860879,-0.7572561509027607,5,9,1,3,3,1,1,-4.574057957419281,0.48753959907405203,0.4806827108520937
-0.013438345322879908,-0.9920801139757145,0.0023254629149807027,-0.23245508404518156,11,3,2,3,3,1,2,-10.248838828388829,-0.4841061158788936,-0.30536366700938744
0.7336429713769783,0.7879461149250093,0.8395851435588726,-0.8103016134936878,11,2,9,0,3,1,2,-11.420605268989693,-1.9378132705681859,-1.7648240925711316
-0.6615938966454964,-0.6249455541756668,-0.9788967263681989,-0.8171474622765815,10,2,6,2,2,2,1,-8.130815278443498,-0.9794385138878242,-0.8863304420832746
-0.9638378155886291,-0.19934026317848352,0.0997538423124209,0.23916518565417366,6,10,14,1,0,2,2,-4.958374105161007,2.4226370301734894,2.5490863773900645
-0.05401881260369468,0.039370062300753794,-0.6188479069656123,-0.07592131432088878,3,11,5,1,2,1,2,-4.707210624912569,0.1814408238344739,0.1682392523530876
0.7990255301926197,0.8817598126829693,0.3417297740038119,0.32884757318535573,2,9,1,3,2,2,1,-5.671312547314922,-0.7523092579146538,-0.7611083610016991
0.24387346751341843,0.21358579164267355,0.6989398031673246,0.08240753154259672,4,15,10,0,2,2,1,-4.216555086230622,1.9008404398033116,1.8789444718420125
-0.11111808465700257,-0.7167655100267656,-0.7950073416215744,0.07092989931390825,11,1,8,3,2,1,2,-12.172465514933563,-2.120253225867126,-1.923410688726399
0.9034048127810743,-0.36055830132029154,0.7361963197341257,0.7625013633637796,13,13,6,1,3,2,2,-7.9168824333529075,1.9459656309631053,2.1180568977586987
-0.964572298781222,0.4063995695509739,-0.9565998094489168,0.2623761561201423,7,7,5,0,2,2,2,-6.479511492526,0.5423849604517372,0.6192089403299728
-0.2742683660097931,0.2021823347926055,0.6972131037975595,0.7772842276730345,5,5,15,0,0,1,2,-3.6852258629425796,1.6242871304923645,1.6262097569012168
-0.6110729616353725,0.1238962199864786,-0.37087169814526955,-0.8312582071229899,7,7,2,0,0,1,2,-6.94609011910779,-0.10792785163414517,-0.04498101513241168
-0.28115234633836583,-0.8370522045741162,-0.6133215327758956,0.9014894264253435,4,10,11,1,0,1,1,-3.587422331196319,1.548081677037025,1.5179040560901758
0.9578391122397996,-0.2272637257263861,-0.4654826297058765,-0.15697763497941897,8,7,7,0,3,2,2,-6.260368979399242,0.9356591778931439,1.0163359110957944
0.8006244791489818,0.3296359814325418,-0.7895608895236605,0.3440395243610701,7,10,6,3,3,2,1,-5.6820086830574565,1.7611163112238948,1.8402780130881171
-0.45266723015708465,0.9600109263936338,0.19251715046540419,0.41947416960204054,12,6,11,2,3,1,1,-7.803221880984386,1.379671843542828,1.5476453939897674
0.5517445790882534,-0.10643264698357702,-0.1049995043791434,0.910045839223337,3,12,12,2,2,2,1,-3.7913535058994356,1.3036032538172369,1.2913775987884295
-0.06854884466500488,-0.5195099630713922,-0.06039135710263688,-0.08906885598727654,13,11,10,2,2,2,1,-6.663094100660473,2.8791000984748494,3.050067473706426
-0.8797828878432083,0.8318699250223074,0.23090284076881207,-0.6146178106140641,12,8,12,2,0,1,1,-7.526872499601841,2.5590743926825024,2.7606196865890427
0.8955391640642965,-0.8926058428013863,-0.787508583060879,-0.6526567260913203,12,8,2,2,2,1,1,-9.122605620424983,0.6224264821871729,0.7952042269936818
0.25700780016713565,0.11450366663682132,0.48527197936338107,-0.4404661382259183,3,5,13,3,0,2,1,-3.854739936682773,1.2535591353398254,1.2349807179556713
0.26750817438067265,-0.7189853937828135,-0.1140979785041345,0.12287675586624869,12,15,7,2,3,2,1,-7.735182855555869,2.007430357755566,2.1769423583386582
0.36841815037697323,0.7648823826951634,-0.5929777833362271,0.746722235682876,2,15,2,3,3,2,2,-5.302515557176879,-0.43131572173133326,-0.4405127975336012
-0.17253420483934034,-0.4015031614796791,0.49621133577497845,-0.5834446496929084,13,11,6,0,2,1,1,-8.414452211935297,0.9804415802137939,1.1434032034564088
-0.15041163733717644,-0.22889499701666138,0.8308324029334069,0.5238687514861942,7,9,11,2,3,1,2,-5.04527571315543,2.4706626343469384,2.547846910757363
-0.4754513563700302,-0.1278590395613748,-0.6861947517077598,0.895130252648086,9,8,15,1,1,2,2,-4.820274365704674,2.505585936278034,2.6098005061469025
0.4695236227106887,-0.4957120883221129,-0.01837939746391437,-0.8489334616861848,7,10,3,0,2,1,2,-7.055072186163655,0.25225929237047723,0.3419678900757156
-0.7477246839676959,0.059067230044914876,-0.4622769100419868,-0.9579261950790627,12,3,2,1,2,1,2,-10.129292273633123,-0.40268551019675713,-0.23130869881610358
0.9989357884051604,0.24475186294634832,-0.13802425468561896,-0.42367095423209733,13,1,1,2,1,1,2,-10.593170444172854,-0.9763807748189436,-0.8160182530307494
-0.359402515006515,0.8133065939039978,-0.6175157418477573,0.23085783006585325,4,10,5,3,1,1,2,-4.428239337563445,0.89492385603189,0.8927726568751018
0.3822117401077023,0.766386105847217,0.8963970134861348,-0.02649790329536894,3,12,11,2,2,2,1,-3.951069931734182,1.4150278827980698,1.4016884292852483
0.8931971455566774,0.45260700073763593,-0.5606357332483474,-0.10183321464777317,7,10,8,1,2,2,2,-4.616755310974153,2.536489215160527,2.6189697053573253
0.034263784021276056,-0.7658711740362747,0.05635544284603422,-0.7462543438738134,4,2,1,0,2,2,1,-6.034866765416544,-1.301252058493121,-1.316863410683633
0.9408770977681948,-0.7752281354169483,-0.46299016549432936,-0.015196481591328581,12,6,15,0,0,2,1,-8.4523897202053,1.858770382739179,2.059780745108149
-0.40214769980333354,-0.17836720886514446,-0.5646004022855351,0.9320429182604171,6,3,7,2,0,1,1,-7.681427363668482,-0.4502470697690001,-0.370258935372495
0.04862987668024199,0.9259159892972593,0.21537128210162204,0.9667744409211452,9,10,8,3,2,1,2,-4.8110433901565655,2.500278540123989,2.612456257217888
0.5429466897192128,0.830277640809792,0.709030871821499,0.3663511264796362,8,7,15,0,3,2,1,-5.432387121223146,1.7148085049045823,1.795121119511651
-0.8182469232607033,0.7093500827685271,0.26111206181839064,0.4944722760791005,8,14,8,2,1,1,2,-5.847498725134146,2.2009232129545153,2.3003718906263777
-0.5764037002369946,0.5850795352426734,-0.6261854070997637,-0.8666803403533878,2,4,11,3,2,1,2,-4.9275273465436635,-0.298273535738876,-0.31729123805560944
-0.28107075629211287,0.7167388134393169,-0.5347922757024881,-0.7689882676870676,7,12,9,2,0,1,1,-4.634898936315005,2.7423812054172694,2.8116375655280184
0.33863083272700334,0.776544393023012,-0.08011609741207448,0.21394623254853085,11,5,0,0,0,1,2,-9.568082813475932,-0.08240398668282486,0.08224035959606826
0.03804338715711153,0.9585265828090326,0.3927248650660611,0.34395227585410226,7,1,9,3,2,1,1,-9.72589958357761,-2.2531265726307512,-2.1550660520063927
0.04366175061037869,0.17130867085759838,-0.983008842785581,0.5220119658991107,12,0,6,1,0,2,1,-11.373355448869187,-1.681674970783591,-1.5065843465317414
0.7628206646465001,0.1872971702147217,0.21572564816196094,-0.19327138994729354,7,4,3,3,1,2,1,-6.939155227698497,0.12271823499349396,0.197562013434911
0.12023196601869679,-0.22707487134412951,-0.1595007963849162,0.124221765246459,5,0,13,3,3,1,1,-7.266687537278933,-3.093784751929247,-3.1375907727541805
0.9495396868408261,0.65120684981403,-0.8799836148219764,-0.24754124327761784,9,7,2,0,2,1,2,-6.7769039042888295,0.2122154949464519,0.2898772524198573
0.4791264962225361,-0.8267604782906119,0.3383083110697016,-0.17939255625467587,12,12,0,0,1,1,1,-9.832100603112256,-0.31581324242256276,-0.16242885880223332
-0.2875002107924398,-0.645569886242416,0.39023963189153466,0.23248129866122458,2,13,2,3,2,2,2,-5.169349367074715,-0.309399777049121,-0.31727108644335267
-0.4960035567118566,0.8415129021094674,0.1631776756995107,0.06696041748956572,10,6,3,3,2,1,1,-6.917025874441959,0.6112642411439079,0.7178421087243277
-0.05055774574357419,-0.48321470425925983,0.6371864607462159,0.7992011895264717,13,10,6,2,2,2,1,-7.497767718811557,2.0746516308306875,2.2630079206725644
-0.5043751141861863,-0.9273185033675151,-0.7963054697152345,0.4569878676948804,9,8,12,2,1,2,1,-4.468995535463889,2.7844690763198003,2.880592098370839
-0.3885957283790229,0.04900114843795289,0.3037361872952118,0.558966033769057,2,11,13,3,1,2,2,-3.799063364564488,0.8804430784972453,0.8228174649512734
0.3857568553933044,0.11174162839791868,0.39905574080514383,-0.17596452209668723,5,14,0,0,1,1,2,-5.181566897458551,-0.2078592980196527,-0.22797548158953454
-0.8613909879625026,-0.08717312057515136,0.21937812249913602,-0.48825491837557444,11,11,1,1,2,1,1,-9.364873423329383,0.2593368728418351,0.43368359415273516
-0.01080589447248248,0.7894951416626022,-0.4646631256114049,-0.17880260552346683,5,11,9,1,2,1,2,-2.540081871747577,2.5524165595434356,2.566003218460767
-0.13811732696334622,-0.603993939384893,-0.12395640729934132,-0.18251247438294427,3,7,3,1,2,2,1,-5.125325978494882,-0.4525055362747678,-0.47265528600361106
-0.3588648279670019,-0.7300430278567158,-0.40764646888200295,0.14456762908400234,2,2,1,0,3,1,1,-6.7768488575453505,-1.5955204038693955,-1.5838667949226621
-0.3884877449752506,-0.8543094049096005,0.8652793875998581,-0.2108977414372537,2,13,13,0,3,2,2,-4.301970526624278,0.721560220087927,0.7102062432905866
-0.5073035055153963,-0.8734931822026408,-0.7365809295872898,0.7174899370591603,9,12,7,1,1,2,2,-4.598425584350722,2.4692152506919944,2.5680423410408966
-0.47794321692830377,0.7515250777183107,0.504691405063912,-0.9647096796427883,6,0,9,1,2,2,2,-9.587616537563122,-2.5453704863671627,-2.4746385521559864
0.3634497008246842,-0.5844190705904924,0.5978971241434121,0.6060743215349436,13,14,9,1,3,2,2,-7.072845092831911,2.5406478630562455,2.713786952856793
0.481766413443971,0.32372062443001104,-0.2889404056959848,0.6177170780671306,3,0,13,3,2,1,2,-6.495204972646563,-1.9291863268984148,-1.9582398057676313
-0.5455846443359911,-0.18718742639800912,0.7025223347241205,0.5969684858608508,5,4,2,3,3,2,1,-4.963539216567907,-0.19040839700064166,-0.20051472621668273
-0.8029062971741152,-0.5358428442676699,0.4178000125031649,0.6474889238245993,12,6,8,1,2,2,2,-7.903411551124289,1.764827790563841,1.9425003102613883
-0.5127228613088342,-0.06279637975698038,0.1826022978464894,0.7736818056632142,8,2,5,0,0,1,2,-8.059217460818054,-1.1216458816814745,-1.0454859202463178
-0.820695537528642,-0.32528184328544074,-0.8205981619703084,0.9230874457622191,5,11,1,2,0,2,2,-3.874861194139704,0.7055282185554966,0.6754335683217251
-0.6899826651664909,0.32890131418651913,0.41759852981230794,-0.6442404090787428,12,7,1,3,0,2,1,-8.46288712606774,0.690142103287014,0.8433841297056952
0.5799490000335457,0.278590945330915,0.7069311064051063,0.47474594406134263,11,4,8,3,2,1,1,-9.535308815941896,-0.07395520528428139,0.0991877557386033
-0.18421152643961913,-0.42519493230903493,0.11575836715577115,-0.3913848163582714,8,7,6,3,0,1,1,-5.620697299488229,1.518143446113019,1.5898971676749214
-0.6448841605735545,0.8303342759491099,-0.06958913375665787,-0.8736234414509676,2,2,11,1,0,1,2,-5.197074469089784,-0.674456099746257,-0.6994603649445088
0.5856800905470543,0.8115135812728957,0.9501743394153626,-0.5354206918070947,9,9,3,3,0,2,2,-6.0546335199115475,1.3127974703737462,1.399330737146381
0.27221126928723716,-0.6705382078378765,-0.1403374849739949,-0.4254846102458647,11,4,12,2,1,2,2,-8.012240239398048,1.8055956591428908,1.9922545348538458
-0.7234336531905046,-0.14775525805502898,0.10464299474855587,0.19776618951463432,13,12,3,1,2,1,2,-8.732275799234456,0.8848836533283931,1.0613288894096837
0.6101867535990524,0.7011603946131988,0.10109060123999103,0.6517764528536292,7,3,0,0,0,1,2,-7.558896301052653,-0.4276578135869492,-0.34301152565840676
-0.4804111676576792,-0.4906766271351064,0.9963901089555713,-0.6241480842524092,2,0,1,0,1,1,2,-7.3133725529458395,-1.918096358120638,-1.8997047255105841
-0.5612212216075074,-0.07129950023571663,-0.13349813538194422,0.5993837240055824,10,9,7,0,0,1,2,-5.663369914182483,1.6673275135183727,1.7563040707443627
0.547990174588018,-0.8958551875574605,-0.9743567009787883,0.5910887838532961,10,1,4,0,3,2,2,-9.384898066286187,-2.0356785715931336,-1.9550752525977069
0.8714985230491008,0.19522638186492092,0.6188549769256297,0.6003052967835012,3,10,9,1,1,2,2,-2.8442539286576354,1.415571945846646,1.3570874604108252
0.6222091326106363,-0.6055146676659664,-0.5729250442320972,0.35218606832915356,6,7,15,1,0,1,1,-5.772058748745384,2.0938699540162946,2.2022302696507285
-0.35361150028524513,0.8703171447532423,-0.27335485582755203,-0.2194241826737271,7,10,10,0,2,2,2,-5.067267076062732,2.294667175624185,2.382785433571111
0.8294986574553207,-0.6660996419310616,-0.7576890774780292,-0.8291830343834694,10,13,2,2,1,1,2,-6.3652654535234445,0.7470213245626661,0.8213613200411007
0.015018188938662913,-0.19749483359254394,0.7101567719393762,-0.13616293770834242,8,0,2,0,2,1,2,-9.514997079295973,-2.1274694233685723,-2.0393695115418344
-0.3459864630077958,0.2559174706858156,-0.4496195764530486,0.8191733901075546,8,9,7,1,0,1,1,-5.416857768243312,2.0467011113521303,2.1441920922085957
-0.844575163216549,0.06472046972262979,-0.3932714355716591,-0.21432184703719526,3,1,15,0,3,1,1,-6.353767401580726,-1.7701187422246958,-1.7715451539072096
-0.14498488481470084,0.4656766745448311,-0.3273838111725005,-0.3427913210403146,12,8,15,1,1,2,2,-7.266575521712572,2.439984257683397,2.6260451851796964
0.5375283614423207,-0.4688248033852802,0.534466788318446,-0.5882253784668012,8,3,2,1,1,1,1,-7.974768416782671,-0.4912561695334224,-0.40683285923759493
0.873322609169362,-0.7874429768589284,0.6839670561164526,-0.03429047003410646,12,12,8,2,0,2,2,-7.247077059128604,2.614887166892402,2.8253699945589292
-0.23286521798541582,-0.016524113962021136,0.7924724982922662,0.6134156154901229,11,9,15,1,1,1,1,-7.263175458902359,2.2385446649519176,2.423529023164115
0.3611336827214302,0.7176831668285206,0.25774628882661044,0.5256958046929581,13,14,5,0,3,1,2,-9.039095135264606,0.8369670848820746,1.0137222620167146
0.7029783632930933,-0.033867509613394686,-0.16785865918262766,0.9557073870035635,12,3,2,0,2,2,1,-10.39930634163797,-0.7864229600340725,-0.6063276135219312
0.5101208296323656,0.3446536199872825,0.06240209363919247,-0.8022533146746973,13,15,15,2,0,2,2,-7.541377218353671,1.5508118613682018,1.6673933750877408
0.7556946220331284,0.09885722457703205,0.31235807244537406,-0.2355253599710172,10,12,15,3,1,2,2,-4.991971280739267,2.2730071008828103,2.33871291945262
-0.812959752804181,-0.1457751071613318,-0.742491125263889,0.8952473170413342,11,11,4,1,1,2,2,-8.284643198041575,1.4807837971118134,1.657880301976307
-0.3887030063276331,0.18596540193486422,0.07536704351020096,-0.9905751489555177,2,0,7,1,1,1,2,-7.193664369900758,-2.2054225051994383,-2.2154693732330717
0.7649902101362729,-0.9597565562938519,0.505454275651952,-0.05245341497115419,9,3,2,0,3,2,2,-8.340850336438617,-0.7674033922936325,-0.6648376989938682
0.28253141851373953,-0.17271087054460232,-0.41437426652566245,-0.2498011893633001,2,2,5,0,1,1,2,-6.131176565289307,-1.5873233212603055,-1.5926362638158624
0.28422047005104223,-0.40369928744688877,-0.7470715091928577,0.6851090029303626,2,12,13,2,2,1,2,-4.292475809626088,0.4565787214694846,0.4234022102660573
-0.8487392723309011,0.1541280904514053,0.2852558704218633,0.6996852091940482,13,10,12,2,1,1,2,-7.01525665926516,2.6529555617471554,2.84932966740425
0.5424861480663561,-0.9223741043763958,-0.6117424591080556,0.07321501852754864,9,8,13,0,1,1,1,-5.59560498595973,1.7503656423006233,1.826744971263161
0.754814690790294,-0.9194373865320393,0.6096656345929441,-0.26202477468448704,5,12,14,0,1,1,2,-3.628941790069789,1.2259901846367223,1.201563939060637
-0.6807344864531197,0.792563104327576,-0.19101787109618118,-0.08874876928959963,11,0,6,2,0,1,1,-12.056696373181651,-2.131711688007174,-1.946639905859914
-0.6264549435377413,0.662491610179885,0.5335367126766715,-0.29871461708570624,4,14,4,2,3,2,2,-3.813616184897643,1.0634123179554946,1.0359136044398183
-0.5025492124187507,-0.9690035163476194,-0.666471462254616,0.21332305955173547,8,6,10,0,3,1,1,-6.808186660030984,0.48005133413242346,0.56678088933896
-0.8429275144144026,-0.2871905283006706,0.4953036491299556,0.10138108938958923,2,1,14,2,0,1,2,-6.0399932376300525,-1.0318661578294184,-1.0499634895135643
-0.1963730827966097,-0.8473950916518409,0.4654003677416141,0.2337695119303631,9,3,2,3,0,2,2,-7.0971400250928935,0.0300420753762749,0.12478686565707145
0.17155654186209524,0.17353581568918242,-0.10854035819426167,0.6722372310900853,3,13,11,3,0,1,2,-3.874753124342248,0.6485107686399657,0.5961806453245616
-0.46795724654239645,0.18163174979101537,0.011545667738421805,-0.9640237368552247,3,13,14,0,2,2,2,-4.3080537902317495,0.5778729758462807,0.5622806000354287
-0.9593178362356447,-0.589625714190386,-0.025834911352843992,0.7565049354646931,6,8,2,2,2,1,2,-6.67766671379762,0.6852654712206053,0.7730518231660304
-0.07289716422935166,0.7756758451857602,-0.08975153793446111,0.11182403414864073,11,9,8,3,2,2,1,-7.380134978526667,2.523445183703374,2.715992696716578
0.3541875695672887,0.557031760123327,-0.7379707626990688,0.20191438999499445,4,7,1,1,2,2,1,-5.079451292204992,-0.0015057632264149135,0.009431022541045414
0.04348645158182918,-0.9731810922557538,-0.9611074831609068,0.9459232699040832,6,9,12,0,3,2,1,-5.294931516509549,1.9062523784511913,1.989395058895372
0.274809224522367,0.11341851310570772,0.4765910209566153,-0.32878151151819734,5,14,12,3,1,2,1,-2.7647181407728616,1.9550694382467024,1.894355315104468
-0.9632832320015521,0.30798844284049665,0.23717029814423074,-0.38030576649344017,10,10,11,0,3,2,2,-4.66628612574695,2.2941505308737535,2.3993880659965985
-0.09537192989732901,-0.9136594182741171,-0.3807985098289999,-0.35977971798819763,3,14,5,2,0,2,2,-4.587608698132377,0.31819979475956295,0.2969735169732619
-0.35691633520425725,0.9964680516574407,0.9923273863405264,-0.6175789645065164,8,9,8,1,1,2,1,-5.152799449268053,2.4892971796027354,2.6070407859182256
-0.16817269140498103,0.440666738331986,0.8365700707599155,-0.1839190767943668,6,3,4,3,3,2,1,-8.215692404226225,-0.9160625237605691,-0.8194613009671986
-0.8683403132736924,0.38514560015516364,0.1437950449179075,0.814926352692851,9,11,5,3,2,2,2,-5.257354414743001,1.85812971985514,1.948170635893182
-0.036010164534265865,-0.8590786446660834,-0.44371271910217835,-0.3509867016621053,12,1,6,1,1,2,2,-11.1971616035121,-1.3336536814654123,-1.1665341144991412
0.054294588598361004,0.5279263926512359,-0.9898423740485456,0.8355172852703214,10,14,6,0,0,2,1,-6.200670473978968,1.0690828680830067,1.2022585362552285
0.31240596074721316,-0.05667363442967943,0.14325538672233096,-0.9071942279697487,10,2,14,3,3,2,2,-7.354362098961287,-0.6361744297048834,-0.5657760537287736
-0.11392004672967837,0.23562638917857281,0.5399472364132019,-0.7920812481752209,6,5,1,3,2,2,1,-7.213372425248716,0.34496491982461863,0.44662798023272887
0.036647846079646884,-0.07638703687596271,-0.3711317883771892,0.1619371732631849,3,5,9,1,3,1,1,-4.989856191454234,-0.20052190271868073,-0.23182003505462798
-0.12298396660206001,0.22204682308384904,0.24838414579254087,-0.7359296462200089,13,9,7,0,0,1,2,-7.981325871528583,1.6750843407799594,1.8496848122550047
-0.307467916930503,0.6154785864014289,-0.28721900140019163,-0.7981046367279188,13,13,7,1,3,2,2,-7.546736074821637,2.1629954096983406,2.3468635540075216
-0.35058933148347204,0.9628951908582586,-0.7305054697381852,-0.37038988215886337,5,9,8,2,2,1,2,-2.9052223018170804,1.9488253777220765,1.9220346741897025
-0.24015141807597096,0.0038711615617212924,0.2101425068754874,0.11978106369157082,10,1,5,0,0,2,1,-11.12985339072571,-1.6055759017085478,-1.1983399518974414
0.773230977978711,-0.47392764492213946,-0.5508810614622073,-0.06898866694504058,7,1,2,3,2,2,1,-8.465014460459335,-1.4427877725661338,-1.3670522169922457
0.036799253266130316,-0.7747815413015586,0.8679748370252345,-0.632840745289708,8,14,6,2,2,2,2,-5.509405963060579,1.984379979896711,2.0670758485672134
0.8871062912988188,0.805067765277151,0.744322303939013,-0.8574833347035442,7,5,8,3,2,1,1,-7.019250880813756,0.2606718480058093,0.3470181826945945
0.42940463276451535,0.8754092307587353,0.8245091222023113,0.8921512361376627,12,11,12,1,1,2,2,-6.983557173447707,2.734196046100965,2.9181146844746606
0.7169405051965259,0.09278093442347224,0.1389530293260215,-0.3136522855854329,12,15,0,0,2,2,2,-9.725874798279158,-0.12068124317436454,0.0389200869882024
0.0877558423222351,-0.32289194512589736,-0.053130132811902486,0.22634072148623408,8,13,9,0,2,2,2,-5.134355459093425,2.367776827460451,2.4509374597070255
0.5591057375905235,-0.9551015031373506,0.1997715761055494,0.3908213419394486,6,5,13,2,2,1,1,-6.27057214276725,1.0146251410914509,1.0995278782074414
-0.6741946910452119,0.624827315247801,0.7067914670738833,0.828680885332967,3,13,5,2,1,1,2,-4.509780341265014,0.3434816802362196,0.32920791080543355
-0.4919379644020281,0.9642703688723009,0.9660399961527169,0.8499538964700695,10,10,10,1,0,2,2,-4.3742013364002545,2.8735848592027926,2.9630628159076777
-0.9991969119493203,0.6117823383937084,-0.8415007877401424,-0.6170207701837611,3,3,13,3,2,2,1,-4.545835660980387,-0.060001831936108516,-0.09503971894352489
-0.7476938074243664,-0.7534321450951744,-0.7050947990501977,-0.9405274774107948,11,1,0,1,0,2,1,-10.319035182983754,-0.7735905665874003,-0.6287895681249422
0.5167695431798356,0.21202766387216254,0.14062501565300778,-0.8928468807851841,12,11,0,0,2,1,2,-9.532677107882627,-0.010475504759252777,0.14792124484403293
0.7132246724498521,0.8553490829990384,0.8996584109727315,0.10965159300661242,13,4,7,3,1,1,1,-9.065531303681745,0.30189913262280216,0.4612275348791699
-0.0144373082700886,-0.6785733016180286,0.9565309270589482,-0.6829595319451811,13,10,12,1,1,1,2,-7.2812136657404345,2.529925218413325,2.736398195328235
0.2608352367627087,-0.4141495931937542,-0.25291940737140894,0.33993984819331335,13,3,1,2,2,1,2,-9.938535273067561,-0.012782393467585577,0.1690283970869342
0.5785813093542094,-0.9375728793225049,0.9337311005867872,0.05318988517957868,12,6,3,1,3,1,2,-9.167478379094344,0.3957604680492998,0.5569959226519343
-0.9214161096986151,0.3098142462957181,-0.11452814458708338,0.8978324363774302,7,11,0,1,0,2,1,-6.8618788019287935,0.20175515289213145,0.2934022834116744
-0.584312557160702,0.6268137871293593,0.4856625529313805,0.32318213191853085,12,11,13,2,3,2,1,-6.515228999806705,2.6205301139384445,2.7974182696142633
-0.623229981330254,-0.887506611369655,-0.838583091612028,0.9855419730254675,8,3,10,3,2,1,1,-7.322659457902273,-0.5934113825046448,-0.5298405609594644
-0.7146912970536758,0.018163657132942213,0.659391368834128,-0.3003932909768412,2,12,10,1,2,1,2,-4.192578053077961,0.9058849064813217,0.889952031280733
-0.058430005974585475,0.4132850434978679,0.8812799983722277,-0.34135744503499144,2,2,3,3,3,1,2,-6.4969501689217966,-1.70606160124133,-1.723923868432829
-0.8480129873683364,0.35757644452048987,-0.6478347339365675,0.4334371715352838,8,9,14,3,3,1,2,-5.154188086893111,2.2681026547602623,2.3751617835628216
0.08122198864945807,0.6992003499649162,-0.03973012072325366,-0.2535852617897463,10,12,10,0,3,2,1,-4.939154314618266,2.327916086566812,2.432634008750184
0.34837389765922766,0.2665378346749778,-0.8010075476387237,0.2083478763451836,10,0,6,3,2,2,2,-9.44571966741314,-2.212110576683065,-2.1171691867158993
-0.4980255873678585,0.36686897410783414,0.36775348232661265,0.003680485111276832,7,1,12,2,1,2,2,-8.298699579601035,-0.8732907320543734,-0.7872639572116984
-0.3491634386347844,-0.8105221704413117,0.9517417255670733,-0.4274819292336336,8,15,14,0,3,2,2,-5.6138545966602456,1.8409579387561819,1.9113397301170576
0.07315638005724057,-0.4435656258623557,-0.8767840294150615,-0.6750031690511171,12,9,5,2,0,1,2,-7.566732516636224,1.7035158968184834,1.8670185763730098
0.2519678278359072,-0.6989108238755506,-0.06191990666807423,0.008849492126873804,12,3,10,3,2,2,2,-9.240365426162189,0.28939549017820515,0.45431301286446757
-0.6485695083263483,0.19423324003100673,-0.1516298885080476,-0.10662255651067021,13,0,4,2,0,2,2,-11.006257187062658,-1.6011838769388957,-1.4307133350412924
0.7279096440190211,-0.40227362242626463,-0.6140319841219428,-0.7676388514918218,9,14,4,3,1,2,1,-5.9822856884798075,1.2995851640332783,1.3874366403770322
-0.7030336339894312,0.10860141169590509,0.054296763250529345,0.46845560237216666,11,14,9,3,2,2,1,-7.211927969493234,2.5644923430859508,2.752883090073819
-0.07979474688462407,-0.613105543976125,-0.5792558369403285,-0.9539058231867852,4,2,4,2,0,1,1,-5.7096173395540495,-0.9637378859592207,-0.9629054496790238
-0.9296507369368068,0.8236431872734855,0.5506638597718321,-0.09858788349922865,3,10,0,1,3,1,1,-5.401386537972482,-0.92802375374871,-0.9311004003834924
0.11484948934028405,-0.4879576538769739,0.30165590097865613,-0.7674526394142387,6,9,8,1,2,2,2,-4.995840154557647,2.279176182751501,2.392530035464308
-0.005518304238713023,-0.8120181411667959,-0.4185553847586698,0.967463707994012,5,12,5,2,1,1,2,-3.6511796987378915,1.5613624181958021,1.5494715408400612
-0.2654445974385815,0.8276290452498885,-0.26340906468858094,-0.253110817709129,7,0,11,2,2,2,1,-9.820983359492537,-2.3376832331516417,-2.261795406615719
-0.33171395523227565,0.6358083536648789,-0.9232722772885977,0.7415943446762263,10,15,13,0,0,2,2,-5.941280690756699,1.264888633105584,1.321956700672346
-0.7196691332345393,0.08836629795360351,-0.9839837186524343,-0.809812704578541,5,1,0,3,2,1,1,-6.176293104129673,-0.7088999083148,-0.702846658554722
-0.19270661101304443,0.35732018765379414,-0.15820694248154799,0.9228351556931467,4,12,11,2,3,1,2,-3.029859067110168,1.7948945306808826,1.7664618977010953
0.38676380122971077,-0.6594816957491281,-0.4565849622918141,-0.5745460677394538,6,6,0,0,0,2,1,-7.599841487852888,-0.554791459433158,-0.49695483010349395
0.3375065088996274,0.08575626472161035,0.6657871897744589,-0.7498221803271929,6,5,1,1,1,1,2,-7.425939648419916,0.1552023720690124,0.2613898779526176
-0.4927687447228717,0.7674667776627737,0.12295588747335362,-0.6281327182512308,6,12,6,3,2,2,1,-5.361535103950858,2.0151109628921215,2.113612745653261
-0.023380714348309795,-0.32456171087556585,0.09853698669688526,0.4967216668572394,10,2,11,2,1,1,2,-7.884511568050098,-0.6463219030316936,-0.5737332885075866
0.12069734870064686,0.45723031358555377,-0.29030855313868353,0.2253686893492144,2,1,7,0,0,2,1,-6.158394114006865,-1.4529577491201706,-1.4708682188332531
-0.45551891498791064,-0.231678484093075,0.6718709800330158,-0.70273356884423,2,15,15,3,0,1,2,-4.47397714493749,-0.4246738487875863,-0.4810477963834481
-0.29804875214781723,-0.19069251670289966,-0.21263622801877435,-0.616253631190997,3,2,13,3,1,1,2,-5.061598461486768,-0.5393290726258513,-0.5795768544650243
0.9226692623896124,-0.08206056386930238,-0.5231456420930327,0.8836330001003116,5,2,6,2,1,2,2,-6.517618002996321,-0.9938639097582285,-0.9747304817913218
0.3239396789012683,-0.07029043837345861,0.261177394617087,-0.10080218798452534,2,10,12,3,1,2,2,-3.84034489015083,1.2582823411726296,1.2310603318383289
0.6430711557793722,-0.9428581645519791,0.26170207729022343,-0.30082960843121587,8,12,11,2,3,2,2,-4.33003269064304,3.0030483014053106,3.0920536085059056
-0.4504043784641989,0.46630604621317073,-0.8118803595428226,0.9027927449688311,9,13,0,1,3,2,2,-6.759420010728251,0.3390806861869298,0.41864521642137875
-0.6628019031319263,0.1615936597069514,0.42877512407458473,0.8332862053878323,5,0,15,2,0,2,1,-5.67721921162993,-1.0921210402467514,-1.1174724602036281
0.3519849795126804,0.41131866774789305,-0.021540199590774245,-0.23412523541676578,3,12,10,0,0,2,2,-4.358295214568403,0.9469593078700943,0.9332627328708429
0.8879918134212228,-0.9043223749859224,0.7003438904100951,0.9951651858919448,2,2,5,0,3,1,2,-6.808829107762364,-1.9413079502241493,-1.9634898476837939
0.9948458781071083,-0.4378522291097737,0.3360389050251198,-0.6466353716473896,6,14,0,2,1,1,1,-7.505959870584228,0.013258330196123769,0.1042274029448477
0.6952806590185103,0.5431394521116524,0.7617628475494733,0.6114937843562402,12,4,14,3,0,2,2,-7.896271518092315,2.061248504008503,2.24728043435054
-0.054241355578909856,-0.9218426279960896,0.2770874548038269,-0.8988062926468365,6,15,10,0,0,2,2,-5.520215081851542,1.4948566592432768,1.5779470552764276
0.13172614711923902,-0.685528669811533,0.3812454841626831,0.026868994251640244,3,7,11,0,0,2,2,-3.9747671814136147,1.1064233015901348,1.0868420212609327
-0.77465294673042,0.1537665499538916,-0.9180969357010405,0.054639359199719406,4,4,13,2,2,1,2,-4.656050606118513,0.3939590698055355,0.3731016726771643
-0.7909442242486115,-0.7425055942485739,0.1140136126262572,0.7879453368488585,10,1,6,3,0,1,2,-8.805976584977326,-1.3838832190996437,-1.2867300088762395
0.37828671396067537,0.029142232535600998,-0.5996915775012663,-0.3608211474800034,3,15,7,1,0,1,2,-4.628653748991467,0.1739840048677071,0.16250417085775562
0.13856276590104888,0.6238182299198094,0.6158760600285669,-0.6202946794580617,6,12,14,0,0,1,2,-5.783005450257003,1.1615730781702311,1.2322861447912117


==> images/aggregation/artificial/aggregation_evaluation_results4_6_8.csv <==
c1,c2,c3,c4,t1,t2,t3,t4,t5,t6,t7,y_min,y_avg,y_aggregation
-0.250919762305275,0.9014286128198323,0.4639878836228102,0.1973169683940732,8,9,2,2,2,1,2,-6.705239400538672,0.8611851131232854,0.9724595065477544
-0.3325827777219563,-0.7142663641561184,0.30177694589770576,-0.8871768419457995,9,11,13,1,1,2,2,-4.358016041481603,2.744324349727615,2.8516284124667566
-0.6331909802931324,-0.39151551408092455,0.04951286326447568,-0.13610996271576847,2,10,10,2,1,2,2,-3.598307848990529,1.533508168520379,1.539962680688252
0.9475110376829183,-0.5344573191393915,-0.8187871309343584,0.2367720186661746,13,6,3,3,0,1,1,-9.182650569086709,0.6806796799409738,0.8757387730463959
0.21508970380287673,-0.6589517526254169,-0.869896814029441,0.8977710745066665,13,13,1,1,0,2,1,-11.495658420367526,-0.0008360906497860772,0.5786888599353487
-0.538212348755702,-0.5179490679479766,0.36652703765091643,0.21999331556524182,9,14,2,1,0,2,2,-6.715476339206824,0.6666733104265092,0.7583956199906052
0.32504456870796394,-0.3765778478211781,0.040136042355621626,0.0934205586865593,7,12,14,1,1,2,2,-5.065514866308643,2.1808085219017217,2.267306123795909
-0.20969952799637115,0.8533177315875884,0.45454399171284177,-0.34691846238832924,8,11,8,1,3,1,2,-5.231677691077713,2.132931617458401,2.2412337790480326
0.49464022027476173,0.07938426477815952,0.17350233132769644,0.930510614528276,13,11,12,0,0,1,1,-7.4698205568339935,1.7824592689486234,2.071395177163983
-0.8508987126404584,0.9737738732010346,0.5444895385933148,-0.6025686369316552,9,14,10,2,0,2,1,-4.509624428718798,2.5975098955598335,2.6700680304059397
0.5803510810624113,0.21191994956202276,0.8526017570266979,0.3021540510038889,13,6,8,3,3,2,1,-7.731016346554054,1.4019332638385984,1.5738397892808946
-0.8728832994279527,-0.3780353565686756,-0.3496333559465059,0.45921235667612814,9,5,10,2,0,1,1,-5.33662954535153,1.795099752569476,1.882678327148088
0.9434241907782075,0.6978276485321677,0.4434590423297464,-0.5280301605020885,8,10,8,2,2,2,2,-4.408916896262935,2.7462250636399044,2.8444499689070217
-0.12132699626845977,-0.5965615953292076,0.7915271913470387,-0.0492595536357765,5,13,4,2,2,1,1,-3.9082013052979057,1.0445080862825513,1.049307009690927
0.5111022770860973,-0.5424036690167551,-0.846040180342414,-0.42049709417246395,7,11,1,1,0,2,1,-6.855340776761202,0.38261436923377634,0.49385299041817166
-0.7890114803394588,-0.08693085903417952,-0.5631191255663328,-0.16698010425926757,12,15,9,2,3,1,1,-7.5196525992579355,2.3249551937018347,2.503114952635866
0.8136568830915081,-0.45573550123072937,0.29538024108272465,-0.9989592460093684,10,2,6,1,3,1,1,-9.139557317475472,-1.8404160014955977,-1.7702645639542731
-0.030340057282033595,0.3848720657805407,-0.46117533240295705,-0.5117489555044517,12,5,15,3,3,1,2,-8.180180048229667,1.1706329426984137,1.3289066799428808
-0.27274079524141204,0.9435641654419213,0.9248945898842225,-0.4964354083492717,3,2,0,0,0,2,1,-5.993740571995441,-1.3234442637662653,-1.3409376725442481
-0.46643797144943,0.9532299116653058,-0.17792597336353744,-0.9338985341989032,2,0,2,1,1,1,2,-7.0504691478450185,-1.995100727760034,-2.020378833097035
-0.10443367085381672,0.1057861781426559,0.18539344775878708,-0.8382933473345695,9,10,0,2,1,2,1,-6.786355865512852,0.48167892669313683,0.568740867293247
0.26461166118715895,0.2670594215217894,0.07154936814951696,-0.8194204598911834,2,8,11,2,1,2,1,-4.049138453423652,1.3886234986190276,1.3803587516680784
0.7167176096274397,-0.3480821895962305,-0.5595179048689034,0.42229906487603563,4,3,15,2,3,1,1,-5.422009434619381,-0.4576926956882266,-0.4604423162372162
-0.20485595782495536,0.03550270105496023,0.675420211814656,0.35138023407856145,10,8,1,2,2,2,2,-6.427808501821602,0.8268389238250662,0.9253351344995009
-0.4841167445696888,0.3199680920683581,0.6344444004024317,0.11040162319892466,13,0,1,0,3,2,2,-11.389657894592618,-1.881009303307661,-1.705892587221183
0.11658690721419518,0.7652726863786794,-0.6225857833172412,-0.44225729481563625,4,15,15,2,3,2,2,-3.6356632806030778,1.2025140772371359,1.1683212454478684
0.5597510917152477,0.2840632923085755,-0.8317200700099023,-0.6767425718107725,7,7,3,1,2,2,2,-6.477050077440036,0.8344048861750378,0.9313355532816336
0.8802668849155568,0.9473276735106346,-0.4321580505250686,-0.3892722793112131,3,5,2,3,0,1,2,-5.537189652846599,-0.605673798384677,-0.6386620482450875
0.4243584426950717,-0.5255018250063999,-0.34920060368146455,0.4929828102360483,9,6,2,0,3,1,2,-7.295536001689515,0.10203569886349978,0.20966009632962557
-0.812650464343815,-0.26456839388113296,-0.4695952646365491,-0.5120207132418328,7,5,12,2,1,2,1,-5.4575876871444535,2.057634197850556,2.1537534556951416
-0.1312112689791427,-0.2998431846106486,0.2902067240611297,0.3378481193261993,2,4,11,0,3,1,2,-5.552497940596214,-0.8101080190667236,-0.82163372480165
-0.9513680671370923,0.29094459181433563,-0.6457786411859021,0.8809171687058286,6,5,2,3,0,1,2,-6.888265627712457,0.24058899362018463,0.3385790022416233
-0.3384993906589726,0.10552993367097985,0.14458493834167663,0.9606631674320913,5,14,12,0,3,1,1,-3.291740590219877,2.108844595062814,2.1004930365126815
-0.36615598968744467,-0.661014506627815,0.11360252491670031,0.8723095483215619,11,2,7,1,3,2,2,-10.911533503919568,-1.4035224291599495,-1.225943815256074
0.3422870336481012,-0.2827064374076722,-0.4916727018605225,-0.4094188231621225,11,0,7,0,0,1,2,-11.995981468504894,-2.2260558610621484,-2.0418707235825337
-0.28101769756048967,-0.4128163114710133,0.6187223109570272,0.6202267893583615,10,7,12,3,1,1,1,-4.953114404227876,2.4063610996919738,2.5084877238713736
0.25578882989727214,-0.6114520929759155,-0.8581181660001447,-0.20643234557222323,13,2,6,2,3,2,2,-10.938364911021388,-1.2877119382270414,-1.109500074005852
-0.12305175396382606,0.3440522705903988,-0.34369466505053614,-0.6899167665445116,7,9,9,1,0,2,2,-4.529143286115735,2.872730873392162,2.9759635504337476
0.6452011213193165,-0.2796187171774742,-0.7458789746962304,0.04448652010960874,6,11,11,3,0,1,2,-4.837129692378973,2.8843411837384374,2.9591550098442174
0.6840461500239627,-0.611239932010254,-0.17729218988664286,0.39902442153438766,9,3,15,0,1,2,2,-6.75493886251367,0.836783652041696,0.9335137093363464
-0.35408705411750807,0.5903723895374073,-0.45833549747585156,-0.12205715858872779,8,9,4,1,0,2,1,-6.027886147044319,1.3007145766459636,1.3978300832216464
-0.14337105011978446,0.37699980153073276,-0.8836128089831128,0.8304274552529609,3,15,13,1,3,1,2,-4.508505779686229,0.5140359283126915,0.5021188243122546
0.8692279946794195,0.2765411876867008,0.033392514853133326,0.3142226570003337,6,5,12,2,2,2,2,-5.7778701868079,1.6462057660059761,1.7362357083454305
-0.2880546426974768,0.5156922209287382,-0.9712130227404883,-0.7678547189861675,6,14,0,1,1,2,2,-6.940340697380283,0.16665954069725072,0.2411322715716564
-0.6493394602213229,-0.9656777963364995,0.5267288460078219,0.6138259541015589,5,0,13,1,0,1,2,-6.4329115224318665,-1.735006047337527,-1.7642682912652634
0.23170019610443293,0.2701873017352876,-0.909391980455911,-0.25077477074705756,11,2,9,3,0,2,1,-9.467676011567388,0.3121920489032438,0.5000812365858152
0.36792753879628215,0.23170232877982766,0.8877832091215143,0.8885031942503347,13,15,15,2,3,2,2,-7.600794645764306,2.211818558270154,2.3610911453098122
-0.22366014758695618,0.28657643688470635,-0.08349421901696674,0.09123357863186987,6,11,2,0,0,2,2,-7.045079047714826,0.1836783548921193,0.2821623714885264
-0.5866312802465092,-0.4520777453577325,-0.5708217605832517,-0.2454818335440483,4,1,2,2,0,2,2,-6.19188581460004,-1.3426576017029968,-1.3422844122711737
-0.22920675806886992,0.3632273379455795,-0.31875086107151995,-0.4786109435281938,8,3,9,0,1,1,1,-13.30339015439895,-1.0922110921223915,-0.6056864260488333
0.7549440270541059,0.47014208760777154,0.6069618607696972,-0.43593085485738703,11,4,8,3,3,1,1,-9.650262236415326,-0.50427372595853,-0.33160660819562326
0.4632955105992804,-0.7446205411550688,-0.4999671015677907,0.1610880246878197,8,13,15,0,3,1,1,-5.6251042989566775,1.6119818615498345,1.7154428693964312
0.5017421355829947,0.5090857481693647,-0.7937522623281348,0.8051058133591333,5,15,8,1,0,1,1,-4.5496333893965994,1.4677877029990485,1.4561640046493383
-0.22159664253167377,-0.9783246970394033,0.8107639528385273,-0.8174266464277329,8,11,13,2,3,2,1,-4.519995134003646,2.7123447068348248,2.8041798491251604
-0.013948684456390081,-0.8334311776094807,-0.8165917054830378,0.20488185180223795,5,10,4,3,0,1,2,-3.408115929240531,1.273893518718703,1.265459698630367
0.5792362855891078,-0.8175877939026193,-0.01115939059483706,-0.8848824799667114,11,4,2,2,0,1,1,-9.242379565249635,0.11835517666600488,0.2896780253356829
-0.7658659671447883,-0.7140166358943283,0.5230212634349445,0.23643612663252211,7,6,13,0,3,2,1,-5.826686607797249,1.349088321036212,1.4414262085121206
0.6437201185807124,0.4124844543129924,-0.8373024387162005,-0.8303245718296162,4,7,15,0,0,2,2,-3.1405246873595103,1.8838690442055503,1.8488499306733877
-0.5266296126358425,0.8153874126970926,0.1837774776425687,-0.2995635065993729,13,14,2,0,3,2,1,-9.579357002810994,0.07592331983484175,0.26687767669078744
-0.15155598150604743,0.812708770189472,-0.7776050353876973,-0.0147497914182817,3,11,13,1,3,2,2,-3.441710974489246,1.248347384646188,1.2221154107261776
-0.7649475064457902,0.29842060423212713,0.4920897585308466,0.16673753019431925,10,14,11,0,0,2,1,-5.7270700759792765,1.7966620710744052,1.888980484837969
-0.5528083229610947,0.9264450788812226,-0.9756910506203673,0.9397576534152781,6,15,5,0,2,2,1,-6.658583112288453,0.5812529499232483,0.6689524471058381
-0.49401966402151776,0.3908222462132951,-0.8491309058204615,-0.6675691361814942,2,13,14,2,0,1,2,-4.410681553052659,-0.10329212726698699,-0.1411368644090183
0.16862862384620048,0.802316020981978,-0.9091072393170843,-0.43807362081553936,9,5,11,3,3,1,2,-6.379360225096619,0.6987044603964208,0.788064771981021
-0.6606401922088689,0.2936967233374477,-0.22346323202025564,-0.5412105085901007,13,11,4,0,3,2,1,-8.701897674133782,0.5212399726447335,0.696764342689205
0.3963234280394903,0.07219273268824078,-0.3809447674273445,0.6275900394138973,13,15,12,0,1,1,1,-7.574123914562592,1.5767899800385947,1.7247856084709525
0.8810636542707668,-0.1667218845230416,0.16232524236165258,0.8383531036711191,11,7,13,1,2,1,1,-7.515770048082637,1.9730752496602628,2.153642649175448
-0.947266051005496,-0.2470732662439008,0.6211066615636658,0.9745522586298889,2,10,4,1,2,1,2,-5.020478647946928,-0.39599609875017294,-0.41313539115584175
0.6583284414130288,0.1381629383314953,-0.8729763408199973,-0.9263562647280172,2,4,15,2,1,2,1,-4.634360572585254,0.6735566131194763,0.6801134531787394
0.06869255005892616,0.49982149893994365,0.8263315045152857,0.1702990646509439,6,4,9,1,2,1,1,-7.822830289224048,-0.43645764169211065,-0.3475492279696508
-0.09891172937981296,-0.74168116969701,0.9081020545174447,0.2123492689017601,2,0,7,3,1,2,1,-6.653320645523462,-2.016714174566515,-2.0408661470956044
-0.772884815600742,0.3431463911855992,0.040615401807586604,0.5446367834712786,12,1,11,0,1,2,1,-10.936282482907274,-1.3696297212170607,-0.8847149479418055
-0.8231835532687068,0.5836356789392658,0.17991179427527215,-0.039908065963049744,8,14,4,0,1,2,1,-6.8667375402159445,0.47435189645054476,0.5841893037519843
-0.5740716769821785,-0.7272570488264605,-0.9709106686642361,-0.29882488238680605,3,1,13,2,2,1,1,-6.238317449929844,-1.546906587647493,-1.5407245133464418
0.4527940653004565,0.09489261379822311,-0.09817910516779116,0.820942556806546,8,9,2,0,0,1,2,-7.153712483055078,0.05458526736333343,0.15995188056632736
-0.08130638410765512,0.6841828300374193,0.537835482630795,-0.8675280442962683,6,1,5,0,1,1,2,-9.059927930574203,-2.111859296222803,-2.038497725079993
0.26680170863345154,-0.5197087624436139,-0.8482733437826722,-0.7422405561787015,8,15,14,2,1,2,2,-5.409202677003097,1.5879716714816918,1.645022862108739
-0.6398654553014029,0.39300293245415796,-0.17667757128494377,0.7486352097088342,12,12,15,1,0,2,1,-7.525137248353981,1.921159962364149,2.081899105394708
-0.9182627674670423,-0.6621298738556709,-0.44281932193608275,-0.6459790314465064,6,5,0,0,0,2,2,-6.974456105312439,-0.2759951260134707,-0.21350631088558103
0.7884345257918515,-0.7425032034007122,-0.3398009733796892,-0.356834470639942,11,8,14,0,1,1,2,-8.170769008734815,1.8562068167097248,2.0247727959554123
0.7471572482135544,0.8417448010636264,-0.8778440802902725,-0.44624470370559255,2,7,0,2,0,2,1,-5.378038595063553,-0.8588184458281679,-0.8705938394833518
0.07318129197466505,0.8480835182148663,-0.5277669337651913,0.5199108178751712,9,1,12,1,1,1,2,-8.35336659589388,-1.4409208995145637,-1.3762591065758554
-0.7337661428250435,0.3743310108066622,0.6888813452672575,0.4992324640171748,13,12,1,1,1,1,1,-9.209446554174452,0.2910823905979288,0.4731306647371305
-0.5150589927305407,-0.4615135381012381,-0.2454316737907547,-0.9598576044445473,10,0,6,1,1,2,2,-9.299475113826528,-1.963272566088224,-1.8942215035197176
-0.5335671769003976,-0.3141462714434795,-0.052060117138887696,-0.2897913934413905,10,12,1,2,3,1,2,-6.484824559077237,0.5397992363386881,0.6248419548312273
0.17368223604175825,0.49087894836866,-0.13668090754064122,-0.7448393944088725,10,4,5,3,1,2,2,-6.648710007770702,0.49359722703490566,0.5847851559649868
-0.511293689070691,-0.0035046043021196294,-0.33930303743817203,0.8673836475197492,6,5,4,1,1,1,2,-7.370481548526757,-0.06859069872347462,0.03324978215161767
-0.6786372534808887,-0.6268659518973885,-0.4298096626123058,-0.6532528094104904,8,8,6,2,2,1,2,-5.925327976894603,1.4496445398114033,1.5423293897195651
0.39392292473284307,0.9945110695367887,0.7932205259480416,0.15199683561131994,12,3,14,1,1,1,2,-9.355100435396844,0.4967739890387064,0.684277872856663
-0.6582248252198684,0.337286439848862,0.8587519782551716,0.11352578602785957,9,9,2,0,3,1,2,-7.152321988366675,0.3007591904354923,0.39860510770048463
0.9359881330084685,0.42190495767349656,-0.6009861453233605,0.47249436739697637,13,14,0,1,1,2,2,-9.410035279507907,0.24580381391225561,0.4311750067688811
0.16247644284522456,-0.6912745694515954,-0.03771979629036504,0.06517886510317172,2,5,1,3,1,1,1,-5.407033284692358,-0.978126883524489,-0.9980926480785407
0.09784395977795457,-0.5965390753395283,0.36914309575966664,-0.8242637775146864,6,8,0,0,2,1,2,-7.080845446677975,0.03265611568313206,0.1007350368029456
0.21220376211167724,0.5885788999329249,-0.7866014997731279,0.7014549200329094,13,11,1,1,0,2,1,-9.313714929925704,0.19928175375444906,0.6597460348985855
0.8766809136420757,-0.6375338676686797,-0.867007465266445,0.4822412985801181,7,11,15,0,3,1,1,-5.7683048559064405,1.7844513551091694,1.8797004347800619
0.501003849530627,0.5990742618390312,0.6502653533855944,-0.6271900264237118,4,10,13,1,1,2,1,-3.182248339189089,2.3304329661556564,2.325872453455279
0.7544010816262166,-0.21510978515472923,0.6331988789431542,-0.12173018285956316,4,12,5,0,2,1,1,-4.806027822704832,0.23439865731081155,0.23960727956531191
0.1549725418122514,-0.28927509636320825,-0.21703577959699616,0.06371495937634797,6,7,7,2,2,1,2,-6.298595594494189,1.069631938894882,1.167029506827186
0.8796642472269502,0.2554161061428357,-0.33018877068582775,-0.7214558546732255,2,3,13,2,2,2,1,-4.922820805228821,-0.3925323813297557,-0.4072095322669309
-0.6966502405344976,-0.37655586440890354,-0.5030217203710685,0.48789258514535394,5,5,1,1,0,1,2,-4.313858338057137,-0.004608114019699686,-0.019525974918398692
-0.3158365025681851,0.6425146093440257,-0.7787365260895855,0.6929045834690364,9,3,7,2,0,2,1,-6.73985308810025,0.46077864091716714,0.5521661065537953
-0.027285036008784402,-0.18208964582901355,0.5437639611964902,-0.975593855363911,4,2,3,3,1,1,1,-6.148294902030159,-1.1312769497060642,-1.129885805714527
-0.3086080129921611,-0.6368045663971487,0.8169011226672567,0.16678358953224093,9,6,14,1,1,1,2,-5.117920565142209,2.0571249009982275,2.1632037299488873
0.8237048176859294,-0.7217676117138763,-0.798410793968227,-0.48796893629267557,9,11,10,3,3,2,2,-4.386580392356951,2.8506838250308424,2.9453663109594013
0.3933016477537845,0.8449987623545914,0.41447726862679724,-0.6949219141714773,13,14,9,0,1,1,1,-7.65358882070157,1.7561304176443404,1.9397823741384848
-0.791506067896381,0.6808792639608459,0.8213723965114261,-0.7543784363085324,6,4,9,1,3,2,1,-7.416838961289343,-0.2516665428097337,-0.16618113040966542
0.8416837652347446,0.7397927241242566,0.03767611425214423,0.1825508714898585,6,14,8,0,0,2,2,-5.712241042910295,1.767272367611025,1.845908248709072
0.5755797774289848,0.20744306346027797,-0.7714653998886245,-0.17099083159274464,11,10,5,1,2,2,1,-8.234801898698755,1.4982585436328024,1.6880033380358785
0.47500249621949675,-0.09556411822038569,-0.5507903541200361,-0.0951209677346132,4,5,7,0,2,2,2,-4.423698799092472,-0.015545502430139576,-0.031226639047938987
-0.93224167950681,-0.3770536577344852,0.5609914150921753,-0.44482565474116376,11,11,1,0,0,1,1,-9.828808326368078,-0.33107304566565304,-0.1550660666514283
0.9221406349389103,-0.7026745444937741,-0.17075175254595254,-0.8293006638427123,9,0,6,0,3,1,2,-10.292773805485561,-3.0819228906492726,-3.0404314969899393
0.4999209407983556,-0.5801888138088285,0.7961085788814275,-0.5897207190359857,2,12,12,1,3,2,1,-4.369518783464385,1.172310857329147,1.1796545632323063
-0.8685827211432953,0.5510552333900212,-0.09342233050394477,0.04878053865516008,13,0,1,1,1,1,1,-11.20457879696555,-1.5648409641830014,-1.3883754663840924
-0.794037041337369,-0.33127437737903564,-0.8489932723922216,0.5064924414949017,11,9,2,1,1,2,1,-8.822666209328435,0.7517491342860548,0.9234067917268725
-0.9492272886793103,-0.6876948052676193,0.43194445769479506,0.3178478838203027,2,8,6,2,3,1,1,-5.513865191860729,-0.28377848257543764,-0.27653732942498666
0.011015758212067572,0.19009795940084118,-0.3214575082076181,0.13888703552700066,4,0,11,2,3,2,1,-7.223401913832875,-2.7671647295446293,-2.8559353313580695
-0.5136556180010918,0.4445338637113183,0.7113929362125715,0.6604397291339832,5,3,4,1,0,2,1,-8.124494760115336,-0.7846090543257012,-0.5906362515187717
-0.35201987778640076,-0.8261499700993014,0.26648154982192107,0.4718092263920046,6,2,15,0,2,2,1,-7.737825635095251,-0.6945661173899021,-0.6205777203010747
-0.1571508988150041,0.7853434221539497,0.6348871234768818,-0.31636529660424806,11,14,1,2,2,1,2,-9.247386559480995,0.3797938559790576,0.5690800136280629
0.6613090131304995,-0.3096157102374488,0.5476690464026805,-0.27448421066810913,6,11,2,3,1,2,2,-6.098415765929304,0.9690246158159455,1.0479526328051427
-0.7197736484670949,0.7369359517958256,-0.025137603500972716,0.7891044537881828,2,1,2,0,1,1,2,-7.255639380057565,-1.8516891347069375,-1.8417375583803992
0.39769170632180884,-0.1948999128060389,-0.563953785011827,0.2901083355386589,5,9,9,0,0,2,1,-2.2971851159038805,2.1685163419067908,2.115894558767224
0.3663677128909628,0.6451677518233478,0.05932335731016214,0.6301088568049142,10,5,1,0,0,1,2,-7.293350106450433,-0.10876985370443497,-0.029836705769082816
0.6594836074144033,-0.5871574564787936,-0.978008342683039,-0.7262287398623855,10,14,5,2,3,2,2,-5.6902239640308965,1.6575344079791288,1.7527904484204582
0.2661961267148951,-0.011452299723457182,0.1465887563588013,0.6762139263565916,6,11,13,1,1,2,2,-4.235990308085032,2.7435921503081238,2.8303401771458243
-0.6674332624878412,0.4760672328527409,-0.8344026641497471,0.2063042189327764,11,12,4,2,3,1,2,-8.533490967715979,1.2421806024726503,1.4290252684592284
0.831027354583828,0.44306572224381124,0.22080933401591518,0.8986135941155313,8,14,7,1,1,1,2,-5.859360793732083,1.785023544013605,1.8835520000900194
-0.5701192428184865,-0.9376337298774307,-0.47547191140034983,0.19015586140050966,12,0,13,2,0,1,2,-10.828531791834966,-1.5905156329391843,-1.450868992879156
0.24666510180998147,-0.05152538259926076,-0.31123253591153355,-0.29691967773156236,2,8,12,2,3,2,1,-3.8950756217214226,1.189362625577825,1.1746077233528456
-0.5071959335217864,0.6382046353483994,0.5988317579379585,0.3893929417088535,7,1,11,2,0,2,1,-7.918628002804538,-0.474760148143776,-0.39483475350831165
0.8346271509244856,-0.7263627381620772,0.9004747076416049,-0.10798845408408853,13,13,15,3,2,2,1,-7.454778125896939,2.1184599310518424,2.272814930898696
0.6131222957228994,0.3175667334214347,0.38455312903570493,0.6983913031306386,10,1,8,3,2,1,2,-9.32932836640448,-2.0533319455143912,-1.9749065335011207
-0.89680838668258,0.3398349291000784,-0.9116691245797997,0.1765275139398621,2,6,9,0,1,2,1,-4.329940001347019,0.36291507794135497,0.34422345185115377
-0.9321080428284023,0.39484053449367984,-0.40530198525489847,0.8487923907530608,3,10,6,0,1,1,2,-4.541084295857841,0.328895135573242,0.3148134255680384
-0.8902347707070501,-0.0897126299276878,0.04486915214233789,0.28909330125164434,9,2,11,3,0,2,1,-6.634948368662753,0.6509507487417726,0.7283910551457908
0.3925775517562795,-0.3202500724638677,0.4495335430575229,-0.8692873184021153,9,0,3,0,1,1,1,-9.441289702563559,-2.260792185853399,-2.206162548157328
0.2517827528740182,0.7719554964723743,0.23172637636460913,-0.5340810504927325,8,2,9,1,1,1,1,-8.202211882804294,-1.120565234300124,-1.0401153220857198
-0.6290541808465551,-0.23207222016054851,0.8651798188505058,-0.859940588505058,5,12,13,0,0,2,1,-3.263511813454965,1.4379743073413969,1.4392321835906392
-0.04043734628699047,0.16151441445465542,-0.45662605786199184,-0.20342523204872887,10,14,6,3,0,1,2,-5.579087135997409,1.6300876485187707,1.7171583038962788
-0.9933072759140416,-0.06537846692469484,-0.40599424709023557,0.7056436433838027,3,13,4,0,3,1,1,-5.213814829057951,-0.4145301359356004,-0.41517072796912813
0.9754447794720631,-0.1444537325282753,-0.23134670568063664,0.3592945653861397,13,10,9,0,0,1,1,-7.855088159668271,1.820935859014886,2.0768439159715437
0.17710845794649077,0.9646610301601632,0.7683979562630059,0.20159689288439608,3,8,6,3,3,1,2,-4.745756618560965,0.17821938812786725,0.17237948344694376
0.8854635482702513,0.2992932979847369,0.21547358975771824,0.02537702203301717,11,10,1,0,1,1,1,-9.798755374499144,-0.22131895928176124,-0.04019344643280709
0.9145405259666513,0.6524113915879317,0.6015393742597501,0.2595558459923062,8,0,8,2,3,2,1,-10.193320057904256,-2.8246842026933554,-2.7773189349894642
-0.6522095015610254,-0.2075159621946825,0.5164769514081826,0.39204123610758446,9,2,15,2,1,1,2,-7.635670065249589,-0.2507650060246901,-0.1433100225734829
0.49574320818445705,-0.9302696795323502,0.7898428824556798,0.7202536328358475,12,8,7,2,2,2,1,-7.419260772134803,2.0528880365428797,2.239752552763371
0.7774961597379544,0.9113029964595067,0.7242552345309012,0.6190321494497562,9,8,4,2,2,2,2,-5.745573809267113,1.4047692856836964,1.4941216342773012
-0.49470181207822983,-0.9898357203639481,0.39142858569950034,-0.9024328366536538,3,5,4,3,3,1,2,-5.560117278579287,-0.7027264038134332,-0.7134186153884785
-0.8477382810193996,0.7024138280975374,-0.00970694597205135,-0.038826845346704,4,9,2,3,3,2,2,-4.272653226721152,0.5318148856222913,0.528461392517229
0.13146392799158213,-0.46594345966115736,0.757259972710316,0.5948520432138562,9,11,0,2,2,2,1,-6.553287672612178,0.4354925128656034,0.5191689284946164
-0.33198224250952424,-0.522619937397965,0.8601807010194773,-0.788331812342832,12,5,11,2,0,1,1,-7.484889287303898,2.077185583178976,2.25490705841714
0.743687055490464,-0.9415054339308817,0.6516335011295253,-0.7422602650531096,12,4,13,2,2,2,2,-8.145068682702034,1.40241082076422,1.5692205465386735
0.11236347007951397,0.5132716075698693,-0.48262333860418405,-0.6137342708254139,12,0,8,0,3,1,2,-13.043735019564245,-3.295254829986075,-3.1027081264606817
0.2680114061992227,0.07997075943171095,0.5596907903022872,-0.7860387223460832,8,9,8,3,1,1,2,-4.868505581467363,2.5687008335878487,2.6830626818918346
0.26524378626789624,0.8640562110200349,-0.7949805440186415,0.8744569744729023,5,1,3,2,3,1,2,-7.0419477541942905,-1.9602477823728504,-1.9934712087285984
-0.8652987970624566,0.16434092035254655,-0.30823388609408653,0.24183103553495422,12,1,1,1,3,1,1,-10.732212767010356,-1.1716657558240775,-1.0159878827743531
-0.10808338597935707,0.2951472868038152,0.18879171845709064,-0.2327754791887564,12,0,5,2,2,2,1,-12.185584787449788,-2.3385326769196766,-2.1445709294354725
-0.49498250062323557,-0.9979410403087332,-0.682123433446487,-0.0629211664628313,5,0,2,0,0,1,1,-6.670201799318885,-2.010237688325698,-2.039920566117677
0.5896190974998587,0.3873644515629773,-0.5584607744224792,-0.8352379087683146,5,5,10,2,2,1,2,-4.294860402950971,0.5412083279365433,0.5432509081540748
-0.6978842164381995,-0.13533039791479617,0.8872318403351978,-0.1605453661477554,12,3,5,2,0,1,1,-9.719770129801924,-0.5151501143049103,-0.16921731127184758
-0.3760960190097391,-0.3585145191237451,0.44884534522823394,0.4916740240619286,4,15,0,0,3,2,2,-5.260866260701003,-0.23328080259123643,-0.2384706659720477
0.7287164996792741,-0.05358018661688568,0.9363868558294435,-0.6289489685937577,2,12,4,3,2,1,2,-5.234391789869354,-0.15391234818864144,-0.17508738889153852
0.0607087874565122,-0.9642762150433613,0.5935956557280551,-0.41166405331304423,9,11,9,2,3,2,1,-4.5483899817041396,2.764353757235058,2.8588417690968155
-0.036955296974899854,-0.765383622075211,-0.7496284155948991,0.37113057445794273,5,8,5,3,0,2,1,-3.3162263645680756,1.49222792930465,1.4781858299577795
0.3030389336045294,-0.3481490720958502,0.1805278777712449,-0.1335065020566888,2,7,4,1,1,2,2,-5.279724681760961,-0.36546331530727916,-0.37383526047672877
-0.040122330565752984,0.20004109623860744,-0.41667484258139353,0.3899637722530851,2,11,5,0,3,1,2,-5.3060038875021815,-0.32914053291912154,-0.3342195965151138
0.49832327820256617,-0.7081558519297091,-0.7944151910146686,0.1418090036883286,7,5,11,3,0,2,2,-5.496921528442436,2.420791755953938,2.5360116713822185
-0.9804583051616327,-0.3470773835120162,0.03542328676942286,-0.8242670017103333,2,12,3,1,1,1,2,-5.1204669786943695,-0.3722579539868775,-0.38369961967785504
0.9549327726295715,-0.5982818202754117,0.38638788164536186,0.6428814560197329,11,6,11,0,3,1,1,-8.526006384202391,0.8335244006541274,0.9932361229656101
0.4129514529738023,-0.9368277103487159,0.8724244924873796,-0.8960574326970552,10,1,11,3,3,2,2,-9.173332393730862,-1.7421569054517732,-1.6562154615278515
0.6034561661395836,-0.3210996149143879,0.6296502274930245,-0.8397703072306497,5,15,3,1,1,2,2,-4.6112897989508586,0.649040279326594,0.6525654699434671
-0.038192337102030294,-0.9184917878150545,-0.6720010380210055,-0.12278556702092325,3,5,11,2,3,1,1,-4.937447221755831,0.012732633256536448,0.008396360845892126
0.7435671331844034,-0.5615720252839114,0.9517305116382626,-0.3262084164577863,9,12,6,0,2,2,1,-6.038444566348416,1.4044438936321813,1.5016381224329862
-0.6766549117063947,-0.9582777214169238,0.3065260384746602,-0.33537074928978217,9,8,10,2,3,2,1,-4.658411367926099,2.5420771580406996,2.6427427976242597
0.36045648486258264,-0.8556031820416483,-0.9386949955883879,-0.48463422297757264,13,0,13,0,2,2,1,-12.022885659569223,-2.2001599888824535,-2.028490179454569
0.6924905840380986,0.2575296364118902,0.47070059733150527,0.5354477761335605,13,7,1,0,2,2,1,-9.861000500189025,-0.13457048068491126,0.040541877173615126
-0.12276916162081908,0.450515320830273,-0.0266621171505943,0.7468464761633211,3,3,5,2,1,1,1,-12.17625247627764,-1.2658968193289901,-0.9287513919972206
-0.43229094278270996,-0.28169794066753706,-0.23230569626440745,-0.06837438595950296,6,14,0,2,1,2,2,-7.108560911227624,0.2591899037705809,0.34641630738231943
0.818065041331282,-0.6406337822595161,-0.5249133501522447,0.9427901880832792,8,4,4,1,0,1,2,-7.0863394850410275,-0.05151880314731825,0.02706341899263376
-0.8052132148928957,-0.18995840183935697,0.1858367996635637,0.15882979868700153,5,1,6,1,0,1,1,-11.595763456245546,-2.0783584708831437,-1.8330261845164297
0.938824644670575,-0.4837331345977449,0.3134733290825844,-0.34961987155061025,9,11,7,3,0,1,1,-5.8125304613112165,2.306016325274452,2.433982707883567
-0.5306519234768978,0.7674193393215052,-0.11595125243428495,-0.33822127402165614,11,11,13,0,0,1,2,-7.488034795793822,2.097842410446061,2.2594884233684462
0.17576874222077388,0.8971667097028675,-0.4949444358491615,-0.2814985041675089,13,8,10,0,2,1,2,-7.575602484288362,1.855607445755697,2.0268306193820482
-0.05073824850037223,0.6883408979383943,0.6113403059001064,0.1707087287935043,7,11,10,0,3,2,2,-5.127320242432746,2.3198590516435234,2.4284403682013953
-0.8858262878213703,0.06233905600206402,0.873211384589923,-0.9213129186629807,8,2,5,0,0,1,1,-8.232956663746952,-1.2518275312831588,-1.1430213397240112
-0.7933820857519687,0.16934140088517746,0.3764157317331909,-0.205242023071198,3,7,10,2,1,2,1,-3.6196327604284266,1.3839777687170662,1.3869328342383238
0.2782398756310007,0.7358365890400442,-0.0905202887322818,0.031192057158500486,3,6,11,1,3,1,2,-4.525542491216743,0.5512032220540174,0.5422977784007412
-0.7345706923614452,-0.7129152759212143,0.8796395838536835,0.4657978366826836,9,1,4,0,2,2,1,-9.314170006346675,-1.8995776560782436,-1.8458965021044613
-0.1124995613908577,0.7362845087550107,-0.6457004211052282,0.38525190445232904,8,6,9,2,1,2,2,-5.0236707649645655,2.366540122291308,2.4573502549840485
-0.5117054191552515,0.6617543826834109,0.7292176719100734,0.5370387290475824,12,7,8,1,3,1,1,-8.480852824171338,1.1727126071748164,1.3631927371726418
-0.5686496952045657,0.3177709404653144,-0.21227118869168304,0.30246595408298416,11,13,11,1,1,2,2,-6.761149241969366,2.6775991841013043,2.842009953446861
-0.363776892763761,0.7328773350552908,0.986673874717257,0.5048555252311451,6,12,14,0,2,2,2,-5.59744294039065,2.0071689153583674,2.1104835947182243
-0.19171935669793405,-0.3459336768735226,0.33518677112716944,0.6156918838825172,3,12,8,2,2,1,1,-6.788449994400609,0.8491063261692742,1.070445866954831
-0.24865549623654704,-0.40626145087943843,0.29814931758878616,-0.3432375442298379,2,11,9,2,2,1,1,-3.974151581367327,0.878925927834978,0.8754928379789717
-0.22288379745930853,-0.1026127547549387,-0.5249117382513451,-0.25349641674131984,13,5,9,2,2,2,2,-8.123184841479604,1.5799778495419285,1.7581138664889173
0.2851519378943792,0.518688655845732,0.0008906182614829561,0.08472732995947663,9,15,1,1,3,1,1,-6.513873724701015,0.17451633876003156,0.2483199524779911
-0.3175043447476873,-0.23960876242828588,-0.20235443820619903,0.16034473845466457,13,3,14,2,3,1,2,-10.191886507621646,-0.46240318996063856,-0.28050063532941927
0.4937514322716454,0.43098181419854886,0.04246826497066869,0.6447868376341162,12,6,15,2,0,2,1,-7.644173825621988,2.450784156156501,2.6406534791603624
-0.5130354068474015,0.8540690895926133,-0.8794652194208783,0.8688720536110286,7,2,1,1,0,2,2,-7.602305358738547,-0.48280042481444063,-0.3895550735972948
0.046169449163569354,0.3401920692218834,0.8592117548439784,0.06452042667808033,9,15,9,3,1,2,2,-5.126693870233956,2.354679316726368,2.4534978129165133
-0.45475199853293247,-0.17290179694929697,-0.7562278133261049,-0.6377013009306394,13,9,6,0,2,1,1,-8.389538719530087,0.731495366734496,0.9026661178561146
-0.7862461538105123,0.1346244392578071,-0.4868744325972725,0.9258537504751596,5,5,6,1,0,2,2,-3.4187507205981382,0.8454975973492435,0.8380451880850588
0.05299838830756198,-0.7753913111775617,-0.9948319703100352,0.2759704115865953,6,5,11,0,1,1,1,-6.1988538588881505,0.858045664375009,0.9259789650718855
0.22196197770198345,-0.17794306038659058,0.6797226057334407,0.8000462467960223,2,9,10,0,3,2,2,-4.227060897657352,0.7703199312149525,0.75377756722476
0.6452286370273568,-0.15252349270247434,0.3350997985829409,-0.8089293723306636,5,9,0,2,1,1,1,-5.142831584851479,0.2955538833660011,0.30365797449973386
-0.5295288303960304,0.7385192493021051,-0.054216068733635714,0.07071620368532172,7,15,4,2,2,2,1,-6.326183710537948,1.1290952060613673,1.2360928781289977
0.09339482542814004,-0.5361058077680492,-0.21818800818897066,0.1889526703723461,10,1,15,2,2,1,2,-8.896103622101325,-1.6423046225123046,-1.5496955931597842
-0.19136246379141575,-0.14360077014877048,0.43519553131635247,0.3848723026487393,8,7,11,1,2,2,2,-4.761921481242029,2.6137815553507506,2.721299661519228
-0.32554573448915924,0.8110495846593477,0.5452454548987651,-0.47020910552653317,6,0,3,2,0,2,1,-9.016907235910617,-1.7606844493259999,-1.67627754057182
-0.546687195546024,-0.2900073883361254,-0.8611523145078133,0.03811958181654074,3,11,4,3,2,2,1,-4.654747595437686,0.1406272358185958,0.14096142399749856
-0.4577051269996304,0.18562398330684537,0.36026386220690276,-0.5383416216919759,11,2,5,1,1,1,2,-10.46810961760903,-1.174332301845921,-1.011837667429287
0.32367837969875723,0.1155668347400498,0.4613010204784922,-0.0695887754325637,9,5,11,1,3,1,1,-6.512326698707889,0.44565252621619417,0.5205371408433983
0.2699200911820663,0.5096756398816955,-0.6590441236521649,-0.1810442939895922,10,6,15,3,0,2,2,-5.159103753233736,2.5266155756931017,2.642865801479817
0.9624727486886078,-0.050226912987562766,-0.2349474395119835,-0.7603419959647073,4,7,5,0,3,2,2,-4.833704623470252,-0.012637567091026324,0.010174543981271045
0.07991426056111917,0.6840665887528425,0.041915954544084366,0.24717137600551942,3,7,6,3,0,1,2,-4.039535869267973,0.5531917626923426,0.5344589500430068
0.013676863640965209,-0.6813919587620394,-0.8737819338416997,-0.7647019430528827,8,1,12,1,0,1,2,-8.458435789993091,-0.9598667791750337,-0.8632620314191162
0.8739156460621256,0.10760448142475254,-0.3889513786839529,-0.20603696585143316,8,9,3,1,2,2,1,-6.300336588976171,0.9013347319064764,1.0005372710351779
0.572551913514189,0.14917476463553325,0.13315072434283715,-0.21791447388365115,13,14,0,1,1,2,1,-9.404005502410016,0.09044490602923655,0.2788042697798282
-0.23875341304683984,0.755948640890139,0.7361133802149007,0.6118508002352423,8,3,13,0,2,1,1,-7.545757460430809,-0.7418354052533973,-0.5765029067136624
-0.6529509700269827,0.3899021778049234,-0.30780054692442893,0.9512204017198298,11,8,1,0,0,2,1,-9.555768584255507,-0.5161317309489069,-0.1629747639554877
0.8455143810267887,-0.025876162362128197,0.21250587550195488,0.5296196018059909,5,2,2,0,1,1,1,-5.93761387682798,-1.3696768952035674,-1.3972579606890065
-0.2649311554169371,-0.8636553812290129,-0.948376186101026,-0.7296674216903545,5,12,11,3,3,2,2,-2.289674728199295,3.099506168004493,3.089652069487747
0.18858150112354943,0.8728983477673211,0.7522103851960851,-0.44449475250147774,7,15,12,2,1,2,2,-5.341403498109915,2.101249089655859,2.1767850655469396
-0.27040356171094104,-0.22707831768170572,0.12888218135776497,-0.6164350888162788,10,1,13,2,1,1,1,-8.58538788987087,-1.338821759837775,-1.257297711323707
0.39007045771710636,0.9673578505268272,-0.5216397915681488,-0.7155012626256076,10,11,13,1,2,1,2,-4.7895183850945,2.5710279212326,2.6742880304011587
0.38323611113863865,0.23610334857437199,0.26637925202692814,-0.5422107903067728,6,6,11,3,0,2,2,-4.957619464124368,2.8027490903561993,2.909302876396313
0.05408292782330326,-0.14783323221925704,-0.738579246519601,0.7732084304809335,4,6,10,3,1,2,1,-2.777540510766468,2.0230663329452083,1.9851164616913746
0.4672287611228041,0.5386097872826796,-0.9779374711427056,-0.16769200364047698,12,4,5,1,2,1,2,-9.855419100408081,-0.26985843661151937,-0.09939677889350373
0.3619496544764891,-0.6206103036506456,0.23789638601544305,-0.3529992101770525,11,1,12,0,0,2,1,-10.751288702291651,-0.47032947781980344,-0.26314923860964323
0.9191532886420668,-0.024291912147275108,-0.780527602644993,0.09591897794738591,6,3,15,2,0,2,2,-6.530901690152321,1.3775816266221923,1.4865850850425846
-0.6999026706120315,-0.35064814621988005,0.4747141547755993,-0.04796374126246694,10,12,3,0,1,2,1,-6.559785281044595,0.3470935471552869,0.4163233327499688
0.9124443812978966,-0.7337099916438061,-0.7957009406849238,0.3173842924148871,10,0,1,3,3,1,1,-9.067805223901646,-1.643195756142066,-1.5682762415234424
0.6817431588518452,-0.92314730207535,0.803523984270847,-0.07704507075053169,12,6,1,3,2,2,2,-9.035946941799214,0.603259412054161,0.7995707064418063
-0.5460706112692717,0.7787818322576885,-0.0987606865404842,0.7649188809121996,6,15,11,0,2,1,2,-5.170206640198198,1.794253430413804,1.840948719375194
-0.9166541987952315,-0.8304159679083936,0.4326467761253645,-0.8558313280026533,9,2,7,0,0,2,1,-8.021444420177913,-0.4974493098175849,-0.40306532740945666
-0.22480953703446094,-0.07610612665808847,0.983176817740548,0.9414999153413404,4,6,2,3,2,1,2,-4.848875490479832,-0.18110668039210548,-0.19347288143113928
-0.8032087005732054,0.3206054394026763,0.5287453244434719,-0.46990714334999195,7,14,15,3,3,1,1,-5.814443238919847,1.7560032741575686,1.84271916046329
0.5649698491278758,-0.5443151649137801,0.9519816991975849,0.33470079609285674,4,0,3,1,3,2,1,-6.894818014811999,-2.4628479371943994,-2.5216774250305587
0.28780850708226136,0.06060426649831663,-0.9160975531367275,0.9369775551887676,6,3,11,2,3,2,2,-7.448351725898748,-0.5668769192820761,-0.48554439448346365
-0.027968994044920148,0.8405943624388155,0.04153628366842543,0.23299945379016695,3,10,9,2,0,2,2,-3.696776889084777,1.5384150947872708,1.5240434159748673
-0.5507687763122961,-0.25566595232497336,-0.135846234111608,-0.12119002061109563,10,1,5,3,1,2,1,-8.49340391745763,-1.2766819682519517,-1.2013942103202297
0.35196455117271075,-0.00790432264022689,-0.974570220026213,0.9848308009789404,11,15,13,2,2,1,2,-7.111227657720236,2.2670688930836036,2.3934135864036907
0.8378530672791089,-0.49551795965327683,0.5100838574925566,-0.07892100545171998,9,13,7,1,2,1,2,-5.324082592481454,2.0009264251472207,2.0914374980478567
-0.8922835860039477,-0.35988033495803307,0.5063746718268056,-0.46133740339594986,13,12,12,1,1,1,1,-7.026399162966167,2.5609246536451455,2.7450100914892475
0.451959819970591,0.6355706597138902,-0.5729772673786562,0.011705385903657994,9,11,12,1,2,1,1,-4.940412944906842,2.548111522751599,2.6625279758714497
0.4868475721532186,0.22388101067466204,-0.7881385748830141,-0.6968612568246528,8,11,14,0,3,1,1,-5.589017336078194,1.982962797305637,2.080068582107778
-0.6783036520845076,0.11608465029793402,0.6235044337314197,0.48342412302586,4,0,3,3,2,2,2,-6.656287534346158,-2.180696143157478,-2.196295790419309
0.600141937398319,-0.5919287307422023,0.11016989860457249,0.4661425920593496,8,10,10,1,0,2,1,-4.4975231954428185,2.8775111368639426,2.9842291489767554
0.07739133468607817,0.0483183414523245,0.6960955822615438,0.6799279605643651,13,0,13,1,0,2,1,-10.78439939876638,-0.9685018553503492,-0.801724412191081
-0.26411849739583104,-0.3461367673238418,-0.7022238993351106,-0.38879156901957024,9,2,4,1,3,1,1,-8.946727869684613,-1.635070274426233,-1.5742746366365985
0.28673035982356865,0.560799552294549,-0.5655818046175789,-0.7243542016815292,7,4,5,3,2,1,2,-7.458430145925657,-0.3978794596763383,-0.31298833133324844
0.23917867491968137,-0.2890139791172852,0.5883946625541685,-0.8140187203537357,8,6,3,0,1,1,2,-7.0016560700645085,-0.05453620562827315,0.02845385647548815
-0.7917252841594251,-0.5491224890726123,0.40588688195735356,-0.8943920790629438,9,1,13,1,2,1,2,-9.260536174361132,-1.9095245293531273,-1.8259518270332369
0.6500988203601241,-0.0034886354730927494,-0.8458834417313377,-0.8828981415120416,13,13,9,1,0,1,2,-7.276531897633772,2.3332797530373863,2.518654664426785
0.03453811288321873,-0.11960200408901889,-0.7050949465874321,-0.3436144927813769,8,0,1,2,3,1,1,-9.387025101922852,-1.59094233656046,-1.4970332657123104
0.602733831639038,0.5331770479432867,0.4672316600846249,-0.40111297901622667,2,0,5,3,3,2,1,-7.2230133165098875,-2.4432315541053344,-2.4943794810384223
-0.7633276181532254,-0.1801902206074235,0.6796045712712344,-0.23233409613391198,10,9,15,0,0,2,1,-5.160967820085783,2.0393020841065796,2.119950855032402
0.9592934300677669,-0.6694117780596509,0.400503918889042,0.1716202919438039,7,12,5,0,2,1,1,-6.506419460287126,0.5008007845517568,0.5845337111412369
0.881358490230681,-0.4814064822684525,-0.14068637452212984,0.7454605009692037,6,3,0,0,1,2,1,-7.738424133525222,-0.6779525224409296,-0.5864923776860527
0.4120380153280492,0.2623412919134127,-0.9003159444341169,0.8078266605207494,4,0,7,0,3,2,1,-7.303379627056812,-2.919754046073149,-2.9887508863437144
-0.6821836646612929,0.22045029895528256,-0.7292918354446289,0.5027501720580914,9,8,3,0,1,2,2,-6.521961249590991,0.4432703366318572,0.5232327130154912
-0.9108101832540769,-0.9274247547729957,-0.4485602938088955,-0.4487753226421092,9,9,15,3,1,1,2,-4.78286560614309,2.467688906379136,2.5822612341857036
0.6895788725720429,-0.46372195980897324,-0.6872363911931041,0.7061792468073009,12,3,1,1,2,1,1,-9.755528622583853,-0.20505859172166638,-0.012651829240924783
0.06484136455043421,-0.1778087947985869,-0.30531334748231465,0.7996666913745449,3,15,7,2,3,2,1,-4.159618753556514,0.7008870413192757,0.6748025527572221
0.7642712285641202,-0.2131043068728169,0.6557367506443457,0.5754260310554173,10,4,9,0,1,1,1,-6.780803986597878,0.13497500780839186,0.21668752995407004
0.4503114551022296,-0.617618597070422,-0.32347378933530324,-0.3826025132536095,6,15,11,0,0,1,1,-6.0091992970332155,0.8426049648100171,0.9264696351825428
-0.6975063425301309,-0.5493661400975298,-0.498066677319404,0.7012321156822756,8,0,0,3,0,1,2,-7.695208288846646,-1.0278928396105305,-0.9646798764380604
-0.1920442473469035,0.08509160679084582,0.5833999769067033,0.09767731344011743,3,5,13,1,1,1,2,-4.06138909680032,0.8155472891858111,0.7948471647735373
-0.6684509196734485,0.8913962940005646,0.6999507429613239,0.33804467465821664,3,15,15,2,0,1,2,-4.626366107388131,-0.2733171300397406,-0.29170118079662366
-0.4188248803872898,0.5739402698353326,-0.7761281459569394,-0.28805325241029456,4,15,2,2,0,2,2,-4.850089330354379,0.30022835824972416,0.2868603587869507
-0.48275833022392245,-0.6705872931354082,-0.3395698702570049,0.5135030113772701,7,14,7,3,0,1,2,-5.134254313337801,1.7787246036452558,1.864803060792032
-0.6767603774282571,-0.4890133106887906,0.8932759083992143,0.12036451674982374,13,9,0,2,1,1,2,-9.019500979875856,0.4376825656473882,0.6203188792547398
-0.07213724637533447,0.8184404117231203,0.07740359590542845,-0.0043749839314195516,7,6,3,2,0,1,2,-6.675423581441115,0.5499090300478767,0.6309279415149973
-0.8131840560494088,-0.11785568349843256,-0.6087814539109699,-0.626553408453917,9,7,11,3,0,2,1,-4.64306489228071,2.8864103483951813,2.9811754993241575
0.2691648351006075,0.5958283192317881,-0.20805905467509023,0.8301801368140864,9,1,9,3,3,2,2,-9.043591803847093,-1.9848486017447406,-1.905718568231696
-0.6679313731676091,0.2269462772783526,-0.27379852673197913,0.7943726819292378,12,7,5,0,3,1,1,-9.505149385591531,0.03584318102427778,0.2219255985916856
-0.6315503215239477,0.7879794200157408,0.3085851046499237,-0.6957914335554543,5,13,5,1,1,1,2,-3.7951969987667242,1.2718518633663614,1.2724659929393247
-0.7647120236813496,0.47946066417108124,-0.36066633511891055,0.9768319788241531,8,4,4,1,0,2,2,-6.517815083867398,0.32546884500555795,0.40066955371288127
0.9941563141633234,0.9595649157090438,0.3122680360411614,-0.7403471020965648,6,8,2,0,3,1,2,-7.098798765791085,0.08863773122281458,0.17685232554389896
0.7805161060356043,-0.841186830713941,0.4629929806807247,-0.6251761118048356,10,3,5,1,1,1,2,-7.880389397579044,-0.584305138981882,-0.500037215163158
-0.3712997736325032,-0.057664202134370734,0.6432737954209433,-0.0814696056535722,6,7,1,1,2,2,2,-6.681284339097484,0.5514003837240444,0.6392409594021053
0.05086982509138571,-0.5113201184270677,-0.7741135831776529,-0.8256410643363377,2,4,2,3,1,1,1,-5.640318775967715,-1.065052231573138,-1.0710578308892877
-0.0992980421891747,0.49765267392661294,0.30229516976334825,0.24185713495686234,7,0,4,3,2,2,1,-9.817461949427763,-2.259524263453334,-2.1758762739489645
-0.49205025085595056,-0.9377688001652846,0.47858947032954635,-0.7873125474884508,4,7,7,3,2,1,2,-4.082382444296179,0.6651135204380565,0.6472629412193598
0.7114745178115727,-0.5456408859529702,0.6740822504858801,-0.44144782309117914,4,3,9,0,2,2,1,-5.911679624151201,-0.8062794576485907,-0.7814289309030524
-0.5747112472578078,-0.9336212908751476,-0.3921071975185524,0.306325581062566,5,11,0,2,0,1,2,-4.702298405411578,0.30410580235265056,0.2959653147897613
0.3299698069519905,-0.479426284867994,0.8143900614116597,0.3414646238116681,8,10,10,1,3,2,2,-4.71294643252099,2.7066947751492934,2.8217700213323886
-0.5465392341529787,-0.2367761202655998,-0.7423025759994903,-0.17447774146794792,12,3,0,0,3,2,2,-9.84291631489764,-0.2396583429392167,-0.06724210751453596
0.8361531043983013,-0.43992534089902113,0.7166833535982418,-0.41556353907620447,4,2,9,2,0,2,2,-4.596497644152541,-0.13242867162341385,-0.14934947335545878
0.9635973865212553,0.24268899450705916,0.11836961365865295,0.25647622092656275,10,11,2,2,3,2,2,-6.313759730015907,0.9705052432394462,1.0721442588142986
0.4073719549215915,0.08139695328982066,-0.8069310596091184,-0.516212343482322,2,7,3,0,1,1,1,-5.782690782138879,-0.9612791423960995,-0.9597872748803742
-0.40552438458276563,-0.4001617769860306,0.4863863974632068,-0.9037143280432931,5,11,7,1,0,1,2,-3.1847211826706006,2.1730398580080705,2.1932693334162274
-0.3191883133008706,0.9780567167003478,0.2523523431862764,0.06263304113611823,2,15,13,3,2,1,2,-4.534455574357154,-0.03399755039767237,-0.060102947639895654
0.5783216931774628,0.146698691270436,0.31765014028014105,-0.4953855003211869,6,2,11,0,0,1,1,-8.097974456252876,-0.7987136212265101,-0.6265126592781713
0.8192536388731848,0.3384005258761569,0.6585735986335111,0.7579578005645347,2,7,12,2,2,2,2,-4.07473277272201,1.2835806157435459,1.2773125822069602
0.8213531588702792,-0.07113352754891444,-0.7249524503659692,-0.3183686004203068,5,12,5,3,0,1,2,-3.4276953341382286,1.5443309399017242,1.5491143029396435
0.18339432461265104,0.40526754617103267,-0.5251330632503874,0.02472755509158131,13,3,5,3,0,1,2,-9.781731391864954,-0.1676947774141673,0.010989282903222541
-0.47464871480269655,-0.4568624704979203,-0.05420573437819032,0.9676806257108757,9,6,5,1,1,1,2,-6.454744004259242,0.741725631017837,0.8410047708268298
-0.2762938135897226,-0.05501328998697286,-0.9087025089952325,-0.7199518048933646,13,9,0,0,0,1,1,-10.176502142638588,-0.3238045996310251,-0.13043783167250655
0.24503939145949039,-0.06051247401863247,-0.10506371735508435,-0.05142315913747897,2,12,12,1,0,2,1,-4.259146975408467,0.7918107114911538,0.783248068710203
-0.5618623817962844,-0.9265572749983577,-0.7839484917386172,-0.3222787013224968,6,4,0,3,1,2,1,-7.173845274663999,0.17896734231445363,0.26045097313691157
-0.9112244556582911,-0.44435585443653114,0.6333643509014362,-0.4308753964742049,2,7,4,2,2,1,1,-5.4090807037413144,-0.6117802313290736,-0.6309046407690957
0.7484450493703516,-0.012906839319762664,0.4045175320633285,0.9856336779981407,2,7,11,2,3,2,2,-4.0735083366511375,0.9903057969090272,0.9617235370502253
0.3418860094850158,-0.4836534916176616,0.34921570583243233,-0.40654471779182,11,6,11,1,0,2,1,-7.442549199700685,2.614895361511984,2.7883570459273974
0.27280274036681407,-0.8977292371157986,-0.4847855593325563,-0.8809505993044566,5,1,1,1,3,2,1,-6.359579008145185,-1.3591100632571638,-1.3659934468896222
-0.08752698208891596,-0.2618939564781668,-0.7579499990296139,-0.16210441962504918,5,0,0,3,1,1,1,-6.530642106087686,-1.1458023121951693,-1.1527347668982966
0.4997015288729325,-0.17464934783320674,0.292192350010126,0.29290018024921394,4,10,12,1,1,2,1,-2.7045007441006566,2.486066450738765,2.4710589599922184
0.8265738951524735,0.22514693668963837,0.7473971869326901,0.4479461109321876,12,4,1,0,1,1,2,-9.872977459968283,-0.2191466793737213,-0.03101812927303238
0.9825264534672664,0.640025258238712,0.38976474735191835,0.06498539887429322,12,0,6,0,2,2,1,-12.395430982804463,-2.543860155092528,-2.3870806135703013
-0.7539934097525087,0.1172847929008507,-0.31366529365468354,0.458346975098896,10,5,11,0,1,1,2,-5.5628345621080095,1.2112344390203673,1.2710188684799812
-0.1922042716597525,-0.8447707105371183,0.08506873706450291,0.7234849898365907,13,11,1,3,2,1,2,-9.077052169766953,0.5564721586434769,0.7363217838997598
0.15853270764105365,0.5187020515052261,-0.8022527647187292,0.7793040660351327,11,10,8,1,3,2,1,-7.649741489864636,2.2730208753737213,2.46736605506568
0.05162519774664753,0.023362773163023487,-0.6687433059434693,0.29148102019122457,6,7,0,0,2,2,1,-7.357092187419375,-0.2431122807450407,-0.1645164260829779
-0.9491044801884982,0.2916447725729685,0.2738046349094865,-0.31879166683741667,12,13,10,0,0,2,2,-7.210273850640163,2.098291264618075,2.2554326369290085
0.2115584989053807,-0.27081254360492,-0.5642148914900198,0.9760719323111837,2,14,3,0,0,2,1,-5.636134409162675,-0.40855845894837756,-0.4052329745699432
-0.5430265064904585,0.9549042359807358,0.06382541304852674,-0.7284219058721257,11,10,13,1,2,2,1,-7.482153737206528,2.4204260918524363,2.612286902110745
-0.6799501270736119,-0.9532958073436282,0.5124272279003537,-0.08295398223621864,11,4,9,0,0,2,2,-8.343962761235009,1.2879994889109478,1.4695532671487985
-0.37206656524529436,0.7768073446173624,0.20588575295892309,0.6534147194829749,2,12,12,2,2,2,2,-4.145561630114867,1.191139657086313,1.1979874329614115
-0.938124710537316,0.9414843073544963,0.5470777830691278,0.9602179848275338,10,0,12,1,0,2,1,-8.419525362567688,-1.056898247907144,-0.9906216513013366
0.6672999238751711,-0.11911729937515192,-0.3953335012970125,-0.48133020536581106,4,9,0,0,1,1,2,-5.535098035799982,-0.5641885170422277,-0.5661629865171769
-0.5299255703923498,0.6613770210401537,0.08965531509037361,-0.6695158991147936,9,12,2,0,2,2,1,-7.112032373517113,0.10939319081735949,0.20504779538961537
-0.5853819936248841,0.5647766589201746,0.46915584624282647,-0.39902122879913526,7,8,7,1,2,1,1,-6.098811578339158,1.2272093849192534,1.314660864854075
-0.20972451347136278,-0.9210809342182014,-0.048907925026346666,0.08604916791532635,4,14,15,2,0,2,1,-3.5186105986785026,0.7104960205431429,0.6651855829925799
-0.2930785189064351,-0.08306715086148442,-0.9240368734202931,0.491720077254024,8,11,4,0,3,2,1,-6.52576791724748,0.525078336525811,0.627998411134566
0.7541811620363779,0.8880841876507957,-0.7024080611897687,-0.07464878986921297,13,11,3,3,1,1,1,-8.807834937113979,1.0561979874004295,1.2486672902365725
-0.24934018416079629,-0.4284328889482596,-0.5935538178278255,0.5235963827553944,12,10,15,0,2,2,1,-7.555595665324188,1.9553737964803621,2.123721527670065
0.7311542912491045,0.9614786871668588,-0.18483158285236612,0.6550378442126061,5,6,12,2,3,1,1,-4.694510172016617,0.9662441618979154,1.021952289655664
-0.8810568622654384,-0.9936643028385965,0.2803966231192476,-0.4031301752762466,9,2,14,1,2,1,1,-8.010105628866826,-1.0170321446415242,-0.9571396841944085
0.02086497800846443,0.25318502218642047,0.8527652134601735,-0.9617678111404719,7,12,5,2,2,2,2,-5.403417359259964,1.8232963786153744,1.904854233921339
-0.7311297411837563,-0.40120882325663754,-0.2825689491659731,0.60887441535901,9,2,7,1,0,2,1,-7.295310994697309,-0.26860996529816294,-0.19657351907724463
0.9810920655402668,-0.5986979651924775,0.9892972831199958,-0.820375691434452,8,2,0,3,0,1,1,-7.772583619093132,-0.2990398564575783,-0.22311492954287626
-0.8619409182243007,-0.9886683709408655,0.8741820569175895,0.6438532718798593,10,14,0,3,2,2,1,-7.0819517699409404,0.2935645877337347,0.38834048772743035
-0.8227905720606419,-0.02474438066557827,-0.8447013306567899,-0.18491393793513833,7,10,2,3,2,2,2,-6.361075281375643,1.0228809593775676,1.1329924315760418
0.15408132892382165,0.395512552146859,-0.9878225035203219,-0.798117600044957,7,15,1,3,0,1,2,-6.9596697184741645,0.15938464996447785,0.24833127179144632
0.5890310889814974,0.4141729545333963,-0.8995479770720525,-0.854196329264193,9,14,14,3,1,1,1,-5.419616603799053,1.6551549887392165,1.7182298283168786
0.6069654865937693,0.8584561072637078,-0.18979461094486716,0.8122220042649941,8,4,6,0,0,1,2,-7.416445710767117,-0.06702044863592459,0.02312361425699394
0.9579622303496178,0.20698619208675728,-0.28437183177290226,0.29563489198105675,7,14,0,2,2,2,2,-7.461529640531823,0.3135697069486695,0.42866137734307386
-0.09210630378328588,0.6428639832851866,0.10931469607019118,0.27418167416180994,3,13,1,3,1,2,1,-5.028086779432414,-0.5570296133618241,-0.5721634772077644
0.6079170151050406,0.10500193481577824,0.04033978462150234,-0.7142480773211766,8,7,1,3,2,1,2,-6.6523211595971405,0.6843028116690923,0.7877313349151875
0.7639843394432717,0.6475561802023304,0.4434431054343586,-0.4569059051775153,2,14,8,2,0,2,1,-3.9337516412310145,0.9923809483497796,0.9587854409191487
-0.9062961829447937,-0.44766088435820106,0.41395297491143235,-0.8746207567562683,3,7,8,1,0,2,1,-3.834746372146511,1.112298184845531,1.1159608764929942
-0.834569076951293,0.8617747441216168,0.6534293198620367,-0.7401401509285974,10,10,1,3,3,2,2,-6.355715007046393,0.7515933612397991,0.8479924673852737
0.7837442896214695,-0.13236516084694094,0.819886287708784,-0.2453638920736143,13,2,4,0,1,1,2,-10.900274825893485,-1.2835240014359834,-1.1137214636449695
0.12925810199452625,0.8603419308768492,0.6884974048116368,0.35169549292867286,8,4,4,2,0,1,1,-7.52719695377488,-0.02116433152665686,0.08009978810244056
-0.4431211834991309,-0.7407986976091161,0.35221646282882224,0.8879646107264192,10,4,3,2,2,2,1,-7.141644646178675,0.10750995999426378,0.2132315978959538
-0.9036279752134075,-0.27989906819804333,0.9135996309685723,0.0008022914204024456,10,2,14,3,1,2,2,-6.418785473863588,0.5839757234480338,0.6537063298698451
0.5415612365277596,-0.9942374966687708,0.7179133708412591,-0.6279539999886687,6,12,3,2,1,2,1,-5.721112972582007,1.0494243371922947,1.1202493560206
0.31470696434025713,-0.05543639167403658,0.7603134758429702,-0.5685186416470918,8,12,12,1,0,2,2,-4.807439183397562,2.6458374384048557,2.7379426859252707
0.30327952095455313,0.4771949162646614,-0.3687453124733,0.2896652080446276,6,11,7,1,1,1,2,-5.172174276120844,2.11043551458645,2.20336189523911
-0.8293173270313503,-0.913986096266121,0.3337333211018434,0.6466188596414357,7,9,4,3,2,1,2,-6.161189966737163,1.1925122152976675,1.293474555007799
-0.9706132226900923,-0.24181190265612762,-0.32530890646181465,-0.9613447381647979,5,13,9,2,0,1,1,-2.6375182235696055,2.5843727474895455,2.564201819609422
-0.33951444132718933,0.8121317713727305,-0.4666496066760448,0.4497129986300341,10,3,9,3,1,2,1,-6.434725862006739,0.5637839163936504,0.6426359883423693
-0.3762722841662336,0.5479827563055251,0.5458429637522302,0.0425920953082779,11,11,10,1,0,2,1,-6.868622289752552,2.717891783699739,2.884186785286146
-0.23483935285872914,-0.2645326983897802,-0.636521618581074,-0.12898474905561863,6,8,0,2,1,1,2,-6.768958144853427,0.4806933287491057,0.5776351177547734
0.2837199177107108,0.14129924776186975,0.13618502467573457,0.32601469228355184,8,3,14,2,0,2,1,-6.082916967549675,1.4720980241553012,1.5822553863321458
0.6595262405752897,0.21229312986695947,-0.417711504429642,-0.5858101636468576,12,3,7,2,0,1,1,-10.029252645530647,-0.38600305057513096,0.06337208865083821
-0.5067927300439508,-0.03184586057959682,0.49488881319338796,-0.05238034320410678,11,3,9,3,0,1,1,-9.367944001221126,0.3369660995927849,0.5204275848264746
0.06147471057367171,0.30191467023614527,0.28918234948468724,0.12258708589680545,7,8,0,2,1,2,1,-6.79171456315233,0.48740632151289115,0.585625974989169
-0.7183941022146478,0.2448272831319933,0.5626437114946101,0.1565967988407213,12,12,4,3,3,2,1,-8.48569773347904,1.3526886859430358,1.5496283137853932
-0.6722379524390356,0.28563782960034856,0.6197203747211724,0.8947904991728937,7,7,5,3,0,1,1,-6.352235154652108,1.0918883428640478,1.1795751350226302
0.41544270053505494,-0.8755935476705945,-0.7053939114420593,-0.9843168184561664,5,8,10,3,1,1,2,-3.0771562063936586,2.5122936483659424,2.5470911059760493
-0.39616659984499636,0.5221766120477511,-0.2914644703179068,0.8981423926296879,6,5,5,1,1,2,2,-6.776286160919816,0.43159082900667983,0.5201364926375736
0.09371928195025236,-0.6393841291544438,-0.08280411297232004,0.12174892672523518,7,12,7,3,0,1,2,-5.205411352123275,2.229148778376582,2.342772953689818
0.6872993281036475,0.9623850583282316,0.5862857479934789,0.707569843409334,13,11,5,0,3,2,1,-8.505359047793412,0.8349292650249109,1.0062847510010875
-0.003527999001454063,-0.18665186000283374,0.9060400423577983,0.04507943346410648,13,10,4,0,1,1,1,-9.209335840095816,0.35982452755786,0.5425996420847128
-0.85383687594597,0.2446865292344922,0.9623556735245891,-0.6197847004325447,4,12,10,0,1,1,1,-3.655650663383808,1.1885667222861125,1.1804694743651993
-0.2095881473800596,0.905793591995655,0.9341053628520697,-0.21441244838131324,11,7,13,3,3,1,2,-7.857894834074666,1.8779609433019655,2.0547750177212953
0.2812303670977747,0.33320095809323846,-0.6746005123828682,0.13017062490551257,7,12,5,3,0,1,2,-5.723302690933374,1.6158191567722469,1.7164013702255794
0.5688417160068353,-0.24602891614743982,0.10398060424144218,0.6095062439793897,6,7,9,3,3,2,1,-5.4414918354385575,1.707241599259692,1.7955271527049188
0.45772288453989374,-0.8092014453735787,-0.14259595802713276,-0.9416604727094711,4,11,12,0,1,2,1,-3.0513816301278007,2.1046434851021307,2.067517361210908
-0.6923859507167844,0.9801727521349641,0.9096939860769362,-0.01064962081743337,10,12,6,0,2,2,2,-5.88258872074278,1.6346825838350951,1.7419638104308546
0.5085299466940454,0.8368528642908173,0.9018571890050968,0.15424517207664157,2,1,12,3,0,2,1,-5.6350125902923995,-0.7709699315672606,-0.7816532111143384
-0.2828430769502537,0.3132621474157522,-0.5192021742129862,-0.6168141085303485,5,3,6,1,2,1,1,-5.897413281451251,-1.2797305671130685,-1.2699396622151635
-0.9221400733486651,-0.9279623634171472,-0.6495564557883453,0.7335407090120005,10,12,3,0,3,1,2,-6.763581482819835,0.44934786450397524,0.5377988434666365
0.1601776693389092,0.03339677045253553,0.5175525075146503,-0.4350078680542955,13,6,14,2,2,2,2,-7.461528450707397,2.250653044414159,2.4285163412410076
-0.19811647505390662,0.5262167272026166,0.6463216614177185,0.7777748480072595,3,3,12,0,3,1,2,-5.6798811746700455,-0.9347083479250686,-0.9466957203641294
-0.33687060186561246,0.7100604032398703,-0.5858483815782896,-0.8576834296531344,5,9,14,2,0,1,1,-3.085113815039799,2.2039627801100163,2.1994041491060603
-0.8098939089346144,0.653493536052494,-0.9047174851269868,0.4534984483363933,9,7,9,3,2,2,1,-4.93957866009341,2.3982504692080173,2.4947725545289443
-0.07341269345440637,-0.9091934370626149,-0.4199416127021882,0.8620199417705996,6,13,8,0,0,1,2,-5.519160916596806,1.812548509653232,1.9191913405091712
0.045020362171176886,-0.8907311599980554,0.9461563259446657,-0.5477493375006561,7,4,12,3,2,2,1,-6.058541306159827,1.070181672054365,1.1763408252635374
-0.896198112825382,-0.6177625810079947,-0.37983092331448987,0.46344947312842577,5,14,8,0,0,1,2,-3.949190725195549,1.6689104654936318,1.652096441308394
-0.3941381887191415,-0.34940973195393776,0.42524266619702566,0.6335589330112721,10,13,15,2,2,2,2,-4.816565774399058,2.3153545830775704,2.390262270192774
0.9697168055249517,0.5084965193641615,-0.21360959794415546,0.18127566798927552,2,15,10,2,2,2,2,-4.253120570126479,1.0516477457302562,1.042184368305541
-0.9586572622161911,-0.46196070640337905,0.03519260263104407,-0.4623065150943133,11,5,8,0,3,2,2,-9.770037404521139,0.3907057795791783,0.5958398491559124
0.26431899837291484,-0.7401172554641176,0.12018339488679097,0.561463706401802,10,2,3,0,0,1,2,-8.229905051175427,-1.05521644830439,-0.9620748483261038
-0.6819499925194774,-0.6396084917437042,-0.803530015621839,0.6070362168698686,8,9,6,0,1,1,1,-6.39189818155129,0.7625182555885658,0.8497230257676422
-0.9382841913838551,-0.8962094009631782,-0.7156591065922089,-0.5732133040486209,5,3,4,2,0,1,1,-5.004878374761946,-0.6988528838805232,-0.702462621824341
0.45411352323078025,0.12414558880514215,0.8941813342170382,-0.007482494235276915,4,9,14,3,3,2,2,-3.1691022948311987,2.3798187420342387,2.382492813161721
0.8131444213443255,-0.9678762700379877,0.5643425261824924,-0.7512343375173514,11,0,13,1,0,1,2,-11.311081434576666,-1.6350358885463738,-1.474481712154142
0.11796126819954811,0.002175760524394166,0.4123863659267173,0.0685811037873516,9,2,4,0,0,1,2,-8.364649284205475,-1.0912511496930037,-1.0189225582081778
0.7252809422983579,-0.6414887761844199,0.6000069635273628,0.10541415143709054,13,15,10,2,1,1,2,-7.675708514038934,2.341426076363914,2.5245955427711166
0.3543048249153473,0.2500583721704115,-0.36690066946426003,0.6328215699300614,10,4,7,2,1,2,1,-6.378070081193105,0.5540654008929375,0.7864682203160394
0.14349196628749739,0.6656607535765422,0.8121741209625211,-0.9756864570452264,9,11,0,0,3,2,1,-7.301066627011916,-0.0674011702820801,0.03118876552662031
-0.3864468009557176,-0.29408299309528685,0.24258489809922024,-0.3319000686624616,10,11,13,0,1,2,1,-5.04639947269352,2.1798158167958035,2.264944028293279
-0.2882904814815772,-0.8321609283571412,-0.333074812807979,0.3550818910070681,12,1,13,2,2,2,1,-10.240445977664123,-1.1372528213794164,-0.9968448239689297
0.2834687945971164,0.34295829733441385,0.2645643072752797,-0.6020157220811264,4,15,5,0,3,2,1,-4.527980317107038,0.5161720530931256,0.4937447311417269
-0.3494921881508961,0.8825448964837033,0.8294622299130072,-0.9770386805012443,11,0,1,1,1,1,2,-11.322354194646865,-1.5788174603056429,-1.415559920632755
-0.1927979952768175,0.47576996966921237,0.40910885605489056,-0.1545427262121355,12,0,11,2,2,1,2,-12.053933030274116,-2.7312610008641665,-2.597998470225601
0.033579878256316364,0.4803227375229262,0.26140094231757005,0.09921253706151334,7,5,9,2,2,1,1,-10.202203804037833,-0.02919174297215766,0.3733782699532582
-0.848832772291866,0.9028464416911319,-0.40541841938533274,-0.8158660278350491,13,2,3,2,2,2,2,-10.338691809832305,-0.8096172997449943,-0.6273056509725434
0.2832638176547091,0.4075846219810153,-0.2534803710744822,0.1273199420575244,10,0,15,3,1,1,1,-8.622035212779796,-1.9368722854881097,-1.874928536779168
-0.45780749247186847,0.19533656540540623,0.732191267223383,0.8934674578467912,11,8,9,0,2,1,2,-7.873499599625206,1.5708358636036541,1.7486934520962132
0.8781141919343742,-0.9866357415522244,0.5446020303306858,0.2504095390608845,10,12,11,0,0,1,2,-5.18995859489502,2.126947559981255,2.2072110250720223
0.8725342788264383,0.08398014977953183,0.8793030225870164,-0.5590326130533918,10,12,13,1,3,2,2,-4.373387828352388,2.7209077844836966,2.831998875080413
0.954013908877887,-0.7962137982541264,-0.983360115545616,-0.1328344147347713,4,3,10,0,2,1,2,-6.541749623318325,-0.649494846264569,-0.6221283681948984
0.7226392516301816,0.6345046227336424,0.02545278852355204,-0.12323003993847736,4,7,11,0,2,1,1,-11.431795833919699,0.5439038146553469,0.9074877579810343
-0.5159558400382456,0.4281054467562535,-0.8172170273364472,-0.6014593270663984,8,14,15,3,2,2,1,-5.476251192697792,1.810422696428031,1.8881931670992467
-0.2880579350232113,-0.9683736075340759,-0.8457096629208363,0.8223365703601582,12,12,1,2,1,2,1,-8.801755336775093,0.62198529548262,0.7986584174483926
0.3457433371961596,-0.8377016429275217,0.9029814203535744,0.6769836676860497,7,14,2,3,2,1,1,-7.182595608950615,0.4586998120991491,0.5616963978917191
0.5735390067142547,-0.20510368620181674,0.02722209308864909,-0.4932856598806772,12,13,7,2,1,2,1,-7.364072120136645,2.365677306596814,2.5474997411589895
0.8415332169267147,0.16889781951485205,0.07666388651142686,-0.46229297123561297,13,0,5,0,0,2,2,-11.421097204226754,-1.7869335370266957,-1.5998247735814168
0.5747466900102112,-0.17732106700171224,0.7474458403644502,0.2759085253694775,7,9,7,3,1,2,1,-5.364040826674375,2.4098183799861532,2.5151924090455893
0.8725612429378533,-0.8719873067827582,0.6494864746940152,-0.41523377917561377,12,9,8,0,3,2,2,-8.376347718538124,1.659184293789807,1.8549772661933952
-0.18473428404068848,-0.06094891591227469,-0.9433774511946644,-0.5799413009674368,2,6,2,1,1,2,1,-5.400315372873416,-0.9141784908087579,-0.9346905538579835
-0.4795268040295413,-0.6810154749172834,-0.6790747714575471,-0.8590161087137107,11,11,4,1,2,1,1,-8.559175809637086,1.0326541615487002,1.2050042151334108
0.6529761803915248,-0.10759755804491267,0.6116890652356661,-0.9840711905090977,13,11,10,3,1,1,1,-6.918263312877081,2.7133417130222868,2.8906186894624493
-0.2862280496577796,-0.29242168252712797,0.6571111958121627,0.5785856966393712,8,13,15,2,3,1,2,-4.903405197366065,2.31951016570351,2.424884754287255
0.264433195507898,-0.25295964620062494,-0.4570024916362643,-0.5364328194213,2,4,12,0,1,1,1,-4.783917622383888,-0.08343607935661498,-0.09673701721735484
0.006264945103080066,-0.6122738641262147,0.7176335423363094,0.3538815659936747,2,11,6,3,2,2,1,-4.544349071463332,0.5248247053430471,0.5214377030986962
-0.9734979329921789,-0.4081142222826868,-0.08162153253487636,-0.17781278223912045,5,14,15,2,0,1,1,-3.557841499133264,0.7211022563987688,0.6810293942167309
-0.9960157295618595,0.4374792357070605,0.4648020981167582,0.029866699826518905,7,5,0,1,0,2,1,-7.072407940475216,0.18326452873742669,0.28577410298454053
0.46482772962533714,0.7633249646654254,-0.7570092178244692,0.269278512974761,4,3,1,0,1,2,1,-5.831995939294557,-1.0044778663013825,-1.0054036959296335
-0.5092953716675779,-0.8845356815497656,-0.2179342617452027,-0.5315932581473317,13,7,7,2,0,1,1,-7.456107980422862,2.0051693649047144,2.1865283344744704
0.50773014767385,0.7429368427530676,0.35795698607608384,-0.17627051916500802,11,0,12,1,1,1,1,-12.498187071817963,-2.5088694796609543,-2.187660357851504
0.7410539325387684,0.2628378424367528,0.0650081328319636,-0.7692107156421653,2,4,15,0,0,1,2,-4.802900515813882,0.25760995023591976,0.2604986064577952
0.9608711405407435,0.0245695144869702,-0.7714284600040411,0.5296019449185545,4,6,9,0,2,1,1,-4.858780555087871,0.38740850260904863,0.3805286515553463
-0.9637519179085405,0.5855162271456256,-0.8619081873708005,-0.0514899580460928,6,10,15,1,3,2,1,-5.055754557098659,2.355179689533293,2.481713829550788
0.4626330394065925,0.39455083810771385,0.505276588143672,-0.06988950339871125,7,15,8,2,3,1,2,-5.927035863238106,2.025818213050195,2.13432064174231
0.58311640518274,-0.09741177394149014,-0.633115607193131,0.7099480391229487,4,10,4,1,1,1,2,-5.087075628541439,0.4069071967039177,0.4259805235477294
-0.9689833387468156,-0.4382360696275125,-0.5840872814212201,-0.9160291421808235,7,11,14,0,3,2,1,-5.166978451941968,2.133269741491065,2.2193162932837747
-0.8668705441715543,0.2966360149041911,-0.8517891548502659,-0.24906214306699925,7,14,3,3,0,1,2,-6.904488080651608,0.7325536560295945,0.8296259961265002
-0.357675694728093,-0.5597773481904937,-0.2989589314276764,-0.2549334524808984,12,6,13,3,2,2,2,-7.6760496231764455,2.2898065940972976,2.4878256686498466
-0.9093614420782108,-0.3001101209407204,0.8585768045241189,-0.24154692563910207,3,13,15,0,0,2,1,-4.484383236084787,0.19808998746885872,0.18643553478068675
0.6089892848636447,0.5456191465806748,0.09683832598712527,-0.8670733484474558,9,8,9,1,0,2,1,-4.850890086054271,2.7994857902427994,2.9151509705067618
-0.29959401781853945,0.3549468296469458,0.5170037618327814,-0.9707434822446486,4,15,11,0,2,1,2,-3.6796993100928215,0.728217366749868,0.6910153621801567
-0.6100496001994216,0.780819034438657,0.4999555969041416,0.8164569774006458,8,14,2,0,3,2,2,-6.488326024480078,0.3234668366242687,0.4058747381755605
0.7051699098766855,0.0832928364335197,0.5165345841121183,-0.38619097361085997,12,5,15,3,3,1,1,-8.305025454391604,1.1278569660510074,1.303856867294455
-0.5169987440143331,-0.5701747259272083,-0.15029831426382612,0.8156770277670682,13,10,14,3,0,2,2,-7.063625171194055,2.6120138894897598,2.794293289049195
-0.732698837178964,-0.11228162315739776,-0.09844743222727237,0.9169956713354803,2,15,13,1,0,1,1,-4.769266095563587,-0.2680387214015427,-0.2921176816064077
0.8781369589005832,0.2727485630667488,-0.3509763996493158,-0.4609762754154547,13,4,9,1,0,1,2,-8.329785761329983,1.0916645971116903,1.2625173382962207
0.6475347915982459,-0.8737194141452174,0.5535809668144542,0.6432958659235424,8,6,5,3,3,2,1,-6.686359834543575,0.6562927753255247,0.7508517731860955
0.4956771488241436,-0.698783793563452,-0.5655382270939784,-0.07201973707114995,7,5,12,0,3,1,1,-7.106824482940424,0.13577487729979673,0.22276751399263306
0.1146743391460161,-0.9220413586777392,0.33369478261131613,-0.35394530849181227,9,13,10,3,3,1,1,-4.836718946650405,2.788510985019237,2.885543254138483
-0.12716080254081397,0.33354381956779444,-0.8113451474179127,0.4960094727428068,2,5,12,3,1,2,1,-3.988006290811944,0.9513947019342742,0.9427127001368758
0.9977852240665812,-0.3467215011481781,0.49636782409769276,0.6133301060536329,11,2,12,2,2,1,1,-10.951536363256933,-1.120401224827162,-0.9348933627885931
-0.39193945510400074,-0.3637911061930559,0.9223188314203303,0.7834217304054918,6,2,5,2,1,1,2,-8.724587773239971,-1.401456737505134,-1.3182303767159618
0.3086840109854394,-0.5359636393823786,-0.97123710785583,0.5287067728728547,3,0,15,3,3,1,1,-6.662800375383281,-2.213178236905397,-2.2725599116301893
0.023271435790154227,-0.9893076782912711,0.876827487716288,-0.17036976122210556,11,2,8,3,0,1,1,-10.165524696295096,-0.5480157359943402,-0.3740760769217877
0.46600723925670673,0.35225079517658053,-0.7231290133412114,0.15768033607118515,4,6,7,2,1,2,1,-3.3045212506298354,1.0152468407124102,0.9654987041153067
0.23705411743637117,0.26614530699902605,-0.06142954534841927,-0.11388127533915782,3,3,5,0,1,2,2,-5.782166138490769,-0.6995728423569999,-0.6910870496486246
0.18631643807893639,-0.8933040060222046,-0.09047131489467786,0.34957260433482107,8,5,1,3,2,1,1,-6.886191751754591,0.44715806870323505,0.5324702381735718
0.26328703016578325,-0.8912185029553776,0.2885134473016231,0.9484953082895122,7,9,5,2,0,2,1,-5.530555395465714,1.809312007280809,1.9126363553505392
0.19860423227887547,-0.641287979421518,0.4102782911411267,-0.08965601653268718,2,12,13,1,1,2,2,-4.116213151662259,0.6858805672117697,0.6720854732049473
0.5582051727915736,0.21939485030523187,0.3992791392442434,0.6763099499772851,7,3,13,1,2,2,2,-6.496170808139893,0.31879570882068176,0.4035185151430989
0.9070701957030176,0.7632312797559953,0.16899959106158047,0.6675839018376546,3,3,5,1,2,2,2,-5.624041880659884,-0.7903563482945624,-0.7838303404895814
-0.29015067824597995,-0.896021296044585,-0.9365124692540228,-0.153329711693605,2,15,3,3,2,2,2,-5.528823276577902,-0.17595212441870514,-0.16878257794760132
0.3180908202644648,-0.577536337054138,0.7259936627177441,0.7721868706264163,12,4,6,3,3,1,1,-10.26565068827778,-0.5366017476942883,-0.36275266422067576
0.9944757998072054,-0.9399479893412144,0.7947317315818638,0.2452610671973161,8,8,7,2,2,1,2,-5.683700086048121,1.6453674916132068,1.7483617426652067
-0.7441261509764336,-0.30498583514963795,-0.12921270764852877,-0.2080768225047902,2,15,9,1,0,1,2,-4.177372077501545,0.22432099241454678,0.20504989753712433
-0.22880481497333327,-0.8579302219119957,-0.5784137968999428,-0.5412684459246553,5,1,5,3,1,2,2,-6.399529237561234,-1.5659797262178012,-1.5930974108510219
-0.12308656949884367,0.05976252217705236,0.9706076645745709,-0.6679563527142784,9,7,11,3,2,2,1,-4.577527855653242,2.64927381305608,2.7404878374725237
-0.34749216391770643,-0.4012332525893034,-0.5349880155843376,-0.7406420435515293,8,11,0,3,0,1,2,-6.631438547194818,0.3874489235356737,0.4569691987059652
0.9507465542928417,-0.659769165381437,0.7964761279064703,0.5536066642797759,7,14,7,2,3,1,2,-5.87987141422835,1.8502576482821775,1.935328737719284
-0.03092400983997834,-0.3951609774429272,0.12681672896770824,0.6076097809669503,6,15,5,1,3,2,2,-6.097739148474724,1.2148913729808555,1.2996843809860432
-0.3766203429699171,-0.9937181879037558,-0.6515131967092409,0.7508112502436686,2,6,14,2,1,1,1,-3.874793265055785,0.9158573474131024,0.8861166304622237
-0.8860425460052634,-0.16278545016334012,-0.083137151737124,0.45001215259823746,3,2,11,3,0,1,2,-4.543209829122257,-0.2794064375240742,-0.31566908522962867
-0.372249006555059,0.0760454107278059,0.6802161568783998,0.9789022619301129,10,7,3,1,2,1,2,-6.522751791777362,0.802894550656042,0.8849907060184303
-0.05826528755364646,0.31211004395140796,0.11915770893068389,0.3740783011649611,13,6,8,2,3,2,2,-7.925955803748165,1.4787641420549391,1.6583862012533528
-0.3435337886433212,-0.092020177600602,0.5248939173497369,-0.7479959442720114,2,0,4,1,2,1,1,-7.3969997945609265,-2.3395743290348245,-2.3893238850428498
0.02579411103761875,0.7392121649495549,-0.1944483335342002,0.9404706888297536,9,8,12,3,2,2,1,-4.68757180291939,2.631542372955755,2.756087992805228
0.14175483367895247,-0.6294592892333526,-0.4427138737699272,-0.5625803993528335,7,1,15,1,3,1,2,-9.613327834782428,-2.338073141356017,-2.276672200134504
0.9398530506903817,0.14252093987419467,-0.7139977546685472,-0.2509035132408375,4,9,2,3,2,2,1,-4.45761124133802,0.48644731500999444,0.48941821910702077
0.45892753966332744,0.14644638889918293,-0.3247013960015308,0.9770432959908935,10,14,13,0,1,2,1,-5.192439934439725,1.760399331495754,1.8222052847581325
0.17786614989112826,0.5033523440458385,0.2469556610385928,0.20056292105607398,2,3,3,0,0,2,2,-5.851085454014695,-1.2230797405559035,-1.2332849996320172
-0.08335281082484913,-0.2975612253024382,-0.812446947485967,-0.02773902957015184,3,10,12,2,1,2,2,-3.7079462592841277,1.442670344959886,1.4221175414373015
0.8490449374637998,0.5716252909367463,0.17989576560361753,-0.9871295770064086,13,8,12,3,2,2,2,-7.068068580355114,2.695161490696727,2.874914736712926
-0.14002957175788056,0.19382138109331226,0.9991154065008772,0.5388977881640942,3,12,10,0,1,1,2,-4.223657560251551,0.9613424518849071,0.9153199791127431
-0.3191768877714807,0.021161514919119773,0.23025828108239965,0.8212114344288435,11,11,14,0,2,2,2,-7.3352518292389375,2.1910534470207894,2.3596141481177044
-0.4430585421448954,0.705963990661183,0.8567670112726149,0.9927965873581108,13,2,10,1,3,1,2,-11.647114075683934,-1.7359618951529387,-1.5572865872464305
-0.9007712533223251,0.4491965736952579,-0.776814000085505,0.21663900001554337,9,10,13,3,0,1,2,-4.997095695160143,2.697546052726699,2.7989521263268937
-0.600317457436121,-0.8889499343816989,0.13692979701587982,0.30303136665778485,2,15,9,0,0,1,2,-4.443014548055734,0.22704803875535168,0.20352809975307706
0.8582894344233747,-0.22535496404937194,-0.8676696223311191,-0.9616890288974942,4,5,7,0,0,1,1,-4.735283966801113,0.17517391422064893,0.17031223108911853
-0.30983250897353254,-0.9397922555773621,0.9229846491482243,0.33573581340162684,4,6,11,2,0,2,1,-2.5294296217233905,2.499004304446136,2.5044079525459377
-0.6153802079327451,-0.40869091677502944,0.23923185388984458,0.19925513691984276,5,3,5,1,0,1,2,-5.295161121936276,-0.751963264339262,-0.7567183000106915
0.9267206408920758,-0.9794310081286159,0.43209994648428895,0.41249232511052436,8,11,13,2,1,2,1,-4.352025422656112,2.7243929659381263,2.795110212736987
-0.7154895204463692,-0.37367359634044583,0.6990684309758026,-0.8220205702873067,9,0,14,3,3,2,2,-9.340874689256545,-2.4025664748676383,-2.372510543660647
-0.09437257157816648,-0.6030178507893018,-0.6702304468697231,-0.520021272260085,9,11,14,3,2,2,1,-4.785143430525184,2.5102658764592842,2.6314287956417988
-0.10657094548295931,0.0030359207003327615,-0.506682768389187,-0.05807949513053301,11,8,9,3,3,2,2,-7.25785708083587,2.3904997108707216,2.5780673635161087
-0.6456149979776178,-0.41146652672577133,-0.7704061454974398,0.8830658205688822,2,14,2,3,0,1,2,-5.847795072952851,-0.5276770878796025,-0.5237684274911363
-0.17760502223490837,-0.19518748140137654,0.7691737764592275,0.7911256962636775,8,3,6,3,2,2,1,-7.593146854762497,-0.44043747440496533,-0.35637497019352815
-0.11988390698120255,0.45942381299484447,0.8804416111425699,0.20759398385819217,5,0,3,1,0,2,1,-6.294227880548128,-1.8675193764133178,-1.8963541299058795
0.0629098283786107,-0.42410931464801505,-0.01436083093435081,-0.4001158604459547,5,14,13,0,0,2,1,-3.170955354170316,0.9374114449321387,0.9079851196998381
-0.21975953062332154,-0.2897367044923749,-0.9095016219622243,-0.5641825834959731,8,3,10,1,0,2,1,-6.268821875692994,0.9739100497294562,1.083116879744103
0.13321051781092597,0.3140609964682146,0.7967729331680697,-0.2009624308261304,10,3,0,3,2,1,1,-7.392341607227571,0.16292973791716825,0.26326738947530703
0.5599766538210886,-0.8025255862346683,-0.8486777921917783,-0.27691720249192286,12,12,5,0,0,1,1,-8.595971809658332,0.6266515826564003,0.8030925993515854
0.18969475900381916,0.47773335426606534,-0.9351131079056261,0.3174352774540443,13,11,11,2,1,1,1,-6.9946221036227145,2.3530872627695714,2.751375346192005
0.4963216527753711,0.1225113561498481,-0.5075116780587998,-0.15290416801620732,10,6,14,1,0,2,1,-5.173613438659935,2.463313430643945,2.5856242945301346
-0.711381598556794,-0.7685973636393957,-0.9454999760983698,0.047172970442905804,7,7,4,2,0,1,1,-6.462026605709531,0.8346741107078038,0.9285485388234338
0.1552635086888452,-0.2815825060346193,0.6471044532236381,0.6413923215335586,7,2,12,3,3,2,1,-8.20410999808334,-1.1293301616091667,-1.0432348871088157
-0.8964282225343663,0.114621150628617,-0.6879283773200462,0.6691819051905441,7,2,13,1,2,2,1,-7.691870467081971,-0.6019260267017227,-0.5178585381503797
0.1529448751155078,0.5237672237248878,0.5630112954843642,-0.44848519111743745,9,2,11,1,0,2,2,-6.647172514787928,0.5927533510652059,0.6751579343111733
0.36773290367068645,0.06314430537346238,-0.9346818784310083,-0.04880761635598341,5,5,5,2,3,2,2,-5.30082813929244,-0.03713765528129653,-0.03267709810810859
-0.33578043338375085,0.8562036710195731,0.6897246549792655,-0.5520349082698377,13,6,14,2,2,1,1,-8.221384101513475,1.850509691160158,2.042859374816552
0.323555464943277,-0.8463939033711569,-0.29066759002983433,0.10132675888170306,11,15,11,3,3,1,1,-7.6596246158397365,2.517122335499951,2.712007194706449
-0.2530841097345895,-0.4893272524735117,-0.7882513635737414,-0.2902046330268919,7,9,15,1,0,2,1,-5.59819823133512,2.3274270595579054,2.4548697899459633
-0.20948136913768445,-0.6364422655652762,-0.6863745893663886,0.6546042994744918,5,12,9,3,3,1,2,-2.8056593547546878,2.6470945098735266,2.6552403918804974
0.11408102655007024,-0.537238727246304,0.004854574332752826,0.46297271940623164,10,6,12,1,3,1,2,-5.761515349154106,1.432527346446417,1.5297889186145937
-0.07077366238205829,-0.2407664710966595,-0.3668264801826977,-0.42860081191047095,11,5,1,1,0,1,1,-9.472119949168697,0.2703136165724719,0.4622932254249257
-0.20354441208397667,-0.11219233536017681,0.7871891729002631,0.3161099677224415,7,7,9,0,1,2,2,-5.155611754721173,1.8547536068603265,1.9357166699006294
0.5362563567617644,0.0009546317334363508,-0.1324588679639649,-0.5009938406345165,11,15,8,0,1,2,2,-8.261620105471891,1.6855497892744256,1.8612794797927896
-0.3495776074475774,-0.9214611715166954,-0.4560027893112879,-0.9872419131868186,2,15,3,2,3,1,1,-5.232279587297038,-0.380579729231365,-0.3881987787345933
-0.5782275446384237,0.7143833141191773,0.6408536405180401,-0.11885294397538537,2,3,5,3,2,1,1,-6.147394493253257,-1.36245054856997,-1.3671871373208315
0.9806646075872967,-0.9484608024712977,0.2070576130022419,0.31901196330265424,2,1,0,2,0,1,1,-6.345265587850004,-1.4793104643472959,-1.4964371576540736
-0.8686157670206816,0.7742386344473968,-0.1603026046273648,-0.006208962999902257,8,13,8,3,1,1,2,-4.8728770916542805,2.483956288550458,2.591177816922026
-0.1637104236744007,0.5145659565510015,0.7959292936955771,-0.8317446754812343,11,13,6,2,0,1,2,-7.255539258593314,1.7979129087822014,1.9464520469917246
-0.6807501971356655,-0.32875345404417655,-0.8463851178614374,-0.5300114449306168,6,4,5,0,2,1,1,-8.164170110635585,-0.9735060379425224,-0.8753715331371004
-0.5370495724694038,0.7368190478938681,0.8529275959123697,-0.16074523438637933,7,10,10,3,0,1,2,-4.66242035227387,2.9229242690772397,3.0139599978325666
0.7159101818301143,0.4623146889098344,0.8935120703474064,0.5632309583927981,12,14,14,3,1,2,2,-7.576436723903183,2.124168075178761,2.2814296736127138
-0.20463117113389062,0.947600826714299,0.08839732500740438,-0.44952163792598343,12,14,14,3,2,1,1,-7.918295837878072,2.1043816519102667,2.2806683913127443
0.02636616751355758,-0.6111047111366228,-0.8136077608746106,-0.17900841187889083,12,0,14,0,0,2,2,-10.86955331504425,-1.0319381040421554,-0.8761346735985831
0.6346106244264735,0.860796840338651,-0.8092781574539929,-0.09988272114754948,13,4,13,2,3,2,2,-8.995063323300018,1.0582879149945938,1.2537200904413992
0.3255925484194433,0.741267762966981,0.5181738651112768,0.45505846045018994,5,14,13,3,2,1,2,-3.2819173775301906,1.8667197498964059,1.8548208483544797
-0.5828232645178986,-0.4072159862494331,0.8216053419396265,0.09482968075945175,10,5,14,3,1,2,2,-4.764497377692708,2.2485692133247595,2.3388504718284806
0.35939443366669055,-0.8866391356683292,-0.9306545915478672,-0.21617887411218195,8,1,12,2,1,2,1,-8.243969044870232,-0.8155391146965504,-0.7192440185239319
-0.3103647845076605,-0.32537809169754484,-0.37617618892658955,-0.7557769681514241,4,2,5,1,3,1,1,-6.880907780668331,-1.6052358364665054,-1.6161439319155324
0.652129369096571,0.346184261822434,0.6487008944986989,-0.20601567558505174,5,6,13,2,0,2,2,-3.0261724218812818,2.654617997672633,2.6775000670315006
-0.9301215071880231,0.9795128268186692,-0.9399573357018562,-0.11094349389968072,8,3,2,1,1,1,2,-7.358902613324925,-0.4140239920814118,-0.33916336074197795
0.5233517524273252,0.014164848120533424,0.2758037491059231,0.9703491101813495,3,10,3,1,1,2,2,-4.909487612640227,-0.09247348194144725,-0.09713108063304787
0.3307304168378087,0.0014218516733426334,0.28972244562995986,-0.9529350111718025,12,7,0,2,2,1,2,-9.012746427023728,0.4408154699396202,0.6146378323347856
0.20638433122933497,0.04720109430522346,-0.49283176600726164,-0.058099882454971,12,11,15,0,2,2,1,-7.730823344899829,1.8782738139860673,2.046006554732203
0.5307267277160814,-0.49394731815949355,0.7311247663444069,-0.7943148156850466,11,10,7,1,2,1,1,-8.114705999947137,1.7623264436234636,1.9635780783799373
-0.7298397075484786,-0.6964491802977959,0.7791532366609843,0.8878565669529157,2,15,1,3,1,2,2,-5.236639987342918,-0.5548106135390297,-0.5755673145970388
-0.4481546112389063,0.537162661826404,-0.5474551399936276,0.38470861230882836,9,0,12,3,0,2,2,-8.288869384319947,-1.0082681588967526,-0.9290780991854627
-0.4978397926696645,0.30085049764772864,-0.5753320514262175,-0.7559851728462219,3,10,10,0,3,2,2,-3.9470830859784654,1.0019915317701023,0.9944589919811864
-0.042943260160954955,0.8577190996911312,-0.33605699052830906,-0.0693261321210279,10,9,15,0,1,2,2,-5.212156794020103,2.1716921741163264,2.260132232655766
-0.034573053846131074,0.5549109343647711,0.3456942669770895,0.44850905499826643,7,10,1,2,0,2,2,-6.667797431925561,0.750004238205887,0.8588608755604659
-0.8991664527955816,0.7807686417105322,0.15376240262241692,0.12783913351124743,9,4,9,1,1,1,2,-6.9897475276205165,0.4456192202734916,0.5427310159919817
-0.7450286397195076,0.6004126953671582,0.7260180921344539,-0.6986250259983324,7,3,12,3,1,2,1,-6.540195204838479,0.8052187951939761,0.9151125746093385
0.39566557101034006,0.8005282224041408,0.5843823896033522,0.3527221357454482,5,3,1,1,2,1,2,-5.190381077902629,-0.344974704335932,-0.35063075786409836
0.5126685391657733,-0.8366654482798075,0.8485741415893224,-0.3483530784590305,4,13,6,2,1,2,2,-3.2155653080102375,2.0011225762959772,2.0033423528038927
-0.35293917502901695,0.3301119780132622,0.11315685700430667,-0.31453814914418565,13,0,8,1,2,2,2,-11.962604663889518,-2.3652318257326517,-2.192889559303518
-0.3634759172285482,0.7885302365128279,0.2898058105847119,-0.423496845665263,12,0,4,2,2,1,2,-12.483563647970321,-2.5042454127006484,-2.3228129159069226
-0.4910373367634795,-0.9742050604209491,0.08059881352299936,0.7023014708519635,12,3,2,0,0,1,2,-10.160257483462058,-0.626564606462425,-0.4367819052998181
0.6245162419806838,-0.23191472321779916,0.332535722958077,0.9776710627783289,12,8,7,2,0,2,2,-7.1418267314395,2.6157729430095116,2.7876491551545666
-0.8067103314244954,-0.6462060983520321,0.9746723171590919,-0.11179288618676275,7,9,15,2,3,2,1,-5.125461537737039,2.3594577978838442,2.4923637805251135
0.6249476420883433,-0.34611795132664946,-0.3885120851054178,-0.1945925580108796,5,5,7,0,3,1,1,-5.24657400166184,-0.6866825643148596,-0.6951431582680816
0.26479251293101713,-0.743348275622471,0.15698501645866014,0.38684425611261797,5,8,6,3,2,2,1,-2.9750223289049114,1.4048017289237933,1.3772248349801617
0.46049837905914237,0.23834547073167345,-0.6267201204046349,-0.9486207102611837,7,11,3,2,0,1,2,-6.368773848848455,1.1153582614252637,1.2254984145194787
-0.53491733675829,-0.5479336064226958,0.10210190658986473,0.04712715905971154,4,9,6,2,0,2,1,-3.1788228698593533,1.8221684746610671,1.80967323897942
-0.8279356859341136,-0.8859461719927613,-0.7890331450779287,0.17117536774522502,8,13,10,1,1,1,1,-4.690243972684525,2.7189014353578407,2.841488955332149
-0.9168420803068125,-0.0037401129039151826,0.37862082420538057,-0.49537614586062584,7,0,9,3,0,1,2,-9.421654081176026,-2.049747697671752,-1.982629708496257
0.08954445396557764,-0.7286233644154414,0.7872705066922674,-0.8507231378411424,8,12,3,0,3,2,2,-5.9917731767886835,0.6088218058945205,0.669394539725715
0.11292927469764402,-0.2827568360928172,0.8226783801572615,-0.9581317643465335,9,15,8,0,0,1,2,-5.947415674897891,1.322590853304375,1.4105999051105136
-0.39396498603594,0.9330950331041648,0.25623906248714357,0.8612849527039197,8,13,9,2,3,2,1,-4.545330817572821,2.7985676776820223,2.910716262308279
-0.49824180021859954,-0.7591053200068691,0.16908622651891636,0.9386436245683578,11,8,5,0,2,1,2,-9.36322018926384,0.5216194824903735,0.7176911515898152
-0.6678949570369273,-0.8777906647607354,-0.0013941079713495341,-0.7873254053035457,5,12,12,2,1,2,1,-3.0920827439672913,2.706148728572229,2.7195895756574235
-0.17034868895729605,-0.22545117715031737,0.31938054586094866,-0.11593315813775296,5,9,5,3,2,1,2,-4.233867024087459,1.1509796884465722,1.1714515733779696
0.4609849549645988,-0.7292891300534319,-0.6047215588177397,-0.6389635432151528,10,6,15,0,1,2,1,-5.546818133365456,1.8761208504284743,1.9569602357079248
-0.32383118126747723,-0.7463519548991624,-0.21651509887544362,-0.6746783697890297,2,3,10,1,1,2,1,-5.35382207086868,-0.4271073090412079,-0.4491946784933012
-0.9160718531127314,-0.2727092821611008,-0.802811539516127,-0.7670443006533259,9,2,3,1,3,1,1,-9.044098584356295,-1.4109685290734177,-1.321593302228758
0.1317011206264933,0.8160370908433248,-0.2073747490035589,-0.40734839620039986,4,14,10,2,2,2,1,-2.5860370088915503,2.7868153190118146,2.755061416738936
-0.8387691896607965,0.8791371780503314,0.5102672348903918,0.17324783656732534,5,13,13,1,2,2,2,-2.728294348461887,2.344382635019167,2.356880242667085
0.8315764789082543,-0.2804118129094011,-0.38605543558196365,-0.609605670856235,2,14,9,1,2,2,1,-3.9246946543445547,1.244748076328636,1.2293299224873435
-0.2117279064347437,0.20666839242406954,0.6033685863826099,-0.06096266930873262,3,14,13,0,1,1,2,-4.395937193603946,0.2026943185359107,0.18165501010965257
-0.037444097561526,0.6193500725317787,0.9010656419088179,-0.9558677026354183,10,5,4,3,2,1,1,-7.287232304106776,0.28490571692966515,0.37751847012017614
0.13378559249907207,-0.29691547990060396,0.22075499063665527,-0.9517796131826664,13,5,1,2,2,1,2,-9.390638419606635,0.5540863090435751,0.7472528914182672
-0.2335692681054966,-0.5673344447383459,-0.11484530813436922,-0.9032745779024383,11,10,3,2,1,2,1,-8.5395212020911,1.206263969979034,1.3927033803792375
0.007093963023772298,-0.8637819505529549,-0.5636513408134536,0.8707563226142345,11,8,6,0,0,1,1,-8.992179425852992,0.5544314297331041,0.9220728991296114
0.9158917198522751,0.08222764975768948,0.21017903708107677,-0.5590247211705015,8,0,8,1,0,2,2,-8.954619703818787,-1.5405520095657708,-1.442391951814967
0.6497075349742072,0.5754843766047397,-0.4332718622177636,0.6744744364436361,12,6,9,2,2,1,1,-7.690298216044966,1.1688158072575012,1.5956866503375733
-0.6732664832031596,-0.6310818978802333,-0.5954121016835927,-0.2265858859120442,7,11,14,1,0,1,1,-5.26670453237304,1.9352045859650957,2.04520378999199
0.7671294567403808,-0.4587600106128067,-0.6116742619078355,-0.051130212758530025,4,4,2,0,3,1,2,-5.639426500398435,-0.8922023801491566,-0.8874558484160424
0.1320368497756419,0.7560670256889139,0.11574735132014635,0.9195820408097004,10,6,14,2,1,2,1,-5.33473764529785,2.4132120902750125,2.5118164496750515
0.8055275759290175,0.04979997345167653,-0.09761361709855265,-0.339217052668767,9,7,0,0,1,2,1,-6.901256864660986,-0.20348673337185721,-0.12981252739155447
-0.7461111724900547,-0.7534324414021063,0.037123377331467866,-0.5083051150131994,10,6,10,1,2,1,1,-5.611721015028313,1.4773001374338557,1.5704431135232046
-0.9060540178037204,0.8561035004576962,-0.8177187211106449,-0.4281989324575952,12,11,14,0,3,1,2,-7.750039875964413,2.0478874896962367,2.221052014844037
-0.17842238000077648,-0.020711847935934724,-0.1691139988158208,-0.9519899103102223,2,3,13,0,1,2,1,-6.725365460528836,-0.45747096854256886,-0.2965805342351924
0.93560547529697,0.09972835672879632,0.926318054130133,-0.7704928011723291,6,8,3,1,1,1,2,-6.620072680770823,0.5574051565361597,0.6463535779425915
0.35509161036755166,0.0938577519709538,-0.04982025426646386,0.8448685673122489,3,14,8,2,2,1,1,-3.9841303248255664,0.9650401174547177,0.9324775987507072
-0.3501544111867174,0.3745911251650351,0.9232316140923313,0.46048666871573607,9,8,0,2,2,1,2,-6.638953516832566,0.503640431958436,0.5980046505032097
-0.6382161972422034,0.5983159422095641,-0.33161457165378017,0.4617406915523208,13,11,10,0,2,2,1,-7.331033258386001,2.0938285182236585,2.315140954156524
-0.8640534003611926,-0.6375488779005809,0.9143939270384691,0.780276106893828,4,7,15,1,0,2,1,-2.467193318967581,2.16495486128951,2.1539273080317387
0.13710451120922418,-0.8816458562729164,0.2656052213230138,0.5378400891423367,9,11,6,2,1,1,2,-5.226725222753241,2.093218451882713,2.2146168703359472
0.8140839208300437,0.983065551654773,-0.5833692199829641,-0.2891213252718765,8,10,10,2,3,2,1,-4.687385083094573,2.7975067866606564,2.8854326723974717
0.18756126388690442,0.151186857280164,-0.6770843318715198,-0.05652032496312187,8,10,12,3,1,2,1,-4.418498289795151,2.796287985316321,2.889137950649392
0.6549974832713468,-0.49091891415667765,-0.053944993313958634,-0.9133694534913761,12,5,10,0,0,1,1,-8.394125377355934,1.2941779988523578,1.458923895072131
0.5924872189127743,0.47005037237964675,0.2202158440724693,-0.023644649378371962,8,3,4,1,0,2,1,-7.078771880554366,-0.19367701470410695,-0.1159509010041535
0.38803482821148405,-0.6344976680251282,-0.36190985133552034,-0.1689718738758681,12,8,12,1,1,1,1,-7.822089722708342,2.338207179820313,2.5356573538778786
0.16965562261158174,0.8829484750121308,-0.651181465777001,-0.056701018498809264,9,2,1,3,0,2,1,-7.7121486477899746,-0.2807613746324657,-0.1785276249126726
-0.7492493015322534,-0.4927744582805835,0.28417301470479805,-0.44892686571829765,2,11,13,2,1,1,2,-4.16939371732911,0.432795464609614,0.41728830297349495
0.19389044682634515,0.620322179919405,-0.14065327328970412,0.49971986257653755,4,8,0,1,2,1,2,-5.113377164477857,-0.27615593377780184,-0.2686200526343725
-0.6376562982999598,0.5813822038003358,-0.23053484698511006,-0.12800963885882832,7,4,9,1,3,1,2,-8.033035817006215,-0.6892166146135467,-0.5783472654935695
-0.6453468935521212,0.4461432720993377,0.5453419762563332,0.42979906818262736,3,11,7,3,0,1,1,-4.054024787130556,0.9657370916855401,0.9448193902947544
-0.9722757281742798,0.2987576404732448,0.3377530620813707,0.5973115607132731,5,0,15,2,2,1,2,-6.957920565697026,-2.5288852768546852,-2.5952730198292016
0.4140305885451816,0.3251358354775702,0.6154356399629592,0.7718279909948498,5,9,12,1,0,1,1,-2.8673121852322483,2.4785769799518844,2.481241730156274
0.7595048045886872,-0.9015581709184768,-0.5378382942510076,0.7947714349274297,6,10,2,0,0,2,1,-7.105267676357967,-0.1460492192873747,-0.06121106800951215
-0.5810884609809779,-0.16747443862418532,-0.28685734809836183,0.8234517538255515,10,3,6,1,1,2,2,-7.565793075726792,-0.04773289784267186,0.05291832386331974
-0.5806194451395983,0.9531220466458086,0.29120515411682324,0.8690877614310311,11,2,4,2,2,1,1,-11.1172952160721,-1.3288733072931325,-1.1513077683391675
0.9312779505336009,-0.2128893277873689,-0.7385653528204854,0.3434177184881215,11,6,11,1,2,2,1,-7.6173726834654945,2.2231051369529498,2.410566498367052
-0.3756205268617412,-0.14506694366662187,0.2904371516893278,0.4904294853816691,4,5,10,3,2,2,1,-4.107482729997284,1.0028867719862322,0.999240527716539
0.8430267838148358,0.6241552220173581,0.6504227425192621,0.5901160352122623,13,6,2,2,1,1,1,-9.334816995828843,0.647304021288704,0.8347176734430488
0.9125837630267226,-0.24664711914107507,-0.32151867765232733,-0.8751373454444393,7,7,2,3,1,2,2,-6.292702989241747,0.8583129893859529,0.9516472298299372
0.6176526469833681,0.750977300791793,-0.39506736507706064,0.7173962424891478,12,9,1,3,0,2,2,-8.757181072891555,0.8326998246743135,1.0289413714465732
-0.8049846150722495,0.7066584331175756,-0.34367985529278444,-0.8924553766760333,9,10,9,2,2,2,2,-4.471300746194427,2.921394646655796,3.022285557086663
-0.8726304649949665,-0.6457457116034919,-0.9897207448288794,-0.1091809577884264,6,5,7,2,1,1,2,-6.224104025549494,0.42443679616431634,0.49806722801408143
0.7425032547973052,-0.4211182100635835,0.5664309093133575,0.6064898093296125,2,12,14,3,3,2,2,-3.993782071546598,0.8054836502113488,0.7916252716158398
0.2499594967520704,0.27670115484086355,-0.38570870379157696,0.7193591701606659,2,10,15,1,2,2,1,-4.149936001495,0.8654268861030504,0.8590077425461429
-0.6634428229845744,0.6728843849397395,0.09781926328014334,-0.6216084152192902,5,4,8,2,2,1,1,-5.116368157596204,-0.5445368175274912,-0.5604678401493164
0.5861260567413118,0.9624831949109243,0.8649778471796037,0.8677318856924976,4,3,13,2,3,1,1,-5.38738220294315,-0.6623230402969926,-0.6711563191363776
-0.27403431919225674,0.7585591123140134,0.45074320046971494,-0.7748190669416111,3,5,13,1,2,1,2,-4.239352413808184,0.5219280126449182,0.4980273823672736
-0.30040787638481614,0.7249930148031707,-0.5338543762183301,0.3903749324201313,10,1,7,3,3,1,2,-9.49135752730072,-2.422881363718227,-2.3788677050656046
0.9909483046936287,0.8230294517317016,-0.5569654557737884,-0.8876759801933738,13,13,8,0,1,2,2,-7.788859464516834,2.0534776690980094,2.2239407646028058
-0.0748129057896938,-0.9334640576612832,-0.7562238349354591,-0.16827732118410488,9,10,5,1,0,1,2,-5.614999366043498,1.6170348901789309,1.706525768064409
0.7383497148061746,0.06012491010346488,-0.06403907504391326,-0.1785815092166676,7,2,4,3,1,2,2,-8.076530884924576,-0.7774570923670686,-0.6932144070315238
-0.16206045244095124,-0.08394276683226276,-0.4867055856278084,0.5042286653939496,6,6,1,1,1,1,1,-7.129444456800468,0.15175984082205765,0.253225252116117
0.6913070445546847,-0.48079343258304297,-0.9967124857751006,-0.2471700749586121,6,7,8,0,1,1,2,-5.7933682876932195,1.1155829044890986,1.1945988872886657
-0.9995459235634889,0.8300030754950545,0.687758822461858,0.48458446297389424,8,12,5,2,1,1,2,-5.670217102834928,1.6705878311276885,1.7669238221868424
0.44556920124304233,-0.5363174165705471,0.4111254232993822,-0.3845943732203123,3,10,10,2,3,1,2,-3.646674117452799,1.2944848894493457,1.2796678225186107
-0.5310010446518125,0.49875803344831193,0.8356817661871061,-0.7839420850168415,3,6,1,1,3,2,1,-5.391160955901526,-0.9222619100245075,-0.9305928798746375
-0.21637821076565666,0.6048035689026485,-0.3175111004845588,-0.1116331862432669,8,12,9,0,2,2,1,-4.87378956615101,2.251507183919328,2.3355490968743946
0.34317548587785196,-0.9365550163679377,0.06993334681888808,-0.9246045501702944,8,7,1,1,2,2,2,-6.7516628992821905,0.6157957128983097,0.718642049367104
-0.5027902307733874,0.07678995857391535,0.9842712789571655,0.7150612155038474,12,12,4,1,1,1,1,-8.496786254980826,1.1031836946127835,1.2847939263883172
-0.34823731476841924,0.9080845301561715,-0.7562409964372327,-0.9634498605529875,5,7,10,1,3,1,2,-3.6886952609460937,1.2356925826816545,1.212931181447725
-0.5176695713844761,-0.532865277862778,-0.8636267604690746,-0.6257514591789965,10,6,11,2,1,2,1,-4.914395395141268,2.6202394170190058,2.725727411895389
0.7518098499997892,0.8105979980210309,-0.014086056688279891,-0.3396880993687912,3,0,14,1,3,2,1,-6.608061855283767,-1.9502539220567898,-2.0164629569014805
0.9875679507563442,-0.3707421821296024,0.34803506976793464,0.6886297283047649,9,5,2,3,2,1,1,-6.860092014497488,0.3984949876484639,0.4867822313738922
-0.8589287248140869,0.818859007371753,-0.6197424673625886,0.6425003091194086,7,4,0,2,0,1,1,-7.489176623391743,0.17586802832654694,0.2657127585668104
0.719290690705213,-0.6623799884308716,0.7078857642837058,-0.973542374189412,13,0,3,1,3,1,1,-12.540110087053236,-2.559877346537233,-2.4066283314082626
0.6392497390952898,0.7763826993226082,-0.601560628325847,-0.4316314085765425,3,13,12,3,1,2,2,-3.7044829873496634,0.9838647527162044,0.9654770058957933
-0.6802404732671172,0.3824933275719786,-0.664866921390987,-0.37938303579090493,6,11,5,1,3,1,2,-6.361028695800316,1.1259775670358816,1.2205035800794917
0.32672506802936274,-0.7635551758550803,-0.19700477887024737,0.5862570759261128,7,12,0,2,2,2,1,-7.372754374598483,0.30311915048281074,0.4081898022537709
0.9112989345329787,0.907265215659379,-0.2953458914949214,-0.9137997821033519,8,15,10,0,0,1,2,-5.52773316171269,1.5049126418194527,1.574073965941733
0.5270316873364245,-0.7826349212506158,0.9625151547825537,-0.23676700178173005,11,2,14,2,2,1,2,-10.381090194047815,-0.8603082896744997,-0.6806271586805643
-0.09943503233694839,0.06221899267505515,0.4914353324095746,0.6518818382238365,3,10,6,0,0,1,2,-4.452196256634933,0.4211293330925515,0.40485219246130744
0.3428121452874737,0.852616553842392,0.23833608848611676,0.6496138959596613,5,4,13,3,0,1,2,-3.497483861584725,1.429559011624358,1.4082999102327205
0.9354856496674313,0.31553076654520007,0.12879076067797923,0.8659132510564547,10,15,14,1,2,2,1,-5.386652142151811,1.9483832954141065,2.01349529947442
-0.6136799831831345,-0.05738345085175767,-0.05496911436082952,-0.24355096951331046,3,6,12,2,0,1,2,-4.011127088175889,1.3078708869322528,1.3204106420728823
-0.949302791472123,0.3800937768188992,-0.36779737690605896,-0.8885182928251165,6,15,10,0,1,1,1,-5.614590070255901,1.5472182350073795,1.6145060807654439
0.09098068098967138,-0.5858858332339343,0.087946222569935,-0.5368019504722021,10,1,15,0,3,2,2,-8.979803550737643,-1.69000384791561,-1.5989536363581276
-0.38464182104410294,0.852119119636531,-0.6766108934520263,0.9316646394366652,9,9,10,0,0,2,1,-4.925194612991665,2.2487682411571854,2.3499120454920166
-0.43526416191468753,-0.8380925277686238,0.7532276540317833,0.4577396089766823,5,4,12,1,0,1,2,-3.5353773005938143,1.1633885636898713,1.1586922656967737
0.5196473168567768,-0.3223530351543853,0.9041248932780055,0.4758555379976006,9,14,10,3,0,1,1,-5.00936210016381,2.34519922249866,2.4321037427392573
-0.0016021063173363714,-0.5668416287455182,0.7452517709717927,-0.8257814210771319,11,8,9,1,1,2,1,-7.247128135912825,2.6337977962424954,2.814654680905254
-0.11029513434491833,-0.021903199101433568,-0.29670025531618927,0.8190969460242767,2,11,0,3,0,2,1,-6.4328763384823935,-0.8281420723333385,-0.8116091362041276
0.4502223198666322,0.5926013268302643,0.6658747846373221,0.9715364991714823,5,4,5,2,1,2,2,-4.800464234435108,-0.012903095091181527,-0.002622254012141445
0.6101946240822698,0.690079297793285,-0.20989332428640806,-0.8974730816480037,11,5,15,3,1,2,1,-8.033604540070789,2.0821172607173457,2.274343719242753
-0.07159210209574662,0.23840863458430972,-0.039411482417288424,0.3234076909626935,12,9,9,1,2,1,2,-7.229105622053917,2.389236806747595,2.575426507219445
-0.9462646919101294,-0.2390362290139283,-0.787748829018009,0.06271366350539043,11,10,1,1,3,2,1,-9.235448085386025,0.3825965063644277,0.5701664277346912
0.7959104323700383,0.050098680490769265,0.4145578238113343,-0.49565424500894006,3,11,9,0,3,2,2,-3.877401864301147,0.9736335207594113,0.9429015626812682
-0.8924360716452442,-0.9558283093976405,-0.2840776109344707,-0.3326782187326147,2,13,15,3,1,2,2,-4.243730164457525,0.24369267853887944,0.22086822577611764
0.45623287467233276,0.2005028201991661,0.46250117869475016,0.5394932457141743,5,13,15,2,1,2,1,-2.679630248936396,1.4037877481465941,1.3459443697506557
0.03135310215414622,-0.005492226818244017,-0.6431678068730085,-0.7836899708532865,5,10,5,1,0,1,2,-4.223620721695797,1.278339702628343,1.307051524988195
-0.05312868124995718,0.7090947864043606,-0.3199912278802157,0.7392993696243426,12,4,15,2,2,1,1,-8.907782957501214,0.8773004131382984,1.0767791661743062
-0.45175927236159863,0.6553503895625437,0.479735653200807,0.5780456890962684,10,14,2,0,1,1,2,-6.794175755476402,0.157644734551136,0.24156944242008205
-0.9170053489801873,-0.35586492960854055,0.1194893226673499,0.7158698279946576,9,12,2,2,1,1,2,-6.419087011051299,0.8532656205998059,0.9423905942990087
0.3923849006021798,-0.6142588626207715,-0.8145703783794602,0.06444574971238781,11,9,0,0,2,2,1,-9.929350738927958,-0.22333653185929017,-0.03787572390814642
0.06494181576779479,0.12883317555949536,0.20116639397427205,-0.6674893393005987,11,4,5,0,3,2,1,-10.521596918119577,-0.669413775540728,-0.48843842509712565
-0.7517852645724452,-0.7571701889900557,0.44226471471364737,-0.6324306697841977,4,10,14,0,2,2,1,-3.679172973131749,1.9086566913032261,1.9336805275910858
-0.18422078298543987,-0.4407273630135875,-0.7272593450648683,0.45602451559239476,6,3,15,3,3,1,2,-7.753678419927895,-0.6531417631289852,-0.5737340057254545
-0.12750794728568526,0.3166148790121237,-0.12456635013291728,-0.4464917360973828,6,11,1,1,2,2,2,-6.5089303597936,0.5243066197450031,0.6107448781113957
-0.2243314608578113,-0.4242406438606383,0.449392508523649,0.6728311931597133,13,5,11,1,2,2,2,-7.667186300781155,1.8872543490740747,2.0642585030361134
-0.9006770170805622,0.24703839034830888,-0.8737872617689075,-0.35078166297967694,9,7,4,3,1,1,1,-6.388524729323412,0.9995341491716605,1.0920452862207504
-0.5267804345849854,-0.03300382978639238,-0.14170101608335628,-0.8502083159960325,10,3,15,3,3,2,1,-6.551944513233466,0.3150696398284366,0.3940335511639028
-0.489293299542197,0.655952927004503,-0.2440119227476938,0.9623631175876843,10,10,6,1,0,2,2,-5.048535594491717,2.326269976844864,2.4455553338960874
0.6683282164168827,-0.7640550327438769,-0.9096972711754161,-0.12420022571417544,6,1,1,2,0,1,2,-8.461958287956898,-1.0563527310376477,-0.9612545315823773
0.23342541529355199,0.72159787383099,-0.30760622663934467,0.3075735022489232,9,7,12,1,3,1,2,-5.6838645605116715,1.8839353046142189,1.986932643572045
-0.19151671578592167,0.9865303928594931,0.7371140564989216,0.12927971579240394,2,14,12,3,0,2,2,-4.414541762164915,0.2927575555609013,0.26937858066664555
0.2615408403452413,-0.08870090112024509,-0.035965320446134985,0.5155531207503159,7,15,0,3,3,2,1,-7.01962194249723,0.16430169257509744,0.25945752641523745
-0.7734007912034646,-0.6561748845457913,0.09464936867897222,-0.6708014526008506,7,12,2,0,2,2,2,-6.971312180810947,0.34153508479232736,0.42265492297347307
0.11843626353691628,0.02948438751355975,-0.8008405729199422,-0.9679436870897538,13,1,12,0,1,2,2,-10.503344088377666,-0.7682282157099102,-0.583535547419082
-0.9788977550996203,-0.2118196944509938,0.7019037988136001,-0.30828228404946145,8,7,13,3,0,2,1,-4.785670588189298,2.604421928263269,2.70499752489392
0.7596754958829357,0.29736590671472896,0.798497836578405,0.24701062249467443,6,13,1,2,1,2,1,-6.478312992629594,0.5018323720884422,0.5804543475887778
0.3395089024364957,-0.1952538985550647,-0.40398628561248917,0.25095612084932273,5,4,5,0,3,1,2,-5.782216938084335,-1.0876159187344612,-1.0878132917038545
0.23324395633055017,-0.919332295723096,-0.347659491743493,-0.06288601081773071,2,10,6,3,0,1,1,-4.346268935837279,0.3725788917946395,0.36960514812716316
-0.5929302522262072,0.5381222663194485,-0.1489886814563144,0.13083187950507602,6,9,8,3,3,2,1,-5.2512704042383485,2.1086999654631327,2.219428767068284
-0.39638126067461266,-0.9252060191824054,0.010730513011859344,-0.19393737743452677,5,5,11,3,2,1,2,-4.366560499537799,0.8100315364063658,0.8145085253085451
0.8707889793355974,0.5028466350626053,0.8826687855738033,0.35323446710501294,12,9,5,3,0,1,1,-8.171301837577534,1.6145424374453312,1.8014179449183505
0.40161683600348064,0.5306325990507725,0.8588069676983077,-0.590395181887581,10,14,5,2,0,1,1,-6.03577866859576,1.2951488641472353,1.3940912008595894
-0.5154856848304652,-0.593024010889375,0.9091076848349999,0.8370432055410357,9,3,8,2,3,2,2,-7.777579426288361,-0.631180342465695,-0.5411470912150593
0.257745793976351,0.2807614932884821,0.7010084566571941,0.48173853677043565,10,6,1,0,1,2,1,-7.176512815149327,-0.1990387763799518,-0.13988916016520037
0.2164227535328933,-0.110852997861143,0.48473987417956366,-0.5433374952627783,13,3,4,1,1,1,1,-10.409651806732692,-0.5809893658194631,-0.40187928002934337
0.32748547725077404,-0.763523215055719,0.9078904249875521,0.731142440189529,11,5,6,1,0,2,2,-8.4510792262791,1.3481797415287693,1.539854171225892
0.591320461322884,-0.8450340524152282,-0.4353723315785596,0.17059365666862258,8,1,0,3,3,1,2,-8.165554819591025,-0.6514214934049432,-0.5739769636733303
-0.9231982453473109,-0.26349978520973383,0.9580636815833348,-0.1585268748627664,3,6,7,0,3,2,2,-4.709814576671391,0.03882934044970379,0.03496582280010929
0.07231077250547213,0.43472550607273375,-0.11287330900299453,0.877753950284546,13,13,3,2,1,1,2,-8.326440022364938,1.0338668793603691,1.2155347822292066
0.7272821048343123,0.9936183613622178,-0.14628334240982088,-0.7776982404333763,6,7,3,2,3,1,2,-6.933741802515905,0.6051122632091851,0.7018103335245389
0.6529292189843658,0.11537738237090545,-0.8907793935730619,0.9436906026509693,6,4,14,0,1,1,1,-6.624757199726199,0.6133326496494481,0.708547571146394
0.30166644312296986,0.2301292597156226,-0.6486558000881786,0.02637978341965952,5,3,2,0,3,1,1,-6.114973097785929,-1.0640009447799914,-1.0579421805026343
-0.6676300007805016,-0.3345410469792418,0.8798487457714177,-0.31394657481995125,11,15,9,0,0,1,1,-8.043916706539477,1.3940238940746204,1.5686038111400593
-0.09952742665476544,-0.4905025853265623,-0.2962303313059871,0.41123060956858604,6,7,0,3,0,1,2,-7.2032637032726,0.4428451668111909,0.5470835559415776
-0.6313972060998019,-0.921276240360541,-0.9563065760275964,0.5489712062395817,10,13,14,3,0,2,2,-4.826912862914714,2.115943741776918,2.1848160557981293
-0.0858806814684474,-0.4194897892549412,0.12387050703932667,-0.7761308437304215,9,0,13,0,2,1,2,-9.709961551317946,-2.750426667821101,-2.716200993955139
-0.046033214764692465,-0.2215827627531224,0.7748490707407205,0.787867021339981,11,10,4,3,2,2,2,-8.319186065286042,1.4439301343113597,1.6311527663637744
0.861997239425168,-0.8989852152343869,0.09460948822936865,0.7808818960021715,6,7,4,1,2,2,1,-6.8478493981966535,0.5450010546820976,0.6441555073062806
-0.44198341930440677,-0.19006282524762308,0.9975858716313091,-0.8900673863203559,6,2,8,3,2,1,1,-8.843392054139596,-1.6344461086508717,-1.5483876576944766
-0.2844904734125715,-0.8721981159032524,-0.8513307822278571,-0.7692743973885923,3,4,7,2,3,1,2,-5.597003898151137,-0.7709014801715154,-0.7721265071904446
-0.33024341972603,0.14170787255752315,0.8191907822218887,-0.9876323547182067,3,2,2,3,2,2,1,-6.123614756101337,-1.293709098242241,-1.292981571482725
0.22039201797166896,0.8847428789368292,0.5764018597334122,-0.9519175252671244,3,14,13,3,2,1,1,-4.134634412956243,0.578018901530307,0.544344591449161
0.9908430258509122,-0.42497760123248196,0.07644020373695048,0.06664709571921001,5,7,12,3,1,1,1,-2.9487811058462863,2.2514920675870513,2.2440625763058155
-0.884517841065928,0.6900244743115518,-0.8818997110834561,-0.456671617272689,9,13,4,1,1,1,1,-6.11336750505803,0.9936541668698855,1.076337450183757
0.22268331249545237,-0.2580525748156619,0.5443040552316762,-0.6590749768367159,2,0,14,3,3,1,1,-6.9331774453547474,-2.4758963104465335,-2.6025588254753313
-0.9352217244480099,-0.328313025921368,0.027733051426543254,0.5932897380302762,13,3,0,0,0,1,1,-10.050861377330175,-0.4796166321062476,-0.29897929009283564
-0.5280067881815249,-0.7129104881124642,-0.6291822992518914,-0.6358737422362892,7,1,15,1,3,1,2,-9.542363601811827,-2.335388363629408,-2.266835229420468
0.726863155578769,-0.7210995275896797,0.13841292625885537,0.7359592534618058,7,14,13,1,2,2,2,-5.092247754776886,2.282926271992928,2.3397311786908555
-0.7371752342894631,-0.4750299841988179,0.16243095497876658,0.43633589512102744,9,14,2,2,1,1,2,-6.48180780705945,0.6547805061380285,0.7426298146991022
-0.30389608904535903,0.79111148174777,0.933244441792215,-0.11312179432791192,13,1,10,1,1,1,1,-11.775962199137044,-1.6419909871619263,-1.4494628343852316
-0.7609382609058444,-0.5393615506342448,-0.7871764741943108,0.6435048339707807,10,0,6,0,2,2,2,-9.959924039995302,-2.4341781263702473,-2.3665722869662185
-0.35853283537685754,-0.6154841630638161,-0.38106090182279817,0.9498085456204699,3,1,9,2,1,2,2,-6.214357229925058,-0.9756023229568683,-0.9791397094343282
0.5726633107900809,-0.1897838908242866,-0.9945837003590958,0.6998929918903769,12,6,6,2,1,2,2,-8.285143093179265,1.6029429066088976,1.801629231968553
0.19228529909979386,0.4791623544434853,-0.5780602187600992,0.6832440150855481,7,1,4,1,3,1,1,-9.612720107869595,-2.292266956464087,-2.2315303722273763
-0.732443710012064,0.9066143351647451,-0.8546688248376866,-0.6018131601281487,2,6,12,3,1,2,2,-3.8518798756329615,1.2675802084424368,1.2623483331478398
-0.42054403252357075,-0.5224964578279518,-0.5729142910193172,-0.1777113270400259,11,8,10,0,2,1,2,-7.83232880521821,1.776548008268006,1.9509162221905498
0.7324540611573536,0.7431717657248131,-0.1633083850124839,-0.11120876309783889,6,7,15,1,2,1,2,-5.292388356883449,2.0298923318002755,2.1447755676306857
0.011851600292787756,0.5554558201355861,0.716645877757716,0.689728170821017,12,5,0,3,3,1,1,-9.60296613675904,0.31881540949383746,0.5152109990900237
0.2712639972800799,0.9858869315658143,0.5554349781451013,-0.548320735553216,13,10,10,1,1,1,1,-7.316572779699082,2.5127805408031647,2.696860445722072
0.623254028889707,-0.4121664789901325,-0.10734728002687755,0.4540370540282679,5,6,6,0,0,1,1,-4.614677967653379,0.08778531535997587,0.08886977288127951
0.13796638860824562,0.06295849256364172,-0.08407357102092905,-0.20642134917083155,7,15,15,0,2,1,2,-5.812508557228186,0.822937026667938,0.900618985642754
-0.3324468058604044,0.15862680557692177,0.7780012216293317,0.13860996882440402,11,3,1,2,3,1,1,-9.804734094501725,-0.10659834551646283,0.07457938982261736
-0.10146368306872655,-0.40711022451169376,0.8592992154026566,-0.7507732286433453,5,8,1,1,3,1,2,-4.817352812757099,0.39109996936201025,0.4077404704610118
-0.7334314838356537,0.8554914661508146,0.735404195838478,0.41524117148107065,12,13,5,1,1,2,2,-7.756581010083033,1.6528461976931021,1.8237719460865818
0.2568139152819795,-0.12270196312803106,-0.9224861288916351,-0.0009033295906575312,2,3,0,1,1,1,1,-5.862805992187365,-1.2044492832146467,-1.204603072100487
-0.9312462832965496,0.27792604394656917,-0.8371055742176816,-0.12997081131955324,11,14,9,2,3,2,2,-7.175217728319656,2.655003012711513,2.8387587122989744
-0.5593452131248349,-0.7935667022420008,0.1700703374373238,-0.022915067119485766,3,13,12,0,3,1,1,-4.04930533591715,0.8026042513904659,0.7849850297622054
0.2991120135139236,0.7359991837901798,0.6563717386469059,0.2521094179616026,12,13,9,0,2,2,2,-7.4318415929712325,2.254994720531237,2.4330939686756583
-0.11032128131894092,0.7988250443346505,-0.7329315336785012,-0.226607100025076,13,1,4,2,3,2,2,-11.424547421227949,-1.8008278416123638,-1.615156215618564
-0.7749937389467365,0.4718408127478977,-0.44980223688175114,0.2782156939894127,4,6,3,1,2,2,2,-4.66772157881257,-0.007155360919715307,-0.021370979940899204
0.20578576521087055,0.3084409240580259,0.9963998153312352,-0.8500799130599739,2,4,6,2,1,2,2,-5.545061829685015,-0.5268946921588432,-0.52528034789151
-0.8694464848670722,0.643678645505805,0.29261986731476264,0.29468426874618237,4,2,14,3,2,1,1,-5.919763441425311,-0.7167300609100877,-0.7206747894638017
0.5035891747345127,0.17673137843531328,-0.5746714269773143,-0.8059635635258211,13,12,15,1,0,1,2,-7.730470204092312,1.9008043379001451,2.061639369065447
-0.07275585131310036,0.5685425986134338,0.8937603926820472,-0.449659775023864,5,5,4,0,2,2,2,-5.053963948370652,-0.2822757795196555,-0.28671517755891296
-0.279880196138548,-0.04426529017372838,-0.2894320515261548,0.3650234602324003,11,5,14,3,1,2,1,-7.403567925987201,2.1029329885885235,2.2706433866716345
-0.7494975378075841,0.3110199436922252,-0.9204057453286949,0.19536467104691813,5,14,14,0,3,2,1,-4.156403782335807,1.5576300157350014,1.5731246578494107
-0.012041701719624154,0.7387046019846948,0.47365291150300814,0.002080473969206853,12,5,13,0,2,2,2,-8.06804324481293,1.6252841809007357,1.800388256367385
-0.10770148708566096,0.34332046199579747,-0.3321950569468921,-0.49148167802213893,7,14,4,3,3,2,2,-6.069717623954671,1.3241610343200938,1.4213360031062048
0.6874575854205149,-0.12391184818923251,-0.3152097534082807,0.09295272205075289,11,9,12,1,3,2,2,-7.425229654584951,2.5268006767022158,2.727152877531414
-0.6211131336651945,-0.19770406101640492,0.8955921320289142,-0.20681885122734056,7,11,15,1,2,2,1,-5.106028536989979,2.2551755165555933,2.3582053568883086
-0.3465222188627328,-0.3007712023845557,0.19269299499355186,-0.45157422175170603,11,12,2,0,2,2,2,-9.052845327232745,0.3795924137550901,0.5565900019672791
0.4312414339435715,0.3738828700070207,0.7862274826449451,0.3788342677426493,10,10,9,1,1,1,1,-4.732356846157939,2.5082645590617623,2.596702254165532
0.7172002139649964,0.925465167722278,0.2566942350988888,-0.6317973532780861,7,12,2,1,0,2,2,-6.310829226256618,0.8002136985110023,0.8896693070514581
0.5537874964097453,-0.8584171279776511,0.3207765047916509,0.6183896073134825,7,4,3,2,3,2,2,-7.8050827422830915,-0.20018513422093343,-0.08257492111455589
0.2808945479865057,-0.3716758723260558,0.915942132964908,-0.9331528551289925,10,14,2,1,2,1,2,-6.761661761281764,0.49878908053760707,0.5973865307901085
-0.5292334762032849,-0.01125837790848383,0.8296698999937562,-0.5765712557040583,11,2,7,3,3,2,2,-10.699873127120721,-1.2910598937812805,-1.1146245610038734
-0.7067708856803154,0.29185578604607865,-0.5342417076963699,-0.6864791426967214,10,1,10,0,2,2,1,-9.15213225778145,-1.7048305736767881,-1.6154134946357614
0.8232658274169511,0.856028473458762,-0.6691596957431813,-0.9953531877361395,3,6,8,1,1,1,1,-4.765602113077961,0.5223961353162808,0.5225936373519426
-0.49535451147250953,0.8305798807585478,-0.468628870267473,0.7916314631203893,6,15,14,1,0,1,1,-6.363916978342849,0.4950728139542599,0.5666807296247108
-0.5538273309420503,0.0913373299372695,0.3679502598302826,-0.6195441383597249,2,11,7,2,3,2,2,-4.433502780451654,0.6754802776951638,0.6829359043759156
-0.32863519871431657,0.14916439510375912,0.02956846986626882,0.02652100914088451,6,15,2,1,3,1,1,-7.089973684819333,0.21276228395531446,0.2965215231797429
-0.6056340360638675,-0.8047799237820168,-0.6663028435888447,0.8474627917535522,6,1,1,3,0,2,2,-8.219589287408095,-0.9513678979870803,-0.8681858036241974
-0.5412129956912359,-0.5633937763769754,-0.8906136508474647,-0.9646599104091322,7,9,4,0,3,2,1,-6.807284040336131,0.24962139182540352,0.3557238730587815
-0.7188161636532688,-0.15043331695162743,-0.31650231534814544,-0.6331527130040879,12,0,2,1,2,2,1,-11.807456979451572,-1.9999954759622502,-1.8076008024282841
0.7740854888939237,-0.44995045502440445,-0.5527747604146704,0.7141938792198317,3,15,3,3,0,1,2,-5.439530695954956,-0.4341712136283478,-0.4279729639097636
-0.12446989002374309,-0.3792582217837599,0.5242592409006492,0.8723531283330104,11,10,0,0,0,2,1,-9.940716403683519,-0.3698338346970258,-0.1902504165968113
0.2482268400913088,-0.05184747178428473,0.7513702551722119,-0.45713827144789354,3,13,8,2,1,2,2,-4.0404435522348665,1.147793680067397,1.1414951171076797
-0.9437569874441525,-0.24935730845397241,0.25350669708466245,-0.7078068689173596,13,6,15,2,1,1,1,-7.963319114085206,2.0448082925494115,2.2389062950392664
0.7371056615716753,-0.6520782246075489,-0.9076070335967423,0.15919345482534797,11,14,3,1,3,1,1,-9.179782831852224,0.5351741522313537,0.7278907173396221
-0.5771374840021777,-0.4696585176332888,0.3257195752693314,0.9308972692012425,6,7,11,1,3,1,2,-5.6210768503397,1.5240713575158147,1.5855924965951997
0.9769809689736095,-0.3113839333600814,-0.8764752274196006,0.4687000706705915,4,13,1,3,0,1,2,-4.908779921116033,-0.07759850737931527,-0.07375711316578082
-0.24336878566948106,-0.8232060657064832,-0.3155489504421909,0.9627666684825602,5,8,2,0,2,2,1,-4.817595282821054,-0.3085646906512166,-0.33415296372784
0.6416980185262575,-0.4370453950981612,-0.8598626085576211,-0.8867488852448839,13,14,1,3,1,1,2,-9.12107933616829,0.3614018586770728,0.533530382381934
-0.03373070886900109,-0.873633806279547,0.2222830464224923,0.9674700673515155,10,1,4,1,2,1,2,-9.132391677640816,-1.9337036997349828,-1.8630252032661916
0.16447489760517264,-0.4002514631118701,-0.9311935830930835,0.26985946023548757,9,4,5,2,3,2,1,-7.488352410666826,-0.21632147764776735,-0.12208443183366358
0.7731908830047967,-0.1781148952997802,0.20860883964295773,0.26003736123765475,11,1,4,3,3,2,2,-11.309251182296208,-1.8288408299600012,-1.6668215886663678
0.2874396126498917,-0.4457112962532803,-0.10064604563255997,-0.3094708958858938,13,13,7,1,0,1,1,-7.811216008019846,1.8553183466934684,2.040431111839201
-0.6153072736921699,0.4347455481259468,0.32867873321136454,-0.3132444208508549,9,2,6,2,3,2,2,-8.668261850532248,-1.3552478418270624,-1.2702013697328887
-0.1294145516247318,0.050307788223256766,-0.6007423846801649,0.5010883275074751,13,8,0,2,0,1,1,-9.66471689518229,0.3650214249927103,0.558165329485701
-0.5339620712063304,0.6262840089634509,0.1768624809069046,-0.5784738011401875,6,9,11,0,0,1,2,-5.152395631909834,2.1896351923174495,2.2796171240358927
0.1952648797378007,0.47786091069894443,-0.9416602154185134,0.08247642886766027,2,10,1,1,0,2,2,-5.289910385738472,-0.6744805286107263,-0.7151381646966426
-0.2825149789142227,0.9912903533486985,-0.0396329694762243,-0.028228787620773632,7,1,0,1,1,2,2,-7.770461621333577,-0.7649513926804822,-0.7109028847390724
-0.9985045832589379,0.18827278295510252,0.4386012180502272,0.23749396491521257,2,6,13,0,1,2,2,-3.9981344081218886,0.9278651385770156,0.9157304275869069
-0.32918637300730613,0.9045280290667446,0.0661105801894224,0.2630887573523206,7,2,6,3,2,2,2,-8.520011509781689,-1.0702681389244573,-0.9875069482167353
0.8598711881481713,-0.08258976866492351,-0.6367371562423563,-0.3952085193921555,10,14,3,1,0,1,2,-6.6656699085289395,0.6741674941772149,0.7744942601906839
0.4208436300248235,-0.16215275041416266,0.034544339508621125,-0.8315739776458033,9,10,5,2,3,2,1,-5.656912513870579,1.5560095074136082,1.6437187048913726
0.4297968761545772,-0.14031066051368923,-0.387115326899514,0.9244258202318894,4,10,8,1,3,1,1,-4.505210246533463,1.1045205284972999,1.1331596054019368
0.3468394578228653,0.22899892051038506,0.7849381879040234,-0.8427465780204839,3,4,12,3,3,2,1,-4.759330333605443,0.08605713993130532,0.08365769590749017
0.0666167249174816,0.9919872982013993,0.6010722102534953,0.6912841832488428,7,14,11,2,1,1,1,-5.019867898509038,2.474603711600591,2.533411156460466
-0.26777376414249754,-0.7927265470384088,0.4048107317324039,-0.40108455213149075,9,6,1,1,2,1,2,-6.896675336535422,0.5429722411062435,0.6529836859322056
-0.7067833992799937,-0.6806673012656985,0.5801664999428755,0.23258149670828931,2,4,2,1,1,2,1,-5.556849094804162,-1.1414156559995188,-1.1533416568668815
0.2474874521751913,-0.7319502113620164,-0.7684799075073507,0.6883717916481633,12,5,6,3,3,2,2,-8.866108309391773,0.592916883169089,0.7755981347466081
0.7950646530441681,0.8155224873003573,-0.8251663842578323,0.8729866626204514,13,6,11,1,3,2,2,-7.4931223537043055,1.9963875453739235,2.190973139645281
0.936417681725811,-0.7042951242752324,0.8817525349894177,-0.6342138938626627,12,0,1,3,2,1,1,-11.259584957284623,-1.668162134136168,-1.5205793919512063
0.2903001666018068,-0.9660617413690671,0.9207335492442605,-0.910823814531712,8,8,1,3,0,1,1,-6.666459229220709,0.4719971692026293,0.5522758154729427
-0.9009747405954129,0.1987171742716054,-0.31665085236309176,0.9066327444019211,6,12,3,2,0,2,2,-6.449937161091254,1.164285808646307,1.2768034132661277
0.36887072213861494,0.006440829717268892,0.5302976997225279,-0.029418731876569293,10,2,0,0,2,1,1,-8.01466728937676,-0.5092215720922181,-0.4050447910211272
-0.5739293603134716,0.21555687721377437,-0.8324180549034768,0.2861219870800593,6,1,5,2,0,1,1,-8.985330532426671,-1.7496538375727595,-1.6843630834070913
-0.7611022320714285,0.24460595814805242,0.8688404336850275,-0.5869311920559872,9,5,0,3,3,2,2,-6.6952334978821355,0.5730756768173851,0.6598258397393835
0.09249520026170188,-0.8210537543792256,-0.16403182898617286,0.7065695971344039,8,8,13,3,3,2,2,-4.83864955033919,2.4851535990727234,2.5973169701868626
-0.8418479580467038,-0.10499422060098373,-0.7962164920568944,-0.9681594654744028,3,12,11,2,3,2,1,-3.76434292310069,1.4627320188232207,1.4810084982433782
-0.5326191023492728,0.2784036587799197,-0.5286349308482301,0.4273205662243076,9,1,0,1,2,2,2,-7.716631593095353,-0.7231444869264202,-0.6562627930636804
-0.9109819214476573,-0.42172656316247803,-0.09742964564472012,-0.7660339072294848,8,4,13,2,0,1,1,-5.841855309538292,1.4224896859790306,1.515480242861434
-0.6166573623394513,-0.050911299682887545,-0.27702570035637586,-0.2825459609078025,5,13,2,0,2,2,1,-4.550488870088511,-0.0366660488730372,-0.05460369962199074
0.6109325660811735,-0.32277754177473494,-0.8891340221175323,0.10837530200958234,10,0,15,0,1,1,1,-8.966848314952264,-2.1244990716591676,-2.0518325619892614
-0.5233255787440061,0.5879101694311812,-0.027034468535154232,-0.3319089031600808,5,9,9,3,0,1,1,-2.8444692450033693,2.7102484055645495,2.756342927751196
0.5568568135627998,-0.6589239022035482,-0.1052989019887487,-0.5790806556469315,8,15,2,1,3,2,2,-6.598343725379665,0.555044654762179,0.6397816845136737
-0.2868821576462226,-0.10539448749479874,0.9310358364695328,-0.24530304553937676,2,15,8,1,3,1,2,-4.650686136322438,0.5645834415382417,0.5624959003945997
0.4620206982789663,-0.8467551960155946,0.3280660662226351,-0.5248799708644603,5,5,6,0,2,1,1,-5.48435890276012,-0.5709518877807362,-0.5761354044936509
-0.5900415343481784,0.4839907822523446,-0.8954417934624808,0.7050852897510007,11,5,6,1,2,2,1,-9.141799542959681,0.5919345617809064,0.7802343588518088
-0.36154940442762307,0.8118233424692951,-0.7467257489632513,-0.6429604214548026,9,3,15,1,3,2,1,-6.754457740807777,0.09531774820733831,0.1847536992815485
0.16655239427819324,0.46951857769875716,-0.3569339823233184,-0.9306985803719658,3,4,9,0,3,1,2,-5.70144044691389,-0.622665736176737,-0.6113343319907085
-0.9239016433798182,0.45727404463379817,0.05613616186415782,-0.5958381278269584,13,2,10,2,2,1,1,-10.764404217301346,-1.261138980774078,-1.1005882193260943
0.5734460294670816,0.019452150576359406,-0.39986583418912014,-0.6974714310746482,12,4,4,2,0,2,1,-8.88590483069217,0.5103081574530737,0.6791847109839835
-0.8450327468890346,-0.9639419820821755,-0.7953356409318737,-0.17900257260524133,3,5,6,2,1,1,1,-4.9327138787169735,-0.0962149477003465,-0.09805852560620876
-0.05735641178986328,0.9621952490270191,0.4807565938820395,-0.7639879467612503,3,6,13,1,1,2,2,-3.7375415798457845,1.234968602345662,1.2103795217368054
0.2501831053730572,0.8923737879825224,0.15954288352495927,0.08043453355723718,6,6,13,3,3,1,1,-5.755661059277535,1.2351683856671631,1.3260794920049055
-0.5942536481715308,0.49125666504100396,0.9912381192454134,0.3313010012519195,6,11,3,3,3,2,1,-6.18358931886269,0.9835037785640016,1.0812228796173904
-0.25538580285390444,-0.49067246822007626,-0.02209814712309588,-0.18518423729062916,4,2,4,0,1,2,1,-6.151455614098866,-1.433115823535135,-1.4544695693805592
-0.08003666064379833,-0.441321029446881,-0.26121767108977245,-0.6809200866231528,7,5,13,2,3,2,2,-5.861496715487066,1.3909503644539063,1.4769549319550768
-0.6046193937710249,-0.36236535425399063,0.18699283164370284,-0.579764448119571,8,13,11,1,3,2,1,-4.728923128341592,2.8821799106460726,2.9691614890880493
-0.9686081888074407,-0.27980073843577347,-0.8203557411487905,-0.4863399245496296,9,4,7,3,1,2,2,-6.4449649799863815,0.8125994745940958,0.9015626891163047
0.8749623447982093,0.383854726533184,-0.6882969268971131,-0.5131147664691786,13,11,8,2,3,2,2,-7.425368339604646,2.5863434023985525,2.767860173105829
-0.9974638461690195,0.7880143958336121,0.04342360273383661,-0.4746605293390309,5,12,9,3,2,2,2,-2.0048345644789167,2.9841039163362306,2.970224459006735
-0.19547917263291592,-0.8975514071913735,-0.006969155538790295,-0.7533630178494155,9,3,10,3,0,1,1,-6.647528300969532,0.5172124990808563,0.613418334121248
-0.46411449978630426,0.04038921544777119,0.1314840521418028,-0.9693788267461891,6,1,6,2,3,2,1,-9.781777794075275,-2.2874992502768197,-2.1890297477611114
-0.2665561828124019,-0.7883899502869716,0.2564131941860879,-0.7572561509027607,5,9,1,3,3,1,1,-4.574057957419281,0.48753959907405203,0.49148745997501997
-0.013438345322879908,-0.9920801139757145,0.0023254629149807027,-0.23245508404518156,11,3,2,3,3,1,2,-10.248838828388829,-0.4841061158788936,-0.29403582063823896
0.7336429713769783,0.7879461149250093,0.8395851435588726,-0.8103016134936878,11,2,9,0,3,1,2,-11.420605268989693,-1.9378132705681859,-1.7655568675598254
-0.6615938966454964,-0.6249455541756668,-0.9788967263681989,-0.8171474622765815,10,2,6,2,2,2,1,-8.130815278443498,-0.9794385138878242,-0.8886572221987066
-0.9638378155886291,-0.19934026317848352,0.0997538423124209,0.23916518565417366,6,10,14,1,0,2,2,-4.958374105161007,2.4226370301734894,2.553965777669944
-0.05401881260369468,0.039370062300753794,-0.6188479069656123,-0.07592131432088878,3,11,5,1,2,1,2,-4.707210624912569,0.1814408238344739,0.17194801162013051
0.7990255301926197,0.8817598126829693,0.3417297740038119,0.32884757318535573,2,9,1,3,2,2,1,-5.671312547314922,-0.7523092579146538,-0.7636068010447057
0.24387346751341843,0.21358579164267355,0.6989398031673246,0.08240753154259672,4,15,10,0,2,2,1,-4.216555086230622,1.9008404398033116,1.8777458687651443
-0.11111808465700257,-0.7167655100267656,-0.7950073416215744,0.07092989931390825,11,1,8,3,2,1,2,-12.172465514933563,-2.120253225867126,-1.9362438805734004
0.9034048127810743,-0.36055830132029154,0.7361963197341257,0.7625013633637796,13,13,6,1,3,2,2,-7.9168824333529075,1.9459656309631053,2.1323505263375933
-0.964572298781222,0.4063995695509739,-0.9565998094489168,0.2623761561201423,7,7,5,0,2,2,2,-6.479511492526,0.5423849604517372,0.628139130180752
-0.2742683660097931,0.2021823347926055,0.6972131037975595,0.7772842276730345,5,5,15,0,0,1,2,-3.6852258629425796,1.6242871304923645,1.6266140239782594
-0.6110729616353725,0.1238962199864786,-0.37087169814526955,-0.8312582071229899,7,7,2,0,0,1,2,-6.94609011910779,-0.10792785163414517,-0.0352052344102739
-0.28115234633836583,-0.8370522045741162,-0.6133215327758956,0.9014894264253435,4,10,11,1,0,1,1,-3.587422331196319,1.548081677037025,1.5239393721109682
0.9578391122397996,-0.2272637257263861,-0.4654826297058765,-0.15697763497941897,8,7,7,0,3,2,2,-6.260368979399242,0.9356591778931439,1.026066139675319
0.8006244791489818,0.3296359814325418,-0.7895608895236605,0.3440395243610701,7,10,6,3,3,2,1,-5.6820086830574565,1.7611163112238948,1.8458873764784625
-0.45266723015708465,0.9600109263936338,0.19251715046540419,0.41947416960204054,12,6,11,2,3,1,1,-7.803221880984386,1.379671843542828,1.5624675398855077
0.5517445790882534,-0.10643264698357702,-0.1049995043791434,0.910045839223337,3,12,12,2,2,2,1,-3.7913535058994356,1.3036032538172369,1.2957984255710402
-0.06854884466500488,-0.5195099630713922,-0.06039135710263688,-0.08906885598727654,13,11,10,2,2,2,1,-6.663094100660473,2.8791000984748494,3.050388768564444
-0.8797828878432083,0.8318699250223074,0.23090284076881207,-0.6146178106140641,12,8,12,2,0,1,1,-7.526872499601841,2.5590743926825024,2.766620164161586
0.8955391640642965,-0.8926058428013863,-0.787508583060879,-0.6526567260913203,12,8,2,2,2,1,1,-9.122605620424983,0.6224264821871729,0.8071421105596008
0.25700780016713565,0.11450366663682132,0.48527197936338107,-0.4404661382259183,3,5,13,3,0,2,1,-3.854739936682773,1.2535591353398254,1.2453586128958785
0.26750817438067265,-0.7189853937828135,-0.1140979785041345,0.12287675586624869,12,15,7,2,3,2,1,-7.735182855555869,2.007430357755566,2.1813080050442832
0.36841815037697323,0.7648823826951634,-0.5929777833362271,0.746722235682876,2,15,2,3,3,2,2,-5.302515557176879,-0.43131572173133326,-0.44266336746750246
-0.17253420483934034,-0.4015031614796791,0.49621133577497845,-0.5834446496929084,13,11,6,0,2,1,1,-8.414452211935297,0.9804415802137939,1.1568895868423648
-0.15041163733717644,-0.22889499701666138,0.8308324029334069,0.5238687514861942,7,9,11,2,3,1,2,-5.04527571315543,2.4706626343469384,2.5589543115046967
-0.4754513563700302,-0.1278590395613748,-0.6861947517077598,0.895130252648086,9,8,15,1,1,2,2,-4.820274365704674,2.505585936278034,2.616228991037837
0.4695236227106887,-0.4957120883221129,-0.01837939746391437,-0.8489334616861848,7,10,3,0,2,1,2,-7.055072186163655,0.25225929237047723,0.3477858608800317
-0.7477246839676959,0.059067230044914876,-0.4622769100419868,-0.9579261950790627,12,3,2,1,2,1,2,-10.129292273633123,-0.40268551019675713,-0.21803268529616204
0.9989357884051604,0.24475186294634832,-0.13802425468561896,-0.42367095423209733,13,1,1,2,1,1,2,-10.593170444172854,-0.9763807748189436,-0.7990476706760838
-0.359402515006515,0.8133065939039978,-0.6175157418477573,0.23085783006585325,4,10,5,3,1,1,2,-4.428239337563445,0.89492385603189,0.9026881899165375
0.3822117401077023,0.766386105847217,0.8963970134861348,-0.02649790329536894,3,12,11,2,2,2,1,-3.951069931734182,1.4150278827980698,1.4109681813566803
0.8931971455566774,0.45260700073763593,-0.5606357332483474,-0.10183321464777317,7,10,8,1,2,2,2,-4.616755310974153,2.536489215160527,2.618662300871679
0.034263784021276056,-0.7658711740362747,0.05635544284603422,-0.7462543438738134,4,2,1,0,2,2,1,-6.034866765416544,-1.301252058493121,-1.317323265289982
0.9408770977681948,-0.7752281354169483,-0.46299016549432936,-0.015196481591328581,12,6,15,0,0,2,1,-8.4523897202053,1.858770382739179,2.055836163742521
-0.40214769980333354,-0.17836720886514446,-0.5646004022855351,0.9320429182604171,6,3,7,2,0,1,1,-7.681427363668482,-0.4502470697690001,-0.3584841843892159
0.04862987668024199,0.9259159892972593,0.21537128210162204,0.9667744409211452,9,10,8,3,2,1,2,-4.8110433901565655,2.500278540123989,2.619076642882897
0.5429466897192128,0.830277640809792,0.709030871821499,0.3663511264796362,8,7,15,0,3,2,1,-5.432387121223146,1.7148085049045823,1.7949217047403936
-0.8182469232607033,0.7093500827685271,0.26111206181839064,0.4944722760791005,8,14,8,2,1,1,2,-5.847498725134146,2.2009232129545153,2.311106871131792
-0.5764037002369946,0.5850795352426734,-0.6261854070997637,-0.8666803403533878,2,4,11,3,2,1,2,-4.9275273465436635,-0.298273535738876,-0.31006787837207517
-0.28107075629211287,0.7167388134393169,-0.5347922757024881,-0.7689882676870676,7,12,9,2,0,1,1,-4.634898936315005,2.7423812054172694,2.816125756001739
0.33863083272700334,0.776544393023012,-0.08011609741207448,0.21394623254853085,11,5,0,0,0,1,2,-9.568082813475932,-0.08240398668282486,0.09956810380262493
0.03804338715711153,0.9585265828090326,0.3927248650660611,0.34395227585410226,7,1,9,3,2,1,1,-9.72589958357761,-2.2531265726307512,-2.1670883781887174
0.04366175061037869,0.17130867085759838,-0.983008842785581,0.5220119658991107,12,0,6,1,0,2,1,-11.373355448869187,-1.681674970783591,-1.513881873502131
0.7628206646465001,0.1872971702147217,0.21572564816196094,-0.19327138994729354,7,4,3,3,1,2,1,-6.939155227698497,0.12271823499349396,0.2068976354181451
0.12023196601869679,-0.22707487134412951,-0.1595007963849162,0.124221765246459,5,0,13,3,3,1,1,-7.266687537278933,-3.093784751929247,-3.152225680229982
0.9495396868408261,0.65120684981403,-0.8799836148219764,-0.24754124327761784,9,7,2,0,2,1,2,-6.7769039042888295,0.2122154949464519,0.29758925899444577
0.4791264962225361,-0.8267604782906119,0.3383083110697016,-0.17939255625467587,12,12,0,0,1,1,1,-9.832100603112256,-0.31581324242256276,-0.14498323599610452
-0.2875002107924398,-0.645569886242416,0.39023963189153466,0.23248129866122458,2,13,2,3,2,2,2,-5.169349367074715,-0.309399777049121,-0.32238558011369367
-0.4960035567118566,0.8415129021094674,0.1631776756995107,0.06696041748956572,10,6,3,3,2,1,1,-6.917025874441959,0.6112642411439079,0.7244773382972609
-0.05055774574357419,-0.48321470425925983,0.6371864607462159,0.7992011895264717,13,10,6,2,2,2,1,-7.497767718811557,2.0746516308306875,2.2682124381794933
-0.5043751141861863,-0.9273185033675151,-0.7963054697152345,0.4569878676948804,9,8,12,2,1,2,1,-4.468995535463889,2.7844690763198003,2.8888085083126978
-0.3885957283790229,0.04900114843795289,0.3037361872952118,0.558966033769057,2,11,13,3,1,2,2,-3.799063364564488,0.8804430784972453,0.8461702632231893
0.3857568553933044,0.11174162839791868,0.39905574080514383,-0.17596452209668723,5,14,0,0,1,1,2,-5.181566897458551,-0.2078592980196527,-0.21731386017300647
-0.8613909879625026,-0.08717312057515136,0.21937812249913602,-0.48825491837557444,11,11,1,1,2,1,1,-9.364873423329383,0.2593368728418351,0.4486926265202561
-0.01080589447248248,0.7894951416626022,-0.4646631256114049,-0.17880260552346683,5,11,9,1,2,1,2,-2.540081871747577,2.5524165595434356,2.565381128368323
-0.13811732696334622,-0.603993939384893,-0.12395640729934132,-0.18251247438294427,3,7,3,1,2,2,1,-5.125325978494882,-0.4525055362747678,-0.46384987404266753
-0.3588648279670019,-0.7300430278567158,-0.40764646888200295,0.14456762908400234,2,2,1,0,3,1,1,-6.7768488575453505,-1.5955204038693955,-1.5925102015804184
-0.3884877449752506,-0.8543094049096005,0.8652793875998581,-0.2108977414372537,2,13,13,0,3,2,2,-4.301970526624278,0.721560220087927,0.7156179003060161
-0.5073035055153963,-0.8734931822026408,-0.7365809295872898,0.7174899370591603,9,12,7,1,1,2,2,-4.598425584350722,2.4692152506919944,2.5713932761824294
-0.47794321692830377,0.7515250777183107,0.504691405063912,-0.9647096796427883,6,0,9,1,2,2,2,-9.587616537563122,-2.5453704863671627,-2.4800545783201926
0.3634497008246842,-0.5844190705904924,0.5978971241434121,0.6060743215349436,13,14,9,1,3,2,2,-7.072845092831911,2.5406478630562455,2.7054406400096584
0.481766413443971,0.32372062443001104,-0.2889404056959848,0.6177170780671306,3,0,13,3,2,1,2,-6.495204972646563,-1.9291863268984148,-1.9634910853007694
-0.5455846443359911,-0.18718742639800912,0.7025223347241205,0.5969684858608508,5,4,2,3,3,2,1,-4.963539216567907,-0.19040839700064166,-0.18893637522492712
-0.8029062971741152,-0.5358428442676699,0.4178000125031649,0.6474889238245993,12,6,8,1,2,2,2,-7.903411551124289,1.764827790563841,1.9594748169965883
-0.5127228613088342,-0.06279637975698038,0.1826022978464894,0.7736818056632142,8,2,5,0,0,1,2,-8.059217460818054,-1.1216458816814745,-1.0421459319022663
-0.820695537528642,-0.32528184328544074,-0.8205981619703084,0.9230874457622191,5,11,1,2,0,2,2,-3.874861194139704,0.7055282185554966,0.6841091829661186
-0.6899826651664909,0.32890131418651913,0.41759852981230794,-0.6442404090787428,12,7,1,3,0,2,1,-8.46288712606774,0.690142103287014,0.8546141535740559
0.5799490000335457,0.278590945330915,0.7069311064051063,0.47474594406134263,11,4,8,3,2,1,1,-9.535308815941896,-0.07395520528428139,0.11575450767947537
-0.18421152643961913,-0.42519493230903493,0.11575836715577115,-0.3913848163582714,8,7,6,3,0,1,1,-5.620697299488229,1.518143446113019,1.599411054907311
-0.6448841605735545,0.8303342759491099,-0.06958913375665787,-0.8736234414509676,2,2,11,1,0,1,2,-5.197074469089784,-0.674456099746257,-0.6916383962377202
0.5856800905470543,0.8115135812728957,0.9501743394153626,-0.5354206918070947,9,9,3,3,0,2,2,-6.0546335199115475,1.3127974703737462,1.4087193067973465
0.27221126928723716,-0.6705382078378765,-0.1403374849739949,-0.4254846102458647,11,4,12,2,1,2,2,-8.012240239398048,1.8055956591428908,1.997723969669586
-0.7234336531905046,-0.14775525805502898,0.10464299474855587,0.19776618951463432,13,12,3,1,2,1,2,-8.732275799234456,0.8848836533283931,1.0707011620270541
0.6101867535990524,0.7011603946131988,0.10109060123999103,0.6517764528536292,7,3,0,0,0,1,2,-7.558896301052653,-0.4276578135869492,-0.33901693871173455
-0.4804111676576792,-0.4906766271351064,0.9963901089555713,-0.6241480842524092,2,0,1,0,1,1,2,-7.3133725529458395,-1.918096358120638,-1.8974350678745602
-0.5612212216075074,-0.07129950023571663,-0.13349813538194422,0.5993837240055824,10,9,7,0,0,1,2,-5.663369914182483,1.6673275135183727,1.7665751487042152
0.547990174588018,-0.8958551875574605,-0.9743567009787883,0.5910887838532961,10,1,4,0,3,2,2,-9.384898066286187,-2.0356785715931336,-1.9794155291831825
0.8714985230491008,0.19522638186492092,0.6188549769256297,0.6003052967835012,3,10,9,1,1,2,2,-2.8442539286576354,1.415571945846646,1.3666804144852829
0.6222091326106363,-0.6055146676659664,-0.5729250442320972,0.35218606832915356,6,7,15,1,0,1,1,-5.772058748745384,2.0938699540162946,2.202641081408509
-0.35361150028524513,0.8703171447532423,-0.27335485582755203,-0.2194241826737271,7,10,10,0,2,2,2,-5.067267076062732,2.294667175624185,2.3852977886169318
0.8294986574553207,-0.6660996419310616,-0.7576890774780292,-0.8291830343834694,10,13,2,2,1,1,2,-6.3652654535234445,0.7470213245626661,0.826740432458215
0.015018188938662913,-0.19749483359254394,0.7101567719393762,-0.13616293770834242,8,0,2,0,2,1,2,-9.514997079295973,-2.1274694233685723,-2.0374130474198413
-0.3459864630077958,0.2559174706858156,-0.4496195764530486,0.8191733901075546,8,9,7,1,0,1,1,-5.416857768243312,2.0467011113521303,2.1490189493463103
-0.844575163216549,0.06472046972262979,-0.3932714355716591,-0.21432184703719526,3,1,15,0,3,1,1,-6.353767401580726,-1.7701187422246958,-1.778164396358661
-0.14498488481470084,0.4656766745448311,-0.3273838111725005,-0.3427913210403146,12,8,15,1,1,2,2,-7.266575521712572,2.439984257683397,2.622612939077565
0.5375283614423207,-0.4688248033852802,0.534466788318446,-0.5882253784668012,8,3,2,1,1,1,1,-7.974768416782671,-0.4912561695334224,-0.4090442805651917
0.873322609169362,-0.7874429768589284,0.6839670561164526,-0.03429047003410646,12,12,8,2,0,2,2,-7.247077059128604,2.614887166892402,2.81802718351687
-0.23286521798541582,-0.016524113962021136,0.7924724982922662,0.6134156154901229,11,9,15,1,1,1,1,-7.263175458902359,2.2385446649519176,2.4229293019199174
0.3611336827214302,0.7176831668285206,0.25774628882661044,0.5256958046929581,13,14,5,0,3,1,2,-9.039095135264606,0.8369670848820746,1.0237886563817369
0.7029783632930933,-0.033867509613394686,-0.16785865918262766,0.9557073870035635,12,3,2,0,2,2,1,-10.39930634163797,-0.7864229600340725,-0.5947654044112043
0.5101208296323656,0.3446536199872825,0.06240209363919247,-0.8022533146746973,13,15,15,2,0,2,2,-7.541377218353671,1.5508118613682018,1.682856616468984
0.7556946220331284,0.09885722457703205,0.31235807244537406,-0.2355253599710172,10,12,15,3,1,2,2,-4.991971280739267,2.2730071008828103,2.344231831812929
-0.812959752804181,-0.1457751071613318,-0.742491125263889,0.8952473170413342,11,11,4,1,1,2,2,-8.284643198041575,1.4807837971118134,1.6698141759970406
-0.3887030063276331,0.18596540193486422,0.07536704351020096,-0.9905751489555177,2,0,7,1,1,1,2,-7.193664369900758,-2.2054225051994383,-2.2285247968323185
0.7649902101362729,-0.9597565562938519,0.505454275651952,-0.05245341497115419,9,3,2,0,3,2,2,-8.340850336438617,-0.7674033922936325,-0.6602110828151888
0.28253141851373953,-0.17271087054460232,-0.41437426652566245,-0.2498011893633001,2,2,5,0,1,1,2,-6.131176565289307,-1.5873233212603055,-1.584179761334638
0.28422047005104223,-0.40369928744688877,-0.7470715091928577,0.6851090029303626,2,12,13,2,2,1,2,-4.292475809626088,0.4565787214694846,0.4400978890322378
-0.8487392723309011,0.1541280904514053,0.2852558704218633,0.6996852091940482,13,10,12,2,1,1,2,-7.01525665926516,2.6529555617471554,2.8414522547896572
0.5424861480663561,-0.9223741043763958,-0.6117424591080556,0.07321501852754864,9,8,13,0,1,1,1,-5.59560498595973,1.7503656423006233,1.833104193881506
0.754814690790294,-0.9194373865320393,0.6096656345929441,-0.26202477468448704,5,12,14,0,1,1,2,-3.628941790069789,1.2259901846367223,1.21570533813005
-0.6807344864531197,0.792563104327576,-0.19101787109618118,-0.08874876928959963,11,0,6,2,0,1,1,-12.056696373181651,-2.131711688007174,-1.9525198921425382
-0.6264549435377413,0.662491610179885,0.5335367126766715,-0.29871461708570624,4,14,4,2,3,2,2,-3.813616184897643,1.0634123179554946,1.0438740837727127
-0.5025492124187507,-0.9690035163476194,-0.666471462254616,0.21332305955173547,8,6,10,0,3,1,1,-6.808186660030984,0.48005133413242346,0.5766510992904623
-0.8429275144144026,-0.2871905283006706,0.4953036491299556,0.10138108938958923,2,1,14,2,0,1,2,-6.0399932376300525,-1.0318661578294184,-1.0442224794118142
-0.1963730827966097,-0.8473950916518409,0.4654003677416141,0.2337695119303631,9,3,2,3,0,2,2,-7.0971400250928935,0.0300420753762749,0.13849024620046646
0.17155654186209524,0.17353581568918242,-0.10854035819426167,0.6722372310900853,3,13,11,3,0,1,2,-3.874753124342248,0.6485107686399657,0.6026685818733479
-0.46795724654239645,0.18163174979101537,0.011545667738421805,-0.9640237368552247,3,13,14,0,2,2,2,-4.3080537902317495,0.5778729758462807,0.57276373950317
-0.9593178362356447,-0.589625714190386,-0.025834911352843992,0.7565049354646931,6,8,2,2,2,1,2,-6.67766671379762,0.6852654712206053,0.780971818931034
-0.07289716422935166,0.7756758451857602,-0.08975153793446111,0.11182403414864073,11,9,8,3,2,2,1,-7.380134978526667,2.523445183703374,2.716179833985155
0.3541875695672887,0.557031760123327,-0.7379707626990688,0.20191438999499445,4,7,1,1,2,2,1,-5.079451292204992,-0.0015057632264149135,0.02282167929148682
0.04348645158182918,-0.9731810922557538,-0.9611074831609068,0.9459232699040832,6,9,12,0,3,2,1,-5.294931516509549,1.9062523784511913,2.0018559894563452
0.274809224522367,0.11341851310570772,0.4765910209566153,-0.32878151151819734,5,14,12,3,1,2,1,-2.7647181407728616,1.9550694382467024,1.8969852566866843
-0.9632832320015521,0.30798844284049665,0.23717029814423074,-0.38030576649344017,10,10,11,0,3,2,2,-4.66628612574695,2.2941505308737535,2.4026354163391366
-0.09537192989732901,-0.9136594182741171,-0.3807985098289999,-0.35977971798819763,3,14,5,2,0,2,2,-4.587608698132377,0.31819979475956295,0.30963180777303734
-0.35691633520425725,0.9964680516574407,0.9923273863405264,-0.6175789645065164,8,9,8,1,1,2,1,-5.152799449268053,2.4892971796027354,2.61197640769954
-0.16817269140498103,0.440666738331986,0.8365700707599155,-0.1839190767943668,6,3,4,3,3,2,1,-8.215692404226225,-0.9160625237605691,-0.8199381499985534
-0.8683403132736924,0.38514560015516364,0.1437950449179075,0.814926352692851,9,11,5,3,2,2,2,-5.257354414743001,1.85812971985514,1.9544606335438175
-0.036010164534265865,-0.8590786446660834,-0.44371271910217835,-0.3509867016621053,12,1,6,1,1,2,2,-11.1971616035121,-1.3336536814654123,-1.16141648827958
0.054294588598361004,0.5279263926512359,-0.9898423740485456,0.8355172852703214,10,14,6,0,0,2,1,-6.200670473978968,1.0690828680830067,1.18071805448574
0.31240596074721316,-0.05667363442967943,0.14325538672233096,-0.9071942279697487,10,2,14,3,3,2,2,-7.354362098961287,-0.6361744297048834,-0.5606883541362442
-0.11392004672967837,0.23562638917857281,0.5399472364132019,-0.7920812481752209,6,5,1,3,2,2,1,-7.213372425248716,0.34496491982461863,0.44977621737374185
0.036647846079646884,-0.07638703687596271,-0.3711317883771892,0.1619371732631849,3,5,9,1,3,1,1,-4.989856191454234,-0.20052190271868073,-0.22219146549435997
-0.12298396660206001,0.22204682308384904,0.24838414579254087,-0.7359296462200089,13,9,7,0,0,1,2,-7.981325871528583,1.6750843407799594,1.8637929051175948
-0.307467916930503,0.6154785864014289,-0.28721900140019163,-0.7981046367279188,13,13,7,1,3,2,2,-7.546736074821637,2.1629954096983406,2.354325572390004
-0.35058933148347204,0.9628951908582586,-0.7305054697381852,-0.37038988215886337,5,9,8,2,2,1,2,-2.9052223018170804,1.9488253777220765,1.918153592981664
-0.24015141807597096,0.0038711615617212924,0.2101425068754874,0.11978106369157082,10,1,5,0,0,2,1,-11.12985339072571,-1.6055759017085478,-1.2275221201345698
0.773230977978711,-0.47392764492213946,-0.5508810614622073,-0.06898866694504058,7,1,2,3,2,2,1,-8.465014460459335,-1.4427877725661338,-1.3603641440537406
0.036799253266130316,-0.7747815413015586,0.8679748370252345,-0.632840745289708,8,14,6,2,2,2,2,-5.509405963060579,1.984379979896711,2.0818153162542896
0.8871062912988188,0.805067765277151,0.744322303939013,-0.8574833347035442,7,5,8,3,2,1,1,-7.019250880813756,0.2606718480058093,0.35368989108476234
0.42940463276451535,0.8754092307587353,0.8245091222023113,0.8921512361376627,12,11,12,1,1,2,2,-6.983557173447707,2.734196046100965,2.899593981887762
0.7169405051965259,0.09278093442347224,0.1389530293260215,-0.3136522855854329,12,15,0,0,2,2,2,-9.725874798279158,-0.12068124317436454,0.0549514948647809
0.0877558423222351,-0.32289194512589736,-0.053130132811902486,0.22634072148623408,8,13,9,0,2,2,2,-5.134355459093425,2.367776827460451,2.4548460485541135
0.5591057375905235,-0.9551015031373506,0.1997715761055494,0.3908213419394486,6,5,13,2,2,1,1,-6.27057214276725,1.0146251410914509,1.1059761695877626
-0.6741946910452119,0.624827315247801,0.7067914670738833,0.828680885332967,3,13,5,2,1,1,2,-4.509780341265014,0.3434816802362196,0.3271636944807452
-0.4919379644020281,0.9642703688723009,0.9660399961527169,0.8499538964700695,10,10,10,1,0,2,2,-4.3742013364002545,2.8735848592027926,2.9707295439850503
-0.9991969119493203,0.6117823383937084,-0.8415007877401424,-0.6170207701837611,3,3,13,3,2,2,1,-4.545835660980387,-0.060001831936108516,-0.08286271908485654
-0.7476938074243664,-0.7534321450951744,-0.7050947990501977,-0.9405274774107948,11,1,0,1,0,2,1,-10.319035182983754,-0.7735905665874003,-0.6069473587589458
0.5167695431798356,0.21202766387216254,0.14062501565300778,-0.8928468807851841,12,11,0,0,2,1,2,-9.532677107882627,-0.010475504759252777,0.16597174086543753
0.7132246724498521,0.8553490829990384,0.8996584109727315,0.10965159300661242,13,4,7,3,1,1,1,-9.065531303681745,0.30189913262280216,0.47487991380486094
-0.0144373082700886,-0.6785733016180286,0.9565309270589482,-0.6829595319451811,13,10,12,1,1,1,2,-7.2812136657404345,2.529925218413325,2.7262388715304247
0.2608352367627087,-0.4141495931937542,-0.25291940737140894,0.33993984819331335,13,3,1,2,2,1,2,-9.938535273067561,-0.012782393467585577,0.18012825121471565
0.5785813093542094,-0.9375728793225049,0.9337311005867872,0.05318988517957868,12,6,3,1,3,1,2,-9.167478379094344,0.3957604680492998,0.5755509667814771
-0.9214161096986151,0.3098142462957181,-0.11452814458708338,0.8978324363774302,7,11,0,1,0,2,1,-6.8618788019287935,0.20175515289213145,0.30189430642982806
-0.584312557160702,0.6268137871293593,0.4856625529313805,0.32318213191853085,12,11,13,2,3,2,1,-6.515228999806705,2.6205301139384445,2.7917006336605774
-0.623229981330254,-0.887506611369655,-0.838583091612028,0.9855419730254675,8,3,10,3,2,1,1,-7.322659457902273,-0.5934113825046448,-0.5219879261071532
-0.7146912970536758,0.018163657132942213,0.659391368834128,-0.3003932909768412,2,12,10,1,2,1,2,-4.192578053077961,0.9058849064813217,0.90882018970371
-0.058430005974585475,0.4132850434978679,0.8812799983722277,-0.34135744503499144,2,2,3,3,3,1,2,-6.4969501689217966,-1.70606160124133,-1.7223449612319417
-0.8480129873683364,0.35757644452048987,-0.6478347339365675,0.4334371715352838,8,9,14,3,3,1,2,-5.154188086893111,2.2681026547602623,2.373945590061502
0.08122198864945807,0.6992003499649162,-0.03973012072325366,-0.2535852617897463,10,12,10,0,3,2,1,-4.939154314618266,2.327916086566812,2.4299672831005052
0.34837389765922766,0.2665378346749778,-0.8010075476387237,0.2083478763451836,10,0,6,3,2,2,2,-9.44571966741314,-2.212110576683065,-2.132949687626408
-0.4980255873678585,0.36686897410783414,0.36775348232661265,0.003680485111276832,7,1,12,2,1,2,2,-8.298699579601035,-0.8732907320543734,-0.7880529586323448
-0.3491634386347844,-0.8105221704413117,0.9517417255670733,-0.4274819292336336,8,15,14,0,3,2,2,-5.6138545966602456,1.8409579387561819,1.904504345166015
0.07315638005724057,-0.4435656258623557,-0.8767840294150615,-0.6750031690511171,12,9,5,2,0,1,2,-7.566732516636224,1.7035158968184834,1.8829661649335634
0.2519678278359072,-0.6989108238755506,-0.06191990666807423,0.008849492126873804,12,3,10,3,2,2,2,-9.240365426162189,0.28939549017820515,0.4783966507330405
-0.6485695083263483,0.19423324003100673,-0.1516298885080476,-0.10662255651067021,13,0,4,2,0,2,2,-11.006257187062658,-1.6011838769388957,-1.4300159698774932
0.7279096440190211,-0.40227362242626463,-0.6140319841219428,-0.7676388514918218,9,14,4,3,1,2,1,-5.9822856884798075,1.2995851640332783,1.391944621985304
-0.7030336339894312,0.10860141169590509,0.054296763250529345,0.46845560237216666,11,14,9,3,2,2,1,-7.211927969493234,2.5644923430859508,2.750374539350281
-0.07979474688462407,-0.613105543976125,-0.5792558369403285,-0.9539058231867852,4,2,4,2,0,1,1,-5.7096173395540495,-0.9637378859592207,-0.9582922808942324
-0.9296507369368068,0.8236431872734855,0.5506638597718321,-0.09858788349922865,3,10,0,1,3,1,1,-5.401386537972482,-0.92802375374871,-0.9314967032171984
0.11484948934028405,-0.4879576538769739,0.30165590097865613,-0.7674526394142387,6,9,8,1,2,2,2,-4.995840154557647,2.279176182751501,2.3923221787831577
-0.005518304238713023,-0.8120181411667959,-0.4185553847586698,0.967463707994012,5,12,5,2,1,1,2,-3.6511796987378915,1.5613624181958021,1.556965946372182
-0.2654445974385815,0.8276290452498885,-0.26340906468858094,-0.253110817709129,7,0,11,2,2,2,1,-9.820983359492537,-2.3376832331516417,-2.276526762254597
-0.33171395523227565,0.6358083536648789,-0.9232722772885977,0.7415943446762263,10,15,13,0,0,2,2,-5.941280690756699,1.264888633105584,1.3273386038829789
-0.7196691332345393,0.08836629795360351,-0.9839837186524343,-0.809812704578541,5,1,0,3,2,1,1,-6.176293104129673,-0.7088999083148,-0.710980164193058
-0.19270661101304443,0.35732018765379414,-0.15820694248154799,0.9228351556931467,4,12,11,2,3,1,2,-3.029859067110168,1.7948945306808826,1.7817896733015304
0.38676380122971077,-0.6594816957491281,-0.4565849622918141,-0.5745460677394538,6,6,0,0,0,2,1,-7.599841487852888,-0.554791459433158,-0.4881922522179356
0.3375065088996274,0.08575626472161035,0.6657871897744589,-0.7498221803271929,6,5,1,1,1,1,2,-7.425939648419916,0.1552023720690124,0.2691344859584093
-0.4927687447228717,0.7674667776627737,0.12295588747335362,-0.6281327182512308,6,12,6,3,2,2,1,-5.361535103950858,2.0151109628921215,2.1155813917627997
-0.023380714348309795,-0.32456171087556585,0.09853698669688526,0.4967216668572394,10,2,11,2,1,1,2,-7.884511568050098,-0.6463219030316936,-0.56950002016053
0.12069734870064686,0.45723031358555377,-0.29030855313868353,0.2253686893492144,2,1,7,0,0,2,1,-6.158394114006865,-1.4529577491201706,-1.4695624516224175
-0.45551891498791064,-0.231678484093075,0.6718709800330158,-0.70273356884423,2,15,15,3,0,1,2,-4.47397714493749,-0.4246738487875863,-0.47811691421399916
-0.29804875214781723,-0.19069251670289966,-0.21263622801877435,-0.616253631190997,3,2,13,3,1,1,2,-5.061598461486768,-0.5393290726258513,-0.5658007040232305
0.9226692623896124,-0.08206056386930238,-0.5231456420930327,0.8836330001003116,5,2,6,2,1,2,2,-6.517618002996321,-0.9938639097582285,-0.9748663362674939
0.3239396789012683,-0.07029043837345861,0.261177394617087,-0.10080218798452534,2,10,12,3,1,2,2,-3.84034489015083,1.2582823411726296,1.2429436581531361
0.6430711557793722,-0.9428581645519791,0.26170207729022343,-0.30082960843121587,8,12,11,2,3,2,2,-4.33003269064304,3.0030483014053106,3.0870384441718097
-0.4504043784641989,0.46630604621317073,-0.8118803595428226,0.9027927449688311,9,13,0,1,3,2,2,-6.759420010728251,0.3390806861869298,0.42648407570746016
-0.6628019031319263,0.1615936597069514,0.42877512407458473,0.8332862053878323,5,0,15,2,0,2,1,-5.67721921162993,-1.0921210402467514,-1.1114486413870597
0.3519849795126804,0.41131866774789305,-0.021540199590774245,-0.23412523541676578,3,12,10,0,0,2,2,-4.358295214568403,0.9469593078700943,0.9405262930749614
0.8879918134212228,-0.9043223749859224,0.7003438904100951,0.9951651858919448,2,2,5,0,3,1,2,-6.808829107762364,-1.9413079502241493,-1.9694215031486508
0.9948458781071083,-0.4378522291097737,0.3360389050251198,-0.6466353716473896,6,14,0,2,1,1,1,-7.505959870584228,0.013258330196123769,0.11206003253090935
0.6952806590185103,0.5431394521116524,0.7617628475494733,0.6114937843562402,12,4,14,3,0,2,2,-7.896271518092315,2.061248504008503,2.252447121370378
-0.054241355578909856,-0.9218426279960896,0.2770874548038269,-0.8988062926468365,6,15,10,0,0,2,2,-5.520215081851542,1.4948566592432768,1.588438297784848
0.13172614711923902,-0.685528669811533,0.3812454841626831,0.026868994251640244,3,7,11,0,0,2,2,-3.9747671814136147,1.1064233015901348,1.101265425870685
-0.77465294673042,0.1537665499538916,-0.9180969357010405,0.054639359199719406,4,4,13,2,2,1,2,-4.656050606118513,0.3939590698055355,0.3842545273711493
-0.7909442242486115,-0.7425055942485739,0.1140136126262572,0.7879453368488585,10,1,6,3,0,1,2,-8.805976584977326,-1.3838832190996437,-1.298348758072888
0.37828671396067537,0.029142232535600998,-0.5996915775012663,-0.3608211474800034,3,15,7,1,0,1,2,-4.628653748991467,0.1739840048677071,0.18161552529198977
0.13856276590104888,0.6238182299198094,0.6158760600285669,-0.6202946794580617,6,12,14,0,0,1,2,-5.783005450257003,1.1615730781702311,1.2369834375976285


==> images/aggregation/artificial/aggregation_evaluation_results5_6_10.csv <==
c1,c2,c3,c4,t1,t2,t3,t4,t5,t6,t7,y_min,y_avg,y_aggregation
-0.250919762305275,0.9014286128198323,0.4639878836228102,0.1973169683940732,8,9,2,2,2,1,2,-6.705239400538672,0.8611851131232854,0.9658269221011584
-0.3325827777219563,-0.7142663641561184,0.30177694589770576,-0.8871768419457995,9,11,13,1,1,2,2,-4.358016041481603,2.744324349727615,2.830513306143498
-0.6331909802931324,-0.39151551408092455,0.04951286326447568,-0.13610996271576847,2,10,10,2,1,2,2,-3.598307848990529,1.533508168520379,1.528345176452273
0.9475110376829183,-0.5344573191393915,-0.8187871309343584,0.2367720186661746,13,6,3,3,0,1,1,-9.182650569086709,0.6806796799409738,0.8705264680348835
0.21508970380287673,-0.6589517526254169,-0.869896814029441,0.8977710745066665,13,13,1,1,0,2,1,-11.495658420367526,-0.0008360906497860772,0.5900385859662607
-0.538212348755702,-0.5179490679479766,0.36652703765091643,0.21999331556524182,9,14,2,1,0,2,2,-6.715476339206824,0.6666733104265092,0.7586348269277388
0.32504456870796394,-0.3765778478211781,0.040136042355621626,0.0934205586865593,7,12,14,1,1,2,2,-5.065514866308643,2.1808085219017217,2.24787466118209
-0.20969952799637115,0.8533177315875884,0.45454399171284177,-0.34691846238832924,8,11,8,1,3,1,2,-5.231677691077713,2.132931617458401,2.2210204732055807
0.49464022027476173,0.07938426477815952,0.17350233132769644,0.930510614528276,13,11,12,0,0,1,1,-7.4698205568339935,1.7824592689486234,2.0419689969401262
-0.8508987126404584,0.9737738732010346,0.5444895385933148,-0.6025686369316552,9,14,10,2,0,2,1,-4.509624428718798,2.5975098955598335,2.6529359307353557
0.5803510810624113,0.21191994956202276,0.8526017570266979,0.3021540510038889,13,6,8,3,3,2,1,-7.731016346554054,1.4019332638385984,1.5598011298208931
-0.8728832994279527,-0.3780353565686756,-0.3496333559465059,0.45921235667612814,9,5,10,2,0,1,1,-5.33662954535153,1.795099752569476,1.8442861989693813
0.9434241907782075,0.6978276485321677,0.4434590423297464,-0.5280301605020885,8,10,8,2,2,2,2,-4.408916896262935,2.7462250636399044,2.815517537020984
-0.12132699626845977,-0.5965615953292076,0.7915271913470387,-0.0492595536357765,5,13,4,2,2,1,1,-3.9082013052979057,1.0445080862825513,1.0399626071601962
0.5111022770860973,-0.5424036690167551,-0.846040180342414,-0.42049709417246395,7,11,1,1,0,2,1,-6.855340776761202,0.38261436923377634,0.5013582230562919
-0.7890114803394588,-0.08693085903417952,-0.5631191255663328,-0.16698010425926757,12,15,9,2,3,1,1,-7.5196525992579355,2.3249551937018347,2.487766381918477
0.8136568830915081,-0.45573550123072937,0.29538024108272465,-0.9989592460093684,10,2,6,1,3,1,1,-9.139557317475472,-1.8404160014955977,-1.7467677107386617
-0.030340057282033595,0.3848720657805407,-0.46117533240295705,-0.5117489555044517,12,5,15,3,3,1,2,-8.180180048229667,1.1706329426984137,1.3106210792594934
-0.27274079524141204,0.9435641654419213,0.9248945898842225,-0.4964354083492717,3,2,0,0,0,2,1,-5.993740571995441,-1.3234442637662653,-1.3293848505987664
-0.46643797144943,0.9532299116653058,-0.17792597336353744,-0.9338985341989032,2,0,2,1,1,1,2,-7.0504691478450185,-1.995100727760034,-2.007567703426189
-0.10443367085381672,0.1057861781426559,0.18539344775878708,-0.8382933473345695,9,10,0,2,1,2,1,-6.786355865512852,0.48167892669313683,0.5680311110463324
0.26461166118715895,0.2670594215217894,0.07154936814951696,-0.8194204598911834,2,8,11,2,1,2,1,-4.049138453423652,1.3886234986190276,1.3799419867681966
0.7167176096274397,-0.3480821895962305,-0.5595179048689034,0.42229906487603563,4,3,15,2,3,1,1,-5.422009434619381,-0.4576926956882266,-0.4520241042204099
-0.20485595782495536,0.03550270105496023,0.675420211814656,0.35138023407856145,10,8,1,2,2,2,2,-6.427808501821602,0.8268389238250662,0.9161025362114026
-0.4841167445696888,0.3199680920683581,0.6344444004024317,0.11040162319892466,13,0,1,0,3,2,2,-11.389657894592618,-1.881009303307661,-1.6859975012699286
0.11658690721419518,0.7652726863786794,-0.6225857833172412,-0.44225729481563625,4,15,15,2,3,2,2,-3.6356632806030778,1.2025140772371359,1.1612357859895739
0.5597510917152477,0.2840632923085755,-0.8317200700099023,-0.6767425718107725,7,7,3,1,2,2,2,-6.477050077440036,0.8344048861750378,0.926186257814446
0.8802668849155568,0.9473276735106346,-0.4321580505250686,-0.3892722793112131,3,5,2,3,0,1,2,-5.537189652846599,-0.605673798384677,-0.6251765548181534
0.4243584426950717,-0.5255018250063999,-0.34920060368146455,0.4929828102360483,9,6,2,0,3,1,2,-7.295536001689515,0.10203569886349978,0.2165654989976064
-0.812650464343815,-0.26456839388113296,-0.4695952646365491,-0.5120207132418328,7,5,12,2,1,2,1,-5.4575876871444535,2.057634197850556,2.1389124501762367
-0.1312112689791427,-0.2998431846106486,0.2902067240611297,0.3378481193261993,2,4,11,0,3,1,2,-5.552497940596214,-0.8101080190667236,-0.8223669880814566
-0.9513680671370923,0.29094459181433563,-0.6457786411859021,0.8809171687058286,6,5,2,3,0,1,2,-6.888265627712457,0.24058899362018463,0.34493302702872575
-0.3384993906589726,0.10552993367097985,0.14458493834167663,0.9606631674320913,5,14,12,0,3,1,1,-3.291740590219877,2.108844595062814,2.091673755088565
-0.36615598968744467,-0.661014506627815,0.11360252491670031,0.8723095483215619,11,2,7,1,3,2,2,-10.911533503919568,-1.4035224291599495,-1.2124568501451611
0.3422870336481012,-0.2827064374076722,-0.4916727018605225,-0.4094188231621225,11,0,7,0,0,1,2,-11.995981468504894,-2.2260558610621484,-2.026442612762538
-0.28101769756048967,-0.4128163114710133,0.6187223109570272,0.6202267893583615,10,7,12,3,1,1,1,-4.953114404227876,2.4063610996919738,2.487325165349446
0.25578882989727214,-0.6114520929759155,-0.8581181660001447,-0.20643234557222323,13,2,6,2,3,2,2,-10.938364911021388,-1.2877119382270414,-1.094320714110291
-0.12305175396382606,0.3440522705903988,-0.34369466505053614,-0.6899167665445116,7,9,9,1,0,2,2,-4.529143286115735,2.872730873392162,2.9528152415451894
0.6452011213193165,-0.2796187171774742,-0.7458789746962304,0.04448652010960874,6,11,11,3,0,1,2,-4.837129692378973,2.8843411837384374,2.9376335102439386
0.6840461500239627,-0.611239932010254,-0.17729218988664286,0.39902442153438766,9,3,15,0,1,2,2,-6.75493886251367,0.836783652041696,0.926264445609945
-0.35408705411750807,0.5903723895374073,-0.45833549747585156,-0.12205715858872779,8,9,4,1,0,2,1,-6.027886147044319,1.3007145766459636,1.38074231485674
-0.14337105011978446,0.37699980153073276,-0.8836128089831128,0.8304274552529609,3,15,13,1,3,1,2,-4.508505779686229,0.5140359283126915,0.5053379313055213
0.8692279946794195,0.2765411876867008,0.033392514853133326,0.3142226570003337,6,5,12,2,2,2,2,-5.7778701868079,1.6462057660059761,1.7180597850834765
-0.2880546426974768,0.5156922209287382,-0.9712130227404883,-0.7678547189861675,6,14,0,1,1,2,2,-6.940340697380283,0.16665954069725072,0.24313268576581465
-0.6493394602213229,-0.9656777963364995,0.5267288460078219,0.6138259541015589,5,0,13,1,0,1,2,-6.4329115224318665,-1.735006047337527,-1.7508782172606492
0.23170019610443293,0.2701873017352876,-0.909391980455911,-0.25077477074705756,11,2,9,3,0,2,1,-9.467676011567388,0.3121920489032438,0.4968191799071377
0.36792753879628215,0.23170232877982766,0.8877832091215143,0.8885031942503347,13,15,15,2,3,2,2,-7.600794645764306,2.211818558270154,2.3490252894226864
-0.22366014758695618,0.28657643688470635,-0.08349421901696674,0.09123357863186987,6,11,2,0,0,2,2,-7.045079047714826,0.1836783548921193,0.2846066423184542
-0.5866312802465092,-0.4520777453577325,-0.5708217605832517,-0.2454818335440483,4,1,2,2,0,2,2,-6.19188581460004,-1.3426576017029968,-1.3291425807501034
-0.22920675806886992,0.3632273379455795,-0.31875086107151995,-0.4786109435281938,8,3,9,0,1,1,1,-13.30339015439895,-1.0922110921223915,-0.6142033660085846
0.7549440270541059,0.47014208760777154,0.6069618607696972,-0.43593085485738703,11,4,8,3,3,1,1,-9.650262236415326,-0.50427372595853,-0.3200132213515858
0.4632955105992804,-0.7446205411550688,-0.4999671015677907,0.1610880246878197,8,13,15,0,3,1,1,-5.6251042989566775,1.6119818615498345,1.7054370080510552
0.5017421355829947,0.5090857481693647,-0.7937522623281348,0.8051058133591333,5,15,8,1,0,1,1,-4.5496333893965994,1.4677877029990485,1.4474701264537442
-0.22159664253167377,-0.9783246970394033,0.8107639528385273,-0.8174266464277329,8,11,13,2,3,2,1,-4.519995134003646,2.7123447068348248,2.788438737621286
-0.013948684456390081,-0.8334311776094807,-0.8165917054830378,0.20488185180223795,5,10,4,3,0,1,2,-3.408115929240531,1.273893518718703,1.25248855644021
0.5792362855891078,-0.8175877939026193,-0.01115939059483706,-0.8848824799667114,11,4,2,2,0,1,1,-9.242379565249635,0.11835517666600488,0.28750003030822174
-0.7658659671447883,-0.7140166358943283,0.5230212634349445,0.23643612663252211,7,6,13,0,3,2,1,-5.826686607797249,1.349088321036212,1.4233709735052973
0.6437201185807124,0.4124844543129924,-0.8373024387162005,-0.8303245718296162,4,7,15,0,0,2,2,-3.1405246873595103,1.8838690442055503,1.8315046749006831
-0.5266296126358425,0.8153874126970926,0.1837774776425687,-0.2995635065993729,13,14,2,0,3,2,1,-9.579357002810994,0.07592331983484175,0.2701942117234108
-0.15155598150604743,0.812708770189472,-0.7776050353876973,-0.0147497914182817,3,11,13,1,3,2,2,-3.441710974489246,1.248347384646188,1.2126167921542867
-0.7649475064457902,0.29842060423212713,0.4920897585308466,0.16673753019431925,10,14,11,0,0,2,1,-5.7270700759792765,1.7966620710744052,1.8687164108541316
-0.5528083229610947,0.9264450788812226,-0.9756910506203673,0.9397576534152781,6,15,5,0,2,2,1,-6.658583112288453,0.5812529499232483,0.6681259060901298
-0.49401966402151776,0.3908222462132951,-0.8491309058204615,-0.6675691361814942,2,13,14,2,0,1,2,-4.410681553052659,-0.10329212726698699,-0.14278823818323388
0.16862862384620048,0.802316020981978,-0.9091072393170843,-0.43807362081553936,9,5,11,3,3,1,2,-6.379360225096619,0.6987044603964208,0.7807495487446274
-0.6606401922088689,0.2936967233374477,-0.22346323202025564,-0.5412105085901007,13,11,4,0,3,2,1,-8.701897674133782,0.5212399726447335,0.6943458605743841
0.3963234280394903,0.07219273268824078,-0.3809447674273445,0.6275900394138973,13,15,12,0,1,1,1,-7.574123914562592,1.5767899800385947,1.7140745192529225
0.8810636542707668,-0.1667218845230416,0.16232524236165258,0.8383531036711191,11,7,13,1,2,1,1,-7.515770048082637,1.9730752496602628,2.1322108382232643
-0.947266051005496,-0.2470732662439008,0.6211066615636658,0.9745522586298889,2,10,4,1,2,1,2,-5.020478647946928,-0.39599609875017294,-0.39314686451761033
0.6583284414130288,0.1381629383314953,-0.8729763408199973,-0.9263562647280172,2,4,15,2,1,2,1,-4.634360572585254,0.6735566131194763,0.6817338037379596
0.06869255005892616,0.49982149893994365,0.8263315045152857,0.1702990646509439,6,4,9,1,2,1,1,-7.822830289224048,-0.43645764169211065,-0.3442565466136705
-0.09891172937981296,-0.74168116969701,0.9081020545174447,0.2123492689017601,2,0,7,3,1,2,1,-6.653320645523462,-2.016714174566515,-2.020926671838264
-0.772884815600742,0.3431463911855992,0.040615401807586604,0.5446367834712786,12,1,11,0,1,2,1,-10.936282482907274,-1.3696297212170607,-0.8488642163683178
-0.8231835532687068,0.5836356789392658,0.17991179427527215,-0.039908065963049744,8,14,4,0,1,2,1,-6.8667375402159445,0.47435189645054476,0.584472139403038
-0.5740716769821785,-0.7272570488264605,-0.9709106686642361,-0.29882488238680605,3,1,13,2,2,1,1,-6.238317449929844,-1.546906587647493,-1.5114464752775705
0.4527940653004565,0.09489261379822311,-0.09817910516779116,0.820942556806546,8,9,2,0,0,1,2,-7.153712483055078,0.05458526736333343,0.15997993518206027
-0.08130638410765512,0.6841828300374193,0.537835482630795,-0.8675280442962683,6,1,5,0,1,1,2,-9.059927930574203,-2.111859296222803,-2.0206333491763537
0.26680170863345154,-0.5197087624436139,-0.8482733437826722,-0.7422405561787015,8,15,14,2,1,2,2,-5.409202677003097,1.5879716714816918,1.6258038219871782
-0.6398654553014029,0.39300293245415796,-0.17667757128494377,0.7486352097088342,12,12,15,1,0,2,1,-7.525137248353981,1.921159962364149,2.067917659497115
-0.9182627674670423,-0.6621298738556709,-0.44281932193608275,-0.6459790314465064,6,5,0,0,0,2,2,-6.974456105312439,-0.2759951260134707,-0.20948566847639266
0.7884345257918515,-0.7425032034007122,-0.3398009733796892,-0.356834470639942,11,8,14,0,1,1,2,-8.170769008734815,1.8562068167097248,2.0035062741993106
0.7471572482135544,0.8417448010636264,-0.8778440802902725,-0.44624470370559255,2,7,0,2,0,2,1,-5.378038595063553,-0.8588184458281679,-0.8681614830338136
0.07318129197466505,0.8480835182148663,-0.5277669337651913,0.5199108178751712,9,1,12,1,1,1,2,-8.35336659589388,-1.4409208995145637,-1.3585743223490407
-0.7337661428250435,0.3743310108066622,0.6888813452672575,0.4992324640171748,13,12,1,1,1,1,1,-9.209446554174452,0.2910823905979288,0.4744327781918109
-0.5150589927305407,-0.4615135381012381,-0.2454316737907547,-0.9598576044445473,10,0,6,1,1,2,2,-9.299475113826528,-1.963272566088224,-1.8740009633713468
-0.5335671769003976,-0.3141462714434795,-0.052060117138887696,-0.2897913934413905,10,12,1,2,3,1,2,-6.484824559077237,0.5397992363386881,0.6233481292725485
0.17368223604175825,0.49087894836866,-0.13668090754064122,-0.7448393944088725,10,4,5,3,1,2,2,-6.648710007770702,0.49359722703490566,0.5879119963300153
-0.511293689070691,-0.0035046043021196294,-0.33930303743817203,0.8673836475197492,6,5,4,1,1,1,2,-7.370481548526757,-0.06859069872347462,0.04326328038695888
-0.6786372534808887,-0.6268659518973885,-0.4298096626123058,-0.6532528094104904,8,8,6,2,2,1,2,-5.925327976894603,1.4496445398114033,1.5262493649573086
0.39392292473284307,0.9945110695367887,0.7932205259480416,0.15199683561131994,12,3,14,1,1,1,2,-9.355100435396844,0.4967739890387064,0.6823913262165378
-0.6582248252198684,0.337286439848862,0.8587519782551716,0.11352578602785957,9,9,2,0,3,1,2,-7.152321988366675,0.3007591904354923,0.40326469963876604
0.9359881330084685,0.42190495767349656,-0.6009861453233605,0.47249436739697637,13,14,0,1,1,2,2,-9.410035279507907,0.24580381391225561,0.432056712678966
0.16247644284522456,-0.6912745694515954,-0.03771979629036504,0.06517886510317172,2,5,1,3,1,1,1,-5.407033284692358,-0.978126883524489,-0.9917240851259865
0.09784395977795457,-0.5965390753395283,0.36914309575966664,-0.8242637775146864,6,8,0,0,2,1,2,-7.080845446677975,0.03265611568313206,0.10181941253778411
0.21220376211167724,0.5885788999329249,-0.7866014997731279,0.7014549200329094,13,11,1,1,0,2,1,-9.313714929925704,0.19928175375444906,0.640273554246714
0.8766809136420757,-0.6375338676686797,-0.867007465266445,0.4822412985801181,7,11,15,0,3,1,1,-5.7683048559064405,1.7844513551091694,1.859538770596577
0.501003849530627,0.5990742618390312,0.6502653533855944,-0.6271900264237118,4,10,13,1,1,2,1,-3.182248339189089,2.3304329661556564,2.327728623040306
0.7544010816262166,-0.21510978515472923,0.6331988789431542,-0.12173018285956316,4,12,5,0,2,1,1,-4.806027822704832,0.23439865731081155,0.23416788652348114
0.1549725418122514,-0.28927509636320825,-0.21703577959699616,0.06371495937634797,6,7,7,2,2,1,2,-6.298595594494189,1.069631938894882,1.1551445976611532
0.8796642472269502,0.2554161061428357,-0.33018877068582775,-0.7214558546732255,2,3,13,2,2,2,1,-4.922820805228821,-0.3925323813297557,-0.39884821311298385
-0.6966502405344976,-0.37655586440890354,-0.5030217203710685,0.48789258514535394,5,5,1,1,0,1,2,-4.313858338057137,-0.004608114019699686,-0.019555214676907615
-0.3158365025681851,0.6425146093440257,-0.7787365260895855,0.6929045834690364,9,3,7,2,0,2,1,-6.73985308810025,0.46077864091716714,0.5535591833952886
-0.027285036008784402,-0.18208964582901355,0.5437639611964902,-0.975593855363911,4,2,3,3,1,1,1,-6.148294902030159,-1.1312769497060642,-1.1207693330084447
-0.3086080129921611,-0.6368045663971487,0.8169011226672567,0.16678358953224093,9,6,14,1,1,1,2,-5.117920565142209,2.0571249009982275,2.146468447605982
0.8237048176859294,-0.7217676117138763,-0.798410793968227,-0.48796893629267557,9,11,10,3,3,2,2,-4.386580392356951,2.8506838250308424,2.915557341834835
0.3933016477537845,0.8449987623545914,0.41447726862679724,-0.6949219141714773,13,14,9,0,1,1,1,-7.65358882070157,1.7561304176443404,1.9204959863408675
-0.791506067896381,0.6808792639608459,0.8213723965114261,-0.7543784363085324,6,4,9,1,3,2,1,-7.416838961289343,-0.2516665428097337,-0.15222265416563746
0.8416837652347446,0.7397927241242566,0.03767611425214423,0.1825508714898585,6,14,8,0,0,2,2,-5.712241042910295,1.767272367611025,1.8314159622243948
0.5755797774289848,0.20744306346027797,-0.7714653998886245,-0.17099083159274464,11,10,5,1,2,2,1,-8.234801898698755,1.4982585436328024,1.669478839560037
0.47500249621949675,-0.09556411822038569,-0.5507903541200361,-0.0951209677346132,4,5,7,0,2,2,2,-4.423698799092472,-0.015545502430139576,-0.028438815446205676
-0.93224167950681,-0.3770536577344852,0.5609914150921753,-0.44482565474116376,11,11,1,0,0,1,1,-9.828808326368078,-0.33107304566565304,-0.1494107801441295
0.9221406349389103,-0.7026745444937741,-0.17075175254595254,-0.8293006638427123,9,0,6,0,3,1,2,-10.292773805485561,-3.0819228906492726,-3.0127472346940114
0.4999209407983556,-0.5801888138088285,0.7961085788814275,-0.5897207190359857,2,12,12,1,3,2,1,-4.369518783464385,1.172310857329147,1.1741922239434044
-0.8685827211432953,0.5510552333900212,-0.09342233050394477,0.04878053865516008,13,0,1,1,1,1,1,-11.20457879696555,-1.5648409641830014,-1.3774053922762524
-0.794037041337369,-0.33127437737903564,-0.8489932723922216,0.5064924414949017,11,9,2,1,1,2,1,-8.822666209328435,0.7517491342860548,0.9170433274725805
-0.9492272886793103,-0.6876948052676193,0.43194445769479506,0.3178478838203027,2,8,6,2,3,1,1,-5.513865191860729,-0.28377848257543764,-0.27291685538424365
0.011015758212067572,0.19009795940084118,-0.3214575082076181,0.13888703552700066,4,0,11,2,3,2,1,-7.223401913832875,-2.7671647295446293,-2.7957399792724753
-0.5136556180010918,0.4445338637113183,0.7113929362125715,0.6604397291339832,5,3,4,1,0,2,1,-8.124494760115336,-0.7846090543257012,-0.6100972318270081
-0.35201987778640076,-0.8261499700993014,0.26648154982192107,0.4718092263920046,6,2,15,0,2,2,1,-7.737825635095251,-0.6945661173899021,-0.6107405043307473
-0.1571508988150041,0.7853434221539497,0.6348871234768818,-0.31636529660424806,11,14,1,2,2,1,2,-9.247386559480995,0.3797938559790576,0.5633296767867866
0.6613090131304995,-0.3096157102374488,0.5476690464026805,-0.27448421066810913,6,11,2,3,1,2,2,-6.098415765929304,0.9690246158159455,1.0322415371990705
-0.7197736484670949,0.7369359517958256,-0.025137603500972716,0.7891044537881828,2,1,2,0,1,1,2,-7.255639380057565,-1.8516891347069375,-1.8208901546781442
0.39769170632180884,-0.1948999128060389,-0.563953785011827,0.2901083355386589,5,9,9,0,0,2,1,-2.2971851159038805,2.1685163419067908,2.1091345395553427
0.3663677128909628,0.6451677518233478,0.05932335731016214,0.6301088568049142,10,5,1,0,0,1,2,-7.293350106450433,-0.10876985370443497,-0.02177351620069816
0.6594836074144033,-0.5871574564787936,-0.978008342683039,-0.7262287398623855,10,14,5,2,3,2,2,-5.6902239640308965,1.6575344079791288,1.7332576844832634
0.2661961267148951,-0.011452299723457182,0.1465887563588013,0.6762139263565916,6,11,13,1,1,2,2,-4.235990308085032,2.7435921503081238,2.818135535538413
-0.6674332624878412,0.4760672328527409,-0.8344026641497471,0.2063042189327764,11,12,4,2,3,1,2,-8.533490967715979,1.2421806024726503,1.425239731486592
0.831027354583828,0.44306572224381124,0.22080933401591518,0.8986135941155313,8,14,7,1,1,1,2,-5.859360793732083,1.785023544013605,1.8685053767949622
-0.5701192428184865,-0.9376337298774307,-0.47547191140034983,0.19015586140050966,12,0,13,2,0,1,2,-10.828531791834966,-1.5905156329391843,-1.4462284806709647
0.24666510180998147,-0.05152538259926076,-0.31123253591153355,-0.29691967773156236,2,8,12,2,3,2,1,-3.8950756217214226,1.189362625577825,1.1720053367454435
-0.5071959335217864,0.6382046353483994,0.5988317579379585,0.3893929417088535,7,1,11,2,0,2,1,-7.918628002804538,-0.474760148143776,-0.3859847932570946
0.8346271509244856,-0.7263627381620772,0.9004747076416049,-0.10798845408408853,13,13,15,3,2,2,1,-7.454778125896939,2.1184599310518424,2.2558755247086495
0.6131222957228994,0.3175667334214347,0.38455312903570493,0.6983913031306386,10,1,8,3,2,1,2,-9.32932836640448,-2.0533319455143912,-1.9409185421427666
-0.89680838668258,0.3398349291000784,-0.9116691245797997,0.1765275139398621,2,6,9,0,1,2,1,-4.329940001347019,0.36291507794135497,0.3467707410991407
-0.9321080428284023,0.39484053449367984,-0.40530198525489847,0.8487923907530608,3,10,6,0,1,1,2,-4.541084295857841,0.328895135573242,0.3184763987712677
-0.8902347707070501,-0.0897126299276878,0.04486915214233789,0.28909330125164434,9,2,11,3,0,2,1,-6.634948368662753,0.6509507487417726,0.7335850007548945
0.3925775517562795,-0.3202500724638677,0.4495335430575229,-0.8692873184021153,9,0,3,0,1,1,1,-9.441289702563559,-2.260792185853399,-2.1782527756670094
0.2517827528740182,0.7719554964723743,0.23172637636460913,-0.5340810504927325,8,2,9,1,1,1,1,-8.202211882804294,-1.120565234300124,-1.0206229505519804
-0.6290541808465551,-0.23207222016054851,0.8651798188505058,-0.859940588505058,5,12,13,0,0,2,1,-3.263511813454965,1.4379743073413969,1.415135806544316
-0.04043734628699047,0.16151441445465542,-0.45662605786199184,-0.20342523204872887,10,14,6,3,0,1,2,-5.579087135997409,1.6300876485187707,1.6979812992713461
-0.9933072759140416,-0.06537846692469484,-0.40599424709023557,0.7056436433838027,3,13,4,0,3,1,1,-5.213814829057951,-0.4145301359356004,-0.41572529534140096
0.9754447794720631,-0.1444537325282753,-0.23134670568063664,0.3592945653861397,13,10,9,0,0,1,1,-7.855088159668271,1.820935859014886,2.0438820589391016
0.17710845794649077,0.9646610301601632,0.7683979562630059,0.20159689288439608,3,8,6,3,3,1,2,-4.745756618560965,0.17821938812786725,0.1740266542713706
0.8854635482702513,0.2992932979847369,0.21547358975771824,0.02537702203301717,11,10,1,0,1,1,1,-9.798755374499144,-0.22131895928176124,-0.03405456578593506
0.9145405259666513,0.6524113915879317,0.6015393742597501,0.2595558459923062,8,0,8,2,3,2,1,-10.193320057904256,-2.8246842026933554,-2.774712730098251
-0.6522095015610254,-0.2075159621946825,0.5164769514081826,0.39204123610758446,9,2,15,2,1,1,2,-7.635670065249589,-0.2507650060246901,-0.14135536785072517
0.49574320818445705,-0.9302696795323502,0.7898428824556798,0.7202536328358475,12,8,7,2,2,2,1,-7.419260772134803,2.0528880365428797,2.225491824361181
0.7774961597379544,0.9113029964595067,0.7242552345309012,0.6190321494497562,9,8,4,2,2,2,2,-5.745573809267113,1.4047692856836964,1.4776525518758663
-0.49470181207822983,-0.9898357203639481,0.39142858569950034,-0.9024328366536538,3,5,4,3,3,1,2,-5.560117278579287,-0.7027264038134332,-0.7065585789483794
-0.8477382810193996,0.7024138280975374,-0.00970694597205135,-0.038826845346704,4,9,2,3,3,2,2,-4.272653226721152,0.5318148856222913,0.5284504030851336
0.13146392799158213,-0.46594345966115736,0.757259972710316,0.5948520432138562,9,11,0,2,2,2,1,-6.553287672612178,0.4354925128656034,0.5138009650765052
-0.33198224250952424,-0.522619937397965,0.8601807010194773,-0.788331812342832,12,5,11,2,0,1,1,-7.484889287303898,2.077185583178976,2.2389592971525984
0.743687055490464,-0.9415054339308817,0.6516335011295253,-0.7422602650531096,12,4,13,2,2,2,2,-8.145068682702034,1.40241082076422,1.547277186442565
0.11236347007951397,0.5132716075698693,-0.48262333860418405,-0.6137342708254139,12,0,8,0,3,1,2,-13.043735019564245,-3.295254829986075,-3.1094520272953443
0.2680114061992227,0.07997075943171095,0.5596907903022872,-0.7860387223460832,8,9,8,3,1,1,2,-4.868505581467363,2.5687008335878487,2.659322952213592
0.26524378626789624,0.8640562110200349,-0.7949805440186415,0.8744569744729023,5,1,3,2,3,1,2,-7.0419477541942905,-1.9602477823728504,-1.971169841754073
-0.8652987970624566,0.16434092035254655,-0.30823388609408653,0.24183103553495422,12,1,1,1,3,1,1,-10.732212767010356,-1.1716657558240775,-1.010072270496062
-0.10808338597935707,0.2951472868038152,0.18879171845709064,-0.2327754791887564,12,0,5,2,2,2,1,-12.185584787449788,-2.3385326769196766,-2.130638800926736
-0.49498250062323557,-0.9979410403087332,-0.682123433446487,-0.0629211664628313,5,0,2,0,0,1,1,-6.670201799318885,-2.010237688325698,-2.020014245369829
0.5896190974998587,0.3873644515629773,-0.5584607744224792,-0.8352379087683146,5,5,10,2,2,1,2,-4.294860402950971,0.5412083279365433,0.5458384472787751
-0.6978842164381995,-0.13533039791479617,0.8872318403351978,-0.1605453661477554,12,3,5,2,0,1,1,-9.719770129801924,-0.5151501143049103,-0.18105790276718364
-0.3760960190097391,-0.3585145191237451,0.44884534522823394,0.4916740240619286,4,15,0,0,3,2,2,-5.260866260701003,-0.23328080259123643,-0.2302413925248809
0.7287164996792741,-0.05358018661688568,0.9363868558294435,-0.6289489685937577,2,12,4,3,2,1,2,-5.234391789869354,-0.15391234818864144,-0.169710349821601
0.0607087874565122,-0.9642762150433613,0.5935956557280551,-0.41166405331304423,9,11,9,2,3,2,1,-4.5483899817041396,2.764353757235058,2.8434859405616657
-0.036955296974899854,-0.765383622075211,-0.7496284155948991,0.37113057445794273,5,8,5,3,0,2,1,-3.3162263645680756,1.49222792930465,1.470681521886168
0.3030389336045294,-0.3481490720958502,0.1805278777712449,-0.1335065020566888,2,7,4,1,1,2,2,-5.279724681760961,-0.36546331530727916,-0.36334259469260416
-0.040122330565752984,0.20004109623860744,-0.41667484258139353,0.3899637722530851,2,11,5,0,3,1,2,-5.3060038875021815,-0.32914053291912154,-0.32351335545061427
0.49832327820256617,-0.7081558519297091,-0.7944151910146686,0.1418090036883286,7,5,11,3,0,2,2,-5.496921528442436,2.420791755953938,2.5170649804378122
-0.9804583051616327,-0.3470773835120162,0.03542328676942286,-0.8242670017103333,2,12,3,1,1,1,2,-5.1204669786943695,-0.3722579539868775,-0.381268526523406
0.9549327726295715,-0.5982818202754117,0.38638788164536186,0.6428814560197329,11,6,11,0,3,1,1,-8.526006384202391,0.8335244006541274,0.988753115861159
0.4129514529738023,-0.9368277103487159,0.8724244924873796,-0.8960574326970552,10,1,11,3,3,2,2,-9.173332393730862,-1.7421569054517732,-1.6139412474046269
0.6034561661395836,-0.3210996149143879,0.6296502274930245,-0.8397703072306497,5,15,3,1,1,2,2,-4.6112897989508586,0.649040279326594,0.6459106216932085
-0.038192337102030294,-0.9184917878150545,-0.6720010380210055,-0.12278556702092325,3,5,11,2,3,1,1,-4.937447221755831,0.012732633256536448,0.010629312349882916
0.7435671331844034,-0.5615720252839114,0.9517305116382626,-0.3262084164577863,9,12,6,0,2,2,1,-6.038444566348416,1.4044438936321813,1.487124727832159
-0.6766549117063947,-0.9582777214169238,0.3065260384746602,-0.33537074928978217,9,8,10,2,3,2,1,-4.658411367926099,2.5420771580406996,2.6214357492637785
0.36045648486258264,-0.8556031820416483,-0.9386949955883879,-0.48463422297757264,13,0,13,0,2,2,1,-12.022885659569223,-2.2001599888824535,-2.0085135927117816
0.6924905840380986,0.2575296364118902,0.47070059733150527,0.5354477761335605,13,7,1,0,2,2,1,-9.861000500189025,-0.13457048068491126,0.05672581460062427
-0.12276916162081908,0.450515320830273,-0.0266621171505943,0.7468464761633211,3,3,5,2,1,1,1,-12.17625247627764,-1.2658968193289901,-0.9221505218972103
-0.43229094278270996,-0.28169794066753706,-0.23230569626440745,-0.06837438595950296,6,14,0,2,1,2,2,-7.108560911227624,0.2591899037705809,0.34877440218452294
0.818065041331282,-0.6406337822595161,-0.5249133501522447,0.9427901880832792,8,4,4,1,0,1,2,-7.0863394850410275,-0.05151880314731825,0.0375172429795005
-0.8052132148928957,-0.18995840183935697,0.1858367996635637,0.15882979868700153,5,1,6,1,0,1,1,-11.595763456245546,-2.0783584708831437,-1.7854650817903406
0.938824644670575,-0.4837331345977449,0.3134733290825844,-0.34961987155061025,9,11,7,3,0,1,1,-5.8125304613112165,2.306016325274452,2.424064828079808
-0.5306519234768978,0.7674193393215052,-0.11595125243428495,-0.33822127402165614,11,11,13,0,0,1,2,-7.488034795793822,2.097842410446061,2.252948612772653
0.17576874222077388,0.8971667097028675,-0.4949444358491615,-0.2814985041675089,13,8,10,0,2,1,2,-7.575602484288362,1.855607445755697,2.0119470408321622
-0.05073824850037223,0.6883408979383943,0.6113403059001064,0.1707087287935043,7,11,10,0,3,2,2,-5.127320242432746,2.3198590516435234,2.409205437815788
-0.8858262878213703,0.06233905600206402,0.873211384589923,-0.9213129186629807,8,2,5,0,0,1,1,-8.232956663746952,-1.2518275312831588,-1.1375096432726657
-0.7933820857519687,0.16934140088517746,0.3764157317331909,-0.205242023071198,3,7,10,2,1,2,1,-3.6196327604284266,1.3839777687170662,1.3707557974614388
0.2782398756310007,0.7358365890400442,-0.0905202887322818,0.031192057158500486,3,6,11,1,3,1,2,-4.525542491216743,0.5512032220540174,0.5418709575683864
-0.7345706923614452,-0.7129152759212143,0.8796395838536835,0.4657978366826836,9,1,4,0,2,2,1,-9.314170006346675,-1.8995776560782436,-1.817761219324229
-0.1124995613908577,0.7362845087550107,-0.6457004211052282,0.38525190445232904,8,6,9,2,1,2,2,-5.0236707649645655,2.366540122291308,2.436039356988485
-0.5117054191552515,0.6617543826834109,0.7292176719100734,0.5370387290475824,12,7,8,1,3,1,1,-8.480852824171338,1.1727126071748164,1.35445286466243
-0.5686496952045657,0.3177709404653144,-0.21227118869168304,0.30246595408298416,11,13,11,1,1,2,2,-6.761149241969366,2.6775991841013043,2.81965788197207
-0.363776892763761,0.7328773350552908,0.986673874717257,0.5048555252311451,6,12,14,0,2,2,2,-5.59744294039065,2.0071689153583674,2.0945660423761816
-0.19171935669793405,-0.3459336768735226,0.33518677112716944,0.6156918838825172,3,12,8,2,2,1,1,-6.788449994400609,0.8491063261692742,1.0380849455855004
-0.24865549623654704,-0.40626145087943843,0.29814931758878616,-0.3432375442298379,2,11,9,2,2,1,1,-3.974151581367327,0.878925927834978,0.8679903051194708
-0.22288379745930853,-0.1026127547549387,-0.5249117382513451,-0.25349641674131984,13,5,9,2,2,2,2,-8.123184841479604,1.5799778495419285,1.7363683065415783
0.2851519378943792,0.518688655845732,0.0008906182614829561,0.08472732995947663,9,15,1,1,3,1,1,-6.513873724701015,0.17451633876003156,0.24902321057530824
-0.3175043447476873,-0.23960876242828588,-0.20235443820619903,0.16034473845466457,13,3,14,2,3,1,2,-10.191886507621646,-0.46240318996063856,-0.2664472024662356
0.4937514322716454,0.43098181419854886,0.04246826497066869,0.6447868376341162,12,6,15,2,0,2,1,-7.644173825621988,2.450784156156501,2.6164081128372136
-0.5130354068474015,0.8540690895926133,-0.8794652194208783,0.8688720536110286,7,2,1,1,0,2,2,-7.602305358738547,-0.48280042481444063,-0.38336461901294744
0.046169449163569354,0.3401920692218834,0.8592117548439784,0.06452042667808033,9,15,9,3,1,2,2,-5.126693870233956,2.354679316726368,2.442819204231683
-0.45475199853293247,-0.17290179694929697,-0.7562278133261049,-0.6377013009306394,13,9,6,0,2,1,1,-8.389538719530087,0.731495366734496,0.8978840393342624
-0.7862461538105123,0.1346244392578071,-0.4868744325972725,0.9258537504751596,5,5,6,1,0,2,2,-3.4187507205981382,0.8454975973492435,0.8301247741177017
0.05299838830756198,-0.7753913111775617,-0.9948319703100352,0.2759704115865953,6,5,11,0,1,1,1,-6.1988538588881505,0.858045664375009,0.9212130241313548
0.22196197770198345,-0.17794306038659058,0.6797226057334407,0.8000462467960223,2,9,10,0,3,2,2,-4.227060897657352,0.7703199312149525,0.7571803858453803
0.6452286370273568,-0.15252349270247434,0.3350997985829409,-0.8089293723306636,5,9,0,2,1,1,1,-5.142831584851479,0.2955538833660011,0.2996433771644395
-0.5295288303960304,0.7385192493021051,-0.054216068733635714,0.07071620368532172,7,15,4,2,2,2,1,-6.326183710537948,1.1290952060613673,1.2164712947006933
0.09339482542814004,-0.5361058077680492,-0.21818800818897066,0.1889526703723461,10,1,15,2,2,1,2,-8.896103622101325,-1.6423046225123046,-1.5272179794060978
-0.19136246379141575,-0.14360077014877048,0.43519553131635247,0.3848723026487393,8,7,11,1,2,2,2,-4.761921481242029,2.6137815553507506,2.6987285803759584
-0.32554573448915924,0.8110495846593477,0.5452454548987651,-0.47020910552653317,6,0,3,2,0,2,1,-9.016907235910617,-1.7606844493259999,-1.6700021173649433
-0.546687195546024,-0.2900073883361254,-0.8611523145078133,0.03811958181654074,3,11,4,3,2,2,1,-4.654747595437686,0.1406272358185958,0.15395408446546538
-0.4577051269996304,0.18562398330684537,0.36026386220690276,-0.5383416216919759,11,2,5,1,1,1,2,-10.46810961760903,-1.174332301845921,-1.0116316773231722
0.32367837969875723,0.1155668347400498,0.4613010204784922,-0.0695887754325637,9,5,11,1,3,1,1,-6.512326698707889,0.44565252621619417,0.5167733680786997
0.2699200911820663,0.5096756398816955,-0.6590441236521649,-0.1810442939895922,10,6,15,3,0,2,2,-5.159103753233736,2.5266155756931017,2.6294803533052935
0.9624727486886078,-0.050226912987562766,-0.2349474395119835,-0.7603419959647073,4,7,5,0,3,2,2,-4.833704623470252,-0.012637567091026324,0.015216121442889599
0.07991426056111917,0.6840665887528425,0.041915954544084366,0.24717137600551942,3,7,6,3,0,1,2,-4.039535869267973,0.5531917626923426,0.5300252982369591
0.013676863640965209,-0.6813919587620394,-0.8737819338416997,-0.7647019430528827,8,1,12,1,0,1,2,-8.458435789993091,-0.9598667791750337,-0.8594908529358021
0.8739156460621256,0.10760448142475254,-0.3889513786839529,-0.20603696585143316,8,9,3,1,2,2,1,-6.300336588976171,0.9013347319064764,0.9931483937911466
0.572551913514189,0.14917476463553325,0.13315072434283715,-0.21791447388365115,13,14,0,1,1,2,1,-9.404005502410016,0.09044490602923655,0.28220409450657064
-0.23875341304683984,0.755948640890139,0.7361133802149007,0.6118508002352423,8,3,13,0,2,1,1,-7.545757460430809,-0.7418354052533973,-0.5751216321559993
-0.6529509700269827,0.3899021778049234,-0.30780054692442893,0.9512204017198298,11,8,1,0,0,2,1,-9.555768584255507,-0.5161317309489069,-0.1708026400948393
0.8455143810267887,-0.025876162362128197,0.21250587550195488,0.5296196018059909,5,2,2,0,1,1,1,-5.93761387682798,-1.3696768952035674,-1.389638046502738
-0.2649311554169371,-0.8636553812290129,-0.948376186101026,-0.7296674216903545,5,12,11,3,3,2,2,-2.289674728199295,3.099506168004493,3.0522949792925527
0.18858150112354943,0.8728983477673211,0.7522103851960851,-0.44449475250147774,7,15,12,2,1,2,2,-5.341403498109915,2.101249089655859,2.159300430427421
-0.27040356171094104,-0.22707831768170572,0.12888218135776497,-0.6164350888162788,10,1,13,2,1,1,1,-8.58538788987087,-1.338821759837775,-1.2403204031610184
0.39007045771710636,0.9673578505268272,-0.5216397915681488,-0.7155012626256076,10,11,13,1,2,1,2,-4.7895183850945,2.5710279212326,2.661675609570443
0.38323611113863865,0.23610334857437199,0.26637925202692814,-0.5422107903067728,6,6,11,3,0,2,2,-4.957619464124368,2.8027490903561993,2.897620248101491
0.05408292782330326,-0.14783323221925704,-0.738579246519601,0.7732084304809335,4,6,10,3,1,2,1,-2.777540510766468,2.0230663329452083,1.9720750154023299
0.4672287611228041,0.5386097872826796,-0.9779374711427056,-0.16769200364047698,12,4,5,1,2,1,2,-9.855419100408081,-0.26985843661151937,-0.09838497721384414
0.3619496544764891,-0.6206103036506456,0.23789638601544305,-0.3529992101770525,11,1,12,0,0,2,1,-10.751288702291651,-0.47032947781980344,-0.2652123933619643
0.9191532886420668,-0.024291912147275108,-0.780527602644993,0.09591897794738591,6,3,15,2,0,2,2,-6.530901690152321,1.3775816266221923,1.474002943863715
-0.6999026706120315,-0.35064814621988005,0.4747141547755993,-0.04796374126246694,10,12,3,0,1,2,1,-6.559785281044595,0.3470935471552869,0.4201514914975915
0.9124443812978966,-0.7337099916438061,-0.7957009406849238,0.3173842924148871,10,0,1,3,3,1,1,-9.067805223901646,-1.643195756142066,-1.5521571832345427
0.6817431588518452,-0.92314730207535,0.803523984270847,-0.07704507075053169,12,6,1,3,2,2,2,-9.035946941799214,0.603259412054161,0.8004689871317996
-0.5460706112692717,0.7787818322576885,-0.0987606865404842,0.7649188809121996,6,15,11,0,2,1,2,-5.170206640198198,1.794253430413804,1.8246058107035377
-0.9166541987952315,-0.8304159679083936,0.4326467761253645,-0.8558313280026533,9,2,7,0,0,2,1,-8.021444420177913,-0.4974493098175849,-0.4029532068015948
-0.22480953703446094,-0.07610612665808847,0.983176817740548,0.9414999153413404,4,6,2,3,2,1,2,-4.848875490479832,-0.18110668039210548,-0.18935520935881384
-0.8032087005732054,0.3206054394026763,0.5287453244434719,-0.46990714334999195,7,14,15,3,3,1,1,-5.814443238919847,1.7560032741575686,1.8217127238223063
0.5649698491278758,-0.5443151649137801,0.9519816991975849,0.33470079609285674,4,0,3,1,3,2,1,-6.894818014811999,-2.4628479371943994,-2.499253375458879
0.28780850708226136,0.06060426649831663,-0.9160975531367275,0.9369775551887676,6,3,11,2,3,2,2,-7.448351725898748,-0.5668769192820761,-0.47937485664864093
-0.027968994044920148,0.8405943624388155,0.04153628366842543,0.23299945379016695,3,10,9,2,0,2,2,-3.696776889084777,1.5384150947872708,1.5103410813046143
-0.5507687763122961,-0.25566595232497336,-0.135846234111608,-0.12119002061109563,10,1,5,3,1,2,1,-8.49340391745763,-1.2766819682519517,-1.1815954972610287
0.35196455117271075,-0.00790432264022689,-0.974570220026213,0.9848308009789404,11,15,13,2,2,1,2,-7.111227657720236,2.2670688930836036,2.38228560065897
0.8378530672791089,-0.49551795965327683,0.5100838574925566,-0.07892100545171998,9,13,7,1,2,1,2,-5.324082592481454,2.0009264251472207,2.0719819210450727
-0.8922835860039477,-0.35988033495803307,0.5063746718268056,-0.46133740339594986,13,12,12,1,1,1,1,-7.026399162966167,2.5609246536451455,2.7279261869045093
0.451959819970591,0.6355706597138902,-0.5729772673786562,0.011705385903657994,9,11,12,1,2,1,1,-4.940412944906842,2.548111522751599,2.6359842935636077
0.4868475721532186,0.22388101067466204,-0.7881385748830141,-0.6968612568246528,8,11,14,0,3,1,1,-5.589017336078194,1.982962797305637,2.0710170133281505
-0.6783036520845076,0.11608465029793402,0.6235044337314197,0.48342412302586,4,0,3,3,2,2,2,-6.656287534346158,-2.180696143157478,-2.1845092244482625
0.600141937398319,-0.5919287307422023,0.11016989860457249,0.4661425920593496,8,10,10,1,0,2,1,-4.4975231954428185,2.8775111368639426,2.9630982983568
0.07739133468607817,0.0483183414523245,0.6960955822615438,0.6799279605643651,13,0,13,1,0,2,1,-10.78439939876638,-0.9685018553503492,-0.8013444205973355
-0.26411849739583104,-0.3461367673238418,-0.7022238993351106,-0.38879156901957024,9,2,4,1,3,1,1,-8.946727869684613,-1.635070274426233,-1.5501820923068688
0.28673035982356865,0.560799552294549,-0.5655818046175789,-0.7243542016815292,7,4,5,3,2,1,2,-7.458430145925657,-0.3978794596763383,-0.30608025638994046
0.23917867491968137,-0.2890139791172852,0.5883946625541685,-0.8140187203537357,8,6,3,0,1,1,2,-7.0016560700645085,-0.05453620562827315,0.033717662437190946
-0.7917252841594251,-0.5491224890726123,0.40588688195735356,-0.8943920790629438,9,1,13,1,2,1,2,-9.260536174361132,-1.9095245293531273,-1.8043165551236253
0.6500988203601241,-0.0034886354730927494,-0.8458834417313377,-0.8828981415120416,13,13,9,1,0,1,2,-7.276531897633772,2.3332797530373863,2.4896023001705583
0.03453811288321873,-0.11960200408901889,-0.7050949465874321,-0.3436144927813769,8,0,1,2,3,1,1,-9.387025101922852,-1.59094233656046,-1.4719249249172928
0.602733831639038,0.5331770479432867,0.4672316600846249,-0.40111297901622667,2,0,5,3,3,2,1,-7.2230133165098875,-2.4432315541053344,-2.45415718381069
-0.7633276181532254,-0.1801902206074235,0.6796045712712344,-0.23233409613391198,10,9,15,0,0,2,1,-5.160967820085783,2.0393020841065796,2.0997618356105736
0.9592934300677669,-0.6694117780596509,0.400503918889042,0.1716202919438039,7,12,5,0,2,1,1,-6.506419460287126,0.5008007845517568,0.5831977901148788
0.881358490230681,-0.4814064822684525,-0.14068637452212984,0.7454605009692037,6,3,0,0,1,2,1,-7.738424133525222,-0.6779525224409296,-0.5728407904984641
0.4120380153280492,0.2623412919134127,-0.9003159444341169,0.8078266605207494,4,0,7,0,3,2,1,-7.303379627056812,-2.919754046073149,-2.951010343890796
-0.6821836646612929,0.22045029895528256,-0.7292918354446289,0.5027501720580914,9,8,3,0,1,2,2,-6.521961249590991,0.4432703366318572,0.5182615254434237
-0.9108101832540769,-0.9274247547729957,-0.4485602938088955,-0.4487753226421092,9,9,15,3,1,1,2,-4.78286560614309,2.467688906379136,2.5685458442862137
0.6895788725720429,-0.46372195980897324,-0.6872363911931041,0.7061792468073009,12,3,1,1,2,1,1,-9.755528622583853,-0.20505859172166638,-0.011382675983716603
0.06484136455043421,-0.1778087947985869,-0.30531334748231465,0.7996666913745449,3,15,7,2,3,2,1,-4.159618753556514,0.7008870413192757,0.6785730171197489
0.7642712285641202,-0.2131043068728169,0.6557367506443457,0.5754260310554173,10,4,9,0,1,1,1,-6.780803986597878,0.13497500780839186,0.20965622707680626
0.4503114551022296,-0.617618597070422,-0.32347378933530324,-0.3826025132536095,6,15,11,0,0,1,1,-6.0091992970332155,0.8426049648100171,0.9161890149629535
-0.6975063425301309,-0.5493661400975298,-0.498066677319404,0.7012321156822756,8,0,0,3,0,1,2,-7.695208288846646,-1.0278928396105305,-0.9587113244884282
-0.1920442473469035,0.08509160679084582,0.5833999769067033,0.09767731344011743,3,5,13,1,1,1,2,-4.06138909680032,0.8155472891858111,0.7922765557011584
-0.6684509196734485,0.8913962940005646,0.6999507429613239,0.33804467465821664,3,15,15,2,0,1,2,-4.626366107388131,-0.2733171300397406,-0.29480519056436544
-0.4188248803872898,0.5739402698353326,-0.7761281459569394,-0.28805325241029456,4,15,2,2,0,2,2,-4.850089330354379,0.30022835824972416,0.2921399611574928
-0.48275833022392245,-0.6705872931354082,-0.3395698702570049,0.5135030113772701,7,14,7,3,0,1,2,-5.134254313337801,1.7787246036452558,1.8497897022766434
-0.6767603774282571,-0.4890133106887906,0.8932759083992143,0.12036451674982374,13,9,0,2,1,1,2,-9.019500979875856,0.4376825656473882,0.6142690709371634
-0.07213724637533447,0.8184404117231203,0.07740359590542845,-0.0043749839314195516,7,6,3,2,0,1,2,-6.675423581441115,0.5499090300478767,0.6312928516611771
-0.8131840560494088,-0.11785568349843256,-0.6087814539109699,-0.626553408453917,9,7,11,3,0,2,1,-4.64306489228071,2.8864103483951813,2.9638401232802636
0.2691648351006075,0.5958283192317881,-0.20805905467509023,0.8301801368140864,9,1,9,3,3,2,2,-9.043591803847093,-1.9848486017447406,-1.88577068700591
-0.6679313731676091,0.2269462772783526,-0.27379852673197913,0.7943726819292378,12,7,5,0,3,1,1,-9.505149385591531,0.03584318102427778,0.2152560199053976
-0.6315503215239477,0.7879794200157408,0.3085851046499237,-0.6957914335554543,5,13,5,1,1,1,2,-3.7951969987667242,1.2718518633663614,1.2572616139235806
-0.7647120236813496,0.47946066417108124,-0.36066633511891055,0.9768319788241531,8,4,4,1,0,2,2,-6.517815083867398,0.32546884500555795,0.39553289307559325
0.9941563141633234,0.9595649157090438,0.3122680360411614,-0.7403471020965648,6,8,2,0,3,1,2,-7.098798765791085,0.08863773122281458,0.18143179272917026
0.7805161060356043,-0.841186830713941,0.4629929806807247,-0.6251761118048356,10,3,5,1,1,1,2,-7.880389397579044,-0.584305138981882,-0.49351279933673126
-0.3712997736325032,-0.057664202134370734,0.6432737954209433,-0.0814696056535722,6,7,1,1,2,2,2,-6.681284339097484,0.5514003837240444,0.6401964431311526
0.05086982509138571,-0.5113201184270677,-0.7741135831776529,-0.8256410643363377,2,4,2,3,1,1,1,-5.640318775967715,-1.065052231573138,-1.0660803110492147
-0.0992980421891747,0.49765267392661294,0.30229516976334825,0.24185713495686234,7,0,4,3,2,2,1,-9.817461949427763,-2.259524263453334,-2.151796706837216
-0.49205025085595056,-0.9377688001652846,0.47858947032954635,-0.7873125474884508,4,7,7,3,2,1,2,-4.082382444296179,0.6651135204380565,0.6497291812118303
0.7114745178115727,-0.5456408859529702,0.6740822504858801,-0.44144782309117914,4,3,9,0,2,2,1,-5.911679624151201,-0.8062794576485907,-0.7791237901074475
-0.5747112472578078,-0.9336212908751476,-0.3921071975185524,0.306325581062566,5,11,0,2,0,1,2,-4.702298405411578,0.30410580235265056,0.29500836830181193
0.3299698069519905,-0.479426284867994,0.8143900614116597,0.3414646238116681,8,10,10,1,3,2,2,-4.71294643252099,2.7066947751492934,2.7992673102816443
-0.5465392341529787,-0.2367761202655998,-0.7423025759994903,-0.17447774146794792,12,3,0,0,3,2,2,-9.84291631489764,-0.2396583429392167,-0.06435541229377699
0.8361531043983013,-0.43992534089902113,0.7166833535982418,-0.41556353907620447,4,2,9,2,0,2,2,-4.596497644152541,-0.13242867162341385,-0.14045154710913516
0.9635973865212553,0.24268899450705916,0.11836961365865295,0.25647622092656275,10,11,2,2,3,2,2,-6.313759730015907,0.9705052432394462,1.0657545750850006
0.4073719549215915,0.08139695328982066,-0.8069310596091184,-0.516212343482322,2,7,3,0,1,1,1,-5.782690782138879,-0.9612791423960995,-0.9445853640311098
-0.40552438458276563,-0.4001617769860306,0.4863863974632068,-0.9037143280432931,5,11,7,1,0,1,2,-3.1847211826706006,2.1730398580080705,2.181973432109027
-0.3191883133008706,0.9780567167003478,0.2523523431862764,0.06263304113611823,2,15,13,3,2,1,2,-4.534455574357154,-0.03399755039767237,-0.05470553354734102
0.5783216931774628,0.146698691270436,0.31765014028014105,-0.4953855003211869,6,2,11,0,0,1,1,-8.097974456252876,-0.7987136212265101,-0.6170360457987947
0.8192536388731848,0.3384005258761569,0.6585735986335111,0.7579578005645347,2,7,12,2,2,2,2,-4.07473277272201,1.2835806157435459,1.269373554426294
0.8213531588702792,-0.07113352754891444,-0.7249524503659692,-0.3183686004203068,5,12,5,3,0,1,2,-3.4276953341382286,1.5443309399017242,1.5326128912771741
0.18339432461265104,0.40526754617103267,-0.5251330632503874,0.02472755509158131,13,3,5,3,0,1,2,-9.781731391864954,-0.1676947774141673,0.019846333625992488
-0.47464871480269655,-0.4568624704979203,-0.05420573437819032,0.9676806257108757,9,6,5,1,1,1,2,-6.454744004259242,0.741725631017837,0.8395919376217953
-0.2762938135897226,-0.05501328998697286,-0.9087025089952325,-0.7199518048933646,13,9,0,0,0,1,1,-10.176502142638588,-0.3238045996310251,-0.13581633680917954
0.24503939145949039,-0.06051247401863247,-0.10506371735508435,-0.05142315913747897,2,12,12,1,0,2,1,-4.259146975408467,0.7918107114911538,0.7799072542788942
-0.5618623817962844,-0.9265572749983577,-0.7839484917386172,-0.3222787013224968,6,4,0,3,1,2,1,-7.173845274663999,0.17896734231445363,0.2739912602492483
-0.9112244556582911,-0.44435585443653114,0.6333643509014362,-0.4308753964742049,2,7,4,2,2,1,1,-5.4090807037413144,-0.6117802313290736,-0.6262724527796409
0.7484450493703516,-0.012906839319762664,0.4045175320633285,0.9856336779981407,2,7,11,2,3,2,2,-4.0735083366511375,0.9903057969090272,0.9644834951957173
0.3418860094850158,-0.4836534916176616,0.34921570583243233,-0.40654471779182,11,6,11,1,0,2,1,-7.442549199700685,2.614895361511984,2.7632917155245047
0.27280274036681407,-0.8977292371157986,-0.4847855593325563,-0.8809505993044566,5,1,1,1,3,2,1,-6.359579008145185,-1.3591100632571638,-1.351102566495133
-0.08752698208891596,-0.2618939564781668,-0.7579499990296139,-0.16210441962504918,5,0,0,3,1,1,1,-6.530642106087686,-1.1458023121951693,-1.135608674166662
0.4997015288729325,-0.17464934783320674,0.292192350010126,0.29290018024921394,4,10,12,1,1,2,1,-2.7045007441006566,2.486066450738765,2.4639353811876883
0.8265738951524735,0.22514693668963837,0.7473971869326901,0.4479461109321876,12,4,1,0,1,1,2,-9.872977459968283,-0.2191466793737213,-0.019111049918423648
0.9825264534672664,0.640025258238712,0.38976474735191835,0.06498539887429322,12,0,6,0,2,2,1,-12.395430982804463,-2.543860155092528,-2.3699694336400965
-0.7539934097525087,0.1172847929008507,-0.31366529365468354,0.458346975098896,10,5,11,0,1,1,2,-5.5628345621080095,1.2112344390203673,1.2562851298207498
-0.1922042716597525,-0.8447707105371183,0.08506873706450291,0.7234849898365907,13,11,1,3,2,1,2,-9.077052169766953,0.5564721586434769,0.741832135000488
0.15853270764105365,0.5187020515052261,-0.8022527647187292,0.7793040660351327,11,10,8,1,3,2,1,-7.649741489864636,2.2730208753737213,2.4448032340335413
0.05162519774664753,0.023362773163023487,-0.6687433059434693,0.29148102019122457,6,7,0,0,2,2,1,-7.357092187419375,-0.2431122807450407,-0.16040822280191686
-0.9491044801884982,0.2916447725729685,0.2738046349094865,-0.31879166683741667,12,13,10,0,0,2,2,-7.210273850640163,2.098291264618075,2.234107714409222
0.2115584989053807,-0.27081254360492,-0.5642148914900198,0.9760719323111837,2,14,3,0,0,2,1,-5.636134409162675,-0.40855845894837756,-0.3925445937200726
-0.5430265064904585,0.9549042359807358,0.06382541304852674,-0.7284219058721257,11,10,13,1,2,2,1,-7.482153737206528,2.4204260918524363,2.5962802957732247
-0.6799501270736119,-0.9532958073436282,0.5124272279003537,-0.08295398223621864,11,4,9,0,0,2,2,-8.343962761235009,1.2879994889109478,1.4537993779293676
-0.37206656524529436,0.7768073446173624,0.20588575295892309,0.6534147194829749,2,12,12,2,2,2,2,-4.145561630114867,1.191139657086313,1.191356344972055
-0.938124710537316,0.9414843073544963,0.5470777830691278,0.9602179848275338,10,0,12,1,0,2,1,-8.419525362567688,-1.056898247907144,-0.970588414368625
0.6672999238751711,-0.11911729937515192,-0.3953335012970125,-0.48133020536581106,4,9,0,0,1,1,2,-5.535098035799982,-0.5641885170422277,-0.5549605969402804
-0.5299255703923498,0.6613770210401537,0.08965531509037361,-0.6695158991147936,9,12,2,0,2,2,1,-7.112032373517113,0.10939319081735949,0.20593302055636004
-0.5853819936248841,0.5647766589201746,0.46915584624282647,-0.39902122879913526,7,8,7,1,2,1,1,-6.098811578339158,1.2272093849192534,1.2962269690210764
-0.20972451347136278,-0.9210809342182014,-0.048907925026346666,0.08604916791532635,4,14,15,2,0,2,1,-3.5186105986785026,0.7104960205431429,0.6741432392878808
-0.2930785189064351,-0.08306715086148442,-0.9240368734202931,0.491720077254024,8,11,4,0,3,2,1,-6.52576791724748,0.525078336525811,0.6282474460677779
0.7541811620363779,0.8880841876507957,-0.7024080611897687,-0.07464878986921297,13,11,3,3,1,1,1,-8.807834937113979,1.0561979874004295,1.2395904807179776
-0.24934018416079629,-0.4284328889482596,-0.5935538178278255,0.5235963827553944,12,10,15,0,2,2,1,-7.555595665324188,1.9553737964803621,2.1084010855741044
0.7311542912491045,0.9614786871668588,-0.18483158285236612,0.6550378442126061,5,6,12,2,3,1,1,-4.694510172016617,0.9662441618979154,1.011670297700697
-0.8810568622654384,-0.9936643028385965,0.2803966231192476,-0.4031301752762466,9,2,14,1,2,1,1,-8.010105628866826,-1.0170321446415242,-0.9444889476661114
0.02086497800846443,0.25318502218642047,0.8527652134601735,-0.9617678111404719,7,12,5,2,2,2,2,-5.403417359259964,1.8232963786153744,1.8887209471298738
-0.7311297411837563,-0.40120882325663754,-0.2825689491659731,0.60887441535901,9,2,7,1,0,2,1,-7.295310994697309,-0.26860996529816294,-0.18908542802585088
0.9810920655402668,-0.5986979651924775,0.9892972831199958,-0.820375691434452,8,2,0,3,0,1,1,-7.772583619093132,-0.2990398564575783,-0.20348538660098042
-0.8619409182243007,-0.9886683709408655,0.8741820569175895,0.6438532718798593,10,14,0,3,2,2,1,-7.0819517699409404,0.2935645877337347,0.38838490052812696
-0.8227905720606419,-0.02474438066557827,-0.8447013306567899,-0.18491393793513833,7,10,2,3,2,2,2,-6.361075281375643,1.0228809593775676,1.1200793748583773
0.15408132892382165,0.395512552146859,-0.9878225035203219,-0.798117600044957,7,15,1,3,0,1,2,-6.9596697184741645,0.15938464996447785,0.24925648233462977
0.5890310889814974,0.4141729545333963,-0.8995479770720525,-0.854196329264193,9,14,14,3,1,1,1,-5.419616603799053,1.6551549887392165,1.7037128132303052
0.6069654865937693,0.8584561072637078,-0.18979461094486716,0.8122220042649941,8,4,6,0,0,1,2,-7.416445710767117,-0.06702044863592459,0.029752141125215584
0.9579622303496178,0.20698619208675728,-0.28437183177290226,0.29563489198105675,7,14,0,2,2,2,2,-7.461529640531823,0.3135697069486695,0.43019441331487374
-0.09210630378328588,0.6428639832851866,0.10931469607019118,0.27418167416180994,3,13,1,3,1,2,1,-5.028086779432414,-0.5570296133618241,-0.5588936748374573
0.6079170151050406,0.10500193481577824,0.04033978462150234,-0.7142480773211766,8,7,1,3,2,1,2,-6.6523211595971405,0.6843028116690923,0.7879103810901109
0.7639843394432717,0.6475561802023304,0.4434431054343586,-0.4569059051775153,2,14,8,2,0,2,1,-3.9337516412310145,0.9923809483497796,0.9746427532763317
-0.9062961829447937,-0.44766088435820106,0.41395297491143235,-0.8746207567562683,3,7,8,1,0,2,1,-3.834746372146511,1.112298184845531,1.0975493930917977
-0.834569076951293,0.8617747441216168,0.6534293198620367,-0.7401401509285974,10,10,1,3,3,2,2,-6.355715007046393,0.7515933612397991,0.8407692773270552
0.7837442896214695,-0.13236516084694094,0.819886287708784,-0.2453638920736143,13,2,4,0,1,1,2,-10.900274825893485,-1.2835240014359834,-1.1086444769326007
0.12925810199452625,0.8603419308768492,0.6884974048116368,0.35169549292867286,8,4,4,2,0,1,1,-7.52719695377488,-0.02116433152665686,0.08097660186291795
-0.4431211834991309,-0.7407986976091161,0.35221646282882224,0.8879646107264192,10,4,3,2,2,2,1,-7.141644646178675,0.10750995999426378,0.21873987580244464
-0.9036279752134075,-0.27989906819804333,0.9135996309685723,0.0008022914204024456,10,2,14,3,1,2,2,-6.418785473863588,0.5839757234480338,0.6518968970672483
0.5415612365277596,-0.9942374966687708,0.7179133708412591,-0.6279539999886687,6,12,3,2,1,2,1,-5.721112972582007,1.0494243371922947,1.116050949838987
0.31470696434025713,-0.05543639167403658,0.7603134758429702,-0.5685186416470918,8,12,12,1,0,2,2,-4.807439183397562,2.6458374384048557,2.735360789706255
0.30327952095455313,0.4771949162646614,-0.3687453124733,0.2896652080446276,6,11,7,1,1,1,2,-5.172174276120844,2.11043551458645,2.1828005740738274
-0.8293173270313503,-0.913986096266121,0.3337333211018434,0.6466188596414357,7,9,4,3,2,1,2,-6.161189966737163,1.1925122152976675,1.283066637031751
-0.9706132226900923,-0.24181190265612762,-0.32530890646181465,-0.9613447381647979,5,13,9,2,0,1,1,-2.6375182235696055,2.5843727474895455,2.537013446313738
-0.33951444132718933,0.8121317713727305,-0.4666496066760448,0.4497129986300341,10,3,9,3,1,2,1,-6.434725862006739,0.5637839163936504,0.6436195184819004
-0.3762722841662336,0.5479827563055251,0.5458429637522302,0.0425920953082779,11,11,10,1,0,2,1,-6.868622289752552,2.717891783699739,2.8639805214918055
-0.23483935285872914,-0.2645326983897802,-0.636521618581074,-0.12898474905561863,6,8,0,2,1,1,2,-6.768958144853427,0.4806933287491057,0.5742450633259362
0.2837199177107108,0.14129924776186975,0.13618502467573457,0.32601469228355184,8,3,14,2,0,2,1,-6.082916967549675,1.4720980241553012,1.561247609954333
0.6595262405752897,0.21229312986695947,-0.417711504429642,-0.5858101636468576,12,3,7,2,0,1,1,-10.029252645530647,-0.38600305057513096,0.041909257169176775
-0.5067927300439508,-0.03184586057959682,0.49488881319338796,-0.05238034320410678,11,3,9,3,0,1,1,-9.367944001221126,0.3369660995927849,0.51466676898801
0.06147471057367171,0.30191467023614527,0.28918234948468724,0.12258708589680545,7,8,0,2,1,2,1,-6.79171456315233,0.48740632151289115,0.5834319579984405
-0.7183941022146478,0.2448272831319933,0.5626437114946101,0.1565967988407213,12,12,4,3,3,2,1,-8.48569773347904,1.3526886859430358,1.539691133328259
-0.6722379524390356,0.28563782960034856,0.6197203747211724,0.8947904991728937,7,7,5,3,0,1,1,-6.352235154652108,1.0918883428640478,1.1673568673865176
0.41544270053505494,-0.8755935476705945,-0.7053939114420593,-0.9843168184561664,5,8,10,3,1,1,2,-3.0771562063936586,2.5122936483659424,2.530765651852106
-0.39616659984499636,0.5221766120477511,-0.2914644703179068,0.8981423926296879,6,5,5,1,1,2,2,-6.776286160919816,0.43159082900667983,0.5227061174600164
0.09371928195025236,-0.6393841291544438,-0.08280411297232004,0.12174892672523518,7,12,7,3,0,1,2,-5.205411352123275,2.229148778376582,2.3240630501015147
0.6872993281036475,0.9623850583282316,0.5862857479934789,0.707569843409334,13,11,5,0,3,2,1,-8.505359047793412,0.8349292650249109,1.0002722781307476
-0.003527999001454063,-0.18665186000283374,0.9060400423577983,0.04507943346410648,13,10,4,0,1,1,1,-9.209335840095816,0.35982452755786,0.5453211879176585
-0.85383687594597,0.2446865292344922,0.9623556735245891,-0.6197847004325447,4,12,10,0,1,1,1,-3.655650663383808,1.1885667222861125,1.1723192756726106
-0.2095881473800596,0.905793591995655,0.9341053628520697,-0.21441244838131324,11,7,13,3,3,1,2,-7.857894834074666,1.8779609433019655,2.0435873332901444
0.2812303670977747,0.33320095809323846,-0.6746005123828682,0.13017062490551257,7,12,5,3,0,1,2,-5.723302690933374,1.6158191567722469,1.7014844238700018
0.5688417160068353,-0.24602891614743982,0.10398060424144218,0.6095062439793897,6,7,9,3,3,2,1,-5.4414918354385575,1.707241599259692,1.7776295797585617
0.45772288453989374,-0.8092014453735787,-0.14259595802713276,-0.9416604727094711,4,11,12,0,1,2,1,-3.0513816301278007,2.1046434851021307,2.050598720706735
-0.6923859507167844,0.9801727521349641,0.9096939860769362,-0.01064962081743337,10,12,6,0,2,2,2,-5.88258872074278,1.6346825838350951,1.724533523824359
0.5085299466940454,0.8368528642908173,0.9018571890050968,0.15424517207664157,2,1,12,3,0,2,1,-5.6350125902923995,-0.7709699315672606,-0.7867998092871509
-0.2828430769502537,0.3132621474157522,-0.5192021742129862,-0.6168141085303485,5,3,6,1,2,1,1,-5.897413281451251,-1.2797305671130685,-1.2549511208595017
-0.9221400733486651,-0.9279623634171472,-0.6495564557883453,0.7335407090120005,10,12,3,0,3,1,2,-6.763581482819835,0.44934786450397524,0.5396572467593921
0.1601776693389092,0.03339677045253553,0.5175525075146503,-0.4350078680542955,13,6,14,2,2,2,2,-7.461528450707397,2.250653044414159,2.40864603640656
-0.19811647505390662,0.5262167272026166,0.6463216614177185,0.7777748480072595,3,3,12,0,3,1,2,-5.6798811746700455,-0.9347083479250686,-0.93177999026163
-0.33687060186561246,0.7100604032398703,-0.5858483815782896,-0.8576834296531344,5,9,14,2,0,1,1,-3.085113815039799,2.2039627801100163,2.1890195127322167
-0.8098939089346144,0.653493536052494,-0.9047174851269868,0.4534984483363933,9,7,9,3,2,2,1,-4.93957866009341,2.3982504692080173,2.476125357013672
-0.07341269345440637,-0.9091934370626149,-0.4199416127021882,0.8620199417705996,6,13,8,0,0,1,2,-5.519160916596806,1.812548509653232,1.902124863864339
0.045020362171176886,-0.8907311599980554,0.9461563259446657,-0.5477493375006561,7,4,12,3,2,2,1,-6.058541306159827,1.070181672054365,1.16472730952401
-0.896198112825382,-0.6177625810079947,-0.37983092331448987,0.46344947312842577,5,14,8,0,0,1,2,-3.949190725195549,1.6689104654936318,1.6346970214248553
-0.3941381887191415,-0.34940973195393776,0.42524266619702566,0.6335589330112721,10,13,15,2,2,2,2,-4.816565774399058,2.3153545830775704,2.3708611818355707
0.9697168055249517,0.5084965193641615,-0.21360959794415546,0.18127566798927552,2,15,10,2,2,2,2,-4.253120570126479,1.0516477457302562,1.0394519665111763
-0.9586572622161911,-0.46196070640337905,0.03519260263104407,-0.4623065150943133,11,5,8,0,3,2,2,-9.770037404521139,0.3907057795791783,0.6007471821831083
0.26431899837291484,-0.7401172554641176,0.12018339488679097,0.561463706401802,10,2,3,0,0,1,2,-8.229905051175427,-1.05521644830439,-0.9504969609912697
-0.6819499925194774,-0.6396084917437042,-0.803530015621839,0.6070362168698686,8,9,6,0,1,1,1,-6.39189818155129,0.7625182555885658,0.8399241725143363
-0.9382841913838551,-0.8962094009631782,-0.7156591065922089,-0.5732133040486209,5,3,4,2,0,1,1,-5.004878374761946,-0.6988528838805232,-0.6957317867892224
0.45411352323078025,0.12414558880514215,0.8941813342170382,-0.007482494235276915,4,9,14,3,3,2,2,-3.1691022948311987,2.3798187420342387,2.3606494527551973
0.8131444213443255,-0.9678762700379877,0.5643425261824924,-0.7512343375173514,11,0,13,1,0,1,2,-11.311081434576666,-1.6350358885463738,-1.4691815097639833
0.11796126819954811,0.002175760524394166,0.4123863659267173,0.0685811037873516,9,2,4,0,0,1,2,-8.364649284205475,-1.0912511496930037,-1.0150921158957713
0.7252809422983579,-0.6414887761844199,0.6000069635273628,0.10541415143709054,13,15,10,2,1,1,2,-7.675708514038934,2.341426076363914,2.4953806063589083
0.3543048249153473,0.2500583721704115,-0.36690066946426003,0.6328215699300614,10,4,7,2,1,2,1,-6.378070081193105,0.5540654008929375,0.7726379721672573
0.14349196628749739,0.6656607535765422,0.8121741209625211,-0.9756864570452264,9,11,0,0,3,2,1,-7.301066627011916,-0.0674011702820801,0.03266474904158685
-0.3864468009557176,-0.29408299309528685,0.24258489809922024,-0.3319000686624616,10,11,13,0,1,2,1,-5.04639947269352,2.1798158167958035,2.24667846623157
-0.2882904814815772,-0.8321609283571412,-0.333074812807979,0.3550818910070681,12,1,13,2,2,2,1,-10.240445977664123,-1.1372528213794164,-0.9913575744298527
0.2834687945971164,0.34295829733441385,0.2645643072752797,-0.6020157220811264,4,15,5,0,3,2,1,-4.527980317107038,0.5161720530931256,0.494357972822785
-0.3494921881508961,0.8825448964837033,0.8294622299130072,-0.9770386805012443,11,0,1,1,1,1,2,-11.322354194646865,-1.5788174603056429,-1.394567131100574
-0.1927979952768175,0.47576996966921237,0.40910885605489056,-0.1545427262121355,12,0,11,2,2,1,2,-12.053933030274116,-2.7312610008641665,-2.597213921998006
0.033579878256316364,0.4803227375229262,0.26140094231757005,0.09921253706151334,7,5,9,2,2,1,1,-10.202203804037833,-0.02919174297215766,0.356233002378168
-0.848832772291866,0.9028464416911319,-0.40541841938533274,-0.8158660278350491,13,2,3,2,2,2,2,-10.338691809832305,-0.8096172997449943,-0.6240584636194784
0.2832638176547091,0.4075846219810153,-0.2534803710744822,0.1273199420575244,10,0,15,3,1,1,1,-8.622035212779796,-1.9368722854881097,-1.8404573435333504
-0.45780749247186847,0.19533656540540623,0.732191267223383,0.8934674578467912,11,8,9,0,2,1,2,-7.873499599625206,1.5708358636036541,1.7303618613762934
0.8781141919343742,-0.9866357415522244,0.5446020303306858,0.2504095390608845,10,12,11,0,0,1,2,-5.18995859489502,2.126947559981255,2.1899116860770897
0.8725342788264383,0.08398014977953183,0.8793030225870164,-0.5590326130533918,10,12,13,1,3,2,2,-4.373387828352388,2.7209077844836966,2.821970366329123
0.954013908877887,-0.7962137982541264,-0.983360115545616,-0.1328344147347713,4,3,10,0,2,1,2,-6.541749623318325,-0.649494846264569,-0.5994142383101262
0.7226392516301816,0.6345046227336424,0.02545278852355204,-0.12323003993847736,4,7,11,0,2,1,1,-11.431795833919699,0.5439038146553469,0.8811227131161053
-0.5159558400382456,0.4281054467562535,-0.8172170273364472,-0.6014593270663984,8,14,15,3,2,2,1,-5.476251192697792,1.810422696428031,1.8735511394899385
-0.2880579350232113,-0.9683736075340759,-0.8457096629208363,0.8223365703601582,12,12,1,2,1,2,1,-8.801755336775093,0.62198529548262,0.797272366712829
0.3457433371961596,-0.8377016429275217,0.9029814203535744,0.6769836676860497,7,14,2,3,2,1,1,-7.182595608950615,0.4586998120991491,0.5616094622377785
0.5735390067142547,-0.20510368620181674,0.02722209308864909,-0.4932856598806772,12,13,7,2,1,2,1,-7.364072120136645,2.365677306596814,2.5275245137989737
0.8415332169267147,0.16889781951485205,0.07666388651142686,-0.46229297123561297,13,0,5,0,0,2,2,-11.421097204226754,-1.7869335370266957,-1.5815823761297831
0.5747466900102112,-0.17732106700171224,0.7474458403644502,0.2759085253694775,7,9,7,3,1,2,1,-5.364040826674375,2.4098183799861532,2.4990669776609784
0.8725612429378533,-0.8719873067827582,0.6494864746940152,-0.41523377917561377,12,9,8,0,3,2,2,-8.376347718538124,1.659184293789807,1.8362334439196886
-0.18473428404068848,-0.06094891591227469,-0.9433774511946644,-0.5799413009674368,2,6,2,1,1,2,1,-5.400315372873416,-0.9141784908087579,-0.9243579450780739
-0.4795268040295413,-0.6810154749172834,-0.6790747714575471,-0.8590161087137107,11,11,4,1,2,1,1,-8.559175809637086,1.0326541615487002,1.1985980777582672
0.6529761803915248,-0.10759755804491267,0.6116890652356661,-0.9840711905090977,13,11,10,3,1,1,1,-6.918263312877081,2.7133417130222868,2.8674848078235957
-0.2862280496577796,-0.29242168252712797,0.6571111958121627,0.5785856966393712,8,13,15,2,3,1,2,-4.903405197366065,2.31951016570351,2.4017110722541237
0.264433195507898,-0.25295964620062494,-0.4570024916362643,-0.5364328194213,2,4,12,0,1,1,1,-4.783917622383888,-0.08343607935661498,-0.08961333795158093
0.006264945103080066,-0.6122738641262147,0.7176335423363094,0.3538815659936747,2,11,6,3,2,2,1,-4.544349071463332,0.5248247053430471,0.5208080829721733
-0.9734979329921789,-0.4081142222826868,-0.08162153253487636,-0.17781278223912045,5,14,15,2,0,1,1,-3.557841499133264,0.7211022563987688,0.6854908790385148
-0.9960157295618595,0.4374792357070605,0.4648020981167582,0.029866699826518905,7,5,0,1,0,2,1,-7.072407940475216,0.18326452873742669,0.28655048580624226
0.46482772962533714,0.7633249646654254,-0.7570092178244692,0.269278512974761,4,3,1,0,1,2,1,-5.831995939294557,-1.0044778663013825,-0.9946305225312494
-0.5092953716675779,-0.8845356815497656,-0.2179342617452027,-0.5315932581473317,13,7,7,2,0,1,1,-7.456107980422862,2.0051693649047144,2.1732135153757426
0.50773014767385,0.7429368427530676,0.35795698607608384,-0.17627051916500802,11,0,12,1,1,1,1,-12.498187071817963,-2.5088694796609543,-2.1760015086176727
0.7410539325387684,0.2628378424367528,0.0650081328319636,-0.7692107156421653,2,4,15,0,0,1,2,-4.802900515813882,0.25760995023591976,0.2592322568924373
0.9608711405407435,0.0245695144869702,-0.7714284600040411,0.5296019449185545,4,6,9,0,2,1,1,-4.858780555087871,0.38740850260904863,0.386444643610194
-0.9637519179085405,0.5855162271456256,-0.8619081873708005,-0.0514899580460928,6,10,15,1,3,2,1,-5.055754557098659,2.355179689533293,2.4616513178157122
0.4626330394065925,0.39455083810771385,0.505276588143672,-0.06988950339871125,7,15,8,2,3,1,2,-5.927035863238106,2.025818213050195,2.112200502266739
0.58311640518274,-0.09741177394149014,-0.633115607193131,0.7099480391229487,4,10,4,1,1,1,2,-5.087075628541439,0.4069071967039177,0.42666650983512006
-0.9689833387468156,-0.4382360696275125,-0.5840872814212201,-0.9160291421808235,7,11,14,0,3,2,1,-5.166978451941968,2.133269741491065,2.2001683757072805
-0.8668705441715543,0.2966360149041911,-0.8517891548502659,-0.24906214306699925,7,14,3,3,0,1,2,-6.904488080651608,0.7325536560295945,0.826760859604917
-0.357675694728093,-0.5597773481904937,-0.2989589314276764,-0.2549334524808984,12,6,13,3,2,2,2,-7.6760496231764455,2.2898065940972976,2.4721144256704486
-0.9093614420782108,-0.3001101209407204,0.8585768045241189,-0.24154692563910207,3,13,15,0,0,2,1,-4.484383236084787,0.19808998746885872,0.1926740695373475
0.6089892848636447,0.5456191465806748,0.09683832598712527,-0.8670733484474558,9,8,9,1,0,2,1,-4.850890086054271,2.7994857902427994,2.88923274474775
-0.29959401781853945,0.3549468296469458,0.5170037618327814,-0.9707434822446486,4,15,11,0,2,1,2,-3.6796993100928215,0.728217366749868,0.6962292768377933
-0.6100496001994216,0.780819034438657,0.4999555969041416,0.8164569774006458,8,14,2,0,3,2,2,-6.488326024480078,0.3234668366242687,0.41235922574716705
0.7051699098766855,0.0832928364335197,0.5165345841121183,-0.38619097361085997,12,5,15,3,3,1,1,-8.305025454391604,1.1278569660510074,1.2912633844448491
-0.5169987440143331,-0.5701747259272083,-0.15029831426382612,0.8156770277670682,13,10,14,3,0,2,2,-7.063625171194055,2.6120138894897598,2.7727428520376725
-0.732698837178964,-0.11228162315739776,-0.09844743222727237,0.9169956713354803,2,15,13,1,0,1,1,-4.769266095563587,-0.2680387214015427,-0.2975944430480875
0.8781369589005832,0.2727485630667488,-0.3509763996493158,-0.4609762754154547,13,4,9,1,0,1,2,-8.329785761329983,1.0916645971116903,1.251864143531546
0.6475347915982459,-0.8737194141452174,0.5535809668144542,0.6432958659235424,8,6,5,3,3,2,1,-6.686359834543575,0.6562927753255247,0.7481336011693609
0.4956771488241436,-0.698783793563452,-0.5655382270939784,-0.07201973707114995,7,5,12,0,3,1,1,-7.106824482940424,0.13577487729979673,0.2307316324087228
0.1146743391460161,-0.9220413586777392,0.33369478261131613,-0.35394530849181227,9,13,10,3,3,1,1,-4.836718946650405,2.788510985019237,2.875427507197693
-0.12716080254081397,0.33354381956779444,-0.8113451474179127,0.4960094727428068,2,5,12,3,1,2,1,-3.988006290811944,0.9513947019342742,0.9423520849799691
0.9977852240665812,-0.3467215011481781,0.49636782409769276,0.6133301060536329,11,2,12,2,2,1,1,-10.951536363256933,-1.120401224827162,-0.924913571184504
-0.39193945510400074,-0.3637911061930559,0.9223188314203303,0.7834217304054918,6,2,5,2,1,1,2,-8.724587773239971,-1.401456737505134,-1.306005920754201
0.3086840109854394,-0.5359636393823786,-0.97123710785583,0.5287067728728547,3,0,15,3,3,1,1,-6.662800375383281,-2.213178236905397,-2.2522216255992227
0.023271435790154227,-0.9893076782912711,0.876827487716288,-0.17036976122210556,11,2,8,3,0,1,1,-10.165524696295096,-0.5480157359943402,-0.37052992189478845
0.46600723925670673,0.35225079517658053,-0.7231290133412114,0.15768033607118515,4,6,7,2,1,2,1,-3.3045212506298354,1.0152468407124102,0.9563292976925827
0.23705411743637117,0.26614530699902605,-0.06142954534841927,-0.11388127533915782,3,3,5,0,1,2,2,-5.782166138490769,-0.6995728423569999,-0.6801914351111481
0.18631643807893639,-0.8933040060222046,-0.09047131489467786,0.34957260433482107,8,5,1,3,2,1,1,-6.886191751754591,0.44715806870323505,0.5372934140502061
0.26328703016578325,-0.8912185029553776,0.2885134473016231,0.9484953082895122,7,9,5,2,0,2,1,-5.530555395465714,1.809312007280809,1.8981105450278486
0.19860423227887547,-0.641287979421518,0.4102782911411267,-0.08965601653268718,2,12,13,1,1,2,2,-4.116213151662259,0.6858805672117697,0.6691492092082697
0.5582051727915736,0.21939485030523187,0.3992791392442434,0.6763099499772851,7,3,13,1,2,2,2,-6.496170808139893,0.31879570882068176,0.4008238235113686
0.9070701957030176,0.7632312797559953,0.16899959106158047,0.6675839018376546,3,3,5,1,2,2,2,-5.624041880659884,-0.7903563482945624,-0.773388260211946
-0.29015067824597995,-0.896021296044585,-0.9365124692540228,-0.153329711693605,2,15,3,3,2,2,2,-5.528823276577902,-0.17595212441870514,-0.1601225203162691
0.3180908202644648,-0.577536337054138,0.7259936627177441,0.7721868706264163,12,4,6,3,3,1,1,-10.26565068827778,-0.5366017476942883,-0.3581066126118683
0.9944757998072054,-0.9399479893412144,0.7947317315818638,0.2452610671973161,8,8,7,2,2,1,2,-5.683700086048121,1.6453674916132068,1.7306949874760704
-0.7441261509764336,-0.30498583514963795,-0.12921270764852877,-0.2080768225047902,2,15,9,1,0,1,2,-4.177372077501545,0.22432099241454678,0.19292995294618748
-0.22880481497333327,-0.8579302219119957,-0.5784137968999428,-0.5412684459246553,5,1,5,3,1,2,2,-6.399529237561234,-1.5659797262178012,-1.559984894258475
-0.12308656949884367,0.05976252217705236,0.9706076645745709,-0.6679563527142784,9,7,11,3,2,2,1,-4.577527855653242,2.64927381305608,2.718389729976014
-0.34749216391770643,-0.4012332525893034,-0.5349880155843376,-0.7406420435515293,8,11,0,3,0,1,2,-6.631438547194818,0.3874489235356737,0.45558787139285983
0.9507465542928417,-0.659769165381437,0.7964761279064703,0.5536066642797759,7,14,7,2,3,1,2,-5.87987141422835,1.8502576482821775,1.9130129424140587
-0.03092400983997834,-0.3951609774429272,0.12681672896770824,0.6076097809669503,6,15,5,1,3,2,2,-6.097739148474724,1.2148913729808555,1.2926585352170226
-0.3766203429699171,-0.9937181879037558,-0.6515131967092409,0.7508112502436686,2,6,14,2,1,1,1,-3.874793265055785,0.9158573474131024,0.8836808463419376
-0.8860425460052634,-0.16278545016334012,-0.083137151737124,0.45001215259823746,3,2,11,3,0,1,2,-4.543209829122257,-0.2794064375240742,-0.31414828018796387
-0.372249006555059,0.0760454107278059,0.6802161568783998,0.9789022619301129,10,7,3,1,2,1,2,-6.522751791777362,0.802894550656042,0.8854238281440934
-0.05826528755364646,0.31211004395140796,0.11915770893068389,0.3740783011649611,13,6,8,2,3,2,2,-7.925955803748165,1.4787641420549391,1.643924489135298
-0.3435337886433212,-0.092020177600602,0.5248939173497369,-0.7479959442720114,2,0,4,1,2,1,1,-7.3969997945609265,-2.3395743290348245,-2.377528268427299
0.02579411103761875,0.7392121649495549,-0.1944483335342002,0.9404706888297536,9,8,12,3,2,2,1,-4.68757180291939,2.631542372955755,2.7326962764401426
0.14175483367895247,-0.6294592892333526,-0.4427138737699272,-0.5625803993528335,7,1,15,1,3,1,2,-9.613327834782428,-2.338073141356017,-2.2404100613598534
0.9398530506903817,0.14252093987419467,-0.7139977546685472,-0.2509035132408375,4,9,2,3,2,2,1,-4.45761124133802,0.48644731500999444,0.4876969581056539
0.45892753966332744,0.14644638889918293,-0.3247013960015308,0.9770432959908935,10,14,13,0,1,2,1,-5.192439934439725,1.760399331495754,1.811885582614543
0.17786614989112826,0.5033523440458385,0.2469556610385928,0.20056292105607398,2,3,3,0,0,2,2,-5.851085454014695,-1.2230797405559035,-1.2283027214935045
-0.08335281082484913,-0.2975612253024382,-0.812446947485967,-0.02773902957015184,3,10,12,2,1,2,2,-3.7079462592841277,1.442670344959886,1.4137691433378663
0.8490449374637998,0.5716252909367463,0.17989576560361753,-0.9871295770064086,13,8,12,3,2,2,2,-7.068068580355114,2.695161490696727,2.8544643288320266
-0.14002957175788056,0.19382138109331226,0.9991154065008772,0.5388977881640942,3,12,10,0,1,1,2,-4.223657560251551,0.9613424518849071,0.9157968383846782
-0.3191768877714807,0.021161514919119773,0.23025828108239965,0.8212114344288435,11,11,14,0,2,2,2,-7.3352518292389375,2.1910534470207894,2.346088082291788
-0.4430585421448954,0.705963990661183,0.8567670112726149,0.9927965873581108,13,2,10,1,3,1,2,-11.647114075683934,-1.7359618951529387,-1.549266408693647
-0.9007712533223251,0.4491965736952579,-0.776814000085505,0.21663900001554337,9,10,13,3,0,1,2,-4.997095695160143,2.697546052726699,2.7842310339897094
-0.600317457436121,-0.8889499343816989,0.13692979701587982,0.30303136665778485,2,15,9,0,0,1,2,-4.443014548055734,0.22704803875535168,0.2016226598559548
0.8582894344233747,-0.22535496404937194,-0.8676696223311191,-0.9616890288974942,4,5,7,0,0,1,1,-4.735283966801113,0.17517391422064893,0.17110496753630117
-0.30983250897353254,-0.9397922555773621,0.9229846491482243,0.33573581340162684,4,6,11,2,0,2,1,-2.5294296217233905,2.499004304446136,2.4839024988925593
-0.6153802079327451,-0.40869091677502944,0.23923185388984458,0.19925513691984276,5,3,5,1,0,1,2,-5.295161121936276,-0.751963264339262,-0.7521213729913669
0.9267206408920758,-0.9794310081286159,0.43209994648428895,0.41249232511052436,8,11,13,2,1,2,1,-4.352025422656112,2.7243929659381263,2.7835977307835456
-0.7154895204463692,-0.37367359634044583,0.6990684309758026,-0.8220205702873067,9,0,14,3,3,2,2,-9.340874689256545,-2.4025664748676383,-2.322515207845643
-0.09437257157816648,-0.6030178507893018,-0.6702304468697231,-0.520021272260085,9,11,14,3,2,2,1,-4.785143430525184,2.5102658764592842,2.6033750549416528
-0.10657094548295931,0.0030359207003327615,-0.506682768389187,-0.05807949513053301,11,8,9,3,3,2,2,-7.25785708083587,2.3904997108707216,2.5593830700908473
-0.6456149979776178,-0.41146652672577133,-0.7704061454974398,0.8830658205688822,2,14,2,3,0,1,2,-5.847795072952851,-0.5276770878796025,-0.5203470604375806
-0.17760502223490837,-0.19518748140137654,0.7691737764592275,0.7911256962636775,8,3,6,3,2,2,1,-7.593146854762497,-0.44043747440496533,-0.3470431935171609
-0.11988390698120255,0.45942381299484447,0.8804416111425699,0.20759398385819217,5,0,3,1,0,2,1,-6.294227880548128,-1.8675193764133178,-1.8880140188835572
0.0629098283786107,-0.42410931464801505,-0.01436083093435081,-0.4001158604459547,5,14,13,0,0,2,1,-3.170955354170316,0.9374114449321387,0.9052929958694345
-0.21975953062332154,-0.2897367044923749,-0.9095016219622243,-0.5641825834959731,8,3,10,1,0,2,1,-6.268821875692994,0.9739100497294562,1.0711168648753322
0.13321051781092597,0.3140609964682146,0.7967729331680697,-0.2009624308261304,10,3,0,3,2,1,1,-7.392341607227571,0.16292973791716825,0.2621401168983895
0.5599766538210886,-0.8025255862346683,-0.8486777921917783,-0.27691720249192286,12,12,5,0,0,1,1,-8.595971809658332,0.6266515826564003,0.8056110132875586
0.18969475900381916,0.47773335426606534,-0.9351131079056261,0.3174352774540443,13,11,11,2,1,1,1,-6.9946221036227145,2.3530872627695714,2.7043960938958937
0.4963216527753711,0.1225113561498481,-0.5075116780587998,-0.15290416801620732,10,6,14,1,0,2,1,-5.173613438659935,2.463313430643945,2.564337618371084
-0.711381598556794,-0.7685973636393957,-0.9454999760983698,0.047172970442905804,7,7,4,2,0,1,1,-6.462026605709531,0.8346741107078038,0.9271349772971453
0.1552635086888452,-0.2815825060346193,0.6471044532236381,0.6413923215335586,7,2,12,3,3,2,1,-8.20410999808334,-1.1293301616091667,-1.0319735756647541
-0.8964282225343663,0.114621150628617,-0.6879283773200462,0.6691819051905441,7,2,13,1,2,2,1,-7.691870467081971,-0.6019260267017227,-0.5173373942317366
0.1529448751155078,0.5237672237248878,0.5630112954843642,-0.44848519111743745,9,2,11,1,0,2,2,-6.647172514787928,0.5927533510652059,0.6823544484556471
0.36773290367068645,0.06314430537346238,-0.9346818784310083,-0.04880761635598341,5,5,5,2,3,2,2,-5.30082813929244,-0.03713765528129653,-0.03043726861016198
-0.33578043338375085,0.8562036710195731,0.6897246549792655,-0.5520349082698377,13,6,14,2,2,1,1,-8.221384101513475,1.850509691160158,2.017673993851623
0.323555464943277,-0.8463939033711569,-0.29066759002983433,0.10132675888170306,11,15,11,3,3,1,1,-7.6596246158397365,2.517122335499951,2.6924486893034745
-0.2530841097345895,-0.4893272524735117,-0.7882513635737414,-0.2902046330268919,7,9,15,1,0,2,1,-5.59819823133512,2.3274270595579054,2.436288758054694
-0.20948136913768445,-0.6364422655652762,-0.6863745893663886,0.6546042994744918,5,12,9,3,3,1,2,-2.8056593547546878,2.6470945098735266,2.6396507736067214
0.11408102655007024,-0.537238727246304,0.004854574332752826,0.46297271940623164,10,6,12,1,3,1,2,-5.761515349154106,1.432527346446417,1.5159683980925858
-0.07077366238205829,-0.2407664710966595,-0.3668264801826977,-0.42860081191047095,11,5,1,1,0,1,1,-9.472119949168697,0.2703136165724719,0.4656141171772273
-0.20354441208397667,-0.11219233536017681,0.7871891729002631,0.3161099677224415,7,7,9,0,1,2,2,-5.155611754721173,1.8547536068603265,1.9171851316239812
0.5362563567617644,0.0009546317334363508,-0.1324588679639649,-0.5009938406345165,11,15,8,0,1,2,2,-8.261620105471891,1.6855497892744256,1.8433074316060996
-0.3495776074475774,-0.9214611715166954,-0.4560027893112879,-0.9872419131868186,2,15,3,2,3,1,1,-5.232279587297038,-0.380579729231365,-0.38027442760719293
-0.5782275446384237,0.7143833141191773,0.6408536405180401,-0.11885294397538537,2,3,5,3,2,1,1,-6.147394493253257,-1.36245054856997,-1.351812292415738
0.9806646075872967,-0.9484608024712977,0.2070576130022419,0.31901196330265424,2,1,0,2,0,1,1,-6.345265587850004,-1.4793104643472959,-1.493282557253399
-0.8686157670206816,0.7742386344473968,-0.1603026046273648,-0.006208962999902257,8,13,8,3,1,1,2,-4.8728770916542805,2.483956288550458,2.5784741223616434
-0.1637104236744007,0.5145659565510015,0.7959292936955771,-0.8317446754812343,11,13,6,2,0,1,2,-7.255539258593314,1.7979129087822014,1.9248321417676322
-0.6807501971356655,-0.32875345404417655,-0.8463851178614374,-0.5300114449306168,6,4,5,0,2,1,1,-8.164170110635585,-0.9735060379425224,-0.8702633237058759
-0.5370495724694038,0.7368190478938681,0.8529275959123697,-0.16074523438637933,7,10,10,3,0,1,2,-4.66242035227387,2.9229242690772397,2.9917048945044327
0.7159101818301143,0.4623146889098344,0.8935120703474064,0.5632309583927981,12,14,14,3,1,2,2,-7.576436723903183,2.124168075178761,2.27283647335135
-0.20463117113389062,0.947600826714299,0.08839732500740438,-0.44952163792598343,12,14,14,3,2,1,1,-7.918295837878072,2.1043816519102667,2.257738206578426
0.02636616751355758,-0.6111047111366228,-0.8136077608746106,-0.17900841187889083,12,0,14,0,0,2,2,-10.86955331504425,-1.0319381040421554,-0.873053945841303
0.6346106244264735,0.860796840338651,-0.8092781574539929,-0.09988272114754948,13,4,13,2,3,2,2,-8.995063323300018,1.0582879149945938,1.245367400007601
0.3255925484194433,0.741267762966981,0.5181738651112768,0.45505846045018994,5,14,13,3,2,1,2,-3.2819173775301906,1.8667197498964059,1.8441417256080288
-0.5828232645178986,-0.4072159862494331,0.8216053419396265,0.09482968075945175,10,5,14,3,1,2,2,-4.764497377692708,2.2485692133247595,2.3192336323943206
0.35939443366669055,-0.8866391356683292,-0.9306545915478672,-0.21617887411218195,8,1,12,2,1,2,1,-8.243969044870232,-0.8155391146965504,-0.7219856888773319
-0.3103647845076605,-0.32537809169754484,-0.37617618892658955,-0.7557769681514241,4,2,5,1,3,1,1,-6.880907780668331,-1.6052358364665054,-1.6021235319229201
0.652129369096571,0.346184261822434,0.6487008944986989,-0.20601567558505174,5,6,13,2,0,2,2,-3.0261724218812818,2.654617997672633,2.656580059035197
-0.9301215071880231,0.9795128268186692,-0.9399573357018562,-0.11094349389968072,8,3,2,1,1,1,2,-7.358902613324925,-0.4140239920814118,-0.3343527387119984
0.5233517524273252,0.014164848120533424,0.2758037491059231,0.9703491101813495,3,10,3,1,1,2,2,-4.909487612640227,-0.09247348194144725,-0.09597887238548312
0.3307304168378087,0.0014218516733426334,0.28972244562995986,-0.9529350111718025,12,7,0,2,2,1,2,-9.012746427023728,0.4408154699396202,0.6168704654668969
0.20638433122933497,0.04720109430522346,-0.49283176600726164,-0.058099882454971,12,11,15,0,2,2,1,-7.730823344899829,1.8782738139860673,2.027026352335861
0.5307267277160814,-0.49394731815949355,0.7311247663444069,-0.7943148156850466,11,10,7,1,2,1,1,-8.114705999947137,1.7623264436234636,1.9528087780205914
-0.7298397075484786,-0.6964491802977959,0.7791532366609843,0.8878565669529157,2,15,1,3,1,2,2,-5.236639987342918,-0.5548106135390297,-0.5736250979240292
-0.4481546112389063,0.537162661826404,-0.5474551399936276,0.38470861230882836,9,0,12,3,0,2,2,-8.288869384319947,-1.0082681588967526,-0.9189324597954271
-0.4978397926696645,0.30085049764772864,-0.5753320514262175,-0.7559851728462219,3,10,10,0,3,2,2,-3.9470830859784654,1.0019915317701023,0.9864609023641564
-0.042943260160954955,0.8577190996911312,-0.33605699052830906,-0.0693261321210279,10,9,15,0,1,2,2,-5.212156794020103,2.1716921741163264,2.2452525239454797
-0.034573053846131074,0.5549109343647711,0.3456942669770895,0.44850905499826643,7,10,1,2,0,2,2,-6.667797431925561,0.750004238205887,0.8516762031800451
-0.8991664527955816,0.7807686417105322,0.15376240262241692,0.12783913351124743,9,4,9,1,1,1,2,-6.9897475276205165,0.4456192202734916,0.5449483832484467
-0.7450286397195076,0.6004126953671582,0.7260180921344539,-0.6986250259983324,7,3,12,3,1,2,1,-6.540195204838479,0.8052187951939761,0.9202504920357226
0.39566557101034006,0.8005282224041408,0.5843823896033522,0.3527221357454482,5,3,1,1,2,1,2,-5.190381077902629,-0.344974704335932,-0.34212595571365007
0.5126685391657733,-0.8366654482798075,0.8485741415893224,-0.3483530784590305,4,13,6,2,1,2,2,-3.2155653080102375,2.0011225762959772,1.9874413617806277
-0.35293917502901695,0.3301119780132622,0.11315685700430667,-0.31453814914418565,13,0,8,1,2,2,2,-11.962604663889518,-2.3652318257326517,-2.183808857059338
-0.3634759172285482,0.7885302365128279,0.2898058105847119,-0.423496845665263,12,0,4,2,2,1,2,-12.483563647970321,-2.5042454127006484,-2.3197639211086627
-0.4910373367634795,-0.9742050604209491,0.08059881352299936,0.7023014708519635,12,3,2,0,0,1,2,-10.160257483462058,-0.626564606462425,-0.4280460701645688
0.6245162419806838,-0.23191472321779916,0.332535722958077,0.9776710627783289,12,8,7,2,0,2,2,-7.1418267314395,2.6157729430095116,2.7716599501077215
-0.8067103314244954,-0.6462060983520321,0.9746723171590919,-0.11179288618676275,7,9,15,2,3,2,1,-5.125461537737039,2.3594577978838442,2.4724629392682713
0.6249476420883433,-0.34611795132664946,-0.3885120851054178,-0.1945925580108796,5,5,7,0,3,1,1,-5.24657400166184,-0.6866825643148596,-0.6907646114719906
0.26479251293101713,-0.743348275622471,0.15698501645866014,0.38684425611261797,5,8,6,3,2,2,1,-2.9750223289049114,1.4048017289237933,1.365452853204503
0.46049837905914237,0.23834547073167345,-0.6267201204046349,-0.9486207102611837,7,11,3,2,0,1,2,-6.368773848848455,1.1153582614252637,1.2141220625979927
-0.53491733675829,-0.5479336064226958,0.10210190658986473,0.04712715905971154,4,9,6,2,0,2,1,-3.1788228698593533,1.8221684746610671,1.7840339417721438
-0.8279356859341136,-0.8859461719927613,-0.7890331450779287,0.17117536774522502,8,13,10,1,1,1,1,-4.690243972684525,2.7189014353578407,2.8175685054860797
-0.9168420803068125,-0.0037401129039151826,0.37862082420538057,-0.49537614586062584,7,0,9,3,0,1,2,-9.421654081176026,-2.049747697671752,-1.9601797057008388
0.08954445396557764,-0.7286233644154414,0.7872705066922674,-0.8507231378411424,8,12,3,0,3,2,2,-5.9917731767886835,0.6088218058945205,0.6688061781482662
0.11292927469764402,-0.2827568360928172,0.8226783801572615,-0.9581317643465335,9,15,8,0,0,1,2,-5.947415674897891,1.322590853304375,1.3875546988875582
-0.39396498603594,0.9330950331041648,0.25623906248714357,0.8612849527039197,8,13,9,2,3,2,1,-4.545330817572821,2.7985676776820223,2.8897019655889604
-0.49824180021859954,-0.7591053200068691,0.16908622651891636,0.9386436245683578,11,8,5,0,2,1,2,-9.36322018926384,0.5216194824903735,0.7167850584430058
-0.6678949570369273,-0.8777906647607354,-0.0013941079713495341,-0.7873254053035457,5,12,12,2,1,2,1,-3.0920827439672913,2.706148728572229,2.695590027099772
-0.17034868895729605,-0.22545117715031737,0.31938054586094866,-0.11593315813775296,5,9,5,3,2,1,2,-4.233867024087459,1.1509796884465722,1.15908056335113
0.4609849549645988,-0.7292891300534319,-0.6047215588177397,-0.6389635432151528,10,6,15,0,1,2,1,-5.546818133365456,1.8761208504284743,1.9435586412896366
-0.32383118126747723,-0.7463519548991624,-0.21651509887544362,-0.6746783697890297,2,3,10,1,1,2,1,-5.35382207086868,-0.4271073090412079,-0.42759842100384754
-0.9160718531127314,-0.2727092821611008,-0.802811539516127,-0.7670443006533259,9,2,3,1,3,1,1,-9.044098584356295,-1.4109685290734177,-1.3012372814064759
0.1317011206264933,0.8160370908433248,-0.2073747490035589,-0.40734839620039986,4,14,10,2,2,2,1,-2.5860370088915503,2.7868153190118146,2.7051060230692583
-0.8387691896607965,0.8791371780503314,0.5102672348903918,0.17324783656732534,5,13,13,1,2,2,2,-2.728294348461887,2.344382635019167,2.3336689630888463
0.8315764789082543,-0.2804118129094011,-0.38605543558196365,-0.609605670856235,2,14,9,1,2,2,1,-3.9246946543445547,1.244748076328636,1.2189446580079375
-0.2117279064347437,0.20666839242406954,0.6033685863826099,-0.06096266930873262,3,14,13,0,1,1,2,-4.395937193603946,0.2026943185359107,0.18876581087534544
-0.037444097561526,0.6193500725317787,0.9010656419088179,-0.9558677026354183,10,5,4,3,2,1,1,-7.287232304106776,0.28490571692966515,0.38423118772268383
0.13378559249907207,-0.29691547990060396,0.22075499063665527,-0.9517796131826664,13,5,1,2,2,1,2,-9.390638419606635,0.5540863090435751,0.7416263321722775
-0.2335692681054966,-0.5673344447383459,-0.11484530813436922,-0.9032745779024383,11,10,3,2,1,2,1,-8.5395212020911,1.206263969979034,1.3802357779680454
0.007093963023772298,-0.8637819505529549,-0.5636513408134536,0.8707563226142345,11,8,6,0,0,1,1,-8.992179425852992,0.5544314297331041,0.8988513026508969
0.9158917198522751,0.08222764975768948,0.21017903708107677,-0.5590247211705015,8,0,8,1,0,2,2,-8.954619703818787,-1.5405520095657708,-1.4214842671953072
0.6497075349742072,0.5754843766047397,-0.4332718622177636,0.6744744364436361,12,6,9,2,2,1,1,-7.690298216044966,1.1688158072575012,1.5658619939937553
-0.6732664832031596,-0.6310818978802333,-0.5954121016835927,-0.2265858859120442,7,11,14,1,0,1,1,-5.26670453237304,1.9352045859650957,2.03227373461716
0.7671294567403808,-0.4587600106128067,-0.6116742619078355,-0.051130212758530025,4,4,2,0,3,1,2,-5.639426500398435,-0.8922023801491566,-0.8845836011618745
0.1320368497756419,0.7560670256889139,0.11574735132014635,0.9195820408097004,10,6,14,2,1,2,1,-5.33473764529785,2.4132120902750125,2.4922080529145707
0.8055275759290175,0.04979997345167653,-0.09761361709855265,-0.339217052668767,9,7,0,0,1,2,1,-6.901256864660986,-0.20348673337185721,-0.12847571078282688
-0.7461111724900547,-0.7534324414021063,0.037123377331467866,-0.5083051150131994,10,6,10,1,2,1,1,-5.611721015028313,1.4773001374338557,1.5538905458711332
-0.9060540178037204,0.8561035004576962,-0.8177187211106449,-0.4281989324575952,12,11,14,0,3,1,2,-7.750039875964413,2.0478874896962367,2.2023220683647606
-0.17842238000077648,-0.020711847935934724,-0.1691139988158208,-0.9519899103102223,2,3,13,0,1,2,1,-6.725365460528836,-0.45747096854256886,-0.28301445139176257
0.93560547529697,0.09972835672879632,0.926318054130133,-0.7704928011723291,6,8,3,1,1,1,2,-6.620072680770823,0.5574051565361597,0.642852735289078
0.35509161036755166,0.0938577519709538,-0.04982025426646386,0.8448685673122489,3,14,8,2,2,1,1,-3.9841303248255664,0.9650401174547177,0.9366542078436784
-0.3501544111867174,0.3745911251650351,0.9232316140923313,0.46048666871573607,9,8,0,2,2,1,2,-6.638953516832566,0.503640431958436,0.5953058706964847
-0.6382161972422034,0.5983159422095641,-0.33161457165378017,0.4617406915523208,13,11,10,0,2,2,1,-7.331033258386001,2.0938285182236585,2.297244328227536
-0.8640534003611926,-0.6375488779005809,0.9143939270384691,0.780276106893828,4,7,15,1,0,2,1,-2.467193318967581,2.16495486128951,2.1311829607913477
0.13710451120922418,-0.8816458562729164,0.2656052213230138,0.5378400891423367,9,11,6,2,1,1,2,-5.226725222753241,2.093218451882713,2.1998079078856465
0.8140839208300437,0.983065551654773,-0.5833692199829641,-0.2891213252718765,8,10,10,2,3,2,1,-4.687385083094573,2.7975067866606564,2.862977688571397
0.18756126388690442,0.151186857280164,-0.6770843318715198,-0.05652032496312187,8,10,12,3,1,2,1,-4.418498289795151,2.796287985316321,2.8716898866531304
0.6549974832713468,-0.49091891415667765,-0.053944993313958634,-0.9133694534913761,12,5,10,0,0,1,1,-8.394125377355934,1.2941779988523578,1.4451738891209982
0.5924872189127743,0.47005037237964675,0.2202158440724693,-0.023644649378371962,8,3,4,1,0,2,1,-7.078771880554366,-0.19367701470410695,-0.10597219267166884
0.38803482821148405,-0.6344976680251282,-0.36190985133552034,-0.1689718738758681,12,8,12,1,1,1,1,-7.822089722708342,2.338207179820313,2.504217351602441
0.16965562261158174,0.8829484750121308,-0.651181465777001,-0.056701018498809264,9,2,1,3,0,2,1,-7.7121486477899746,-0.2807613746324657,-0.17606372420498556
-0.7492493015322534,-0.4927744582805835,0.28417301470479805,-0.44892686571829765,2,11,13,2,1,1,2,-4.16939371732911,0.432795464609614,0.42832983378656525
0.19389044682634515,0.620322179919405,-0.14065327328970412,0.49971986257653755,4,8,0,1,2,1,2,-5.113377164477857,-0.27615593377780184,-0.26726147873125344
-0.6376562982999598,0.5813822038003358,-0.23053484698511006,-0.12800963885882832,7,4,9,1,3,1,2,-8.033035817006215,-0.6892166146135467,-0.5612732993276064
-0.6453468935521212,0.4461432720993377,0.5453419762563332,0.42979906818262736,3,11,7,3,0,1,1,-4.054024787130556,0.9657370916855401,0.9346369796869973
-0.9722757281742798,0.2987576404732448,0.3377530620813707,0.5973115607132731,5,0,15,2,2,1,2,-6.957920565697026,-2.5288852768546852,-2.559500196810962
0.4140305885451816,0.3251358354775702,0.6154356399629592,0.7718279909948498,5,9,12,1,0,1,1,-2.8673121852322483,2.4785769799518844,2.4682921708276986
0.7595048045886872,-0.9015581709184768,-0.5378382942510076,0.7947714349274297,6,10,2,0,0,2,1,-7.105267676357967,-0.1460492192873747,-0.0610615460652824
-0.5810884609809779,-0.16747443862418532,-0.28685734809836183,0.8234517538255515,10,3,6,1,1,2,2,-7.565793075726792,-0.04773289784267186,0.054632754405862086
-0.5806194451395983,0.9531220466458086,0.29120515411682324,0.8690877614310311,11,2,4,2,2,1,1,-11.1172952160721,-1.3288733072931325,-1.1407546674629652
0.9312779505336009,-0.2128893277873689,-0.7385653528204854,0.3434177184881215,11,6,11,1,2,2,1,-7.6173726834654945,2.2231051369529498,2.3934868200985555
-0.3756205268617412,-0.14506694366662187,0.2904371516893278,0.4904294853816691,4,5,10,3,2,2,1,-4.107482729997284,1.0028867719862322,0.9979147910908388
0.8430267838148358,0.6241552220173581,0.6504227425192621,0.5901160352122623,13,6,2,2,1,1,1,-9.334816995828843,0.647304021288704,0.8324849896567701
0.9125837630267226,-0.24664711914107507,-0.32151867765232733,-0.8751373454444393,7,7,2,3,1,2,2,-6.292702989241747,0.8583129893859529,0.9433145287742222
0.6176526469833681,0.750977300791793,-0.39506736507706064,0.7173962424891478,12,9,1,3,0,2,2,-8.757181072891555,0.8326998246743135,1.0216735682860232
-0.8049846150722495,0.7066584331175756,-0.34367985529278444,-0.8924553766760333,9,10,9,2,2,2,2,-4.471300746194427,2.921394646655796,2.9976266039830097
-0.8726304649949665,-0.6457457116034919,-0.9897207448288794,-0.1091809577884264,6,5,7,2,1,1,2,-6.224104025549494,0.42443679616431634,0.4997842992295071
0.7425032547973052,-0.4211182100635835,0.5664309093133575,0.6064898093296125,2,12,14,3,3,2,2,-3.993782071546598,0.8054836502113488,0.795157495111531
0.2499594967520704,0.27670115484086355,-0.38570870379157696,0.7193591701606659,2,10,15,1,2,2,1,-4.149936001495,0.8654268861030504,0.8595965737603726
-0.6634428229845744,0.6728843849397395,0.09781926328014334,-0.6216084152192902,5,4,8,2,2,1,1,-5.116368157596204,-0.5445368175274912,-0.54759515935218
0.5861260567413118,0.9624831949109243,0.8649778471796037,0.8677318856924976,4,3,13,2,3,1,1,-5.38738220294315,-0.6623230402969926,-0.6649891888533425
-0.27403431919225674,0.7585591123140134,0.45074320046971494,-0.7748190669416111,3,5,13,1,2,1,2,-4.239352413808184,0.5219280126449182,0.4982177682783289
-0.30040787638481614,0.7249930148031707,-0.5338543762183301,0.3903749324201313,10,1,7,3,3,1,2,-9.49135752730072,-2.422881363718227,-2.3597606003789804
0.9909483046936287,0.8230294517317016,-0.5569654557737884,-0.8876759801933738,13,13,8,0,1,2,2,-7.788859464516834,2.0534776690980094,2.2017727408874546
-0.0748129057896938,-0.9334640576612832,-0.7562238349354591,-0.16827732118410488,9,10,5,1,0,1,2,-5.614999366043498,1.6170348901789309,1.6955531691701407
0.7383497148061746,0.06012491010346488,-0.06403907504391326,-0.1785815092166676,7,2,4,3,1,2,2,-8.076530884924576,-0.7774570923670686,-0.6847771718268096
-0.16206045244095124,-0.08394276683226276,-0.4867055856278084,0.5042286653939496,6,6,1,1,1,1,1,-7.129444456800468,0.15175984082205765,0.26151347741512193
0.6913070445546847,-0.48079343258304297,-0.9967124857751006,-0.2471700749586121,6,7,8,0,1,1,2,-5.7933682876932195,1.1155829044890986,1.1924122623357833
-0.9995459235634889,0.8300030754950545,0.687758822461858,0.48458446297389424,8,12,5,2,1,1,2,-5.670217102834928,1.6705878311276885,1.745890772554889
0.44556920124304233,-0.5363174165705471,0.4111254232993822,-0.3845943732203123,3,10,10,2,3,1,2,-3.646674117452799,1.2944848894493457,1.2727372897589253
-0.5310010446518125,0.49875803344831193,0.8356817661871061,-0.7839420850168415,3,6,1,1,3,2,1,-5.391160955901526,-0.9222619100245075,-0.9241111275817115
-0.21637821076565666,0.6048035689026485,-0.3175111004845588,-0.1116331862432669,8,12,9,0,2,2,1,-4.87378956615101,2.251507183919328,2.3190363180513085
0.34317548587785196,-0.9365550163679377,0.06993334681888808,-0.9246045501702944,8,7,1,1,2,2,2,-6.7516628992821905,0.6157957128983097,0.7186072537744187
-0.5027902307733874,0.07678995857391535,0.9842712789571655,0.7150612155038474,12,12,4,1,1,1,1,-8.496786254980826,1.1031836946127835,1.2726124314658847
-0.34823731476841924,0.9080845301561715,-0.7562409964372327,-0.9634498605529875,5,7,10,1,3,1,2,-3.6886952609460937,1.2356925826816545,1.204309569432399
-0.5176695713844761,-0.532865277862778,-0.8636267604690746,-0.6257514591789965,10,6,11,2,1,2,1,-4.914395395141268,2.6202394170190058,2.7096157899258317
0.7518098499997892,0.8105979980210309,-0.014086056688279891,-0.3396880993687912,3,0,14,1,3,2,1,-6.608061855283767,-1.9502539220567898,-1.9905311737740805
0.9875679507563442,-0.3707421821296024,0.34803506976793464,0.6886297283047649,9,5,2,3,2,1,1,-6.860092014497488,0.3984949876484639,0.4864900042187458
-0.8589287248140869,0.818859007371753,-0.6197424673625886,0.6425003091194086,7,4,0,2,0,1,1,-7.489176623391743,0.17586802832654694,0.26377245684683764
0.719290690705213,-0.6623799884308716,0.7078857642837058,-0.973542374189412,13,0,3,1,3,1,1,-12.540110087053236,-2.559877346537233,-2.414726018988614
0.6392497390952898,0.7763826993226082,-0.601560628325847,-0.4316314085765425,3,13,12,3,1,2,2,-3.7044829873496634,0.9838647527162044,0.9630955569864856
-0.6802404732671172,0.3824933275719786,-0.664866921390987,-0.37938303579090493,6,11,5,1,3,1,2,-6.361028695800316,1.1259775670358816,1.215704999157996
0.32672506802936274,-0.7635551758550803,-0.19700477887024737,0.5862570759261128,7,12,0,2,2,2,1,-7.372754374598483,0.30311915048281074,0.40927669381073245
0.9112989345329787,0.907265215659379,-0.2953458914949214,-0.9137997821033519,8,15,10,0,0,1,2,-5.52773316171269,1.5049126418194527,1.5518701484790256
0.5270316873364245,-0.7826349212506158,0.9625151547825537,-0.23676700178173005,11,2,14,2,2,1,2,-10.381090194047815,-0.8603082896744997,-0.6799991028267947
-0.09943503233694839,0.06221899267505515,0.4914353324095746,0.6518818382238365,3,10,6,0,0,1,2,-4.452196256634933,0.4211293330925515,0.4023891156142489
0.3428121452874737,0.852616553842392,0.23833608848611676,0.6496138959596613,5,4,13,3,0,1,2,-3.497483861584725,1.429559011624358,1.4065804362879526
0.9354856496674313,0.31553076654520007,0.12879076067797923,0.8659132510564547,10,15,14,1,2,2,1,-5.386652142151811,1.9483832954141065,1.9980861479215122
-0.6136799831831345,-0.05738345085175767,-0.05496911436082952,-0.24355096951331046,3,6,12,2,0,1,2,-4.011127088175889,1.3078708869322528,1.3042534913364356
-0.949302791472123,0.3800937768188992,-0.36779737690605896,-0.8885182928251165,6,15,10,0,1,1,1,-5.614590070255901,1.5472182350073795,1.6002429454940625
0.09098068098967138,-0.5858858332339343,0.087946222569935,-0.5368019504722021,10,1,15,0,3,2,2,-8.979803550737643,-1.69000384791561,-1.5699445289482463
-0.38464182104410294,0.852119119636531,-0.6766108934520263,0.9316646394366652,9,9,10,0,0,2,1,-4.925194612991665,2.2487682411571854,2.3329301742671293
-0.43526416191468753,-0.8380925277686238,0.7532276540317833,0.4577396089766823,5,4,12,1,0,1,2,-3.5353773005938143,1.1633885636898713,1.1498748773201068
0.5196473168567768,-0.3223530351543853,0.9041248932780055,0.4758555379976006,9,14,10,3,0,1,1,-5.00936210016381,2.34519922249866,2.412342944731223
-0.0016021063173363714,-0.5668416287455182,0.7452517709717927,-0.8257814210771319,11,8,9,1,1,2,1,-7.247128135912825,2.6337977962424954,2.7911397714783313
-0.11029513434491833,-0.021903199101433568,-0.29670025531618927,0.8190969460242767,2,11,0,3,0,2,1,-6.4328763384823935,-0.8281420723333385,-0.8072383026967205
0.4502223198666322,0.5926013268302643,0.6658747846373221,0.9715364991714823,5,4,5,2,1,2,2,-4.800464234435108,-0.012903095091181527,-0.005356014716881561
0.6101946240822698,0.690079297793285,-0.20989332428640806,-0.8974730816480037,11,5,15,3,1,2,1,-8.033604540070789,2.0821172607173457,2.24663413712192
-0.07159210209574662,0.23840863458430972,-0.039411482417288424,0.3234076909626935,12,9,9,1,2,1,2,-7.229105622053917,2.389236806747595,2.553252911674571
-0.9462646919101294,-0.2390362290139283,-0.787748829018009,0.06271366350539043,11,10,1,1,3,2,1,-9.235448085386025,0.3825965063644277,0.5663868108323961
0.7959104323700383,0.050098680490769265,0.4145578238113343,-0.49565424500894006,3,11,9,0,3,2,2,-3.877401864301147,0.9736335207594113,0.9370983417513774
-0.8924360716452442,-0.9558283093976405,-0.2840776109344707,-0.3326782187326147,2,13,15,3,1,2,2,-4.243730164457525,0.24369267853887944,0.22988536337826043
0.45623287467233276,0.2005028201991661,0.46250117869475016,0.5394932457141743,5,13,15,2,1,2,1,-2.679630248936396,1.4037877481465941,1.3323517332355779
0.03135310215414622,-0.005492226818244017,-0.6431678068730085,-0.7836899708532865,5,10,5,1,0,1,2,-4.223620721695797,1.278339702628343,1.293858243807139
-0.05312868124995718,0.7090947864043606,-0.3199912278802157,0.7392993696243426,12,4,15,2,2,1,1,-8.907782957501214,0.8773004131382984,1.066355451805284
-0.45175927236159863,0.6553503895625437,0.479735653200807,0.5780456890962684,10,14,2,0,1,1,2,-6.794175755476402,0.157644734551136,0.24538831931075128
-0.9170053489801873,-0.35586492960854055,0.1194893226673499,0.7158698279946576,9,12,2,2,1,1,2,-6.419087011051299,0.8532656205998059,0.9345274882633917
0.3923849006021798,-0.6142588626207715,-0.8145703783794602,0.06444574971238781,11,9,0,0,2,2,1,-9.929350738927958,-0.22333653185929017,-0.03355035677994482
0.06494181576779479,0.12883317555949536,0.20116639397427205,-0.6674893393005987,11,4,5,0,3,2,1,-10.521596918119577,-0.669413775540728,-0.48300981803981463
-0.7517852645724452,-0.7571701889900557,0.44226471471364737,-0.6324306697841977,4,10,14,0,2,2,1,-3.679172973131749,1.9086566913032261,1.9236838525848154
-0.18422078298543987,-0.4407273630135875,-0.7272593450648683,0.45602451559239476,6,3,15,3,3,1,2,-7.753678419927895,-0.6531417631289852,-0.5628649186758891
-0.12750794728568526,0.3166148790121237,-0.12456635013291728,-0.4464917360973828,6,11,1,1,2,2,2,-6.5089303597936,0.5243066197450031,0.6137137156994862
-0.2243314608578113,-0.4242406438606383,0.449392508523649,0.6728311931597133,13,5,11,1,2,2,2,-7.667186300781155,1.8872543490740747,2.051111659823972
-0.9006770170805622,0.24703839034830888,-0.8737872617689075,-0.35078166297967694,9,7,4,3,1,1,1,-6.388524729323412,0.9995341491716605,1.0821246219075533
-0.5267804345849854,-0.03300382978639238,-0.14170101608335628,-0.8502083159960325,10,3,15,3,3,2,1,-6.551944513233466,0.3150696398284366,0.39773154763021595
-0.489293299542197,0.655952927004503,-0.2440119227476938,0.9623631175876843,10,10,6,1,0,2,2,-5.048535594491717,2.326269976844864,2.425823683168997
0.6683282164168827,-0.7640550327438769,-0.9096972711754161,-0.12420022571417544,6,1,1,2,0,1,2,-8.461958287956898,-1.0563527310376477,-0.946241758897114
0.23342541529355199,0.72159787383099,-0.30760622663934467,0.3075735022489232,9,7,12,1,3,1,2,-5.6838645605116715,1.8839353046142189,1.9669253455160773
-0.19151671578592167,0.9865303928594931,0.7371140564989216,0.12927971579240394,2,14,12,3,0,2,2,-4.414541762164915,0.2927575555609013,0.2663258462812674
0.2615408403452413,-0.08870090112024509,-0.035965320446134985,0.5155531207503159,7,15,0,3,3,2,1,-7.01962194249723,0.16430169257509744,0.26119472846972897
-0.7734007912034646,-0.6561748845457913,0.09464936867897222,-0.6708014526008506,7,12,2,0,2,2,2,-6.971312180810947,0.34153508479232736,0.4258642405718615
0.11843626353691628,0.02948438751355975,-0.8008405729199422,-0.9679436870897538,13,1,12,0,1,2,2,-10.503344088377666,-0.7682282157099102,-0.5817475409557051
-0.9788977550996203,-0.2118196944509938,0.7019037988136001,-0.30828228404946145,8,7,13,3,0,2,1,-4.785670588189298,2.604421928263269,2.6834555481684386
0.7596754958829357,0.29736590671472896,0.798497836578405,0.24701062249467443,6,13,1,2,1,2,1,-6.478312992629594,0.5018323720884422,0.5878957691803808
0.3395089024364957,-0.1952538985550647,-0.40398628561248917,0.25095612084932273,5,4,5,0,3,1,2,-5.782216938084335,-1.0876159187344612,-1.0803636002550085
0.23324395633055017,-0.919332295723096,-0.347659491743493,-0.06288601081773071,2,10,6,3,0,1,1,-4.346268935837279,0.3725788917946395,0.36223957541378843
-0.5929302522262072,0.5381222663194485,-0.1489886814563144,0.13083187950507602,6,9,8,3,3,2,1,-5.2512704042383485,2.1086999654631327,2.204017288838532
-0.39638126067461266,-0.9252060191824054,0.010730513011859344,-0.19393737743452677,5,5,11,3,2,1,2,-4.366560499537799,0.8100315364063658,0.8121587246745042
0.8707889793355974,0.5028466350626053,0.8826687855738033,0.35323446710501294,12,9,5,3,0,1,1,-8.171301837577534,1.6145424374453312,1.7766087693500303
0.40161683600348064,0.5306325990507725,0.8588069676983077,-0.590395181887581,10,14,5,2,0,1,1,-6.03577866859576,1.2951488641472353,1.3760117314319904
-0.5154856848304652,-0.593024010889375,0.9091076848349999,0.8370432055410357,9,3,8,2,3,2,2,-7.777579426288361,-0.631180342465695,-0.5252788900358544
0.257745793976351,0.2807614932884821,0.7010084566571941,0.48173853677043565,10,6,1,0,1,2,1,-7.176512815149327,-0.1990387763799518,-0.12585948646978146
0.2164227535328933,-0.110852997861143,0.48473987417956366,-0.5433374952627783,13,3,4,1,1,1,1,-10.409651806732692,-0.5809893658194631,-0.3954119206529439
0.32748547725077404,-0.763523215055719,0.9078904249875521,0.731142440189529,11,5,6,1,0,2,2,-8.4510792262791,1.3481797415287693,1.5338803390659592
0.591320461322884,-0.8450340524152282,-0.4353723315785596,0.17059365666862258,8,1,0,3,3,1,2,-8.165554819591025,-0.6514214934049432,-0.5657964861228638
-0.9231982453473109,-0.26349978520973383,0.9580636815833348,-0.1585268748627664,3,6,7,0,3,2,2,-4.709814576671391,0.03882934044970379,0.035972911776956676
0.07231077250547213,0.43472550607273375,-0.11287330900299453,0.877753950284546,13,13,3,2,1,1,2,-8.326440022364938,1.0338668793603691,1.2045927612153489
0.7272821048343123,0.9936183613622178,-0.14628334240982088,-0.7776982404333763,6,7,3,2,3,1,2,-6.933741802515905,0.6051122632091851,0.6980612964827615
0.6529292189843658,0.11537738237090545,-0.8907793935730619,0.9436906026509693,6,4,14,0,1,1,1,-6.624757199726199,0.6133326496494481,0.7102077530760064
0.30166644312296986,0.2301292597156226,-0.6486558000881786,0.02637978341965952,5,3,2,0,3,1,1,-6.114973097785929,-1.0640009447799914,-1.0479408079526835
-0.6676300007805016,-0.3345410469792418,0.8798487457714177,-0.31394657481995125,11,15,9,0,0,1,1,-8.043916706539477,1.3940238940746204,1.542096935858527
-0.09952742665476544,-0.4905025853265623,-0.2962303313059871,0.41123060956858604,6,7,0,3,0,1,2,-7.2032637032726,0.4428451668111909,0.544452800990235
-0.6313972060998019,-0.921276240360541,-0.9563065760275964,0.5489712062395817,10,13,14,3,0,2,2,-4.826912862914714,2.115943741776918,2.1699539702416644
-0.0858806814684474,-0.4194897892549412,0.12387050703932667,-0.7761308437304215,9,0,13,0,2,1,2,-9.709961551317946,-2.750426667821101,-2.66269009516056
-0.046033214764692465,-0.2215827627531224,0.7748490707407205,0.787867021339981,11,10,4,3,2,2,2,-8.319186065286042,1.4439301343113597,1.6121338271117756
0.861997239425168,-0.8989852152343869,0.09460948822936865,0.7808818960021715,6,7,4,1,2,2,1,-6.8478493981966535,0.5450010546820976,0.6460850084132779
-0.44198341930440677,-0.19006282524762308,0.9975858716313091,-0.8900673863203559,6,2,8,3,2,1,1,-8.843392054139596,-1.6344461086508717,-1.5267615723410606
-0.2844904734125715,-0.8721981159032524,-0.8513307822278571,-0.7692743973885923,3,4,7,2,3,1,2,-5.597003898151137,-0.7709014801715154,-0.7732155079952823
-0.33024341972603,0.14170787255752315,0.8191907822218887,-0.9876323547182067,3,2,2,3,2,2,1,-6.123614756101337,-1.293709098242241,-1.2806999566530561
0.22039201797166896,0.8847428789368292,0.5764018597334122,-0.9519175252671244,3,14,13,3,2,1,1,-4.134634412956243,0.578018901530307,0.5508661458217412
0.9908430258509122,-0.42497760123248196,0.07644020373695048,0.06664709571921001,5,7,12,3,1,1,1,-2.9487811058462863,2.2514920675870513,2.227635762588891
-0.884517841065928,0.6900244743115518,-0.8818997110834561,-0.456671617272689,9,13,4,1,1,1,1,-6.11336750505803,0.9936541668698855,1.0695641592042926
0.22268331249545237,-0.2580525748156619,0.5443040552316762,-0.6590749768367159,2,0,14,3,3,1,1,-6.9331774453547474,-2.4758963104465335,-2.5468071339796063
-0.9352217244480099,-0.328313025921368,0.027733051426543254,0.5932897380302762,13,3,0,0,0,1,1,-10.050861377330175,-0.4796166321062476,-0.2901498504035221
-0.5280067881815249,-0.7129104881124642,-0.6291822992518914,-0.6358737422362892,7,1,15,1,3,1,2,-9.542363601811827,-2.335388363629408,-2.2296116023785086
0.726863155578769,-0.7210995275896797,0.13841292625885537,0.7359592534618058,7,14,13,1,2,2,2,-5.092247754776886,2.282926271992928,2.3288868723983662
-0.7371752342894631,-0.4750299841988179,0.16243095497876658,0.43633589512102744,9,14,2,2,1,1,2,-6.48180780705945,0.6547805061380285,0.7367401820559906
-0.30389608904535903,0.79111148174777,0.933244441792215,-0.11312179432791192,13,1,10,1,1,1,1,-11.775962199137044,-1.6419909871619263,-1.437285796306905
-0.7609382609058444,-0.5393615506342448,-0.7871764741943108,0.6435048339707807,10,0,6,0,2,2,2,-9.959924039995302,-2.4341781263702473,-2.3498402347926084
-0.35853283537685754,-0.6154841630638161,-0.38106090182279817,0.9498085456204699,3,1,9,2,1,2,2,-6.214357229925058,-0.9756023229568683,-0.9702524433189248
0.5726633107900809,-0.1897838908242866,-0.9945837003590958,0.6998929918903769,12,6,6,2,1,2,2,-8.285143093179265,1.6029429066088976,1.7920388934930362
0.19228529909979386,0.4791623544434853,-0.5780602187600992,0.6832440150855481,7,1,4,1,3,1,1,-9.612720107869595,-2.292266956464087,-2.209615035695924
-0.732443710012064,0.9066143351647451,-0.8546688248376866,-0.6018131601281487,2,6,12,3,1,2,2,-3.8518798756329615,1.2675802084424368,1.252887166622321
-0.42054403252357075,-0.5224964578279518,-0.5729142910193172,-0.1777113270400259,11,8,10,0,2,1,2,-7.83232880521821,1.776548008268006,1.9317210702614425
0.7324540611573536,0.7431717657248131,-0.1633083850124839,-0.11120876309783889,6,7,15,1,2,1,2,-5.292388356883449,2.0298923318002755,2.1319615429406387
0.011851600292787756,0.5554558201355861,0.716645877757716,0.689728170821017,12,5,0,3,3,1,1,-9.60296613675904,0.31881540949383746,0.5170844318121276
0.2712639972800799,0.9858869315658143,0.5554349781451013,-0.548320735553216,13,10,10,1,1,1,1,-7.316572779699082,2.5127805408031647,2.687849489991784
0.623254028889707,-0.4121664789901325,-0.10734728002687755,0.4540370540282679,5,6,6,0,0,1,1,-4.614677967653379,0.08778531535997587,0.08257484154116553
0.13796638860824562,0.06295849256364172,-0.08407357102092905,-0.20642134917083155,7,15,15,0,2,1,2,-5.812508557228186,0.822937026667938,0.8948159988568493
-0.3324468058604044,0.15862680557692177,0.7780012216293317,0.13860996882440402,11,3,1,2,3,1,1,-9.804734094501725,-0.10659834551646283,0.07649624759983605
-0.10146368306872655,-0.40711022451169376,0.8592992154026566,-0.7507732286433453,5,8,1,1,3,1,2,-4.817352812757099,0.39109996936201025,0.40957589897925145
-0.7334314838356537,0.8554914661508146,0.735404195838478,0.41524117148107065,12,13,5,1,1,2,2,-7.756581010083033,1.6528461976931021,1.8088889389433578
0.2568139152819795,-0.12270196312803106,-0.9224861288916351,-0.0009033295906575312,2,3,0,1,1,1,1,-5.862805992187365,-1.2044492832146467,-1.1964884934992837
-0.9312462832965496,0.27792604394656917,-0.8371055742176816,-0.12997081131955324,11,14,9,2,3,2,2,-7.175217728319656,2.655003012711513,2.8225421668477235
-0.5593452131248349,-0.7935667022420008,0.1700703374373238,-0.022915067119485766,3,13,12,0,3,1,1,-4.04930533591715,0.8026042513904659,0.783867657593343
0.2991120135139236,0.7359991837901798,0.6563717386469059,0.2521094179616026,12,13,9,0,2,2,2,-7.4318415929712325,2.254994720531237,2.414973424611747
-0.11032128131894092,0.7988250443346505,-0.7329315336785012,-0.226607100025076,13,1,4,2,3,2,2,-11.424547421227949,-1.8008278416123638,-1.600496471208884
-0.7749937389467365,0.4718408127478977,-0.44980223688175114,0.2782156939894127,4,6,3,1,2,2,2,-4.66772157881257,-0.007155360919715307,-0.024878507678656445
0.20578576521087055,0.3084409240580259,0.9963998153312352,-0.8500799130599739,2,4,6,2,1,2,2,-5.545061829685015,-0.5268946921588432,-0.5249153786281074
-0.8694464848670722,0.643678645505805,0.29261986731476264,0.29468426874618237,4,2,14,3,2,1,1,-5.919763441425311,-0.7167300609100877,-0.7157689035648696
0.5035891747345127,0.17673137843531328,-0.5746714269773143,-0.8059635635258211,13,12,15,1,0,1,2,-7.730470204092312,1.9008043379001451,2.0420876292461356
-0.07275585131310036,0.5685425986134338,0.8937603926820472,-0.449659775023864,5,5,4,0,2,2,2,-5.053963948370652,-0.2822757795196555,-0.28912873011175405
-0.279880196138548,-0.04426529017372838,-0.2894320515261548,0.3650234602324003,11,5,14,3,1,2,1,-7.403567925987201,2.1029329885885235,2.247298846192617
-0.7494975378075841,0.3110199436922252,-0.9204057453286949,0.19536467104691813,5,14,14,0,3,2,1,-4.156403782335807,1.5576300157350014,1.5602671547896052
-0.012041701719624154,0.7387046019846948,0.47365291150300814,0.002080473969206853,12,5,13,0,2,2,2,-8.06804324481293,1.6252841809007357,1.7859226825827017
-0.10770148708566096,0.34332046199579747,-0.3321950569468921,-0.49148167802213893,7,14,4,3,3,2,2,-6.069717623954671,1.3241610343200938,1.4054745566513196
0.6874575854205149,-0.12391184818923251,-0.3152097534082807,0.09295272205075289,11,9,12,1,3,2,2,-7.425229654584951,2.5268006767022158,2.7132001894237194
-0.6211131336651945,-0.19770406101640492,0.8955921320289142,-0.20681885122734056,7,11,15,1,2,2,1,-5.106028536989979,2.2551755165555933,2.335053019594185
-0.3465222188627328,-0.3007712023845557,0.19269299499355186,-0.45157422175170603,11,12,2,0,2,2,2,-9.052845327232745,0.3795924137550901,0.5614706266600851
0.4312414339435715,0.3738828700070207,0.7862274826449451,0.3788342677426493,10,10,9,1,1,1,1,-4.732356846157939,2.5082645590617623,2.5555916940706185
0.7172002139649964,0.925465167722278,0.2566942350988888,-0.6317973532780861,7,12,2,1,0,2,2,-6.310829226256618,0.8002136985110023,0.884762451804978
0.5537874964097453,-0.8584171279776511,0.3207765047916509,0.6183896073134825,7,4,3,2,3,2,2,-7.8050827422830915,-0.20018513422093343,-0.07288794714084905
0.2808945479865057,-0.3716758723260558,0.915942132964908,-0.9331528551289925,10,14,2,1,2,1,2,-6.761661761281764,0.49878908053760707,0.5919191384946045
-0.5292334762032849,-0.01125837790848383,0.8296698999937562,-0.5765712557040583,11,2,7,3,3,2,2,-10.699873127120721,-1.2910598937812805,-1.1099203860867928
-0.7067708856803154,0.29185578604607865,-0.5342417076963699,-0.6864791426967214,10,1,10,0,2,2,1,-9.15213225778145,-1.7048305736767881,-1.588365216069863
0.8232658274169511,0.856028473458762,-0.6691596957431813,-0.9953531877361395,3,6,8,1,1,1,1,-4.765602113077961,0.5223961353162808,0.5191337930784885
-0.49535451147250953,0.8305798807585478,-0.468628870267473,0.7916314631203893,6,15,14,1,0,1,1,-6.363916978342849,0.4950728139542599,0.5663092759542967
-0.5538273309420503,0.0913373299372695,0.3679502598302826,-0.6195441383597249,2,11,7,2,3,2,2,-4.433502780451654,0.6754802776951638,0.6794008023842126
-0.32863519871431657,0.14916439510375912,0.02956846986626882,0.02652100914088451,6,15,2,1,3,1,1,-7.089973684819333,0.21276228395531446,0.3058378432000291
-0.6056340360638675,-0.8047799237820168,-0.6663028435888447,0.8474627917535522,6,1,1,3,0,2,2,-8.219589287408095,-0.9513678979870803,-0.8573858489252686
-0.5412129956912359,-0.5633937763769754,-0.8906136508474647,-0.9646599104091322,7,9,4,0,3,2,1,-6.807284040336131,0.24962139182540352,0.35976937490490823
-0.7188161636532688,-0.15043331695162743,-0.31650231534814544,-0.6331527130040879,12,0,2,1,2,2,1,-11.807456979451572,-1.9999954759622502,-1.7862710842984402
0.7740854888939237,-0.44995045502440445,-0.5527747604146704,0.7141938792198317,3,15,3,3,0,1,2,-5.439530695954956,-0.4341712136283478,-0.4301992849984961
-0.12446989002374309,-0.3792582217837599,0.5242592409006492,0.8723531283330104,11,10,0,0,0,2,1,-9.940716403683519,-0.3698338346970258,-0.18550872944628444
0.2482268400913088,-0.05184747178428473,0.7513702551722119,-0.45713827144789354,3,13,8,2,1,2,2,-4.0404435522348665,1.147793680067397,1.1359821354319841
-0.9437569874441525,-0.24935730845397241,0.25350669708466245,-0.7078068689173596,13,6,15,2,1,1,1,-7.963319114085206,2.0448082925494115,2.2134613824268836
0.7371056615716753,-0.6520782246075489,-0.9076070335967423,0.15919345482534797,11,14,3,1,3,1,1,-9.179782831852224,0.5351741522313537,0.7289986941095372
-0.5771374840021777,-0.4696585176332888,0.3257195752693314,0.9308972692012425,6,7,11,1,3,1,2,-5.6210768503397,1.5240713575158147,1.568927092070933
0.9769809689736095,-0.3113839333600814,-0.8764752274196006,0.4687000706705915,4,13,1,3,0,1,2,-4.908779921116033,-0.07759850737931527,-0.07414866153934656
-0.24336878566948106,-0.8232060657064832,-0.3155489504421909,0.9627666684825602,5,8,2,0,2,2,1,-4.817595282821054,-0.3085646906512166,-0.3323638373805054
0.6416980185262575,-0.4370453950981612,-0.8598626085576211,-0.8867488852448839,13,14,1,3,1,1,2,-9.12107933616829,0.3614018586770728,0.5359086601324701
-0.03373070886900109,-0.873633806279547,0.2222830464224923,0.9674700673515155,10,1,4,1,2,1,2,-9.132391677640816,-1.9337036997349828,-1.8298977465765192
0.16447489760517264,-0.4002514631118701,-0.9311935830930835,0.26985946023548757,9,4,5,2,3,2,1,-7.488352410666826,-0.21632147764776735,-0.1143245705571662
0.7731908830047967,-0.1781148952997802,0.20860883964295773,0.26003736123765475,11,1,4,3,3,2,2,-11.309251182296208,-1.8288408299600012,-1.6370356060667286
0.2874396126498917,-0.4457112962532803,-0.10064604563255997,-0.3094708958858938,13,13,7,1,0,1,1,-7.811216008019846,1.8553183466934684,2.0153979347889037
-0.6153072736921699,0.4347455481259468,0.32867873321136454,-0.3132444208508549,9,2,6,2,3,2,2,-8.668261850532248,-1.3552478418270624,-1.255456642940775
-0.1294145516247318,0.050307788223256766,-0.6007423846801649,0.5010883275074751,13,8,0,2,0,1,1,-9.66471689518229,0.3650214249927103,0.5499589060265407
-0.5339620712063304,0.6262840089634509,0.1768624809069046,-0.5784738011401875,6,9,11,0,0,1,2,-5.152395631909834,2.1896351923174495,2.2677283169277596
0.1952648797378007,0.47786091069894443,-0.9416602154185134,0.08247642886766027,2,10,1,1,0,2,2,-5.289910385738472,-0.6744805286107263,-0.7005400625162248
-0.2825149789142227,0.9912903533486985,-0.0396329694762243,-0.028228787620773632,7,1,0,1,1,2,2,-7.770461621333577,-0.7649513926804822,-0.6998999861627426
-0.9985045832589379,0.18827278295510252,0.4386012180502272,0.23749396491521257,2,6,13,0,1,2,2,-3.9981344081218886,0.9278651385770156,0.9126508640913472
-0.32918637300730613,0.9045280290667446,0.0661105801894224,0.2630887573523206,7,2,6,3,2,2,2,-8.520011509781689,-1.0702681389244573,-0.9780064603590977
0.8598711881481713,-0.08258976866492351,-0.6367371562423563,-0.3952085193921555,10,14,3,1,0,1,2,-6.6656699085289395,0.6741674941772149,0.7688714012479864
0.4208436300248235,-0.16215275041416266,0.034544339508621125,-0.8315739776458033,9,10,5,2,3,2,1,-5.656912513870579,1.5560095074136082,1.6278897662213643
0.4297968761545772,-0.14031066051368923,-0.387115326899514,0.9244258202318894,4,10,8,1,3,1,1,-4.505210246533463,1.1045205284972999,1.1236744974748276
0.3468394578228653,0.22899892051038506,0.7849381879040234,-0.8427465780204839,3,4,12,3,3,2,1,-4.759330333605443,0.08605713993130532,0.08045050684779027
0.0666167249174816,0.9919872982013993,0.6010722102534953,0.6912841832488428,7,14,11,2,1,1,1,-5.019867898509038,2.474603711600591,2.521049887403981
-0.26777376414249754,-0.7927265470384088,0.4048107317324039,-0.40108455213149075,9,6,1,1,2,1,2,-6.896675336535422,0.5429722411062435,0.6517927540932447
-0.7067833992799937,-0.6806673012656985,0.5801664999428755,0.23258149670828931,2,4,2,1,1,2,1,-5.556849094804162,-1.1414156559995188,-1.1444664305688046
0.2474874521751913,-0.7319502113620164,-0.7684799075073507,0.6883717916481633,12,5,6,3,3,2,2,-8.866108309391773,0.592916883169089,0.7681442636244928
0.7950646530441681,0.8155224873003573,-0.8251663842578323,0.8729866626204514,13,6,11,1,3,2,2,-7.4931223537043055,1.9963875453739235,2.1811105402776096
0.936417681725811,-0.7042951242752324,0.8817525349894177,-0.6342138938626627,12,0,1,3,2,1,1,-11.259584957284623,-1.668162134136168,-1.502900473373821
0.2903001666018068,-0.9660617413690671,0.9207335492442605,-0.910823814531712,8,8,1,3,0,1,1,-6.666459229220709,0.4719971692026293,0.5482060142956053
-0.9009747405954129,0.1987171742716054,-0.31665085236309176,0.9066327444019211,6,12,3,2,0,2,2,-6.449937161091254,1.164285808646307,1.2643034969289864
0.36887072213861494,0.006440829717268892,0.5302976997225279,-0.029418731876569293,10,2,0,0,2,1,1,-8.01466728937676,-0.5092215720922181,-0.4025401319183998
-0.5739293603134716,0.21555687721377437,-0.8324180549034768,0.2861219870800593,6,1,5,2,0,1,1,-8.985330532426671,-1.7496538375727595,-1.6629793302816196
-0.7611022320714285,0.24460595814805242,0.8688404336850275,-0.5869311920559872,9,5,0,3,3,2,2,-6.6952334978821355,0.5730756768173851,0.6593219732566229
0.09249520026170188,-0.8210537543792256,-0.16403182898617286,0.7065695971344039,8,8,13,3,3,2,2,-4.83864955033919,2.4851535990727234,2.5829536300716582
-0.8418479580467038,-0.10499422060098373,-0.7962164920568944,-0.9681594654744028,3,12,11,2,3,2,1,-3.76434292310069,1.4627320188232207,1.4666830323023716
-0.5326191023492728,0.2784036587799197,-0.5286349308482301,0.4273205662243076,9,1,0,1,2,2,2,-7.716631593095353,-0.7231444869264202,-0.6500960130228544
-0.9109819214476573,-0.42172656316247803,-0.09742964564472012,-0.7660339072294848,8,4,13,2,0,1,1,-5.841855309538292,1.4224896859790306,1.4905005677541467
-0.6166573623394513,-0.050911299682887545,-0.27702570035637586,-0.2825459609078025,5,13,2,0,2,2,1,-4.550488870088511,-0.0366660488730372,-0.055454012605639355
0.6109325660811735,-0.32277754177473494,-0.8891340221175323,0.10837530200958234,10,0,15,0,1,1,1,-8.966848314952264,-2.1244990716591676,-2.025583989732195
-0.5233255787440061,0.5879101694311812,-0.027034468535154232,-0.3319089031600808,5,9,9,3,0,1,1,-2.8444692450033693,2.7102484055645495,2.734416099017894
0.5568568135627998,-0.6589239022035482,-0.1052989019887487,-0.5790806556469315,8,15,2,1,3,2,2,-6.598343725379665,0.555044654762179,0.6407334927218864
-0.2868821576462226,-0.10539448749479874,0.9310358364695328,-0.24530304553937676,2,15,8,1,3,1,2,-4.650686136322438,0.5645834415382417,0.5630321316362675
0.4620206982789663,-0.8467551960155946,0.3280660662226351,-0.5248799708644603,5,5,6,0,2,1,1,-5.48435890276012,-0.5709518877807362,-0.5676609833732684
-0.5900415343481784,0.4839907822523446,-0.8954417934624808,0.7050852897510007,11,5,6,1,2,2,1,-9.141799542959681,0.5919345617809064,0.7786902551157138
-0.36154940442762307,0.8118233424692951,-0.7467257489632513,-0.6429604214548026,9,3,15,1,3,2,1,-6.754457740807777,0.09531774820733831,0.19126794489047788
0.16655239427819324,0.46951857769875716,-0.3569339823233184,-0.9306985803719658,3,4,9,0,3,1,2,-5.70144044691389,-0.622665736176737,-0.6041043378030747
-0.9239016433798182,0.45727404463379817,0.05613616186415782,-0.5958381278269584,13,2,10,2,2,1,1,-10.764404217301346,-1.261138980774078,-1.0816488043362447
0.5734460294670816,0.019452150576359406,-0.39986583418912014,-0.6974714310746482,12,4,4,2,0,2,1,-8.88590483069217,0.5103081574530737,0.6720113235974601
-0.8450327468890346,-0.9639419820821755,-0.7953356409318737,-0.17900257260524133,3,5,6,2,1,1,1,-4.9327138787169735,-0.0962149477003465,-0.09951005399580808
-0.05735641178986328,0.9621952490270191,0.4807565938820395,-0.7639879467612503,3,6,13,1,1,2,2,-3.7375415798457845,1.234968602345662,1.1922441567878677
0.2501831053730572,0.8923737879825224,0.15954288352495927,0.08043453355723718,6,6,13,3,3,1,1,-5.755661059277535,1.2351683856671631,1.308740250968572
-0.5942536481715308,0.49125666504100396,0.9912381192454134,0.3313010012519195,6,11,3,3,3,2,1,-6.18358931886269,0.9835037785640016,1.0696893354801749
-0.25538580285390444,-0.49067246822007626,-0.02209814712309588,-0.18518423729062916,4,2,4,0,1,2,1,-6.151455614098866,-1.433115823535135,-1.4413120915216395
-0.08003666064379833,-0.441321029446881,-0.26121767108977245,-0.6809200866231528,7,5,13,2,3,2,2,-5.861496715487066,1.3909503644539063,1.4606770881915816
-0.6046193937710249,-0.36236535425399063,0.18699283164370284,-0.579764448119571,8,13,11,1,3,2,1,-4.728923128341592,2.8821799106460726,2.9583310826470064
-0.9686081888074407,-0.27980073843577347,-0.8203557411487905,-0.4863399245496296,9,4,7,3,1,2,2,-6.4449649799863815,0.8125994745940958,0.8907489607454768
0.8749623447982093,0.383854726533184,-0.6882969268971131,-0.5131147664691786,13,11,8,2,3,2,2,-7.425368339604646,2.5863434023985525,2.747352278594373
-0.9974638461690195,0.7880143958336121,0.04342360273383661,-0.4746605293390309,5,12,9,3,2,2,2,-2.0048345644789167,2.9841039163362306,2.9315705290606258
-0.19547917263291592,-0.8975514071913735,-0.006969155538790295,-0.7533630178494155,9,3,10,3,0,1,1,-6.647528300969532,0.5172124990808563,0.613805768733136
-0.46411449978630426,0.04038921544777119,0.1314840521418028,-0.9693788267461891,6,1,6,2,3,2,1,-9.781777794075275,-2.2874992502768197,-2.171812291435961
-0.2665561828124019,-0.7883899502869716,0.2564131941860879,-0.7572561509027607,5,9,1,3,3,1,1,-4.574057957419281,0.48753959907405203,0.4910378092626105
-0.013438345322879908,-0.9920801139757145,0.0023254629149807027,-0.23245508404518156,11,3,2,3,3,1,2,-10.248838828388829,-0.4841061158788936,-0.29372972337793585
0.7336429713769783,0.7879461149250093,0.8395851435588726,-0.8103016134936878,11,2,9,0,3,1,2,-11.420605268989693,-1.9378132705681859,-1.7519563717292999
-0.6615938966454964,-0.6249455541756668,-0.9788967263681989,-0.8171474622765815,10,2,6,2,2,2,1,-8.130815278443498,-0.9794385138878242,-0.8756821491184621
-0.9638378155886291,-0.19934026317848352,0.0997538423124209,0.23916518565417366,6,10,14,1,0,2,2,-4.958374105161007,2.4226370301734894,2.5248246299811625
-0.05401881260369468,0.039370062300753794,-0.6188479069656123,-0.07592131432088878,3,11,5,1,2,1,2,-4.707210624912569,0.1814408238344739,0.17913991940833013
0.7990255301926197,0.8817598126829693,0.3417297740038119,0.32884757318535573,2,9,1,3,2,2,1,-5.671312547314922,-0.7523092579146538,-0.7589204713806885
0.24387346751341843,0.21358579164267355,0.6989398031673246,0.08240753154259672,4,15,10,0,2,2,1,-4.216555086230622,1.9008404398033116,1.8608268085970536
-0.11111808465700257,-0.7167655100267656,-0.7950073416215744,0.07092989931390825,11,1,8,3,2,1,2,-12.172465514933563,-2.120253225867126,-1.917718310669439
0.9034048127810743,-0.36055830132029154,0.7361963197341257,0.7625013633637796,13,13,6,1,3,2,2,-7.9168824333529075,1.9459656309631053,2.1074386929805575
-0.964572298781222,0.4063995695509739,-0.9565998094489168,0.2623761561201423,7,7,5,0,2,2,2,-6.479511492526,0.5423849604517372,0.6285201485298814
-0.2742683660097931,0.2021823347926055,0.6972131037975595,0.7772842276730345,5,5,15,0,0,1,2,-3.6852258629425796,1.6242871304923645,1.6112843980818412
-0.6110729616353725,0.1238962199864786,-0.37087169814526955,-0.8312582071229899,7,7,2,0,0,1,2,-6.94609011910779,-0.10792785163414517,-0.03420916848745574
-0.28115234633836583,-0.8370522045741162,-0.6133215327758956,0.9014894264253435,4,10,11,1,0,1,1,-3.587422331196319,1.548081677037025,1.5143826340216595
0.9578391122397996,-0.2272637257263861,-0.4654826297058765,-0.15697763497941897,8,7,7,0,3,2,2,-6.260368979399242,0.9356591778931439,1.0222164137727328
0.8006244791489818,0.3296359814325418,-0.7895608895236605,0.3440395243610701,7,10,6,3,3,2,1,-5.6820086830574565,1.7611163112238948,1.8282587501507312
-0.45266723015708465,0.9600109263936338,0.19251715046540419,0.41947416960204054,12,6,11,2,3,1,1,-7.803221880984386,1.379671843542828,1.5465623641707762
0.5517445790882534,-0.10643264698357702,-0.1049995043791434,0.910045839223337,3,12,12,2,2,2,1,-3.7913535058994356,1.3036032538172369,1.2916740454398767
-0.06854884466500488,-0.5195099630713922,-0.06039135710263688,-0.08906885598727654,13,11,10,2,2,2,1,-6.663094100660473,2.8791000984748494,3.0167010779592145
-0.8797828878432083,0.8318699250223074,0.23090284076881207,-0.6146178106140641,12,8,12,2,0,1,1,-7.526872499601841,2.5590743926825024,2.7384177180736877
0.8955391640642965,-0.8926058428013863,-0.787508583060879,-0.6526567260913203,12,8,2,2,2,1,1,-9.122605620424983,0.6224264821871729,0.8043693144109876
0.25700780016713565,0.11450366663682132,0.48527197936338107,-0.4404661382259183,3,5,13,3,0,2,1,-3.854739936682773,1.2535591353398254,1.230873009510945
0.26750817438067265,-0.7189853937828135,-0.1140979785041345,0.12287675586624869,12,15,7,2,3,2,1,-7.735182855555869,2.007430357755566,2.166495510243214
0.36841815037697323,0.7648823826951634,-0.5929777833362271,0.746722235682876,2,15,2,3,3,2,2,-5.302515557176879,-0.43131572173133326,-0.429793159891323
-0.17253420483934034,-0.4015031614796791,0.49621133577497845,-0.5834446496929084,13,11,6,0,2,1,1,-8.414452211935297,0.9804415802137939,1.1481656410836916
-0.15041163733717644,-0.22889499701666138,0.8308324029334069,0.5238687514861942,7,9,11,2,3,1,2,-5.04527571315543,2.4706626343469384,2.5384526013189306
-0.4754513563700302,-0.1278590395613748,-0.6861947517077598,0.895130252648086,9,8,15,1,1,2,2,-4.820274365704674,2.505585936278034,2.5987419896291444
0.4695236227106887,-0.4957120883221129,-0.01837939746391437,-0.8489334616861848,7,10,3,0,2,1,2,-7.055072186163655,0.25225929237047723,0.3534089933207146
-0.7477246839676959,0.059067230044914876,-0.4622769100419868,-0.9579261950790627,12,3,2,1,2,1,2,-10.129292273633123,-0.40268551019675713,-0.21872363674692535
0.9989357884051604,0.24475186294634832,-0.13802425468561896,-0.42367095423209733,13,1,1,2,1,1,2,-10.593170444172854,-0.9763807748189436,-0.7888846810765211
-0.359402515006515,0.8133065939039978,-0.6175157418477573,0.23085783006585325,4,10,5,3,1,1,2,-4.428239337563445,0.89492385603189,0.8963733053182676
0.3822117401077023,0.766386105847217,0.8963970134861348,-0.02649790329536894,3,12,11,2,2,2,1,-3.951069931734182,1.4150278827980698,1.3950763089261815
0.8931971455566774,0.45260700073763593,-0.5606357332483474,-0.10183321464777317,7,10,8,1,2,2,2,-4.616755310974153,2.536489215160527,2.6009769121926674
0.034263784021276056,-0.7658711740362747,0.05635544284603422,-0.7462543438738134,4,2,1,0,2,2,1,-6.034866765416544,-1.301252058493121,-1.3070287517482821
0.9408770977681948,-0.7752281354169483,-0.46299016549432936,-0.015196481591328581,12,6,15,0,0,2,1,-8.4523897202053,1.858770382739179,2.0458123642258155
-0.40214769980333354,-0.17836720886514446,-0.5646004022855351,0.9320429182604171,6,3,7,2,0,1,1,-7.681427363668482,-0.4502470697690001,-0.35473660044344374
0.04862987668024199,0.9259159892972593,0.21537128210162204,0.9667744409211452,9,10,8,3,2,1,2,-4.8110433901565655,2.500278540123989,2.5971764666322796
0.5429466897192128,0.830277640809792,0.709030871821499,0.3663511264796362,8,7,15,0,3,2,1,-5.432387121223146,1.7148085049045823,1.7800516411072644
-0.8182469232607033,0.7093500827685271,0.26111206181839064,0.4944722760791005,8,14,8,2,1,1,2,-5.847498725134146,2.2009232129545153,2.2940695528101056
-0.5764037002369946,0.5850795352426734,-0.6261854070997637,-0.8666803403533878,2,4,11,3,2,1,2,-4.9275273465436635,-0.298273535738876,-0.3033541737888406
-0.28107075629211287,0.7167388134393169,-0.5347922757024881,-0.7689882676870676,7,12,9,2,0,1,1,-4.634898936315005,2.7423812054172694,2.7997479377052987
0.33863083272700334,0.776544393023012,-0.08011609741207448,0.21394623254853085,11,5,0,0,0,1,2,-9.568082813475932,-0.08240398668282486,0.09844940296015954
0.03804338715711153,0.9585265828090326,0.3927248650660611,0.34395227585410226,7,1,9,3,2,1,1,-9.72589958357761,-2.2531265726307512,-2.1472947295827183
0.04366175061037869,0.17130867085759838,-0.983008842785581,0.5220119658991107,12,0,6,1,0,2,1,-11.373355448869187,-1.681674970783591,-1.4973408395409806
0.7628206646465001,0.1872971702147217,0.21572564816196094,-0.19327138994729354,7,4,3,3,1,2,1,-6.939155227698497,0.12271823499349396,0.2107314762758004
0.12023196601869679,-0.22707487134412951,-0.1595007963849162,0.124221765246459,5,0,13,3,3,1,1,-7.266687537278933,-3.093784751929247,-3.1183735072907224
0.9495396868408261,0.65120684981403,-0.8799836148219764,-0.24754124327761784,9,7,2,0,2,1,2,-6.7769039042888295,0.2122154949464519,0.29844642004188576
0.4791264962225361,-0.8267604782906119,0.3383083110697016,-0.17939255625467587,12,12,0,0,1,1,1,-9.832100603112256,-0.31581324242256276,-0.14626454472072475
-0.2875002107924398,-0.645569886242416,0.39023963189153466,0.23248129866122458,2,13,2,3,2,2,2,-5.169349367074715,-0.309399777049121,-0.3093508057439002
-0.4960035567118566,0.8415129021094674,0.1631776756995107,0.06696041748956572,10,6,3,3,2,1,1,-6.917025874441959,0.6112642411439079,0.7222593276006857
-0.05055774574357419,-0.48321470425925983,0.6371864607462159,0.7992011895264717,13,10,6,2,2,2,1,-7.497767718811557,2.0746516308306875,2.2510671384041463
-0.5043751141861863,-0.9273185033675151,-0.7963054697152345,0.4569878676948804,9,8,12,2,1,2,1,-4.468995535463889,2.7844690763198003,2.8668724004442927
-0.3885957283790229,0.04900114843795289,0.3037361872952118,0.558966033769057,2,11,13,3,1,2,2,-3.799063364564488,0.8804430784972453,0.8495480167444519
0.3857568553933044,0.11174162839791868,0.39905574080514383,-0.17596452209668723,5,14,0,0,1,1,2,-5.181566897458551,-0.2078592980196527,-0.21184485964201377
-0.8613909879625026,-0.08717312057515136,0.21937812249913602,-0.48825491837557444,11,11,1,1,2,1,1,-9.364873423329383,0.2593368728418351,0.4478441207082986
-0.01080589447248248,0.7894951416626022,-0.4646631256114049,-0.17880260552346683,5,11,9,1,2,1,2,-2.540081871747577,2.5524165595434356,2.5406860825620434
-0.13811732696334622,-0.603993939384893,-0.12395640729934132,-0.18251247438294427,3,7,3,1,2,2,1,-5.125325978494882,-0.4525055362747678,-0.45682087234919605
-0.3588648279670019,-0.7300430278567158,-0.40764646888200295,0.14456762908400234,2,2,1,0,3,1,1,-6.7768488575453505,-1.5955204038693955,-1.5637343804119783
-0.3884877449752506,-0.8543094049096005,0.8652793875998581,-0.2108977414372537,2,13,13,0,3,2,2,-4.301970526624278,0.721560220087927,0.7198719140247541
-0.5073035055153963,-0.8734931822026408,-0.7365809295872898,0.7174899370591603,9,12,7,1,1,2,2,-4.598425584350722,2.4692152506919944,2.548842871557963
-0.47794321692830377,0.7515250777183107,0.504691405063912,-0.9647096796427883,6,0,9,1,2,2,2,-9.587616537563122,-2.5453704863671627,-2.464289267381148
0.3634497008246842,-0.5844190705904924,0.5978971241434121,0.6060743215349436,13,14,9,1,3,2,2,-7.072845092831911,2.5406478630562455,2.6843226830504205
0.481766413443971,0.32372062443001104,-0.2889404056959848,0.6177170780671306,3,0,13,3,2,1,2,-6.495204972646563,-1.9291863268984148,-1.9440817811884312
-0.5455846443359911,-0.18718742639800912,0.7025223347241205,0.5969684858608508,5,4,2,3,3,2,1,-4.963539216567907,-0.19040839700064166,-0.18870533842283105
-0.8029062971741152,-0.5358428442676699,0.4178000125031649,0.6474889238245993,12,6,8,1,2,2,2,-7.903411551124289,1.764827790563841,1.942635722705216
-0.5127228613088342,-0.06279637975698038,0.1826022978464894,0.7736818056632142,8,2,5,0,0,1,2,-8.059217460818054,-1.1216458816814745,-1.0386906580433686
-0.820695537528642,-0.32528184328544074,-0.8205981619703084,0.9230874457622191,5,11,1,2,0,2,2,-3.874861194139704,0.7055282185554966,0.6822933620854112
-0.6899826651664909,0.32890131418651913,0.41759852981230794,-0.6442404090787428,12,7,1,3,0,2,1,-8.46288712606774,0.690142103287014,0.8501014759935704
0.5799490000335457,0.278590945330915,0.7069311064051063,0.47474594406134263,11,4,8,3,2,1,1,-9.535308815941896,-0.07395520528428139,0.12265608939224988
-0.18421152643961913,-0.42519493230903493,0.11575836715577115,-0.3913848163582714,8,7,6,3,0,1,1,-5.620697299488229,1.518143446113019,1.581983675028515
-0.6448841605735545,0.8303342759491099,-0.06958913375665787,-0.8736234414509676,2,2,11,1,0,1,2,-5.197074469089784,-0.674456099746257,-0.684084306143152
0.5856800905470543,0.8115135812728957,0.9501743394153626,-0.5354206918070947,9,9,3,3,0,2,2,-6.0546335199115475,1.3127974703737462,1.391657248999845
0.27221126928723716,-0.6705382078378765,-0.1403374849739949,-0.4254846102458647,11,4,12,2,1,2,2,-8.012240239398048,1.8055956591428908,1.9798045265593278
-0.7234336531905046,-0.14775525805502898,0.10464299474855587,0.19776618951463432,13,12,3,1,2,1,2,-8.732275799234456,0.8848836533283931,1.0726437660221009
0.6101867535990524,0.7011603946131988,0.10109060123999103,0.6517764528536292,7,3,0,0,0,1,2,-7.558896301052653,-0.4276578135869492,-0.3306705728605484
-0.4804111676576792,-0.4906766271351064,0.9963901089555713,-0.6241480842524092,2,0,1,0,1,1,2,-7.3133725529458395,-1.918096358120638,-1.8806942045017454
-0.5612212216075074,-0.07129950023571663,-0.13349813538194422,0.5993837240055824,10,9,7,0,0,1,2,-5.663369914182483,1.6673275135183727,1.7504463018157028
0.547990174588018,-0.8958551875574605,-0.9743567009787883,0.5910887838532961,10,1,4,0,3,2,2,-9.384898066286187,-2.0356785715931336,-1.9366365959338863
0.8714985230491008,0.19522638186492092,0.6188549769256297,0.6003052967835012,3,10,9,1,1,2,2,-2.8442539286576354,1.415571945846646,1.3554865209281481
0.6222091326106363,-0.6055146676659664,-0.5729250442320972,0.35218606832915356,6,7,15,1,0,1,1,-5.772058748745384,2.0938699540162946,2.190907885350004
-0.35361150028524513,0.8703171447532423,-0.27335485582755203,-0.2194241826737271,7,10,10,0,2,2,2,-5.067267076062732,2.294667175624185,2.3735346403878474
0.8294986574553207,-0.6660996419310616,-0.7576890774780292,-0.8291830343834694,10,13,2,2,1,1,2,-6.3652654535234445,0.7470213245626661,0.8235171503968708
0.015018188938662913,-0.19749483359254394,0.7101567719393762,-0.13616293770834242,8,0,2,0,2,1,2,-9.514997079295973,-2.1274694233685723,-2.022733398534975
-0.3459864630077958,0.2559174706858156,-0.4496195764530486,0.8191733901075546,8,9,7,1,0,1,1,-5.416857768243312,2.0467011113521303,2.134779902731636
-0.844575163216549,0.06472046972262979,-0.3932714355716591,-0.21432184703719526,3,1,15,0,3,1,1,-6.353767401580726,-1.7701187422246958,-1.7530066316563446
-0.14498488481470084,0.4656766745448311,-0.3273838111725005,-0.3427913210403146,12,8,15,1,1,2,2,-7.266575521712572,2.439984257683397,2.611319624876244
0.5375283614423207,-0.4688248033852802,0.534466788318446,-0.5882253784668012,8,3,2,1,1,1,1,-7.974768416782671,-0.4912561695334224,-0.39786667113987934
0.873322609169362,-0.7874429768589284,0.6839670561164526,-0.03429047003410646,12,12,8,2,0,2,2,-7.247077059128604,2.614887166892402,2.788760727414701
-0.23286521798541582,-0.016524113962021136,0.7924724982922662,0.6134156154901229,11,9,15,1,1,1,1,-7.263175458902359,2.2385446649519176,2.4041756126714597
0.3611336827214302,0.7176831668285206,0.25774628882661044,0.5256958046929581,13,14,5,0,3,1,2,-9.039095135264606,0.8369670848820746,1.027401638269202
0.7029783632930933,-0.033867509613394686,-0.16785865918262766,0.9557073870035635,12,3,2,0,2,2,1,-10.39930634163797,-0.7864229600340725,-0.5891724749408584
0.5101208296323656,0.3446536199872825,0.06240209363919247,-0.8022533146746973,13,15,15,2,0,2,2,-7.541377218353671,1.5508118613682018,1.6647064948185244
0.7556946220331284,0.09885722457703205,0.31235807244537406,-0.2355253599710172,10,12,15,3,1,2,2,-4.991971280739267,2.2730071008828103,2.327515309025626
-0.812959752804181,-0.1457751071613318,-0.742491125263889,0.8952473170413342,11,11,4,1,1,2,2,-8.284643198041575,1.4807837971118134,1.6573527912084725
-0.3887030063276331,0.18596540193486422,0.07536704351020096,-0.9905751489555177,2,0,7,1,1,1,2,-7.193664369900758,-2.2054225051994383,-2.21047715632483
0.7649902101362729,-0.9597565562938519,0.505454275651952,-0.05245341497115419,9,3,2,0,3,2,2,-8.340850336438617,-0.7674033922936325,-0.6502297033135267
0.28253141851373953,-0.17271087054460232,-0.41437426652566245,-0.2498011893633001,2,2,5,0,1,1,2,-6.131176565289307,-1.5873233212603055,-1.5812654988772807
0.28422047005104223,-0.40369928744688877,-0.7470715091928577,0.6851090029303626,2,12,13,2,2,1,2,-4.292475809626088,0.4565787214694846,0.4456709072166242
-0.8487392723309011,0.1541280904514053,0.2852558704218633,0.6996852091940482,13,10,12,2,1,1,2,-7.01525665926516,2.6529555617471554,2.8195051687738246
0.5424861480663561,-0.9223741043763958,-0.6117424591080556,0.07321501852754864,9,8,13,0,1,1,1,-5.59560498595973,1.7503656423006233,1.8191576803667449
0.754814690790294,-0.9194373865320393,0.6096656345929441,-0.26202477468448704,5,12,14,0,1,1,2,-3.628941790069789,1.2259901846367223,1.2088036277130574
-0.6807344864531197,0.792563104327576,-0.19101787109618118,-0.08874876928959963,11,0,6,2,0,1,1,-12.056696373181651,-2.131711688007174,-1.9378045299171078
-0.6264549435377413,0.662491610179885,0.5335367126766715,-0.29871461708570624,4,14,4,2,3,2,2,-3.813616184897643,1.0634123179554946,1.0358898041272644
-0.5025492124187507,-0.9690035163476194,-0.666471462254616,0.21332305955173547,8,6,10,0,3,1,1,-6.808186660030984,0.48005133413242346,0.5822455747323345
-0.8429275144144026,-0.2871905283006706,0.4953036491299556,0.10138108938958923,2,1,14,2,0,1,2,-6.0399932376300525,-1.0318661578294184,-1.0386385575331534
-0.1963730827966097,-0.8473950916518409,0.4654003677416141,0.2337695119303631,9,3,2,3,0,2,2,-7.0971400250928935,0.0300420753762749,0.13911287613048923
0.17155654186209524,0.17353581568918242,-0.10854035819426167,0.6722372310900853,3,13,11,3,0,1,2,-3.874753124342248,0.6485107686399657,0.6063133856159024
-0.46795724654239645,0.18163174979101537,0.011545667738421805,-0.9640237368552247,3,13,14,0,2,2,2,-4.3080537902317495,0.5778729758462807,0.5792452041213312
-0.9593178362356447,-0.589625714190386,-0.025834911352843992,0.7565049354646931,6,8,2,2,2,1,2,-6.67766671379762,0.6852654712206053,0.7784543635478045
-0.07289716422935166,0.7756758451857602,-0.08975153793446111,0.11182403414864073,11,9,8,3,2,2,1,-7.380134978526667,2.523445183703374,2.695563500802605
0.3541875695672887,0.557031760123327,-0.7379707626990688,0.20191438999499445,4,7,1,1,2,2,1,-5.079451292204992,-0.0015057632264149135,0.023095310165264962
0.04348645158182918,-0.9731810922557538,-0.9611074831609068,0.9459232699040832,6,9,12,0,3,2,1,-5.294931516509549,1.9062523784511913,1.983434255656586
0.274809224522367,0.11341851310570772,0.4765910209566153,-0.32878151151819734,5,14,12,3,1,2,1,-2.7647181407728616,1.9550694382467024,1.882089786961521
-0.9632832320015521,0.30798844284049665,0.23717029814423074,-0.38030576649344017,10,10,11,0,3,2,2,-4.66628612574695,2.2941505308737535,2.384814115757715
-0.09537192989732901,-0.9136594182741171,-0.3807985098289999,-0.35977971798819763,3,14,5,2,0,2,2,-4.587608698132377,0.31819979475956295,0.31104362026717197
-0.35691633520425725,0.9964680516574407,0.9923273863405264,-0.6175789645065164,8,9,8,1,1,2,1,-5.152799449268053,2.4892971796027354,2.6019501604972275
-0.16817269140498103,0.440666738331986,0.8365700707599155,-0.1839190767943668,6,3,4,3,3,2,1,-8.215692404226225,-0.9160625237605691,-0.8016014328112558
-0.8683403132736924,0.38514560015516364,0.1437950449179075,0.814926352692851,9,11,5,3,2,2,2,-5.257354414743001,1.85812971985514,1.93440824865455
-0.036010164534265865,-0.8590786446660834,-0.44371271910217835,-0.3509867016621053,12,1,6,1,1,2,2,-11.1971616035121,-1.3336536814654123,-1.1523657876245996
0.054294588598361004,0.5279263926512359,-0.9898423740485456,0.8355172852703214,10,14,6,0,0,2,1,-6.200670473978968,1.0690828680830067,1.1807703314619626
0.31240596074721316,-0.05667363442967943,0.14325538672233096,-0.9071942279697487,10,2,14,3,3,2,2,-7.354362098961287,-0.6361744297048834,-0.549910485781339
-0.11392004672967837,0.23562638917857281,0.5399472364132019,-0.7920812481752209,6,5,1,3,2,2,1,-7.213372425248716,0.34496491982461863,0.45403506153313494
0.036647846079646884,-0.07638703687596271,-0.3711317883771892,0.1619371732631849,3,5,9,1,3,1,1,-4.989856191454234,-0.20052190271868073,-0.21989939136490017
-0.12298396660206001,0.22204682308384904,0.24838414579254087,-0.7359296462200089,13,9,7,0,0,1,2,-7.981325871528583,1.6750843407799594,1.8452834757632788
-0.307467916930503,0.6154785864014289,-0.28721900140019163,-0.7981046367279188,13,13,7,1,3,2,2,-7.546736074821637,2.1629954096983406,2.3343514105944205
-0.35058933148347204,0.9628951908582586,-0.7305054697381852,-0.37038988215886337,5,9,8,2,2,1,2,-2.9052223018170804,1.9488253777220765,1.9097193285793665
-0.24015141807597096,0.0038711615617212924,0.2101425068754874,0.11978106369157082,10,1,5,0,0,2,1,-11.12985339072571,-1.6055759017085478,-1.1952682784206403
0.773230977978711,-0.47392764492213946,-0.5508810614622073,-0.06898866694504058,7,1,2,3,2,2,1,-8.465014460459335,-1.4427877725661338,-1.3485317785743431
0.036799253266130316,-0.7747815413015586,0.8679748370252345,-0.632840745289708,8,14,6,2,2,2,2,-5.509405963060579,1.984379979896711,2.0632205513227175
0.8871062912988188,0.805067765277151,0.744322303939013,-0.8574833347035442,7,5,8,3,2,1,1,-7.019250880813756,0.2606718480058093,0.35736712927608905
0.42940463276451535,0.8754092307587353,0.8245091222023113,0.8921512361376627,12,11,12,1,1,2,2,-6.983557173447707,2.734196046100965,2.8810205830827207
0.7169405051965259,0.09278093442347224,0.1389530293260215,-0.3136522855854329,12,15,0,0,2,2,2,-9.725874798279158,-0.12068124317436454,0.05677203273482774
0.0877558423222351,-0.32289194512589736,-0.053130132811902486,0.22634072148623408,8,13,9,0,2,2,2,-5.134355459093425,2.367776827460451,2.4332849536291996
0.5591057375905235,-0.9551015031373506,0.1997715761055494,0.3908213419394486,6,5,13,2,2,1,1,-6.27057214276725,1.0146251410914509,1.0989613506603715
-0.6741946910452119,0.624827315247801,0.7067914670738833,0.828680885332967,3,13,5,2,1,1,2,-4.509780341265014,0.3434816802362196,0.3440922333751413
-0.4919379644020281,0.9642703688723009,0.9660399961527169,0.8499538964700695,10,10,10,1,0,2,2,-4.3742013364002545,2.8735848592027926,2.9446845458886513
-0.9991969119493203,0.6117823383937084,-0.8415007877401424,-0.6170207701837611,3,3,13,3,2,2,1,-4.545835660980387,-0.060001831936108516,-0.07906081583515338
-0.7476938074243664,-0.7534321450951744,-0.7050947990501977,-0.9405274774107948,11,1,0,1,0,2,1,-10.319035182983754,-0.7735905665874003,-0.6134644742859805
0.5167695431798356,0.21202766387216254,0.14062501565300778,-0.8928468807851841,12,11,0,0,2,1,2,-9.532677107882627,-0.010475504759252777,0.1648160389510503
0.7132246724498521,0.8553490829990384,0.8996584109727315,0.10965159300661242,13,4,7,3,1,1,1,-9.065531303681745,0.30189913262280216,0.47836970111121363
-0.0144373082700886,-0.6785733016180286,0.9565309270589482,-0.6829595319451811,13,10,12,1,1,1,2,-7.2812136657404345,2.529925218413325,2.708418224373532
0.2608352367627087,-0.4141495931937542,-0.25291940737140894,0.33993984819331335,13,3,1,2,2,1,2,-9.938535273067561,-0.012782393467585577,0.1857341552794664
0.5785813093542094,-0.9375728793225049,0.9337311005867872,0.05318988517957868,12,6,3,1,3,1,2,-9.167478379094344,0.3957604680492998,0.5703110804174418
-0.9214161096986151,0.3098142462957181,-0.11452814458708338,0.8978324363774302,7,11,0,1,0,2,1,-6.8618788019287935,0.20175515289213145,0.3060515152345156
-0.584312557160702,0.6268137871293593,0.4856625529313805,0.32318213191853085,12,11,13,2,3,2,1,-6.515228999806705,2.6205301139384445,2.7729349199631246
-0.623229981330254,-0.887506611369655,-0.838583091612028,0.9855419730254675,8,3,10,3,2,1,1,-7.322659457902273,-0.5934113825046448,-0.5167120831247602
-0.7146912970536758,0.018163657132942213,0.659391368834128,-0.3003932909768412,2,12,10,1,2,1,2,-4.192578053077961,0.9058849064813217,0.8979788518984455
-0.058430005974585475,0.4132850434978679,0.8812799983722277,-0.34135744503499144,2,2,3,3,3,1,2,-6.4969501689217966,-1.70606160124133,-1.711328404620025
-0.8480129873683364,0.35757644452048987,-0.6478347339365675,0.4334371715352838,8,9,14,3,3,1,2,-5.154188086893111,2.2681026547602623,2.3671819383002815
0.08122198864945807,0.6992003499649162,-0.03973012072325366,-0.2535852617897463,10,12,10,0,3,2,1,-4.939154314618266,2.327916086566812,2.417694360109903
0.34837389765922766,0.2665378346749778,-0.8010075476387237,0.2083478763451836,10,0,6,3,2,2,2,-9.44571966741314,-2.212110576683065,-2.1039974907302827
-0.4980255873678585,0.36686897410783414,0.36775348232661265,0.003680485111276832,7,1,12,2,1,2,2,-8.298699579601035,-0.8732907320543734,-0.7700422855005932
-0.3491634386347844,-0.8105221704413117,0.9517417255670733,-0.4274819292336336,8,15,14,0,3,2,2,-5.6138545966602456,1.8409579387561819,1.8867541051516756
0.07315638005724057,-0.4435656258623557,-0.8767840294150615,-0.6750031690511171,12,9,5,2,0,1,2,-7.566732516636224,1.7035158968184834,1.8728322320405653
0.2519678278359072,-0.6989108238755506,-0.06191990666807423,0.008849492126873804,12,3,10,3,2,2,2,-9.240365426162189,0.28939549017820515,0.47396351023698974
-0.6485695083263483,0.19423324003100673,-0.1516298885080476,-0.10662255651067021,13,0,4,2,0,2,2,-11.006257187062658,-1.6011838769388957,-1.4158466903090634
0.7279096440190211,-0.40227362242626463,-0.6140319841219428,-0.7676388514918218,9,14,4,3,1,2,1,-5.9822856884798075,1.2995851640332783,1.3792156273238259
-0.7030336339894312,0.10860141169590509,0.054296763250529345,0.46845560237216666,11,14,9,3,2,2,1,-7.211927969493234,2.5644923430859508,2.734656675063504
-0.07979474688462407,-0.613105543976125,-0.5792558369403285,-0.9539058231867852,4,2,4,2,0,1,1,-5.7096173395540495,-0.9637378859592207,-0.9502663823482684
-0.9296507369368068,0.8236431872734855,0.5506638597718321,-0.09858788349922865,3,10,0,1,3,1,1,-5.401386537972482,-0.92802375374871,-0.9220447593917418
0.11484948934028405,-0.4879576538769739,0.30165590097865613,-0.7674526394142387,6,9,8,1,2,2,2,-4.995840154557647,2.279176182751501,2.3784491751761663
-0.005518304238713023,-0.8120181411667959,-0.4185553847586698,0.967463707994012,5,12,5,2,1,1,2,-3.6511796987378915,1.5613624181958021,1.540292320993309
-0.2654445974385815,0.8276290452498885,-0.26340906468858094,-0.253110817709129,7,0,11,2,2,2,1,-9.820983359492537,-2.3376832331516417,-2.248605865156929
-0.33171395523227565,0.6358083536648789,-0.9232722772885977,0.7415943446762263,10,15,13,0,0,2,2,-5.941280690756699,1.264888633105584,1.316625878063649
-0.7196691332345393,0.08836629795360351,-0.9839837186524343,-0.809812704578541,5,1,0,3,2,1,1,-6.176293104129673,-0.7088999083148,-0.6918650469334648
-0.19270661101304443,0.35732018765379414,-0.15820694248154799,0.9228351556931467,4,12,11,2,3,1,2,-3.029859067110168,1.7948945306808826,1.7546582686217207
0.38676380122971077,-0.6594816957491281,-0.4565849622918141,-0.5745460677394538,6,6,0,0,0,2,1,-7.599841487852888,-0.554791459433158,-0.48824119479537836
0.3375065088996274,0.08575626472161035,0.6657871897744589,-0.7498221803271929,6,5,1,1,1,1,2,-7.425939648419916,0.1552023720690124,0.2729453238814599
-0.4927687447228717,0.7674667776627737,0.12295588747335362,-0.6281327182512308,6,12,6,3,2,2,1,-5.361535103950858,2.0151109628921215,2.098555050415759
-0.023380714348309795,-0.32456171087556585,0.09853698669688526,0.4967216668572394,10,2,11,2,1,1,2,-7.884511568050098,-0.6463219030316936,-0.5605497857694387
0.12069734870064686,0.45723031358555377,-0.29030855313868353,0.2253686893492144,2,1,7,0,0,2,1,-6.158394114006865,-1.4529577491201706,-1.4585742464944542
-0.45551891498791064,-0.231678484093075,0.6718709800330158,-0.70273356884423,2,15,15,3,0,1,2,-4.47397714493749,-0.4246738487875863,-0.47508569097376435
-0.29804875214781723,-0.19069251670289966,-0.21263622801877435,-0.616253631190997,3,2,13,3,1,1,2,-5.061598461486768,-0.5393290726258513,-0.5675519261400637
0.9226692623896124,-0.08206056386930238,-0.5231456420930327,0.8836330001003116,5,2,6,2,1,2,2,-6.517618002996321,-0.9938639097582285,-0.9640852879871327
0.3239396789012683,-0.07029043837345861,0.261177394617087,-0.10080218798452534,2,10,12,3,1,2,2,-3.84034489015083,1.2582823411726296,1.2375133282612574
0.6430711557793722,-0.9428581645519791,0.26170207729022343,-0.30082960843121587,8,12,11,2,3,2,2,-4.33003269064304,3.0030483014053106,3.0566522414960486
-0.4504043784641989,0.46630604621317073,-0.8118803595428226,0.9027927449688311,9,13,0,1,3,2,2,-6.759420010728251,0.3390806861869298,0.43219758607043085
-0.6628019031319263,0.1615936597069514,0.42877512407458473,0.8332862053878323,5,0,15,2,0,2,1,-5.67721921162993,-1.0921210402467514,-1.1080566331532586
0.3519849795126804,0.41131866774789305,-0.021540199590774245,-0.23412523541676578,3,12,10,0,0,2,2,-4.358295214568403,0.9469593078700943,0.9360345407983458
0.8879918134212228,-0.9043223749859224,0.7003438904100951,0.9951651858919448,2,2,5,0,3,1,2,-6.808829107762364,-1.9413079502241493,-1.9482242634348947
0.9948458781071083,-0.4378522291097737,0.3360389050251198,-0.6466353716473896,6,14,0,2,1,1,1,-7.505959870584228,0.013258330196123769,0.11614757071382138
0.6952806590185103,0.5431394521116524,0.7617628475494733,0.6114937843562402,12,4,14,3,0,2,2,-7.896271518092315,2.061248504008503,2.2329713603350863
-0.054241355578909856,-0.9218426279960896,0.2770874548038269,-0.8988062926468365,6,15,10,0,0,2,2,-5.520215081851542,1.4948566592432768,1.5660717438676501
0.13172614711923902,-0.685528669811533,0.3812454841626831,0.026868994251640244,3,7,11,0,0,2,2,-3.9747671814136147,1.1064233015901348,1.0919279559902881
-0.77465294673042,0.1537665499538916,-0.9180969357010405,0.054639359199719406,4,4,13,2,2,1,2,-4.656050606118513,0.3939590698055355,0.38508027042562637
-0.7909442242486115,-0.7425055942485739,0.1140136126262572,0.7879453368488585,10,1,6,3,0,1,2,-8.805976584977326,-1.3838832190996437,-1.2726477783510008
0.37828671396067537,0.029142232535600998,-0.5996915775012663,-0.3608211474800034,3,15,7,1,0,1,2,-4.628653748991467,0.1739840048677071,0.18292251178176516
0.13856276590104888,0.6238182299198094,0.6158760600285669,-0.6202946794580617,6,12,14,0,0,1,2,-5.783005450257003,1.1615730781702311,1.2291644617970685


==> images/aggregation/artificial/aggregation_evaluation_results6_15_15.csv <==
c1,c2,c3,c4,t1,t2,t3,t4,t5,t6,t7,y_min,y_avg,y_aggregation
-0.250919762305275,0.9014286128198323,0.4639878836228102,0.1973169683940732,8,9,2,2,2,1,2,-6.705239400538672,0.8611851131232854,1.0505696353890874
-0.3325827777219563,-0.7142663641561184,0.30177694589770576,-0.8871768419457995,9,11,13,1,1,2,2,-4.358016041481603,2.744324349727615,2.9253784475896865
-0.6331909802931324,-0.39151551408092455,0.04951286326447568,-0.13610996271576847,2,10,10,2,1,2,2,-3.598307848990529,1.533508168520379,1.611883247586605
0.9475110376829183,-0.5344573191393915,-0.8187871309343584,0.2367720186661746,13,6,3,3,0,1,1,-9.182650569086709,0.6806796799409738,0.9486151093236029
0.21508970380287673,-0.6589517526254169,-0.869896814029441,0.8977710745066665,13,13,1,1,0,2,1,-11.495658420367526,-0.0008360906497860772,0.6970799218837613
-0.538212348755702,-0.5179490679479766,0.36652703765091643,0.21999331556524182,9,14,2,1,0,2,2,-6.715476339206824,0.6666733104265092,0.846462110192587
0.32504456870796394,-0.3765778478211781,0.040136042355621626,0.0934205586865593,7,12,14,1,1,2,2,-5.065514866308643,2.1808085219017217,2.3449393105236425
-0.20969952799637115,0.8533177315875884,0.45454399171284177,-0.34691846238832924,8,11,8,1,3,1,2,-5.231677691077713,2.132931617458401,2.31242480236785
0.49464022027476173,0.07938426477815952,0.17350233132769644,0.930510614528276,13,11,12,0,0,1,1,-7.4698205568339935,1.7824592689486234,2.1888242592163527
-0.8508987126404584,0.9737738732010346,0.5444895385933148,-0.6025686369316552,9,14,10,2,0,2,1,-4.509624428718798,2.5975098955598335,2.7807313786446954
0.5803510810624113,0.21191994956202276,0.8526017570266979,0.3021540510038889,13,6,8,3,3,2,1,-7.731016346554054,1.4019332638385984,1.6504271142251021
-0.8728832994279527,-0.3780353565686756,-0.3496333559465059,0.45921235667612814,9,5,10,2,0,1,1,-5.33662954535153,1.795099752569476,2.0191539062581514
0.9434241907782075,0.6978276485321677,0.4434590423297464,-0.5280301605020885,8,10,8,2,2,2,2,-4.408916896262935,2.7462250636399044,2.9329238925216243
-0.12132699626845977,-0.5965615953292076,0.7915271913470387,-0.0492595536357765,5,13,4,2,2,1,1,-3.9082013052979057,1.0445080862825513,1.1317475587238766
0.5111022770860973,-0.5424036690167551,-0.846040180342414,-0.42049709417246395,7,11,1,1,0,2,1,-6.855340776761202,0.38261436923377634,0.5767774580056443
-0.7890114803394588,-0.08693085903417952,-0.5631191255663328,-0.16698010425926757,12,15,9,2,3,1,1,-7.5196525992579355,2.3249551937018347,2.58653465662107
0.8136568830915081,-0.45573550123072937,0.29538024108272465,-0.9989592460093684,10,2,6,1,3,1,1,-9.139557317475472,-1.8404160014955977,-1.6696275369819145
-0.030340057282033595,0.3848720657805407,-0.46117533240295705,-0.5117489555044517,12,5,15,3,3,1,2,-8.180180048229667,1.1706329426984137,1.397584918803706
-0.27274079524141204,0.9435641654419213,0.9248945898842225,-0.4964354083492717,3,2,0,0,0,2,1,-5.993740571995441,-1.3234442637662653,-1.2387435203914519
-0.46643797144943,0.9532299116653058,-0.17792597336353744,-0.9338985341989032,2,0,2,1,1,1,2,-7.0504691478450185,-1.995100727760034,-1.9136638019219712
-0.10443367085381672,0.1057861781426559,0.18539344775878708,-0.8382933473345695,9,10,0,2,1,2,1,-6.786355865512852,0.48167892669313683,0.6591804812025865
0.26461166118715895,0.2670594215217894,0.07154936814951696,-0.8194204598911834,2,8,11,2,1,2,1,-4.049138453423652,1.3886234986190276,1.4932200549299517
0.7167176096274397,-0.3480821895962305,-0.5595179048689034,0.42229906487603563,4,3,15,2,3,1,1,-5.422009434619381,-0.4576926956882266,-0.37884147515921096
-0.20485595782495536,0.03550270105496023,0.675420211814656,0.35138023407856145,10,8,1,2,2,2,2,-6.427808501821602,0.8268389238250662,1.00668724589609
-0.4841167445696888,0.3199680920683581,0.6344444004024317,0.11040162319892466,13,0,1,0,3,2,2,-11.389657894592618,-1.881009303307661,-1.622603201756876
0.11658690721419518,0.7652726863786794,-0.6225857833172412,-0.44225729481563625,4,15,15,2,3,2,2,-3.6356632806030778,1.2025140772371359,1.2737171373850864
0.5597510917152477,0.2840632923085755,-0.8317200700099023,-0.6767425718107725,7,7,3,1,2,2,2,-6.477050077440036,0.8344048861750378,1.0101871930799184
0.8802668849155568,0.9473276735106346,-0.4321580505250686,-0.3892722793112131,3,5,2,3,0,1,2,-5.537189652846599,-0.605673798384677,-0.5183539707835593
0.4243584426950717,-0.5255018250063999,-0.34920060368146455,0.4929828102360483,9,6,2,0,3,1,2,-7.295536001689515,0.10203569886349978,0.2784575638249006
-0.812650464343815,-0.26456839388113296,-0.4695952646365491,-0.5120207132418328,7,5,12,2,1,2,1,-5.4575876871444535,2.057634197850556,2.2394419418820064
-0.1312112689791427,-0.2998431846106486,0.2902067240611297,0.3378481193261993,2,4,11,0,3,1,2,-5.552497940596214,-0.8101080190667236,-0.7364649835813906
-0.9513680671370923,0.29094459181433563,-0.6457786411859021,0.8809171687058286,6,5,2,3,0,1,2,-6.888265627712457,0.24058899362018463,0.40191885744099587
-0.3384993906589726,0.10552993367097985,0.14458493834167663,0.9606631674320913,5,14,12,0,3,1,1,-3.291740590219877,2.108844595062814,2.1938316418872357
-0.36615598968744467,-0.661014506627815,0.11360252491670031,0.8723095483215619,11,2,7,1,3,2,2,-10.911533503919568,-1.4035224291599495,-1.1413520618373667
0.3422870336481012,-0.2827064374076722,-0.4916727018605225,-0.4094188231621225,11,0,7,0,0,1,2,-11.995981468504894,-2.2260558610621484,-1.9591705626208569
-0.28101769756048967,-0.4128163114710133,0.6187223109570272,0.6202267893583615,10,7,12,3,1,1,1,-4.953114404227876,2.4063610996919738,2.5928817171234004
0.25578882989727214,-0.6114520929759155,-0.8581181660001447,-0.20643234557222323,13,2,6,2,3,2,2,-10.938364911021388,-1.2877119382270414,-1.010813749943499
-0.12305175396382606,0.3440522705903988,-0.34369466505053614,-0.6899167665445116,7,9,9,1,0,2,2,-4.529143286115735,2.872730873392162,3.06530801726703
0.6452011213193165,-0.2796187171774742,-0.7458789746962304,0.04448652010960874,6,11,11,3,0,1,2,-4.837129692378973,2.8843411837384374,3.051942447395642
0.6840461500239627,-0.611239932010254,-0.17729218988664286,0.39902442153438766,9,3,15,0,1,2,2,-6.75493886251367,0.836783652041696,1.0107272446287574
-0.35408705411750807,0.5903723895374073,-0.45833549747585156,-0.12205715858872779,8,9,4,1,0,2,1,-6.027886147044319,1.3007145766459636,1.4742629424737244
-0.14337105011978446,0.37699980153073276,-0.8836128089831128,0.8304274552529609,3,15,13,1,3,1,2,-4.508505779686229,0.5140359283126915,0.6018723958409047
0.8692279946794195,0.2765411876867008,0.033392514853133326,0.3142226570003337,6,5,12,2,2,2,2,-5.7778701868079,1.6462057660059761,1.8189044850184635
-0.2880546426974768,0.5156922209287382,-0.9712130227404883,-0.7678547189861675,6,14,0,1,1,2,2,-6.940340697380283,0.16665954069725072,0.3256505428004425
-0.6493394602213229,-0.9656777963364995,0.5267288460078219,0.6138259541015589,5,0,13,1,0,1,2,-6.4329115224318665,-1.735006047337527,-1.6630033620591065
0.23170019610443293,0.2701873017352876,-0.909391980455911,-0.25077477074705756,11,2,9,3,0,2,1,-9.467676011567388,0.3121920489032438,0.578467412051778
0.36792753879628215,0.23170232877982766,0.8877832091215143,0.8885031942503347,13,15,15,2,3,2,2,-7.600794645764306,2.211818558270154,2.460606753314531
-0.22366014758695618,0.28657643688470635,-0.08349421901696674,0.09123357863186987,6,11,2,0,0,2,2,-7.045079047714826,0.1836783548921193,0.35353561075890183
-0.5866312802465092,-0.4520777453577325,-0.5708217605832517,-0.2454818335440483,4,1,2,2,0,2,2,-6.19188581460004,-1.3426576017029968,-1.2514781526838399
-0.22920675806886992,0.3632273379455795,-0.31875086107151995,-0.4786109435281938,8,3,9,0,1,1,1,-13.30339015439895,-1.0922110921223915,-0.48050840893038016
0.7549440270541059,0.47014208760777154,0.6069618607696972,-0.43593085485738703,11,4,8,3,3,1,1,-9.650262236415326,-0.50427372595853,-0.26245208766900274
0.4632955105992804,-0.7446205411550688,-0.4999671015677907,0.1610880246878197,8,13,15,0,3,1,1,-5.6251042989566775,1.6119818615498345,1.7785170170751674
0.5017421355829947,0.5090857481693647,-0.7937522623281348,0.8051058133591333,5,15,8,1,0,1,1,-4.5496333893965994,1.4677877029990485,1.575248256843789
-0.22159664253167377,-0.9783246970394033,0.8107639528385273,-0.8174266464277329,8,11,13,2,3,2,1,-4.519995134003646,2.7123447068348248,2.890570687018593
-0.013948684456390081,-0.8334311776094807,-0.8165917054830378,0.20488185180223795,5,10,4,3,0,1,2,-3.408115929240531,1.273893518718703,1.36469417203489
0.5792362855891078,-0.8175877939026193,-0.01115939059483706,-0.8848824799667114,11,4,2,2,0,1,1,-9.242379565249635,0.11835517666600488,0.3647495687072553
-0.7658659671447883,-0.7140166358943283,0.5230212634349445,0.23643612663252211,7,6,13,0,3,2,1,-5.826686607797249,1.349088321036212,1.5224865443134061
0.6437201185807124,0.4124844543129924,-0.8373024387162005,-0.8303245718296162,4,7,15,0,0,2,2,-3.1405246873595103,1.8838690442055503,1.93780946932576
-0.5266296126358425,0.8153874126970926,0.1837774776425687,-0.2995635065993729,13,14,2,0,3,2,1,-9.579357002810994,0.07592331983484175,0.3277651189282712
-0.15155598150604743,0.812708770189472,-0.7776050353876973,-0.0147497914182817,3,11,13,1,3,2,2,-3.441710974489246,1.248347384646188,1.3235357884348264
-0.7649475064457902,0.29842060423212713,0.4920897585308466,0.16673753019431925,10,14,11,0,0,2,1,-5.7270700759792765,1.7966620710744052,1.968154537462918
-0.5528083229610947,0.9264450788812226,-0.9756910506203673,0.9397576534152781,6,15,5,0,2,2,1,-6.658583112288453,0.5812529499232483,0.7508711468825209
-0.49401966402151776,0.3908222462132951,-0.8491309058204615,-0.6675691361814942,2,13,14,2,0,1,2,-4.410681553052659,-0.10329212726698699,-0.0691837011720976
0.16862862384620048,0.802316020981978,-0.9091072393170843,-0.43807362081553936,9,5,11,3,3,1,2,-6.379360225096619,0.6987044603964208,0.8606804037912528
-0.6606401922088689,0.2936967233374477,-0.22346323202025564,-0.5412105085901007,13,11,4,0,3,2,1,-8.701897674133782,0.5212399726447335,0.7666331361152972
0.3963234280394903,0.07219273268824078,-0.3809447674273445,0.6275900394138973,13,15,12,0,1,1,1,-7.574123914562592,1.5767899800385947,1.8121565250003329
0.8810636542707668,-0.1667218845230416,0.16232524236165258,0.8383531036711191,11,7,13,1,2,1,1,-7.515770048082637,1.9730752496602628,2.2551148783887935
-0.947266051005496,-0.2470732662439008,0.6211066615636658,0.9745522586298889,2,10,4,1,2,1,2,-5.020478647946928,-0.39599609875017294,-0.29019406947154336
0.6583284414130288,0.1381629383314953,-0.8729763408199973,-0.9263562647280172,2,4,15,2,1,2,1,-4.634360572585254,0.6735566131194763,0.7806431112713891
0.06869255005892616,0.49982149893994365,0.8263315045152857,0.1702990646509439,6,4,9,1,2,1,1,-7.822830289224048,-0.43645764169211065,-0.2764574918586816
-0.09891172937981296,-0.74168116969701,0.9081020545174447,0.2123492689017601,2,0,7,3,1,2,1,-6.653320645523462,-2.016714174566515,-1.9361976127496754
-0.772884815600742,0.3431463911855992,0.040615401807586604,0.5446367834712786,12,1,11,0,1,2,1,-10.936282482907274,-1.3696297212170607,-0.7519786883552934
-0.8231835532687068,0.5836356789392658,0.17991179427527215,-0.039908065963049744,8,14,4,0,1,2,1,-6.8667375402159445,0.47435189645054476,0.6445104430030654
-0.5740716769821785,-0.7272570488264605,-0.9709106686642361,-0.29882488238680605,3,1,13,2,2,1,1,-6.238317449929844,-1.546906587647493,-1.4222661258782658
0.4527940653004565,0.09489261379822311,-0.09817910516779116,0.820942556806546,8,9,2,0,0,1,2,-7.153712483055078,0.05458526736333343,0.2260809397494915
-0.08130638410765512,0.6841828300374193,0.537835482630795,-0.8675280442962683,6,1,5,0,1,1,2,-9.059927930574203,-2.111859296222803,-1.9643127225258614
0.26680170863345154,-0.5197087624436139,-0.8482733437826722,-0.7422405561787015,8,15,14,2,1,2,2,-5.409202677003097,1.5879716714816918,1.733870379423342
-0.6398654553014029,0.39300293245415796,-0.17667757128494377,0.7486352097088342,12,12,15,1,0,2,1,-7.525137248353981,1.921159962364149,2.1792939496515578
-0.9182627674670423,-0.6621298738556709,-0.44281932193608275,-0.6459790314465064,6,5,0,0,0,2,2,-6.974456105312439,-0.2759951260134707,-0.137147288805195
0.7884345257918515,-0.7425032034007122,-0.3398009733796892,-0.356834470639942,11,8,14,0,1,1,2,-8.170769008734815,1.8562068167097248,2.0988211032545787
0.7471572482135544,0.8417448010636264,-0.8778440802902725,-0.44624470370559255,2,7,0,2,0,2,1,-5.378038595063553,-0.8588184458281679,-0.7937954011480728
0.07318129197466505,0.8480835182148663,-0.5277669337651913,0.5199108178751712,9,1,12,1,1,1,2,-8.35336659589388,-1.4409208995145637,-1.28290017390801
-0.7337661428250435,0.3743310108066622,0.6888813452672575,0.4992324640171748,13,12,1,1,1,1,1,-9.209446554174452,0.2910823905979288,0.5427757109045258
-0.5150589927305407,-0.4615135381012381,-0.2454316737907547,-0.9598576044445473,10,0,6,1,1,2,2,-9.299475113826528,-1.963272566088224,-1.7929231758463993
-0.5335671769003976,-0.3141462714434795,-0.052060117138887696,-0.2897913934413905,10,12,1,2,3,1,2,-6.484824559077237,0.5397992363386881,0.6990398854552669
0.17368223604175825,0.49087894836866,-0.13668090754064122,-0.7448393944088725,10,4,5,3,1,2,2,-6.648710007770702,0.49359722703490566,0.6688875684526371
-0.511293689070691,-0.0035046043021196294,-0.33930303743817203,0.8673836475197492,6,5,4,1,1,1,2,-7.370481548526757,-0.06859069872347462,0.12036137650581757
-0.6786372534808887,-0.6268659518973885,-0.4298096626123058,-0.6532528094104904,8,8,6,2,2,1,2,-5.925327976894603,1.4496445398114033,1.6279798757049808
0.39392292473284307,0.9945110695367887,0.7932205259480416,0.15199683561131994,12,3,14,1,1,1,2,-9.355100435396844,0.4967739890387064,0.7750863289649454
-0.6582248252198684,0.337286439848862,0.8587519782551716,0.11352578602785957,9,9,2,0,3,1,2,-7.152321988366675,0.3007591904354923,0.4774751477816196
0.9359881330084685,0.42190495767349656,-0.6009861453233605,0.47249436739697637,13,14,0,1,1,2,2,-9.410035279507907,0.24580381391225561,0.49757417740509724
0.16247644284522456,-0.6912745694515954,-0.03771979629036504,0.06517886510317172,2,5,1,3,1,1,1,-5.407033284692358,-0.978126883524489,-0.894968808433019
0.09784395977795457,-0.5965390753395283,0.36914309575966664,-0.8242637775146864,6,8,0,0,2,1,2,-7.080845446677975,0.03265611568313206,0.20080142537917034
0.21220376211167724,0.5885788999329249,-0.7866014997731279,0.7014549200329094,13,11,1,1,0,2,1,-9.313714929925704,0.19928175375444906,0.7436845492518481
0.8766809136420757,-0.6375338676686797,-0.867007465266445,0.4822412985801181,7,11,15,0,3,1,1,-5.7683048559064405,1.7844513551091694,1.9816595016159932
0.501003849530627,0.5990742618390312,0.6502653533855944,-0.6271900264237118,4,10,13,1,1,2,1,-3.182248339189089,2.3304329661556564,2.455217928900391
0.7544010816262166,-0.21510978515472923,0.6331988789431542,-0.12173018285956316,4,12,5,0,2,1,1,-4.806027822704832,0.23439865731081155,0.32944909005959333
0.1549725418122514,-0.28927509636320825,-0.21703577959699616,0.06371495937634797,6,7,7,2,2,1,2,-6.298595594494189,1.069631938894882,1.2561355493425428
0.8796642472269502,0.2554161061428357,-0.33018877068582775,-0.7214558546732255,2,3,13,2,2,2,1,-4.922820805228821,-0.3925323813297557,-0.30688778498531233
-0.6966502405344976,-0.37655586440890354,-0.5030217203710685,0.48789258514535394,5,5,1,1,0,1,2,-4.313858338057137,-0.004608114019699686,0.05402692774199758
-0.3158365025681851,0.6425146093440257,-0.7787365260895855,0.6929045834690364,9,3,7,2,0,2,1,-6.73985308810025,0.46077864091716714,0.6361345554466912
-0.027285036008784402,-0.18208964582901355,0.5437639611964902,-0.975593855363911,4,2,3,3,1,1,1,-6.148294902030159,-1.1312769497060642,-1.0351807430881925
-0.3086080129921611,-0.6368045663971487,0.8169011226672567,0.16678358953224093,9,6,14,1,1,1,2,-5.117920565142209,2.0571249009982275,2.231247247035921
0.8237048176859294,-0.7217676117138763,-0.798410793968227,-0.48796893629267557,9,11,10,3,3,2,2,-4.386580392356951,2.8506838250308424,3.015689887710283
0.3933016477537845,0.8449987623545914,0.41447726862679724,-0.6949219141714773,13,14,9,0,1,1,1,-7.65358882070157,1.7561304176443404,1.9818022543839813
-0.791506067896381,0.6808792639608459,0.8213723965114261,-0.7543784363085324,6,4,9,1,3,2,1,-7.416838961289343,-0.2516665428097337,-0.09884719568648381
0.8416837652347446,0.7397927241242566,0.03767611425214423,0.1825508714898585,6,14,8,0,0,2,2,-5.712241042910295,1.767272367611025,1.9358870641489614
0.5755797774289848,0.20744306346027797,-0.7714653998886245,-0.17099083159274464,11,10,5,1,2,2,1,-8.234801898698755,1.4982585436328024,1.763679223845057
0.47500249621949675,-0.09556411822038569,-0.5507903541200361,-0.0951209677346132,4,5,7,0,2,2,2,-4.423698799092472,-0.015545502430139576,0.0683401698045748
-0.93224167950681,-0.3770536577344852,0.5609914150921753,-0.44482565474116376,11,11,1,0,0,1,1,-9.828808326368078,-0.33107304566565304,-0.0840375576042891
0.9221406349389103,-0.7026745444937741,-0.17075175254595254,-0.8293006638427123,9,0,6,0,3,1,2,-10.292773805485561,-3.0819228906492726,-2.907257933386764
0.4999209407983556,-0.5801888138088285,0.7961085788814275,-0.5897207190359857,2,12,12,1,3,2,1,-4.369518783464385,1.172310857329147,1.2656716364590064
-0.8685827211432953,0.5510552333900212,-0.09342233050394477,0.04878053865516008,13,0,1,1,1,1,1,-11.20457879696555,-1.5648409641830014,-1.3145232608553765
-0.794037041337369,-0.33127437737903564,-0.8489932723922216,0.5064924414949017,11,9,2,1,1,2,1,-8.822666209328435,0.7517491342860548,1.0174956950009533
-0.9492272886793103,-0.6876948052676193,0.43194445769479506,0.3178478838203027,2,8,6,2,3,1,1,-5.513865191860729,-0.28377848257543764,-0.183268846691238
0.011015758212067572,0.19009795940084118,-0.3214575082076181,0.13888703552700066,4,0,11,2,3,2,1,-7.223401913832875,-2.7671647295446293,-2.745392619670729
-0.5136556180010918,0.4445338637113183,0.7113929362125715,0.6604397291339832,5,3,4,1,0,2,1,-8.124494760115336,-0.7846090543257012,-0.47251890626015525
-0.35201987778640076,-0.8261499700993014,0.26648154982192107,0.4718092263920046,6,2,15,0,2,2,1,-7.737825635095251,-0.6945661173899021,-0.535501328648409
-0.1571508988150041,0.7853434221539497,0.6348871234768818,-0.31636529660424806,11,14,1,2,2,1,2,-9.247386559480995,0.3797938559790576,0.6395750576543431
0.6613090131304995,-0.3096157102374488,0.5476690464026805,-0.27448421066810913,6,11,2,3,1,2,2,-6.098415765929304,0.9690246158159455,1.1428122712876856
-0.7197736484670949,0.7369359517958256,-0.025137603500972716,0.7891044537881828,2,1,2,0,1,1,2,-7.255639380057565,-1.8516891347069375,-1.749523976048529
0.39769170632180884,-0.1948999128060389,-0.563953785011827,0.2901083355386589,5,9,9,0,0,2,1,-2.2971851159038805,2.1685163419067908,2.2306040059785746
0.3663677128909628,0.6451677518233478,0.05932335731016214,0.6301088568049142,10,5,1,0,0,1,2,-7.293350106450433,-0.10876985370443497,0.05194774930492707
0.6594836074144033,-0.5871574564787936,-0.978008342683039,-0.7262287398623855,10,14,5,2,3,2,2,-5.6902239640308965,1.6575344079791288,1.8275390292238856
0.2661961267148951,-0.011452299723457182,0.1465887563588013,0.6762139263565916,6,11,13,1,1,2,2,-4.235990308085032,2.7435921503081238,2.923636237942798
-0.6674332624878412,0.4760672328527409,-0.8344026641497471,0.2063042189327764,11,12,4,2,3,1,2,-8.533490967715979,1.2421806024726503,1.5022101069698859
0.831027354583828,0.44306572224381124,0.22080933401591518,0.8986135941155313,8,14,7,1,1,1,2,-5.859360793732083,1.785023544013605,1.9395570460175124
-0.5701192428184865,-0.9376337298774307,-0.47547191140034983,0.19015586140050966,12,0,13,2,0,1,2,-10.828531791834966,-1.5905156329391843,-1.3623785120912806
0.24666510180998147,-0.05152538259926076,-0.31123253591153355,-0.29691967773156236,2,8,12,2,3,2,1,-3.8950756217214226,1.189362625577825,1.273911613108221
-0.5071959335217864,0.6382046353483994,0.5988317579379585,0.3893929417088535,7,1,11,2,0,2,1,-7.918628002804538,-0.474760148143776,-0.3219289589106724
0.8346271509244856,-0.7263627381620772,0.9004747076416049,-0.10798845408408853,13,13,15,3,2,2,1,-7.454778125896939,2.1184599310518424,2.3683861493240954
0.6131222957228994,0.3175667334214347,0.38455312903570493,0.6983913031306386,10,1,8,3,2,1,2,-9.32932836640448,-2.0533319455143912,-1.886200190349209
-0.89680838668258,0.3398349291000784,-0.9116691245797997,0.1765275139398621,2,6,9,0,1,2,1,-4.329940001347019,0.36291507794135497,0.45841793643461937
-0.9321080428284023,0.39484053449367984,-0.40530198525489847,0.8487923907530608,3,10,6,0,1,1,2,-4.541084295857841,0.328895135573242,0.41915891970380836
-0.8902347707070501,-0.0897126299276878,0.04486915214233789,0.28909330125164434,9,2,11,3,0,2,1,-6.634948368662753,0.6509507487417726,0.8296708882884039
0.3925775517562795,-0.3202500724638677,0.4495335430575229,-0.8692873184021153,9,0,3,0,1,1,1,-9.441289702563559,-2.260792185853399,-2.1046177237092656
0.2517827528740182,0.7719554964723743,0.23172637636460913,-0.5340810504927325,8,2,9,1,1,1,1,-8.202211882804294,-1.120565234300124,-0.9492731009527473
-0.6290541808465551,-0.23207222016054851,0.8651798188505058,-0.859940588505058,5,12,13,0,0,2,1,-3.263511813454965,1.4379743073413969,1.5060944986331954
-0.04043734628699047,0.16151441445465542,-0.45662605786199184,-0.20342523204872887,10,14,6,3,0,1,2,-5.579087135997409,1.6300876485187707,1.7940909105208243
-0.9933072759140416,-0.06537846692469484,-0.40599424709023557,0.7056436433838027,3,13,4,0,3,1,1,-5.213814829057951,-0.4145301359356004,-0.33743722899724904
0.9754447794720631,-0.1444537325282753,-0.23134670568063664,0.3592945653861397,13,10,9,0,0,1,1,-7.855088159668271,1.820935859014886,2.2067490888778525
0.17710845794649077,0.9646610301601632,0.7683979562630059,0.20159689288439608,3,8,6,3,3,1,2,-4.745756618560965,0.17821938812786725,0.2810997652755407
0.8854635482702513,0.2992932979847369,0.21547358975771824,0.02537702203301717,11,10,1,0,1,1,1,-9.798755374499144,-0.22131895928176124,0.02743742787280634
0.9145405259666513,0.6524113915879317,0.6015393742597501,0.2595558459923062,8,0,8,2,3,2,1,-10.193320057904256,-2.8246842026933554,-2.682799822820186
-0.6522095015610254,-0.2075159621946825,0.5164769514081826,0.39204123610758446,9,2,15,2,1,1,2,-7.635670065249589,-0.2507650060246901,-0.06921808495662496
0.49574320818445705,-0.9302696795323502,0.7898428824556798,0.7202536328358475,12,8,7,2,2,2,1,-7.419260772134803,2.0528880365428797,2.3174560525468135
0.7774961597379544,0.9113029964595067,0.7242552345309012,0.6190321494497562,9,8,4,2,2,2,2,-5.745573809267113,1.4047692856836964,1.569117291998298
-0.49470181207822983,-0.9898357203639481,0.39142858569950034,-0.9024328366536538,3,5,4,3,3,1,2,-5.560117278579287,-0.7027264038134332,-0.6186181617404869
-0.8477382810193996,0.7024138280975374,-0.00970694597205135,-0.038826845346704,4,9,2,3,3,2,2,-4.272653226721152,0.5318148856222913,0.6172329982146737
0.13146392799158213,-0.46594345966115736,0.757259972710316,0.5948520432138562,9,11,0,2,2,2,1,-6.553287672612178,0.4354925128656034,0.5946189346708461
-0.33198224250952424,-0.522619937397965,0.8601807010194773,-0.788331812342832,12,5,11,2,0,1,1,-7.484889287303898,2.077185583178976,2.3212060147385873
0.743687055490464,-0.9415054339308817,0.6516335011295253,-0.7422602650531096,12,4,13,2,2,2,2,-8.145068682702034,1.40241082076422,1.65645332465653
0.11236347007951397,0.5132716075698693,-0.48262333860418405,-0.6137342708254139,12,0,8,0,3,1,2,-13.043735019564245,-3.295254829986075,-3.0317807033276267
0.2680114061992227,0.07997075943171095,0.5596907903022872,-0.7860387223460832,8,9,8,3,1,1,2,-4.868505581467363,2.5687008335878487,2.7510443018011537
0.26524378626789624,0.8640562110200349,-0.7949805440186415,0.8744569744729023,5,1,3,2,3,1,2,-7.0419477541942905,-1.9602477823728504,-1.8769501964552706
-0.8652987970624566,0.16434092035254655,-0.30823388609408653,0.24183103553495422,12,1,1,1,3,1,1,-10.732212767010356,-1.1716657558240775,-0.9181783416390941
-0.10808338597935707,0.2951472868038152,0.18879171845709064,-0.2327754791887564,12,0,5,2,2,2,1,-12.185584787449788,-2.3385326769196766,-2.0666417206073833
-0.49498250062323557,-0.9979410403087332,-0.682123433446487,-0.0629211664628313,5,0,2,0,0,1,1,-6.670201799318885,-2.010237688325698,-1.9483374213433065
0.5896190974998587,0.3873644515629773,-0.5584607744224792,-0.8352379087683146,5,5,10,2,2,1,2,-4.294860402950971,0.5412083279365433,0.6057763712815176
-0.6978842164381995,-0.13533039791479617,0.8872318403351978,-0.1605453661477554,12,3,5,2,0,1,1,-9.719770129801924,-0.5151501143049103,-0.06959189485834338
-0.3760960190097391,-0.3585145191237451,0.44884534522823394,0.4916740240619286,4,15,0,0,3,2,2,-5.260866260701003,-0.23328080259123643,-0.1471328547710865
0.7287164996792741,-0.05358018661688568,0.9363868558294435,-0.6289489685937577,2,12,4,3,2,1,2,-5.234391789869354,-0.15391234818864144,-0.06430799349790195
0.0607087874565122,-0.9642762150433613,0.5935956557280551,-0.41166405331304423,9,11,9,2,3,2,1,-4.5483899817041396,2.764353757235058,2.9477440289082817
-0.036955296974899854,-0.765383622075211,-0.7496284155948991,0.37113057445794273,5,8,5,3,0,2,1,-3.3162263645680756,1.49222792930465,1.5639382213785749
0.3030389336045294,-0.3481490720958502,0.1805278777712449,-0.1335065020566888,2,7,4,1,1,2,2,-5.279724681760961,-0.36546331530727916,-0.28805220424843714
-0.040122330565752984,0.20004109623860744,-0.41667484258139353,0.3899637722530851,2,11,5,0,3,1,2,-5.3060038875021815,-0.32914053291912154,-0.2623020467516236
0.49832327820256617,-0.7081558519297091,-0.7944151910146686,0.1418090036883286,7,5,11,3,0,2,2,-5.496921528442436,2.420791755953938,2.623637773480303
-0.9804583051616327,-0.3470773835120162,0.03542328676942286,-0.8242670017103333,2,12,3,1,1,1,2,-5.1204669786943695,-0.3722579539868775,-0.28928192198626246
0.9549327726295715,-0.5982818202754117,0.38638788164536186,0.6428814560197329,11,6,11,0,3,1,1,-8.526006384202391,0.8335244006541274,1.0788869266699752
0.4129514529738023,-0.9368277103487159,0.8724244924873796,-0.8960574326970552,10,1,11,3,3,2,2,-9.173332393730862,-1.7421569054517732,-1.5540666355529709
0.6034561661395836,-0.3210996149143879,0.6296502274930245,-0.8397703072306497,5,15,3,1,1,2,2,-4.6112897989508586,0.649040279326594,0.7366000781972838
-0.038192337102030294,-0.9184917878150545,-0.6720010380210055,-0.12278556702092325,3,5,11,2,3,1,1,-4.937447221755831,0.012732633256536448,0.10756563137553643
0.7435671331844034,-0.5615720252839114,0.9517305116382626,-0.3262084164577863,9,12,6,0,2,2,1,-6.038444566348416,1.4044438936321813,1.5785902662028701
-0.6766549117063947,-0.9582777214169238,0.3065260384746602,-0.33537074928978217,9,8,10,2,3,2,1,-4.658411367926099,2.5420771580406996,2.7240973504625225
0.36045648486258264,-0.8556031820416483,-0.9386949955883879,-0.48463422297757264,13,0,13,0,2,2,1,-12.022885659569223,-2.2001599888824535,-1.944874377897753
0.6924905840380986,0.2575296364118902,0.47070059733150527,0.5354477761335605,13,7,1,0,2,2,1,-9.861000500189025,-0.13457048068491126,0.13854754593614638
-0.12276916162081908,0.450515320830273,-0.0266621171505943,0.7468464761633211,3,3,5,2,1,1,1,-12.17625247627764,-1.2658968193289901,-0.7840151895151655
-0.43229094278270996,-0.28169794066753706,-0.23230569626440745,-0.06837438595950296,6,14,0,2,1,2,2,-7.108560911227624,0.2591899037705809,0.4313033369369397
0.818065041331282,-0.6406337822595161,-0.5249133501522447,0.9427901880832792,8,4,4,1,0,1,2,-7.0863394850410275,-0.05151880314731825,0.10636812056342038
-0.8052132148928957,-0.18995840183935697,0.1858367996635637,0.15882979868700153,5,1,6,1,0,1,1,-11.595763456245546,-2.0783584708831437,-1.6925988707228026
0.938824644670575,-0.4837331345977449,0.3134733290825844,-0.34961987155061025,9,11,7,3,0,1,1,-5.8125304613112165,2.306016325274452,2.521840696014296
-0.5306519234768978,0.7674193393215052,-0.11595125243428495,-0.33822127402165614,11,11,13,0,0,1,2,-7.488034795793822,2.097842410446061,2.3462139279107186
0.17576874222077388,0.8971667097028675,-0.4949444358491615,-0.2814985041675089,13,8,10,0,2,1,2,-7.575602484288362,1.855607445755697,2.0997850519695804
-0.05073824850037223,0.6883408979383943,0.6113403059001064,0.1707087287935043,7,11,10,0,3,2,2,-5.127320242432746,2.3198590516435234,2.500476460949669
-0.8858262878213703,0.06233905600206402,0.873211384589923,-0.9213129186629807,8,2,5,0,0,1,1,-8.232956663746952,-1.2518275312831588,-1.0742290327542299
-0.7933820857519687,0.16934140088517746,0.3764157317331909,-0.205242023071198,3,7,10,2,1,2,1,-3.6196327604284266,1.3839777687170662,1.4753665307764154
0.2782398756310007,0.7358365890400442,-0.0905202887322818,0.031192057158500486,3,6,11,1,3,1,2,-4.525542491216743,0.5512032220540174,0.6376081771012068
-0.7345706923614452,-0.7129152759212143,0.8796395838536835,0.4657978366826836,9,1,4,0,2,2,1,-9.314170006346675,-1.8995776560782436,-1.737220780133244
-0.1124995613908577,0.7362845087550107,-0.6457004211052282,0.38525190445232904,8,6,9,2,1,2,2,-5.0236707649645655,2.366540122291308,2.5461721989454795
-0.5117054191552515,0.6617543826834109,0.7292176719100734,0.5370387290475824,12,7,8,1,3,1,1,-8.480852824171338,1.1727126071748164,1.4300604195898894
-0.5686496952045657,0.3177709404653144,-0.21227118869168304,0.30246595408298416,11,13,11,1,1,2,2,-6.761149241969366,2.6775991841013043,2.923903824798991
-0.363776892763761,0.7328773350552908,0.986673874717257,0.5048555252311451,6,12,14,0,2,2,2,-5.59744294039065,2.0071689153583674,2.1987104703072373
-0.19171935669793405,-0.3459336768735226,0.33518677112716944,0.6156918838825172,3,12,8,2,2,1,1,-6.788449994400609,0.8491063261692742,1.190985388372829
-0.24865549623654704,-0.40626145087943843,0.29814931758878616,-0.3432375442298379,2,11,9,2,2,1,1,-3.974151581367327,0.878925927834978,0.9722588422313063
-0.22288379745930853,-0.1026127547549387,-0.5249117382513451,-0.25349641674131984,13,5,9,2,2,2,2,-8.123184841479604,1.5799778495419285,1.827238403788396
0.2851519378943792,0.518688655845732,0.0008906182614829561,0.08472732995947663,9,15,1,1,3,1,1,-6.513873724701015,0.17451633876003156,0.327510011356409
-0.3175043447476873,-0.23960876242828588,-0.20235443820619903,0.16034473845466457,13,3,14,2,3,1,2,-10.191886507621646,-0.46240318996063856,-0.20815534038643446
0.4937514322716454,0.43098181419854886,0.04246826497066869,0.6447868376341162,12,6,15,2,0,2,1,-7.644173825621988,2.450784156156501,2.7308230167957532
-0.5130354068474015,0.8540690895926133,-0.8794652194208783,0.8688720536110286,7,2,1,1,0,2,2,-7.602305358738547,-0.48280042481444063,-0.3218224547139198
0.046169449163569354,0.3401920692218834,0.8592117548439784,0.06452042667808033,9,15,9,3,1,2,2,-5.126693870233956,2.354679316726368,2.526297419667676
-0.45475199853293247,-0.17290179694929697,-0.7562278133261049,-0.6377013009306394,13,9,6,0,2,1,1,-8.389538719530087,0.731495366734496,0.9694909835020229
-0.7862461538105123,0.1346244392578071,-0.4868744325972725,0.9258537504751596,5,5,6,1,0,2,2,-3.4187507205981382,0.8454975973492435,0.9084707970264809
0.05299838830756198,-0.7753913111775617,-0.9948319703100352,0.2759704115865953,6,5,11,0,1,1,1,-6.1988538588881505,0.858045664375009,1.027972567043735
0.22196197770198345,-0.17794306038659058,0.6797226057334407,0.8000462467960223,2,9,10,0,3,2,2,-4.227060897657352,0.7703199312149525,0.8421591590309843
0.6452286370273568,-0.15252349270247434,0.3350997985829409,-0.8089293723306636,5,9,0,2,1,1,1,-5.142831584851479,0.2955538833660011,0.392555518622978
-0.5295288303960304,0.7385192493021051,-0.054216068733635714,0.07071620368532172,7,15,4,2,2,2,1,-6.326183710537948,1.1290952060613673,1.3174332603710142
0.09339482542814004,-0.5361058077680492,-0.21818800818897066,0.1889526703723461,10,1,15,2,2,1,2,-8.896103622101325,-1.6423046225123046,-1.475643091599342
-0.19136246379141575,-0.14360077014877048,0.43519553131635247,0.3848723026487393,8,7,11,1,2,2,2,-4.761921481242029,2.6137815553507506,2.808080330382911
-0.32554573448915924,0.8110495846593477,0.5452454548987651,-0.47020910552653317,6,0,3,2,0,2,1,-9.016907235910617,-1.7606844493259999,-1.6036721261330993
-0.546687195546024,-0.2900073883361254,-0.8611523145078133,0.03811958181654074,3,11,4,3,2,2,1,-4.654747595437686,0.1406272358185958,0.2309801922665946
-0.4577051269996304,0.18562398330684537,0.36026386220690276,-0.5383416216919759,11,2,5,1,1,1,2,-10.46810961760903,-1.174332301845921,-0.9305206479192094
0.32367837969875723,0.1155668347400498,0.4613010204784922,-0.0695887754325637,9,5,11,1,3,1,1,-6.512326698707889,0.44565252621619417,0.6060773627203095
0.2699200911820663,0.5096756398816955,-0.6590441236521649,-0.1810442939895922,10,6,15,3,0,2,2,-5.159103753233736,2.5266155756931017,2.730631994958848
0.9624727486886078,-0.050226912987562766,-0.2349474395119835,-0.7603419959647073,4,7,5,0,3,2,2,-4.833704623470252,-0.012637567091026324,0.07571089317319157
0.07991426056111917,0.6840665887528425,0.041915954544084366,0.24717137600551942,3,7,6,3,0,1,2,-4.039535869267973,0.5531917626923426,0.6410823700088304
0.013676863640965209,-0.6813919587620394,-0.8737819338416997,-0.7647019430528827,8,1,12,1,0,1,2,-8.458435789993091,-0.9598667791750337,-0.7850972254849233
0.8739156460621256,0.10760448142475254,-0.3889513786839529,-0.20603696585143316,8,9,3,1,2,2,1,-6.300336588976171,0.9013347319064764,1.0863747773628079
0.572551913514189,0.14917476463553325,0.13315072434283715,-0.21791447388365115,13,14,0,1,1,2,1,-9.404005502410016,0.09044490602923655,0.33779001910241446
-0.23875341304683984,0.755948640890139,0.7361133802149007,0.6118508002352423,8,3,13,0,2,1,1,-7.545757460430809,-0.7418354052533973,-0.4769906101483783
-0.6529509700269827,0.3899021778049234,-0.30780054692442893,0.9512204017198298,11,8,1,0,0,2,1,-9.555768584255507,-0.5161317309489069,-0.04212823048441072
0.8455143810267887,-0.025876162362128197,0.21250587550195488,0.5296196018059909,5,2,2,0,1,1,1,-5.93761387682798,-1.3696768952035674,-1.302034718635852
-0.2649311554169371,-0.8636553812290129,-0.948376186101026,-0.7296674216903545,5,12,11,3,3,2,2,-2.289674728199295,3.099506168004493,3.2045257607461894
0.18858150112354943,0.8728983477673211,0.7522103851960851,-0.44449475250147774,7,15,12,2,1,2,2,-5.341403498109915,2.101249089655859,2.257904126804606
-0.27040356171094104,-0.22707831768170572,0.12888218135776497,-0.6164350888162788,10,1,13,2,1,1,1,-8.58538788987087,-1.338821759837775,-1.1721609739593992
0.39007045771710636,0.9673578505268272,-0.5216397915681488,-0.7155012626256076,10,11,13,1,2,1,2,-4.7895183850945,2.5710279212326,2.751507883495369
0.38323611113863865,0.23610334857437199,0.26637925202692814,-0.5422107903067728,6,6,11,3,0,2,2,-4.957619464124368,2.8027490903561993,3.008615041361175
0.05408292782330326,-0.14783323221925704,-0.738579246519601,0.7732084304809335,4,6,10,3,1,2,1,-2.777540510766468,2.0230663329452083,2.0747738439506334
0.4672287611228041,0.5386097872826796,-0.9779374711427056,-0.16769200364047698,12,4,5,1,2,1,2,-9.855419100408081,-0.26985843661151937,-0.022887593941442796
0.3619496544764891,-0.6206103036506456,0.23789638601544305,-0.3529992101770525,11,1,12,0,0,2,1,-10.751288702291651,-0.47032947781980344,-0.18072366025422837
0.9191532886420668,-0.024291912147275108,-0.780527602644993,0.09591897794738591,6,3,15,2,0,2,2,-6.530901690152321,1.3775816266221923,1.569935414882026
-0.6999026706120315,-0.35064814621988005,0.4747141547755993,-0.04796374126246694,10,12,3,0,1,2,1,-6.559785281044595,0.3470935471552869,0.49672414441934465
0.9124443812978966,-0.7337099916438061,-0.7957009406849238,0.3173842924148871,10,0,1,3,3,1,1,-9.067805223901646,-1.643195756142066,-1.4762977290421018
0.6817431588518452,-0.92314730207535,0.803523984270847,-0.07704507075053169,12,6,1,3,2,2,2,-9.035946941799214,0.603259412054161,0.8706077970684688
-0.5460706112692717,0.7787818322576885,-0.0987606865404842,0.7649188809121996,6,15,11,0,2,1,2,-5.170206640198198,1.794253430413804,1.9411017927532241
-0.9166541987952315,-0.8304159679083936,0.4326467761253645,-0.8558313280026533,9,2,7,0,0,2,1,-8.021444420177913,-0.4974493098175849,-0.31972518252965343
-0.22480953703446094,-0.07610612665808847,0.983176817740548,0.9414999153413404,4,6,2,3,2,1,2,-4.848875490479832,-0.18110668039210548,-0.12181217689985491
-0.8032087005732054,0.3206054394026763,0.5287453244434719,-0.46990714334999195,7,14,15,3,3,1,1,-5.814443238919847,1.7560032741575686,1.9367419140146551
0.5649698491278758,-0.5443151649137801,0.9519816991975849,0.33470079609285674,4,0,3,1,3,2,1,-6.894818014811999,-2.4628479371943994,-2.4058634450387855
0.28780850708226136,0.06060426649831663,-0.9160975531367275,0.9369775551887676,6,3,11,2,3,2,2,-7.448351725898748,-0.5668769192820761,-0.4079117054687773
-0.027968994044920148,0.8405943624388155,0.04153628366842543,0.23299945379016695,3,10,9,2,0,2,2,-3.696776889084777,1.5384150947872708,1.621376639050477
-0.5507687763122961,-0.25566595232497336,-0.135846234111608,-0.12119002061109563,10,1,5,3,1,2,1,-8.49340391745763,-1.2766819682519517,-1.1025707007601098
0.35196455117271075,-0.00790432264022689,-0.974570220026213,0.9848308009789404,11,15,13,2,2,1,2,-7.111227657720236,2.2670688930836036,2.4984695962759234
0.8378530672791089,-0.49551795965327683,0.5100838574925566,-0.07892100545171998,9,13,7,1,2,1,2,-5.324082592481454,2.0009264251472207,2.162432927462225
-0.8922835860039477,-0.35988033495803307,0.5063746718268056,-0.46133740339594986,13,12,12,1,1,1,1,-7.026399162966167,2.5609246536451455,2.8263087808582874
0.451959819970591,0.6355706597138902,-0.5729772673786562,0.011705385903657994,9,11,12,1,2,1,1,-4.940412944906842,2.548111522751599,2.740748502791872
0.4868475721532186,0.22388101067466204,-0.7881385748830141,-0.6968612568246528,8,11,14,0,3,1,1,-5.589017336078194,1.982962797305637,2.173113904164712
-0.6783036520845076,0.11608465029793402,0.6235044337314197,0.48342412302586,4,0,3,3,2,2,2,-6.656287534346158,-2.180696143157478,-2.1183957405053695
0.600141937398319,-0.5919287307422023,0.11016989860457249,0.4661425920593496,8,10,10,1,0,2,1,-4.4975231954428185,2.8775111368639426,3.064344674637026
0.07739133468607817,0.0483183414523245,0.6960955822615438,0.6799279605643651,13,0,13,1,0,2,1,-10.78439939876638,-0.9685018553503492,-0.7227466110019711
-0.26411849739583104,-0.3461367673238418,-0.7022238993351106,-0.38879156901957024,9,2,4,1,3,1,1,-8.946727869684613,-1.635070274426233,-1.4586259475082015
0.28673035982356865,0.560799552294549,-0.5655818046175789,-0.7243542016815292,7,4,5,3,2,1,2,-7.458430145925657,-0.3978794596763383,-0.230798396810033
0.23917867491968137,-0.2890139791172852,0.5883946625541685,-0.8140187203537357,8,6,3,0,1,1,2,-7.0016560700645085,-0.05453620562827315,0.0980718727031259
-0.7917252841594251,-0.5491224890726123,0.40588688195735356,-0.8943920790629438,9,1,13,1,2,1,2,-9.260536174361132,-1.9095245293531273,-1.7501610307249975
0.6500988203601241,-0.0034886354730927494,-0.8458834417313377,-0.8828981415120416,13,13,9,1,0,1,2,-7.276531897633772,2.3332797530373863,2.5888170265316504
0.03453811288321873,-0.11960200408901889,-0.7050949465874321,-0.3436144927813769,8,0,1,2,3,1,1,-9.387025101922852,-1.59094233656046,-1.393802719938526
0.602733831639038,0.5331770479432867,0.4672316600846249,-0.40111297901622667,2,0,5,3,3,2,1,-7.2230133165098875,-2.4432315541053344,-2.3698342735973226
-0.7633276181532254,-0.1801902206074235,0.6796045712712344,-0.23233409613391198,10,9,15,0,0,2,1,-5.160967820085783,2.0393020841065796,2.2191183842763142
0.9592934300677669,-0.6694117780596509,0.400503918889042,0.1716202919438039,7,12,5,0,2,1,1,-6.506419460287126,0.5008007845517568,0.6629957029189307
0.881358490230681,-0.4814064822684525,-0.14068637452212984,0.7454605009692037,6,3,0,0,1,2,1,-7.738424133525222,-0.6779525224409296,-0.4928664241923172
0.4120380153280492,0.2623412919134127,-0.9003159444341169,0.8078266605207494,4,0,7,0,3,2,1,-7.303379627056812,-2.919754046073149,-2.880346088535876
-0.6821836646612929,0.22045029895528256,-0.7292918354446289,0.5027501720580914,9,8,3,0,1,2,2,-6.521961249590991,0.4432703366318572,0.604447580581646
-0.9108101832540769,-0.9274247547729957,-0.4485602938088955,-0.4487753226421092,9,9,15,3,1,1,2,-4.78286560614309,2.467688906379136,2.66213931010134
0.6895788725720429,-0.46372195980897324,-0.6872363911931041,0.7061792468073009,12,3,1,1,2,1,1,-9.755528622583853,-0.20505859172166638,0.05892768805742388
0.06484136455043421,-0.1778087947985869,-0.30531334748231465,0.7996666913745449,3,15,7,2,3,2,1,-4.159618753556514,0.7008870413192757,0.7740327800877027
0.7642712285641202,-0.2131043068728169,0.6557367506443457,0.5754260310554173,10,4,9,0,1,1,1,-6.780803986597878,0.13497500780839186,0.29525629656904184
0.4503114551022296,-0.617618597070422,-0.32347378933530324,-0.3826025132536095,6,15,11,0,0,1,1,-6.0091992970332155,0.8426049648100171,1.0016751720211787
-0.6975063425301309,-0.5493661400975298,-0.498066677319404,0.7012321156822756,8,0,0,3,0,1,2,-7.695208288846646,-1.0278928396105305,-0.8866303876773114
-0.1920442473469035,0.08509160679084582,0.5833999769067033,0.09767731344011743,3,5,13,1,1,1,2,-4.06138909680032,0.8155472891858111,0.8970627651748604
-0.6684509196734485,0.8913962940005646,0.6999507429613239,0.33804467465821664,3,15,15,2,0,1,2,-4.626366107388131,-0.2733171300397406,-0.2021567489979953
-0.4188248803872898,0.5739402698353326,-0.7761281459569394,-0.28805325241029456,4,15,2,2,0,2,2,-4.850089330354379,0.30022835824972416,0.39228732342888306
-0.48275833022392245,-0.6705872931354082,-0.3395698702570049,0.5135030113772701,7,14,7,3,0,1,2,-5.134254313337801,1.7787246036452558,1.9374817824760648
-0.6767603774282571,-0.4890133106887906,0.8932759083992143,0.12036451674982374,13,9,0,2,1,1,2,-9.019500979875856,0.4376825656473882,0.685452359335125
-0.07213724637533447,0.8184404117231203,0.07740359590542845,-0.0043749839314195516,7,6,3,2,0,1,2,-6.675423581441115,0.5499090300478767,0.7142684910901307
-0.8131840560494088,-0.11785568349843256,-0.6087814539109699,-0.626553408453917,9,7,11,3,0,2,1,-4.64306489228071,2.8864103483951813,3.0697233548045118
0.2691648351006075,0.5958283192317881,-0.20805905467509023,0.8301801368140864,9,1,9,3,3,2,2,-9.043591803847093,-1.9848486017447406,-1.8239830991231352
-0.6679313731676091,0.2269462772783526,-0.27379852673197913,0.7943726819292378,12,7,5,0,3,1,1,-9.505149385591531,0.03584318102427778,0.30142997339751865
-0.6315503215239477,0.7879794200157408,0.3085851046499237,-0.6957914335554543,5,13,5,1,1,1,2,-3.7951969987667242,1.2718518633663614,1.3697476972172145
-0.7647120236813496,0.47946066417108124,-0.36066633511891055,0.9768319788241531,8,4,4,1,0,2,2,-6.517815083867398,0.32546884500555795,0.5001964039388008
0.9941563141633234,0.9595649157090438,0.3122680360411614,-0.7403471020965648,6,8,2,0,3,1,2,-7.098798765791085,0.08863773122281458,0.25007956568945056
0.7805161060356043,-0.841186830713941,0.4629929806807247,-0.6251761118048356,10,3,5,1,1,1,2,-7.880389397579044,-0.584305138981882,-0.42138253385797975
-0.3712997736325032,-0.057664202134370734,0.6432737954209433,-0.0814696056535722,6,7,1,1,2,2,2,-6.681284339097484,0.5514003837240444,0.7320902533522465
0.05086982509138571,-0.5113201184270677,-0.7741135831776529,-0.8256410643363377,2,4,2,3,1,1,1,-5.640318775967715,-1.065052231573138,-0.9930614183899693
-0.0992980421891747,0.49765267392661294,0.30229516976334825,0.24185713495686234,7,0,4,3,2,2,1,-9.817461949427763,-2.259524263453334,-2.0995707618073327
-0.49205025085595056,-0.9377688001652846,0.47858947032954635,-0.7873125474884508,4,7,7,3,2,1,2,-4.082382444296179,0.6651135204380565,0.7612960204619078
0.7114745178115727,-0.5456408859529702,0.6740822504858801,-0.44144782309117914,4,3,9,0,2,2,1,-5.911679624151201,-0.8062794576485907,-0.6980739601967281
-0.5747112472578078,-0.9336212908751476,-0.3921071975185524,0.306325581062566,5,11,0,2,0,1,2,-4.702298405411578,0.30410580235265056,0.4045102843357655
0.3299698069519905,-0.479426284867994,0.8143900614116597,0.3414646238116681,8,10,10,1,3,2,2,-4.71294643252099,2.7066947751492934,2.903183639714912
-0.5465392341529787,-0.2367761202655998,-0.7423025759994903,-0.17447774146794792,12,3,0,0,3,2,2,-9.84291631489764,-0.2396583429392167,0.014037613691341377
0.8361531043983013,-0.43992534089902113,0.7166833535982418,-0.41556353907620447,4,2,9,2,0,2,2,-4.596497644152541,-0.13242867162341385,-0.0769760319926911
0.9635973865212553,0.24268899450705916,0.11836961365865295,0.25647622092656275,10,11,2,2,3,2,2,-6.313759730015907,0.9705052432394462,1.1464347282203624
0.4073719549215915,0.08139695328982066,-0.8069310596091184,-0.516212343482322,2,7,3,0,1,1,1,-5.782690782138879,-0.9612791423960995,-0.8747074019909953
-0.40552438458276563,-0.4001617769860306,0.4863863974632068,-0.9037143280432931,5,11,7,1,0,1,2,-3.1847211826706006,2.1730398580080705,2.2771744913745184
-0.3191883133008706,0.9780567167003478,0.2523523431862764,0.06263304113611823,2,15,13,3,2,1,2,-4.534455574357154,-0.03399755039767237,0.02078493605284082
0.5783216931774628,0.146698691270436,0.31765014028014105,-0.4953855003211869,6,2,11,0,0,1,1,-8.097974456252876,-0.7987136212265101,-0.5104982123594669
0.8192536388731848,0.3384005258761569,0.6585735986335111,0.7579578005645347,2,7,12,2,2,2,2,-4.07473277272201,1.2835806157435459,1.3875912684451042
0.8213531588702792,-0.07113352754891444,-0.7249524503659692,-0.3183686004203068,5,12,5,3,0,1,2,-3.4276953341382286,1.5443309399017242,1.6505193443160129
0.18339432461265104,0.40526754617103267,-0.5251330632503874,0.02472755509158131,13,3,5,3,0,1,2,-9.781731391864954,-0.1676947774141673,0.09020989379050048
-0.47464871480269655,-0.4568624704979203,-0.05420573437819032,0.9676806257108757,9,6,5,1,1,1,2,-6.454744004259242,0.741725631017837,0.912867416809408
-0.2762938135897226,-0.05501328998697286,-0.9087025089952325,-0.7199518048933646,13,9,0,0,0,1,1,-10.176502142638588,-0.3238045996310251,-0.06419585732042377
0.24503939145949039,-0.06051247401863247,-0.10506371735508435,-0.05142315913747897,2,12,12,1,0,2,1,-4.259146975408467,0.7918107114911538,0.8640741611203495
-0.5618623817962844,-0.9265572749983577,-0.7839484917386172,-0.3222787013224968,6,4,0,3,1,2,1,-7.173845274663999,0.17896734231445363,0.3610712606658324
-0.9112244556582911,-0.44435585443653114,0.6333643509014362,-0.4308753964742049,2,7,4,2,2,1,1,-5.4090807037413144,-0.6117802313290736,-0.5422243491619381
0.7484450493703516,-0.012906839319762664,0.4045175320633285,0.9856336779981407,2,7,11,2,3,2,2,-4.0735083366511375,0.9903057969090272,1.0708993619906721
0.3418860094850158,-0.4836534916176616,0.34921570583243233,-0.40654471779182,11,6,11,1,0,2,1,-7.442549199700685,2.614895361511984,2.891095815009929
0.27280274036681407,-0.8977292371157986,-0.4847855593325563,-0.8809505993044566,5,1,1,1,3,2,1,-6.359579008145185,-1.3591100632571638,-1.25281241129441
-0.08752698208891596,-0.2618939564781668,-0.7579499990296139,-0.16210441962504918,5,0,0,3,1,1,1,-6.530642106087686,-1.1458023121951693,-1.036942267678506
0.4997015288729325,-0.17464934783320674,0.292192350010126,0.29290018024921394,4,10,12,1,1,2,1,-2.7045007441006566,2.486066450738765,2.6334887776531333
0.8265738951524735,0.22514693668963837,0.7473971869326901,0.4479461109321876,12,4,1,0,1,1,2,-9.872977459968283,-0.2191466793737213,0.06147874048161184
0.9825264534672664,0.640025258238712,0.38976474735191835,0.06498539887429322,12,0,6,0,2,2,1,-12.395430982804463,-2.543860155092528,-2.295671855403172
-0.7539934097525087,0.1172847929008507,-0.31366529365468354,0.458346975098896,10,5,11,0,1,1,2,-5.5628345621080095,1.2112344390203673,1.3639039720711532
-0.1922042716597525,-0.8447707105371183,0.08506873706450291,0.7234849898365907,13,11,1,3,2,1,2,-9.077052169766953,0.5564721586434769,0.8108181298317911
0.15853270764105365,0.5187020515052261,-0.8022527647187292,0.7793040660351327,11,10,8,1,3,2,1,-7.649741489864636,2.2730208753737213,2.5558765283069595
0.05162519774664753,0.023362773163023487,-0.6687433059434693,0.29148102019122457,6,7,0,0,2,2,1,-7.357092187419375,-0.2431122807450407,-0.08376940515887754
-0.9491044801884982,0.2916447725729685,0.2738046349094865,-0.31879166683741667,12,13,10,0,0,2,2,-7.210273850640163,2.098291264618075,2.335016949851299
0.2115584989053807,-0.27081254360492,-0.5642148914900198,0.9760719323111837,2,14,3,0,0,2,1,-5.636134409162675,-0.40855845894837756,-0.30805219613464707
-0.5430265064904585,0.9549042359807358,0.06382541304852674,-0.7284219058721257,11,10,13,1,2,2,1,-7.482153737206528,2.4204260918524363,2.690772301828017
-0.6799501270736119,-0.9532958073436282,0.5124272279003537,-0.08295398223621864,11,4,9,0,0,2,2,-8.343962761235009,1.2879994889109478,1.5527925535803417
-0.37206656524529436,0.7768073446173624,0.20588575295892309,0.6534147194829749,2,12,12,2,2,2,2,-4.145561630114867,1.191139657086313,1.2753874750416323
-0.938124710537316,0.9414843073544963,0.5470777830691278,0.9602179848275338,10,0,12,1,0,2,1,-8.419525362567688,-1.056898247907144,-0.9062330870309077
0.6672999238751711,-0.11911729937515192,-0.3953335012970125,-0.48133020536581106,4,9,0,0,1,1,2,-5.535098035799982,-0.5641885170422277,-0.4686845082636948
-0.5299255703923498,0.6613770210401537,0.08965531509037361,-0.6695158991147936,9,12,2,0,2,2,1,-7.112032373517113,0.10939319081735949,0.2757955439374301
-0.5853819936248841,0.5647766589201746,0.46915584624282647,-0.39902122879913526,7,8,7,1,2,1,1,-6.098811578339158,1.2272093849192534,1.3952616968250404
-0.20972451347136278,-0.9210809342182014,-0.048907925026346666,0.08604916791532635,4,14,15,2,0,2,1,-3.5186105986785026,0.7104960205431429,0.7583693189507175
-0.2930785189064351,-0.08306715086148442,-0.9240368734202931,0.491720077254024,8,11,4,0,3,2,1,-6.52576791724748,0.525078336525811,0.6873789685894629
0.7541811620363779,0.8880841876507957,-0.7024080611897687,-0.07464878986921297,13,11,3,3,1,1,1,-8.807834937113979,1.0561979874004295,1.3140342806181387
-0.24934018416079629,-0.4284328889482596,-0.5935538178278255,0.5235963827553944,12,10,15,0,2,2,1,-7.555595665324188,1.9553737964803621,2.2067536164400883
0.7311542912491045,0.9614786871668588,-0.18483158285236612,0.6550378442126061,5,6,12,2,3,1,1,-4.694510172016617,0.9662441618979154,1.0874965468169786
-0.8810568622654384,-0.9936643028385965,0.2803966231192476,-0.4031301752762466,9,2,14,1,2,1,1,-8.010105628866826,-1.0170321446415242,-0.8696999344438086
0.02086497800846443,0.25318502218642047,0.8527652134601735,-0.9617678111404719,7,12,5,2,2,2,2,-5.403417359259964,1.8232963786153744,1.989993716642975
-0.7311297411837563,-0.40120882325663754,-0.2825689491659731,0.60887441535901,9,2,7,1,0,2,1,-7.295310994697309,-0.26860996529816294,-0.08333595419381257
0.9810920655402668,-0.5986979651924775,0.9892972831199958,-0.820375691434452,8,2,0,3,0,1,1,-7.772583619093132,-0.2990398564575783,-0.12681042723443847
-0.8619409182243007,-0.9886683709408655,0.8741820569175895,0.6438532718798593,10,14,0,3,2,2,1,-7.0819517699409404,0.2935645877337347,0.473422415471105
-0.8227905720606419,-0.02474438066557827,-0.8447013306567899,-0.18491393793513833,7,10,2,3,2,2,2,-6.361075281375643,1.0228809593775676,1.2145069117549943
0.15408132892382165,0.395512552146859,-0.9878225035203219,-0.798117600044957,7,15,1,3,0,1,2,-6.9596697184741645,0.15938464996447785,0.33394941802296385
0.5890310889814974,0.4141729545333963,-0.8995479770720525,-0.854196329264193,9,14,14,3,1,1,1,-5.419616603799053,1.6551549887392165,1.8018928785255683
0.6069654865937693,0.8584561072637078,-0.18979461094486716,0.8122220042649941,8,4,6,0,0,1,2,-7.416445710767117,-0.06702044863592459,0.09304214347118711
0.9579622303496178,0.20698619208675728,-0.28437183177290226,0.29563489198105675,7,14,0,2,2,2,2,-7.461529640531823,0.3135697069486695,0.5051344764476012
-0.09210630378328588,0.6428639832851866,0.10931469607019118,0.27418167416180994,3,13,1,3,1,2,1,-5.028086779432414,-0.5570296133618241,-0.4692420172875812
0.6079170151050406,0.10500193481577824,0.04033978462150234,-0.7142480773211766,8,7,1,3,2,1,2,-6.6523211595971405,0.6843028116690923,0.871816101149651
0.7639843394432717,0.6475561802023304,0.4434431054343586,-0.4569059051775153,2,14,8,2,0,2,1,-3.9337516412310145,0.9923809483497796,1.0872545352773262
-0.9062961829447937,-0.44766088435820106,0.41395297491143235,-0.8746207567562683,3,7,8,1,0,2,1,-3.834746372146511,1.112298184845531,1.2106465267505846
-0.834569076951293,0.8617747441216168,0.6534293198620367,-0.7401401509285974,10,10,1,3,3,2,2,-6.355715007046393,0.7515933612397991,0.9256008724056555
0.7837442896214695,-0.13236516084694094,0.819886287708784,-0.2453638920736143,13,2,4,0,1,1,2,-10.900274825893485,-1.2835240014359834,-1.0330744967054288
0.12925810199452625,0.8603419308768492,0.6884974048116368,0.35169549292867286,8,4,4,2,0,1,1,-7.52719695377488,-0.02116433152665686,0.1687614738058475
-0.4431211834991309,-0.7407986976091161,0.35221646282882224,0.8879646107264192,10,4,3,2,2,2,1,-7.141644646178675,0.10750995999426378,0.3066945247257373
-0.9036279752134075,-0.27989906819804333,0.9135996309685723,0.0008022914204024456,10,2,14,3,1,2,2,-6.418785473863588,0.5839757234480338,0.7460319048677246
0.5415612365277596,-0.9942374966687708,0.7179133708412591,-0.6279539999886687,6,12,3,2,1,2,1,-5.721112972582007,1.0494243371922947,1.2248796711604792
0.31470696434025713,-0.05543639167403658,0.7603134758429702,-0.5685186416470918,8,12,12,1,0,2,2,-4.807439183397562,2.6458374384048557,2.83299660234254
0.30327952095455313,0.4771949162646614,-0.3687453124733,0.2896652080446276,6,11,7,1,1,1,2,-5.172174276120844,2.11043551458645,2.2872630857994256
-0.8293173270313503,-0.913986096266121,0.3337333211018434,0.6466188596414357,7,9,4,3,2,1,2,-6.161189966737163,1.1925122152976675,1.37004046407499
-0.9706132226900923,-0.24181190265612762,-0.32530890646181465,-0.9613447381647979,5,13,9,2,0,1,1,-2.6375182235696055,2.5843727474895455,2.6992978093946975
-0.33951444132718933,0.8121317713727305,-0.4666496066760448,0.4497129986300341,10,3,9,3,1,2,1,-6.434725862006739,0.5637839163936504,0.7188540473958698
-0.3762722841662336,0.5479827563055251,0.5458429637522302,0.0425920953082779,11,11,10,1,0,2,1,-6.868622289752552,2.717891783699739,2.9677266423475546
-0.23483935285872914,-0.2645326983897802,-0.636521618581074,-0.12898474905561863,6,8,0,2,1,1,2,-6.768958144853427,0.4806933287491057,0.6604112368655259
0.2837199177107108,0.14129924776186975,0.13618502467573457,0.32601469228355184,8,3,14,2,0,2,1,-6.082916967549675,1.4720980241553012,1.6566944230475804
0.6595262405752897,0.21229312986695947,-0.417711504429642,-0.5858101636468576,12,3,7,2,0,1,1,-10.029252645530647,-0.38600305057513096,0.16362697919699254
-0.5067927300439508,-0.03184586057959682,0.49488881319338796,-0.05238034320410678,11,3,9,3,0,1,1,-9.367944001221126,0.3369660995927849,0.6100016510512548
0.06147471057367171,0.30191467023614527,0.28918234948468724,0.12258708589680545,7,8,0,2,1,2,1,-6.79171456315233,0.48740632151289115,0.6645907184313465
-0.7183941022146478,0.2448272831319933,0.5626437114946101,0.1565967988407213,12,12,4,3,3,2,1,-8.48569773347904,1.3526886859430358,1.6166207222050724
-0.6722379524390356,0.28563782960034856,0.6197203747211724,0.8947904991728937,7,7,5,3,0,1,1,-6.352235154652108,1.0918883428640478,1.264490903044128
0.41544270053505494,-0.8755935476705945,-0.7053939114420593,-0.9843168184561664,5,8,10,3,1,1,2,-3.0771562063936586,2.5122936483659424,2.6394992788404057
-0.39616659984499636,0.5221766120477511,-0.2914644703179068,0.8981423926296879,6,5,5,1,1,2,2,-6.776286160919816,0.43159082900667983,0.6009669568727729
0.09371928195025236,-0.6393841291544438,-0.08280411297232004,0.12174892672523518,7,12,7,3,0,1,2,-5.205411352123275,2.229148778376582,2.4104052150991735
0.6872993281036475,0.9623850583282316,0.5862857479934789,0.707569843409334,13,11,5,0,3,2,1,-8.505359047793412,0.8349292650249109,1.0784234102182568
-0.003527999001454063,-0.18665186000283374,0.9060400423577983,0.04507943346410648,13,10,4,0,1,1,1,-9.209335840095816,0.35982452755786,0.6124543898986448
-0.85383687594597,0.2446865292344922,0.9623556735245891,-0.6197847004325447,4,12,10,0,1,1,1,-3.655650663383808,1.1885667222861125,1.2596976533787636
-0.2095881473800596,0.905793591995655,0.9341053628520697,-0.21441244838131324,11,7,13,3,3,1,2,-7.857894834074666,1.8779609433019655,2.1328424962035317
0.2812303670977747,0.33320095809323846,-0.6746005123828682,0.13017062490551257,7,12,5,3,0,1,2,-5.723302690933374,1.6158191567722469,1.790791956203586
0.5688417160068353,-0.24602891614743982,0.10398060424144218,0.6095062439793897,6,7,9,3,3,2,1,-5.4414918354385575,1.707241599259692,1.861042666890736
0.45772288453989374,-0.8092014453735787,-0.14259595802713276,-0.9416604727094711,4,11,12,0,1,2,1,-3.0513816301278007,2.1046434851021307,2.1727162404390628
-0.6923859507167844,0.9801727521349641,0.9096939860769362,-0.01064962081743337,10,12,6,0,2,2,2,-5.88258872074278,1.6346825838350951,1.8166510257655442
0.5085299466940454,0.8368528642908173,0.9018571890050968,0.15424517207664157,2,1,12,3,0,2,1,-5.6350125902923995,-0.7709699315672606,-0.7023193132132829
-0.2828430769502537,0.3132621474157522,-0.5192021742129862,-0.6168141085303485,5,3,6,1,2,1,1,-5.897413281451251,-1.2797305671130685,-1.1962901433334459
-0.9221400733486651,-0.9279623634171472,-0.6495564557883453,0.7335407090120005,10,12,3,0,3,1,2,-6.763581482819835,0.44934786450397524,0.6262066787795064
0.1601776693389092,0.03339677045253553,0.5175525075146503,-0.4350078680542955,13,6,14,2,2,2,2,-7.461528450707397,2.250653044414159,2.51671187868712
-0.19811647505390662,0.5262167272026166,0.6463216614177185,0.7777748480072595,3,3,12,0,3,1,2,-5.6798811746700455,-0.9347083479250686,-0.8559650219901469
-0.33687060186561246,0.7100604032398703,-0.5858483815782896,-0.8576834296531344,5,9,14,2,0,1,1,-3.085113815039799,2.2039627801100163,2.2935841080874
-0.8098939089346144,0.653493536052494,-0.9047174851269868,0.4534984483363933,9,7,9,3,2,2,1,-4.93957866009341,2.3982504692080173,2.578604691114153
-0.07341269345440637,-0.9091934370626149,-0.4199416127021882,0.8620199417705996,6,13,8,0,0,1,2,-5.519160916596806,1.812548509653232,1.985751984843255
0.045020362171176886,-0.8907311599980554,0.9461563259446657,-0.5477493375006561,7,4,12,3,2,2,1,-6.058541306159827,1.070181672054365,1.2514572479307087
-0.896198112825382,-0.6177625810079947,-0.37983092331448987,0.46344947312842577,5,14,8,0,0,1,2,-3.949190725195549,1.6689104654936318,1.7825095930618
-0.3941381887191415,-0.34940973195393776,0.42524266619702566,0.6335589330112721,10,13,15,2,2,2,2,-4.816565774399058,2.3153545830775704,2.483437154540791
0.9697168055249517,0.5084965193641615,-0.21360959794415546,0.18127566798927552,2,15,10,2,2,2,2,-4.253120570126479,1.0516477457302562,1.1455602212214049
-0.9586572622161911,-0.46196070640337905,0.03519260263104407,-0.4623065150943133,11,5,8,0,3,2,2,-9.770037404521139,0.3907057795791783,0.6644171743173243
0.26431899837291484,-0.7401172554641176,0.12018339488679097,0.561463706401802,10,2,3,0,0,1,2,-8.229905051175427,-1.05521644830439,-0.8814463798820289
-0.6819499925194774,-0.6396084917437042,-0.803530015621839,0.6070362168698686,8,9,6,0,1,1,1,-6.39189818155129,0.7625182555885658,0.9233129824262666
-0.9382841913838551,-0.8962094009631782,-0.7156591065922089,-0.5732133040486209,5,3,4,2,0,1,1,-5.004878374761946,-0.6988528838805232,-0.6414143943173468
0.45411352323078025,0.12414558880514215,0.8941813342170382,-0.007482494235276915,4,9,14,3,3,2,2,-3.1691022948311987,2.3798187420342387,2.4854196672396798
0.8131444213443255,-0.9678762700379877,0.5643425261824924,-0.7512343375173514,11,0,13,1,0,1,2,-11.311081434576666,-1.6350358885463738,-1.384748315121206
0.11796126819954811,0.002175760524394166,0.4123863659267173,0.0685811037873516,9,2,4,0,0,1,2,-8.364649284205475,-1.0912511496930037,-0.9356573963527421
0.7252809422983579,-0.6414887761844199,0.6000069635273628,0.10541415143709054,13,15,10,2,1,1,2,-7.675708514038934,2.341426076363914,2.5915918861412086
0.3543048249153473,0.2500583721704115,-0.36690066946426003,0.6328215699300614,10,4,7,2,1,2,1,-6.378070081193105,0.5540654008929375,0.9132744044242257
0.14349196628749739,0.6656607535765422,0.8121741209625211,-0.9756864570452264,9,11,0,0,3,2,1,-7.301066627011916,-0.0674011702820801,0.10155120866861578
-0.3864468009557176,-0.29408299309528685,0.24258489809922024,-0.3319000686624616,10,11,13,0,1,2,1,-5.04639947269352,2.1798158167958035,2.3508817950373246
-0.2882904814815772,-0.8321609283571412,-0.333074812807979,0.3550818910070681,12,1,13,2,2,2,1,-10.240445977664123,-1.1372528213794164,-0.9183564091861507
0.2834687945971164,0.34295829733441385,0.2645643072752797,-0.6020157220811264,4,15,5,0,3,2,1,-4.527980317107038,0.5161720530931256,0.5951222460560908
-0.3494921881508961,0.8825448964837033,0.8294622299130072,-0.9770386805012443,11,0,1,1,1,1,2,-11.322354194646865,-1.5788174603056429,-1.3270350710658332
-0.1927979952768175,0.47576996966921237,0.40910885605489056,-0.1545427262121355,12,0,11,2,2,1,2,-12.053933030274116,-2.7312610008641665,-2.5169754104750877
0.033579878256316364,0.4803227375229262,0.26140094231757005,0.09921253706151334,7,5,9,2,2,1,1,-10.202203804037833,-0.02919174297215766,0.49988474551689466
-0.848832772291866,0.9028464416911319,-0.40541841938533274,-0.8158660278350491,13,2,3,2,2,2,2,-10.338691809832305,-0.8096172997449943,-0.5526689016698416
0.2832638176547091,0.4075846219810153,-0.2534803710744822,0.1273199420575244,10,0,15,3,1,1,1,-8.622035212779796,-1.9368722854881097,-1.7833441378099968
-0.45780749247186847,0.19533656540540623,0.732191267223383,0.8934674578467912,11,8,9,0,2,1,2,-7.873499599625206,1.5708358636036541,1.8237073609468581
0.8781141919343742,-0.9866357415522244,0.5446020303306858,0.2504095390608845,10,12,11,0,0,1,2,-5.18995859489502,2.126947559981255,2.2916023037369677
0.8725342788264383,0.08398014977953183,0.8793030225870164,-0.5590326130533918,10,12,13,1,3,2,2,-4.373387828352388,2.7209077844836966,2.8977660830879737
0.954013908877887,-0.7962137982541264,-0.983360115545616,-0.1328344147347713,4,3,10,0,2,1,2,-6.541749623318325,-0.649494846264569,-0.5362250481050707
0.7226392516301816,0.6345046227336424,0.02545278852355204,-0.12323003993847736,4,7,11,0,2,1,1,-11.431795833919699,0.5439038146553469,1.0612969752815706
-0.5159558400382456,0.4281054467562535,-0.8172170273364472,-0.6014593270663984,8,14,15,3,2,2,1,-5.476251192697792,1.810422696428031,1.9724403548458125
-0.2880579350232113,-0.9683736075340759,-0.8457096629208363,0.8223365703601582,12,12,1,2,1,2,1,-8.801755336775093,0.62198529548262,0.8766384498147644
0.3457433371961596,-0.8377016429275217,0.9029814203535744,0.6769836676860497,7,14,2,3,2,1,1,-7.182595608950615,0.4586998120991491,0.6504090907895197
0.5735390067142547,-0.20510368620181674,0.02722209308864909,-0.4932856598806772,12,13,7,2,1,2,1,-7.364072120136645,2.365677306596814,2.6381436514098606
0.8415332169267147,0.16889781951485205,0.07666388651142686,-0.46229297123561297,13,0,5,0,0,2,2,-11.421097204226754,-1.7869335370266957,-1.51609391605668
0.5747466900102112,-0.17732106700171224,0.7474458403644502,0.2759085253694775,7,9,7,3,1,2,1,-5.364040826674375,2.4098183799861532,2.6082886618986953
0.8725612429378533,-0.8719873067827582,0.6494864746940152,-0.41523377917561377,12,9,8,0,3,2,2,-8.376347718538124,1.659184293789807,1.9299910763964385
-0.18473428404068848,-0.06094891591227469,-0.9433774511946644,-0.5799413009674368,2,6,2,1,1,2,1,-5.400315372873416,-0.9141784908087579,-0.844670487165234
-0.4795268040295413,-0.6810154749172834,-0.6790747714575471,-0.8590161087137107,11,11,4,1,2,1,1,-8.559175809637086,1.0326541615487002,1.2877136652159114
0.6529761803915248,-0.10759755804491267,0.6116890652356661,-0.9840711905090977,13,11,10,3,1,1,1,-6.918263312877081,2.7133417130222868,2.969502512092749
-0.2862280496577796,-0.29242168252712797,0.6571111958121627,0.5785856966393712,8,13,15,2,3,1,2,-4.903405197366065,2.31951016570351,2.497793855480333
0.264433195507898,-0.25295964620062494,-0.4570024916362643,-0.5364328194213,2,4,12,0,1,1,1,-4.783917622383888,-0.08343607935661498,-0.0214653980270475
0.006264945103080066,-0.6122738641262147,0.7176335423363094,0.3538815659936747,2,11,6,3,2,2,1,-4.544349071463332,0.5248247053430471,0.6079870416128299
-0.9734979329921789,-0.4081142222826868,-0.08162153253487636,-0.17781278223912045,5,14,15,2,0,1,1,-3.557841499133264,0.7211022563987688,0.7857842411843416
-0.9960157295618595,0.4374792357070605,0.4648020981167582,0.029866699826518905,7,5,0,1,0,2,1,-7.072407940475216,0.18326452873742669,0.3606130915594481
0.46482772962533714,0.7633249646654254,-0.7570092178244692,0.269278512974761,4,3,1,0,1,2,1,-5.831995939294557,-1.0044778663013825,-0.9115619761159117
-0.5092953716675779,-0.8845356815497656,-0.2179342617452027,-0.5315932581473317,13,7,7,2,0,1,1,-7.456107980422862,2.0051693649047144,2.271273558071151
0.50773014767385,0.7429368427530676,0.35795698607608384,-0.17627051916500802,11,0,12,1,1,1,1,-12.498187071817963,-2.5088694796609543,-2.066186987565289
0.7410539325387684,0.2628378424367528,0.0650081328319636,-0.7692107156421653,2,4,15,0,0,1,2,-4.802900515813882,0.25760995023591976,0.3631974562854339
0.9608711405407435,0.0245695144869702,-0.7714284600040411,0.5296019449185545,4,6,9,0,2,1,1,-4.858780555087871,0.38740850260904863,0.4902014577800674
-0.9637519179085405,0.5855162271456256,-0.8619081873708005,-0.0514899580460928,6,10,15,1,3,2,1,-5.055754557098659,2.355179689533293,2.543794492314656
0.4626330394065925,0.39455083810771385,0.505276588143672,-0.06988950339871125,7,15,8,2,3,1,2,-5.927035863238106,2.025818213050195,2.2330325188265867
0.58311640518274,-0.09741177394149014,-0.633115607193131,0.7099480391229487,4,10,4,1,1,1,2,-5.087075628541439,0.4069071967039177,0.5135403108084652
-0.9689833387468156,-0.4382360696275125,-0.5840872814212201,-0.9160291421808235,7,11,14,0,3,2,1,-5.166978451941968,2.133269741491065,2.310779757684107
-0.8668705441715543,0.2966360149041911,-0.8517891548502659,-0.24906214306699925,7,14,3,3,0,1,2,-6.904488080651608,0.7325536560295945,0.9265963811165467
-0.357675694728093,-0.5597773481904937,-0.2989589314276764,-0.2549334524808984,12,6,13,3,2,2,2,-7.6760496231764455,2.2898065940972976,2.572044075446154
-0.9093614420782108,-0.3001101209407204,0.8585768045241189,-0.24154692563910207,3,13,15,0,0,2,1,-4.484383236084787,0.19808998746885872,0.2728246195031815
0.6089892848636447,0.5456191465806748,0.09683832598712527,-0.8670733484474558,9,8,9,1,0,2,1,-4.850890086054271,2.7994857902427994,2.9977390064089167
-0.29959401781853945,0.3549468296469458,0.5170037618327814,-0.9707434822446486,4,15,11,0,2,1,2,-3.6796993100928215,0.728217366749868,0.7825326754769173
-0.6100496001994216,0.780819034438657,0.4999555969041416,0.8164569774006458,8,14,2,0,3,2,2,-6.488326024480078,0.3234668366242687,0.48381324799197045
0.7051699098766855,0.0832928364335197,0.5165345841121183,-0.38619097361085997,12,5,15,3,3,1,1,-8.305025454391604,1.1278569660510074,1.3644762484383528
-0.5169987440143331,-0.5701747259272083,-0.15029831426382612,0.8156770277670682,13,10,14,3,0,2,2,-7.063625171194055,2.6120138894897598,2.8691941289813068
-0.732698837178964,-0.11228162315739776,-0.09844743222727237,0.9169956713354803,2,15,13,1,0,1,1,-4.769266095563587,-0.2680387214015427,-0.20523704248808905
0.8781369589005832,0.2727485630667488,-0.3509763996493158,-0.4609762754154547,13,4,9,1,0,1,2,-8.329785761329983,1.0916645971116903,1.3380815645950626
0.6475347915982459,-0.8737194141452174,0.5535809668144542,0.6432958659235424,8,6,5,3,3,2,1,-6.686359834543575,0.6562927753255247,0.8403188738747207
0.4956771488241436,-0.698783793563452,-0.5655382270939784,-0.07201973707114995,7,5,12,0,3,1,1,-7.106824482940424,0.13577487729979673,0.30621173569215787
0.1146743391460161,-0.9220413586777392,0.33369478261131613,-0.35394530849181227,9,13,10,3,3,1,1,-4.836718946650405,2.788510985019237,2.982833102086788
-0.12716080254081397,0.33354381956779444,-0.8113451474179127,0.4960094727428068,2,5,12,3,1,2,1,-3.988006290811944,0.9513947019342742,1.0423911697889239
0.9977852240665812,-0.3467215011481781,0.49636782409769276,0.6133301060536329,11,2,12,2,2,1,1,-10.951536363256933,-1.120401224827162,-0.8627535345167934
-0.39193945510400074,-0.3637911061930559,0.9223188314203303,0.7834217304054918,6,2,5,2,1,1,2,-8.724587773239971,-1.401456737505134,-1.2404208272883803
0.3086840109854394,-0.5359636393823786,-0.97123710785583,0.5287067728728547,3,0,15,3,3,1,1,-6.662800375383281,-2.213178236905397,-2.1671203058408213
0.023271435790154227,-0.9893076782912711,0.876827487716288,-0.17036976122210556,11,2,8,3,0,1,1,-10.165524696295096,-0.5480157359943402,-0.2919055599615922
0.46600723925670673,0.35225079517658053,-0.7231290133412114,0.15768033607118515,4,6,7,2,1,2,1,-3.3045212506298354,1.0152468407124102,1.0727199756216852
0.23705411743637117,0.26614530699902605,-0.06142954534841927,-0.11388127533915782,3,3,5,0,1,2,2,-5.782166138490769,-0.6995728423569999,-0.5915604738576529
0.18631643807893639,-0.8933040060222046,-0.09047131489467786,0.34957260433482107,8,5,1,3,2,1,1,-6.886191751754591,0.44715806870323505,0.625377436470713
0.26328703016578325,-0.8912185029553776,0.2885134473016231,0.9484953082895122,7,9,5,2,0,2,1,-5.530555395465714,1.809312007280809,2.001173948861087
0.19860423227887547,-0.641287979421518,0.4102782911411267,-0.08965601653268718,2,12,13,1,1,2,2,-4.116213151662259,0.6858805672117697,0.7569466001257626
0.5582051727915736,0.21939485030523187,0.3992791392442434,0.6763099499772851,7,3,13,1,2,2,2,-6.496170808139893,0.31879570882068176,0.47576492897184874
0.9070701957030176,0.7632312797559953,0.16899959106158047,0.6675839018376546,3,3,5,1,2,2,2,-5.624041880659884,-0.7903563482945624,-0.6945811249466317
-0.29015067824597995,-0.896021296044585,-0.9365124692540228,-0.153329711693605,2,15,3,3,2,2,2,-5.528823276577902,-0.17595212441870514,-0.07710170995523002
0.3180908202644648,-0.577536337054138,0.7259936627177441,0.7721868706264163,12,4,6,3,3,1,1,-10.26565068827778,-0.5366017476942883,-0.29272723498905395
0.9944757998072054,-0.9399479893412144,0.7947317315818638,0.2452610671973161,8,8,7,2,2,1,2,-5.683700086048121,1.6453674916132068,1.825431304507722
-0.7441261509764336,-0.30498583514963795,-0.12921270764852877,-0.2080768225047902,2,15,9,1,0,1,2,-4.177372077501545,0.22432099241454678,0.2933005217149376
-0.22880481497333327,-0.8579302219119957,-0.5784137968999428,-0.5412684459246553,5,1,5,3,1,2,2,-6.399529237561234,-1.5659797262178012,-1.476508843033318
-0.12308656949884367,0.05976252217705236,0.9706076645745709,-0.6679563527142784,9,7,11,3,2,2,1,-4.577527855653242,2.64927381305608,2.8347713656235958
-0.34749216391770643,-0.4012332525893034,-0.5349880155843376,-0.7406420435515293,8,11,0,3,0,1,2,-6.631438547194818,0.3874489235356737,0.5503271961252902
0.9507465542928417,-0.659769165381437,0.7964761279064703,0.5536066642797759,7,14,7,2,3,1,2,-5.87987141422835,1.8502576482821775,2.028382359028682
-0.03092400983997834,-0.3951609774429272,0.12681672896770824,0.6076097809669503,6,15,5,1,3,2,2,-6.097739148474724,1.2148913729808555,1.3867921778541783
-0.3766203429699171,-0.9937181879037558,-0.6515131967092409,0.7508112502436686,2,6,14,2,1,1,1,-3.874793265055785,0.9158573474131024,0.9846973662603253
-0.8860425460052634,-0.16278545016334012,-0.083137151737124,0.45001215259823746,3,2,11,3,0,1,2,-4.543209829122257,-0.2794064375240742,-0.21785447948907133
-0.372249006555059,0.0760454107278059,0.6802161568783998,0.9789022619301129,10,7,3,1,2,1,2,-6.522751791777362,0.802894550656042,0.9898408463072591
-0.05826528755364646,0.31211004395140796,0.11915770893068389,0.3740783011649611,13,6,8,2,3,2,2,-7.925955803748165,1.4787641420549391,1.7292063250015453
-0.3435337886433212,-0.092020177600602,0.5248939173497369,-0.7479959442720114,2,0,4,1,2,1,1,-7.3969997945609265,-2.3395743290348245,-2.254439136444653
0.02579411103761875,0.7392121649495549,-0.1944483335342002,0.9404706888297536,9,8,12,3,2,2,1,-4.68757180291939,2.631542372955755,2.813040797345808
0.14175483367895247,-0.6294592892333526,-0.4427138737699272,-0.5625803993528335,7,1,15,1,3,1,2,-9.613327834782428,-2.338073141356017,-2.183070976450844
0.9398530506903817,0.14252093987419467,-0.7139977546685472,-0.2509035132408375,4,9,2,3,2,2,1,-4.45761124133802,0.48644731500999444,0.5843918880623011
0.45892753966332744,0.14644638889918293,-0.3247013960015308,0.9770432959908935,10,14,13,0,1,2,1,-5.192439934439725,1.760399331495754,1.9183288564462198
0.17786614989112826,0.5033523440458385,0.2469556610385928,0.20056292105607398,2,3,3,0,0,2,2,-5.851085454014695,-1.2230797405559035,-1.1445962363302038
-0.08335281082484913,-0.2975612253024382,-0.812446947485967,-0.02773902957015184,3,10,12,2,1,2,2,-3.7079462592841277,1.442670344959886,1.524385227504675
0.8490449374637998,0.5716252909367463,0.17989576560361753,-0.9871295770064086,13,8,12,3,2,2,2,-7.068068580355114,2.695161490696727,2.959281506463668
-0.14002957175788056,0.19382138109331226,0.9991154065008772,0.5388977881640942,3,12,10,0,1,1,2,-4.223657560251551,0.9613424518849071,1.0497907557629858
-0.3191768877714807,0.021161514919119773,0.23025828108239965,0.8212114344288435,11,11,14,0,2,2,2,-7.3352518292389375,2.1910534470207894,2.439011793013949
-0.4430585421448954,0.705963990661183,0.8567670112726149,0.9927965873581108,13,2,10,1,3,1,2,-11.647114075683934,-1.7359618951529387,-1.4730066179388754
-0.9007712533223251,0.4491965736952579,-0.776814000085505,0.21663900001554337,9,10,13,3,0,1,2,-4.997095695160143,2.697546052726699,2.8980964254030956
-0.600317457436121,-0.8889499343816989,0.13692979701587982,0.30303136665778485,2,15,9,0,0,1,2,-4.443014548055734,0.22704803875535168,0.30434031778055126
0.8582894344233747,-0.22535496404937194,-0.8676696223311191,-0.9616890288974942,4,5,7,0,0,1,1,-4.735283966801113,0.17517391422064893,0.27375494838921177
-0.30983250897353254,-0.9397922555773621,0.9229846491482243,0.33573581340162684,4,6,11,2,0,2,1,-2.5294296217233905,2.499004304446136,2.5995406309020606
-0.6153802079327451,-0.40869091677502944,0.23923185388984458,0.19925513691984276,5,3,5,1,0,1,2,-5.295161121936276,-0.751963264339262,-0.6823898735991841
0.9267206408920758,-0.9794310081286159,0.43209994648428895,0.41249232511052436,8,11,13,2,1,2,1,-4.352025422656112,2.7243929659381263,2.878526925962249
-0.7154895204463692,-0.37367359634044583,0.6990684309758026,-0.8220205702873067,9,0,14,3,3,2,2,-9.340874689256545,-2.4025664748676383,-2.2780736390462484
-0.09437257157816648,-0.6030178507893018,-0.6702304468697231,-0.520021272260085,9,11,14,3,2,2,1,-4.785143430525184,2.5102658764592842,2.6972385621729584
-0.10657094548295931,0.0030359207003327615,-0.506682768389187,-0.05807949513053301,11,8,9,3,3,2,2,-7.25785708083587,2.3904997108707216,2.6672723890463184
-0.6456149979776178,-0.41146652672577133,-0.7704061454974398,0.8830658205688822,2,14,2,3,0,1,2,-5.847795072952851,-0.5276770878796025,-0.4302235984169669
-0.17760502223490837,-0.19518748140137654,0.7691737764592275,0.7911256962636775,8,3,6,3,2,2,1,-7.593146854762497,-0.44043747440496533,-0.2718051281932433
-0.11988390698120255,0.45942381299484447,0.8804416111425699,0.20759398385819217,5,0,3,1,0,2,1,-6.294227880548128,-1.8675193764133178,-1.798235678373219
0.0629098283786107,-0.42410931464801505,-0.01436083093435081,-0.4001158604459547,5,14,13,0,0,2,1,-3.170955354170316,0.9374114449321387,0.9838733653209746
-0.21975953062332154,-0.2897367044923749,-0.9095016219622243,-0.5641825834959731,8,3,10,1,0,2,1,-6.268821875692994,0.9739100497294562,1.1544713139507357
0.13321051781092597,0.3140609964682146,0.7967729331680697,-0.2009624308261304,10,3,0,3,2,1,1,-7.392341607227571,0.16292973791716825,0.33849742779854985
0.5599766538210886,-0.8025255862346683,-0.8486777921917783,-0.27691720249192286,12,12,5,0,0,1,1,-8.595971809658332,0.6266515826564003,0.8760401936064475
0.18969475900381916,0.47773335426606534,-0.9351131079056261,0.3174352774540443,13,11,11,2,1,1,1,-6.9946221036227145,2.3530872627695714,2.8989899001043726
0.4963216527753711,0.1225113561498481,-0.5075116780587998,-0.15290416801620732,10,6,14,1,0,2,1,-5.173613438659935,2.463313430643945,2.66041600653217
-0.711381598556794,-0.7685973636393957,-0.9454999760983698,0.047172970442905804,7,7,4,2,0,1,1,-6.462026605709531,0.8346741107078038,0.9883188697343377
0.1552635086888452,-0.2815825060346193,0.6471044532236381,0.6413923215335586,7,2,12,3,3,2,1,-8.20410999808334,-1.1293301616091667,-0.9637864809479055
-0.8964282225343663,0.114621150628617,-0.6879283773200462,0.6691819051905441,7,2,13,1,2,2,1,-7.691870467081971,-0.6019260267017227,-0.43968833968732757
0.1529448751155078,0.5237672237248878,0.5630112954843642,-0.44848519111743745,9,2,11,1,0,2,2,-6.647172514787928,0.5927533510652059,0.765852336265811
0.36773290367068645,0.06314430537346238,-0.9346818784310083,-0.04880761635598341,5,5,5,2,3,2,2,-5.30082813929244,-0.03713765528129653,0.05290292499528848
-0.33578043338375085,0.8562036710195731,0.6897246549792655,-0.5520349082698377,13,6,14,2,2,1,1,-8.221384101513475,1.850509691160158,2.1158400630974947
0.323555464943277,-0.8463939033711569,-0.29066759002983433,0.10132675888170306,11,15,11,3,3,1,1,-7.6596246158397365,2.517122335499951,2.8138012967640376
-0.2530841097345895,-0.4893272524735117,-0.7882513635737414,-0.2902046330268919,7,9,15,1,0,2,1,-5.59819823133512,2.3274270595579054,2.548267623318363
-0.20948136913768445,-0.6364422655652762,-0.6863745893663886,0.6546042994744918,5,12,9,3,3,1,2,-2.8056593547546878,2.6470945098735266,2.7639378959311385
0.11408102655007024,-0.537238727246304,0.004854574332752826,0.46297271940623164,10,6,12,1,3,1,2,-5.761515349154106,1.432527346446417,1.614523671492582
-0.07077366238205829,-0.2407664710966595,-0.3668264801826977,-0.42860081191047095,11,5,1,1,0,1,1,-9.472119949168697,0.2703136165724719,0.5398373133797428
-0.20354441208397667,-0.11219233536017681,0.7871891729002631,0.3161099677224415,7,7,9,0,1,2,2,-5.155611754721173,1.8547536068603265,2.0164291430541823
0.5362563567617644,0.0009546317334363508,-0.1324588679639649,-0.5009938406345165,11,15,8,0,1,2,2,-8.261620105471891,1.6855497892744256,1.9421065244797924
-0.3495776074475774,-0.9214611715166954,-0.4560027893112879,-0.9872419131868186,2,15,3,2,3,1,1,-5.232279587297038,-0.380579729231365,-0.3054373510217936
-0.5782275446384237,0.7143833141191773,0.6408536405180401,-0.11885294397538537,2,3,5,3,2,1,1,-6.147394493253257,-1.36245054856997,-1.2867881779373151
0.9806646075872967,-0.9484608024712977,0.2070576130022419,0.31901196330265424,2,1,0,2,0,1,1,-6.345265587850004,-1.4793104643472959,-1.3994573526838008
-0.8686157670206816,0.7742386344473968,-0.1603026046273648,-0.006208962999902257,8,13,8,3,1,1,2,-4.8728770916542805,2.483956288550458,2.6717877049151477
-0.1637104236744007,0.5145659565510015,0.7959292936955771,-0.8317446754812343,11,13,6,2,0,1,2,-7.255539258593314,1.7979129087822014,2.026081519727044
-0.6807501971356655,-0.32875345404417655,-0.8463851178614374,-0.5300114449306168,6,4,5,0,2,1,1,-8.164170110635585,-0.9735060379425224,-0.8105309375808705
-0.5370495724694038,0.7368190478938681,0.8529275959123697,-0.16074523438637933,7,10,10,3,0,1,2,-4.66242035227387,2.9229242690772397,3.1027774745687804
0.7159101818301143,0.4623146889098344,0.8935120703474064,0.5632309583927981,12,14,14,3,1,2,2,-7.576436723903183,2.124168075178761,2.389890884890032
-0.20463117113389062,0.947600826714299,0.08839732500740438,-0.44952163792598343,12,14,14,3,2,1,1,-7.918295837878072,2.1043816519102667,2.3677532937053014
0.02636616751355758,-0.6111047111366228,-0.8136077608746106,-0.17900841187889083,12,0,14,0,0,2,2,-10.86955331504425,-1.0319381040421554,-0.788357080558789
0.6346106244264735,0.860796840338651,-0.8092781574539929,-0.09988272114754948,13,4,13,2,3,2,2,-8.995063323300018,1.0582879149945938,1.3261881655028243
0.3255925484194433,0.741267762966981,0.5181738651112768,0.45505846045018994,5,14,13,3,2,1,2,-3.2819173775301906,1.8667197498964059,1.9385671454113798
-0.5828232645178986,-0.4072159862494331,0.8216053419396265,0.09482968075945175,10,5,14,3,1,2,2,-4.764497377692708,2.2485692133247595,2.408627013040103
0.35939443366669055,-0.8866391356683292,-0.9306545915478672,-0.21617887411218195,8,1,12,2,1,2,1,-8.243969044870232,-0.8155391146965504,-0.6483075743204886
-0.3103647845076605,-0.32537809169754484,-0.37617618892658955,-0.7557769681514241,4,2,5,1,3,1,1,-6.880907780668331,-1.6052358364665054,-1.520424309431733
0.652129369096571,0.346184261822434,0.6487008944986989,-0.20601567558505174,5,6,13,2,0,2,2,-3.0261724218812818,2.654617997672633,2.774571227844581
-0.9301215071880231,0.9795128268186692,-0.9399573357018562,-0.11094349389968072,8,3,2,1,1,1,2,-7.358902613324925,-0.4140239920814118,-0.25893899371578555
0.5233517524273252,0.014164848120533424,0.2758037491059231,0.9703491101813495,3,10,3,1,1,2,2,-4.909487612640227,-0.09247348194144725,-0.003634863267605426
0.3307304168378087,0.0014218516733426334,0.28972244562995986,-0.9529350111718025,12,7,0,2,2,1,2,-9.012746427023728,0.4408154699396202,0.6922068168149361
0.20638433122933497,0.04720109430522346,-0.49283176600726164,-0.058099882454971,12,11,15,0,2,2,1,-7.730823344899829,1.8782738139860673,2.134959307271939
0.5307267277160814,-0.49394731815949355,0.7311247663444069,-0.7943148156850466,11,10,7,1,2,1,1,-8.114705999947137,1.7623264436234636,2.055798136766033
-0.7298397075484786,-0.6964491802977959,0.7791532366609843,0.8878565669529157,2,15,1,3,1,2,2,-5.236639987342918,-0.5548106135390297,-0.4861766597380506
-0.4481546112389063,0.537162661826404,-0.5474551399936276,0.38470861230882836,9,0,12,3,0,2,2,-8.288869384319947,-1.0082681588967526,-0.8334243329561037
-0.4978397926696645,0.30085049764772864,-0.5753320514262175,-0.7559851728462219,3,10,10,0,3,2,2,-3.9470830859784654,1.0019915317701023,1.0887434216921852
-0.042943260160954955,0.8577190996911312,-0.33605699052830906,-0.0693261321210279,10,9,15,0,1,2,2,-5.212156794020103,2.1716921741163264,2.371208389682134
-0.034573053846131074,0.5549109343647711,0.3456942669770895,0.44850905499826643,7,10,1,2,0,2,2,-6.667797431925561,0.750004238205887,0.9410309738260261
-0.8991664527955816,0.7807686417105322,0.15376240262241692,0.12783913351124743,9,4,9,1,1,1,2,-6.9897475276205165,0.4456192202734916,0.6227920221200038
-0.7450286397195076,0.6004126953671582,0.7260180921344539,-0.6986250259983324,7,3,12,3,1,2,1,-6.540195204838479,0.8052187951939761,0.9860349971718999
0.39566557101034006,0.8005282224041408,0.5843823896033522,0.3527221357454482,5,3,1,1,2,1,2,-5.190381077902629,-0.344974704335932,-0.2524135622442648
0.5126685391657733,-0.8366654482798075,0.8485741415893224,-0.3483530784590305,4,13,6,2,1,2,2,-3.2155653080102375,2.0011225762959772,2.133397153022649
-0.35293917502901695,0.3301119780132622,0.11315685700430667,-0.31453814914418565,13,0,8,1,2,2,2,-11.962604663889518,-2.3652318257326517,-2.112110738864171
-0.3634759172285482,0.7885302365128279,0.2898058105847119,-0.423496845665263,12,0,4,2,2,1,2,-12.483563647970321,-2.5042454127006484,-2.2432000671010925
-0.4910373367634795,-0.9742050604209491,0.08059881352299936,0.7023014708519635,12,3,2,0,0,1,2,-10.160257483462058,-0.626564606462425,-0.37526172052272044
0.6245162419806838,-0.23191472321779916,0.332535722958077,0.9776710627783289,12,8,7,2,0,2,2,-7.1418267314395,2.6157729430095116,2.890896404093336
-0.8067103314244954,-0.6462060983520321,0.9746723171590919,-0.11179288618676275,7,9,15,2,3,2,1,-5.125461537737039,2.3594577978838442,2.563387581430506
0.6249476420883433,-0.34611795132664946,-0.3885120851054178,-0.1945925580108796,5,5,7,0,3,1,1,-5.24657400166184,-0.6866825643148596,-0.6098297134998616
0.26479251293101713,-0.743348275622471,0.15698501645866014,0.38684425611261797,5,8,6,3,2,2,1,-2.9750223289049114,1.4048017289237933,1.4582814885715185
0.46049837905914237,0.23834547073167345,-0.6267201204046349,-0.9486207102611837,7,11,3,2,0,1,2,-6.368773848848455,1.1153582614252637,1.2927893057247295
-0.53491733675829,-0.5479336064226958,0.10210190658986473,0.04712715905971154,4,9,6,2,0,2,1,-3.1788228698593533,1.8221684746610671,1.8989744022039097
-0.8279356859341136,-0.8859461719927613,-0.7890331450779287,0.17117536774522502,8,13,10,1,1,1,1,-4.690243972684525,2.7189014353578407,2.9168440146640595
-0.9168420803068125,-0.0037401129039151826,0.37862082420538057,-0.49537614586062584,7,0,9,3,0,1,2,-9.421654081176026,-2.049747697671752,-1.8800885608746265
0.08954445396557764,-0.7286233644154414,0.7872705066922674,-0.8507231378411424,8,12,3,0,3,2,2,-5.9917731767886835,0.6088218058945205,0.7542100627113425
0.11292927469764402,-0.2827568360928172,0.8226783801572615,-0.9581317643465335,9,15,8,0,0,1,2,-5.947415674897891,1.322590853304375,1.504500349037467
-0.39396498603594,0.9330950331041648,0.25623906248714357,0.8612849527039197,8,13,9,2,3,2,1,-4.545330817572821,2.7985676776820223,3.0084389482947302
-0.49824180021859954,-0.7591053200068691,0.16908622651891636,0.9386436245683578,11,8,5,0,2,1,2,-9.36322018926384,0.5216194824903735,0.7998889515162697
-0.6678949570369273,-0.8777906647607354,-0.0013941079713495341,-0.7873254053035457,5,12,12,2,1,2,1,-3.0920827439672913,2.706148728572229,2.819816337014349
-0.17034868895729605,-0.22545117715031737,0.31938054586094866,-0.11593315813775296,5,9,5,3,2,1,2,-4.233867024087459,1.1509796884465722,1.251061452472849
0.4609849549645988,-0.7292891300534319,-0.6047215588177397,-0.6389635432151528,10,6,15,0,1,2,1,-5.546818133365456,1.8761208504284743,2.0478205857793728
-0.32383118126747723,-0.7463519548991624,-0.21651509887544362,-0.6746783697890297,2,3,10,1,1,2,1,-5.35382207086868,-0.4271073090412079,-0.3304027116555366
-0.9160718531127314,-0.2727092821611008,-0.802811539516127,-0.7670443006533259,9,2,3,1,3,1,1,-9.044098584356295,-1.4109685290734177,-1.2134841937513745
0.1317011206264933,0.8160370908433248,-0.2073747490035589,-0.40734839620039986,4,14,10,2,2,2,1,-2.5860370088915503,2.7868153190118146,2.881897226380681
-0.8387691896607965,0.8791371780503314,0.5102672348903918,0.17324783656732534,5,13,13,1,2,2,2,-2.728294348461887,2.344382635019167,2.4307717733704295
0.8315764789082543,-0.2804118129094011,-0.38605543558196365,-0.609605670856235,2,14,9,1,2,2,1,-3.9246946543445547,1.244748076328636,1.351271753184574
-0.2117279064347437,0.20666839242406954,0.6033685863826099,-0.06096266930873262,3,14,13,0,1,1,2,-4.395937193603946,0.2026943185359107,0.2623987041146395
-0.037444097561526,0.6193500725317787,0.9010656419088179,-0.9558677026354183,10,5,4,3,2,1,1,-7.287232304106776,0.28490571692966515,0.46474854489976014
0.13378559249907207,-0.29691547990060396,0.22075499063665527,-0.9517796131826664,13,5,1,2,2,1,2,-9.390638419606635,0.5540863090435751,0.8311330779246271
-0.2335692681054966,-0.5673344447383459,-0.11484530813436922,-0.9032745779024383,11,10,3,2,1,2,1,-8.5395212020911,1.206263969979034,1.4639203367690523
0.007093963023772298,-0.8637819505529549,-0.5636513408134536,0.8707563226142345,11,8,6,0,0,1,1,-8.992179425852992,0.5544314297331041,1.020855762188583
0.9158917198522751,0.08222764975768948,0.21017903708107677,-0.5590247211705015,8,0,8,1,0,2,2,-8.954619703818787,-1.5405520095657708,-1.349079156141364
0.6497075349742072,0.5754843766047397,-0.4332718622177636,0.6744744364436361,12,6,9,2,2,1,1,-7.690298216044966,1.1688158072575012,1.707807882026352
-0.6732664832031596,-0.6310818978802333,-0.5954121016835927,-0.2265858859120442,7,11,14,1,0,1,1,-5.26670453237304,1.9352045859650957,2.100588656291463
0.7671294567403808,-0.4587600106128067,-0.6116742619078355,-0.051130212758530025,4,4,2,0,3,1,2,-5.639426500398435,-0.8922023801491566,-0.8146127084915642
0.1320368497756419,0.7560670256889139,0.11574735132014635,0.9195820408097004,10,6,14,2,1,2,1,-5.33473764529785,2.4132120902750125,2.6065832798015465
0.8055275759290175,0.04979997345167653,-0.09761361709855265,-0.339217052668767,9,7,0,0,1,2,1,-6.901256864660986,-0.20348673337185721,-0.057244824377448045
-0.7461111724900547,-0.7534324414021063,0.037123377331467866,-0.5083051150131994,10,6,10,1,2,1,1,-5.611721015028313,1.4773001374338557,1.6302532968172185
-0.9060540178037204,0.8561035004576962,-0.8177187211106449,-0.4281989324575952,12,11,14,0,3,1,2,-7.750039875964413,2.0478874896962367,2.3122248710840236
-0.17842238000077648,-0.020711847935934724,-0.1691139988158208,-0.9519899103102223,2,3,13,0,1,2,1,-6.725365460528836,-0.45747096854256886,-0.137424575317994
0.93560547529697,0.09972835672879632,0.926318054130133,-0.7704928011723291,6,8,3,1,1,1,2,-6.620072680770823,0.5574051565361597,0.7279376774770518
0.35509161036755166,0.0938577519709538,-0.04982025426646386,0.8448685673122489,3,14,8,2,2,1,1,-3.9841303248255664,0.9650401174547177,1.0402601275351038
-0.3501544111867174,0.3745911251650351,0.9232316140923313,0.46048666871573607,9,8,0,2,2,1,2,-6.638953516832566,0.503640431958436,0.6683440324577927
-0.6382161972422034,0.5983159422095641,-0.33161457165378017,0.4617406915523208,13,11,10,0,2,2,1,-7.331033258386001,2.0938285182236585,2.44470823967014
-0.8640534003611926,-0.6375488779005809,0.9143939270384691,0.780276106893828,4,7,15,1,0,2,1,-2.467193318967581,2.16495486128951,2.2492690602927174
0.13710451120922418,-0.8816458562729164,0.2656052213230138,0.5378400891423367,9,11,6,2,1,1,2,-5.226725222753241,2.093218451882713,2.2778224767320174
0.8140839208300437,0.983065551654773,-0.5833692199829641,-0.2891213252718765,8,10,10,2,3,2,1,-4.687385083094573,2.7975067866606564,2.980902929100781
0.18756126388690442,0.151186857280164,-0.6770843318715198,-0.05652032496312187,8,10,12,3,1,2,1,-4.418498289795151,2.796287985316321,2.9662665049290933
0.6549974832713468,-0.49091891415667765,-0.053944993313958634,-0.9133694534913761,12,5,10,0,0,1,1,-8.394125377355934,1.2941779988523578,1.5342054211024236
0.5924872189127743,0.47005037237964675,0.2202158440724693,-0.023644649378371962,8,3,4,1,0,2,1,-7.078771880554366,-0.19367701470410695,-0.03374881270338481
0.38803482821148405,-0.6344976680251282,-0.36190985133552034,-0.1689718738758681,12,8,12,1,1,1,1,-7.822089722708342,2.338207179820313,2.643012442306571
0.16965562261158174,0.8829484750121308,-0.651181465777001,-0.056701018498809264,9,2,1,3,0,2,1,-7.7121486477899746,-0.2807613746324657,-0.09730016126306906
-0.7492493015322534,-0.4927744582805835,0.28417301470479805,-0.44892686571829765,2,11,13,2,1,1,2,-4.16939371732911,0.432795464609614,0.4749779073429047
0.19389044682634515,0.620322179919405,-0.14065327328970412,0.49971986257653755,4,8,0,1,2,1,2,-5.113377164477857,-0.27615593377780184,-0.1950338370161333
-0.6376562982999598,0.5813822038003358,-0.23053484698511006,-0.12800963885882832,7,4,9,1,3,1,2,-8.033035817006215,-0.6892166146135467,-0.5009213991194131
-0.6453468935521212,0.4461432720993377,0.5453419762563332,0.42979906818262736,3,11,7,3,0,1,1,-4.054024787130556,0.9657370916855401,1.0566234334542202
-0.9722757281742798,0.2987576404732448,0.3377530620813707,0.5973115607132731,5,0,15,2,2,1,2,-6.957920565697026,-2.5288852768546852,-2.501644996744753
0.4140305885451816,0.3251358354775702,0.6154356399629592,0.7718279909948498,5,9,12,1,0,1,1,-2.8673121852322483,2.4785769799518844,2.5797339534380463
0.7595048045886872,-0.9015581709184768,-0.5378382942510076,0.7947714349274297,6,10,2,0,0,2,1,-7.105267676357967,-0.1460492192873747,-0.006582848706362721
-0.5810884609809779,-0.16747443862418532,-0.28685734809836183,0.8234517538255515,10,3,6,1,1,2,2,-7.565793075726792,-0.04773289784267186,0.1311151996060601
-0.5806194451395983,0.9531220466458086,0.29120515411682324,0.8690877614310311,11,2,4,2,2,1,1,-11.1172952160721,-1.3288733072931325,-1.0849250360992722
0.9312779505336009,-0.2128893277873689,-0.7385653528204854,0.3434177184881215,11,6,11,1,2,2,1,-7.6173726834654945,2.2231051369529498,2.5079754513891133
-0.3756205268617412,-0.14506694366662187,0.2904371516893278,0.4904294853816691,4,5,10,3,2,2,1,-4.107482729997284,1.0028867719862322,1.0827881392299505
0.8430267838148358,0.6241552220173581,0.6504227425192621,0.5901160352122623,13,6,2,2,1,1,1,-9.334816995828843,0.647304021288704,0.9164699492965672
0.9125837630267226,-0.24664711914107507,-0.32151867765232733,-0.8751373454444393,7,7,2,3,1,2,2,-6.292702989241747,0.8583129893859529,1.037471250627982
0.6176526469833681,0.750977300791793,-0.39506736507706064,0.7173962424891478,12,9,1,3,0,2,2,-8.757181072891555,0.8326998246743135,1.0977706656902102
-0.8049846150722495,0.7066584331175756,-0.34367985529278444,-0.8924553766760333,9,10,9,2,2,2,2,-4.471300746194427,2.921394646655796,3.0914015504601275
-0.8726304649949665,-0.6457457116034919,-0.9897207448288794,-0.1091809577884264,6,5,7,2,1,1,2,-6.224104025549494,0.42443679616431634,0.5641073668010002
0.7425032547973052,-0.4211182100635835,0.5664309093133575,0.6064898093296125,2,12,14,3,3,2,2,-3.993782071546598,0.8054836502113488,0.8683781395034647
0.2499594967520704,0.27670115484086355,-0.38570870379157696,0.7193591701606659,2,10,15,1,2,2,1,-4.149936001495,0.8654268861030504,0.9575899507974863
-0.6634428229845744,0.6728843849397395,0.09781926328014334,-0.6216084152192902,5,4,8,2,2,1,1,-5.116368157596204,-0.5445368175274912,-0.46589925634327756
0.5861260567413118,0.9624831949109243,0.8649778471796037,0.8677318856924976,4,3,13,2,3,1,1,-5.38738220294315,-0.6623230402969926,-0.5893439551560546
-0.27403431919225674,0.7585591123140134,0.45074320046971494,-0.7748190669416111,3,5,13,1,2,1,2,-4.239352413808184,0.5219280126449182,0.5900781322453821
-0.30040787638481614,0.7249930148031707,-0.5338543762183301,0.3903749324201313,10,1,7,3,3,1,2,-9.49135752730072,-2.422881363718227,-2.286883100454317
0.9909483046936287,0.8230294517317016,-0.5569654557737884,-0.8876759801933738,13,13,8,0,1,2,2,-7.788859464516834,2.0534776690980094,2.300515964501755
-0.0748129057896938,-0.9334640576612832,-0.7562238349354591,-0.16827732118410488,9,10,5,1,0,1,2,-5.614999366043498,1.6170348901789309,1.783220318053506
0.7383497148061746,0.06012491010346488,-0.06403907504391326,-0.1785815092166676,7,2,4,3,1,2,2,-8.076530884924576,-0.7774570923670686,-0.6119122666900697
-0.16206045244095124,-0.08394276683226276,-0.4867055856278084,0.5042286653939496,6,6,1,1,1,1,1,-7.129444456800468,0.15175984082205765,0.31740086642978216
0.6913070445546847,-0.48079343258304297,-0.9967124857751006,-0.2471700749586121,6,7,8,0,1,1,2,-5.7933682876932195,1.1155829044890986,1.2838678029621193
-0.9995459235634889,0.8300030754950545,0.687758822461858,0.48458446297389424,8,12,5,2,1,1,2,-5.670217102834928,1.6705878311276885,1.8315159569953932
0.44556920124304233,-0.5363174165705471,0.4111254232993822,-0.3845943732203123,3,10,10,2,3,1,2,-3.646674117452799,1.2944848894493457,1.369738500390016
-0.5310010446518125,0.49875803344831193,0.8356817661871061,-0.7839420850168415,3,6,1,1,3,2,1,-5.391160955901526,-0.9222619100245075,-0.8493865892845451
-0.21637821076565666,0.6048035689026485,-0.3175111004845588,-0.1116331862432669,8,12,9,0,2,2,1,-4.87378956615101,2.251507183919328,2.4122148745437415
0.34317548587785196,-0.9365550163679377,0.06993334681888808,-0.9246045501702944,8,7,1,1,2,2,2,-6.7516628992821905,0.6157957128983097,0.8057864649235598
-0.5027902307733874,0.07678995857391535,0.9842712789571655,0.7150612155038474,12,12,4,1,1,1,1,-8.496786254980826,1.1031836946127835,1.3701337257904682
-0.34823731476841924,0.9080845301561715,-0.7562409964372327,-0.9634498605529875,5,7,10,1,3,1,2,-3.6886952609460937,1.2356925826816545,1.2944632261522933
-0.5176695713844761,-0.532865277862778,-0.8636267604690746,-0.6257514591789965,10,6,11,2,1,2,1,-4.914395395141268,2.6202394170190058,2.809477034579042
0.7518098499997892,0.8105979980210309,-0.014086056688279891,-0.3396880993687912,3,0,14,1,3,2,1,-6.608061855283767,-1.9502539220567898,-1.8938938533527891
0.9875679507563442,-0.3707421821296024,0.34803506976793464,0.6886297283047649,9,5,2,3,2,1,1,-6.860092014497488,0.3984949876484639,0.5737197375557246
-0.8589287248140869,0.818859007371753,-0.6197424673625886,0.6425003091194086,7,4,0,2,0,1,1,-7.489176623391743,0.17586802832654694,0.3573198095138689
0.719290690705213,-0.6623799884308716,0.7078857642837058,-0.973542374189412,13,0,3,1,3,1,1,-12.540110087053236,-2.559877346537233,-2.320487308512749
0.6392497390952898,0.7763826993226082,-0.601560628325847,-0.4316314085765425,3,13,12,3,1,2,2,-3.7044829873496634,0.9838647527162044,1.053169592367468
-0.6802404732671172,0.3824933275719786,-0.664866921390987,-0.37938303579090493,6,11,5,1,3,1,2,-6.361028695800316,1.1259775670358816,1.3015675966263007
0.32672506802936274,-0.7635551758550803,-0.19700477887024737,0.5862570759261128,7,12,0,2,2,2,1,-7.372754374598483,0.30311915048281074,0.49635061294271743
0.9112989345329787,0.907265215659379,-0.2953458914949214,-0.9137997821033519,8,15,10,0,0,1,2,-5.52773316171269,1.5049126418194527,1.6540231896768542
0.5270316873364245,-0.7826349212506158,0.9625151547825537,-0.23676700178173005,11,2,14,2,2,1,2,-10.381090194047815,-0.8603082896744997,-0.6185119849392724
-0.09943503233694839,0.06221899267505515,0.4914353324095746,0.6518818382238365,3,10,6,0,0,1,2,-4.452196256634933,0.4211293330925515,0.5170411988508249
0.3428121452874737,0.852616553842392,0.23833608848611676,0.6496138959596613,5,4,13,3,0,1,2,-3.497483861584725,1.429559011624358,1.5184839001450314
0.9354856496674313,0.31553076654520007,0.12879076067797923,0.8659132510564547,10,15,14,1,2,2,1,-5.386652142151811,1.9483832954141065,2.11942896556025
-0.6136799831831345,-0.05738345085175767,-0.05496911436082952,-0.24355096951331046,3,6,12,2,0,1,2,-4.011127088175889,1.3078708869322528,1.4106578206052143
-0.949302791472123,0.3800937768188992,-0.36779737690605896,-0.8885182928251165,6,15,10,0,1,1,1,-5.614590070255901,1.5472182350073795,1.7071714323885037
0.09098068098967138,-0.5858858332339343,0.087946222569935,-0.5368019504722021,10,1,15,0,3,2,2,-8.979803550737643,-1.69000384791561,-1.51447505044083
-0.38464182104410294,0.852119119636531,-0.6766108934520263,0.9316646394366652,9,9,10,0,0,2,1,-4.925194612991665,2.2487682411571854,2.422795083030373
-0.43526416191468753,-0.8380925277686238,0.7532276540317833,0.4577396089766823,5,4,12,1,0,1,2,-3.5353773005938143,1.1633885636898713,1.2384279749003937
0.5196473168567768,-0.3223530351543853,0.9041248932780055,0.4758555379976006,9,14,10,3,0,1,1,-5.00936210016381,2.34519922249866,2.5217276299186873
-0.0016021063173363714,-0.5668416287455182,0.7452517709717927,-0.8257814210771319,11,8,9,1,1,2,1,-7.247128135912825,2.6337977962424954,2.909830731398473
-0.11029513434491833,-0.021903199101433568,-0.29670025531618927,0.8190969460242767,2,11,0,3,0,2,1,-6.4328763384823935,-0.8281420723333385,-0.7201482385790351
0.4502223198666322,0.5926013268302643,0.6658747846373221,0.9715364991714823,5,4,5,2,1,2,2,-4.800464234435108,-0.012903095091181527,0.06189463316121013
0.6101946240822698,0.690079297793285,-0.20989332428640806,-0.8974730816480037,11,5,15,3,1,2,1,-8.033604540070789,2.0821172607173457,2.3509708231594226
-0.07159210209574662,0.23840863458430972,-0.039411482417288424,0.3234076909626935,12,9,9,1,2,1,2,-7.229105622053917,2.389236806747595,2.6629562511731883
-0.9462646919101294,-0.2390362290139283,-0.787748829018009,0.06271366350539043,11,10,1,1,3,2,1,-9.235448085386025,0.3825965063644277,0.6378474951284625
0.7959104323700383,0.050098680490769265,0.4145578238113343,-0.49565424500894006,3,11,9,0,3,2,2,-3.877401864301147,0.9736335207594113,1.0521273762568315
-0.8924360716452442,-0.9558283093976405,-0.2840776109344707,-0.3326782187326147,2,13,15,3,1,2,2,-4.243730164457525,0.24369267853887944,0.3091123199512821
0.45623287467233276,0.2005028201991661,0.46250117869475016,0.5394932457141743,5,13,15,2,1,2,1,-2.679630248936396,1.4037877481465941,1.4494448094117642
0.03135310215414622,-0.005492226818244017,-0.6431678068730085,-0.7836899708532865,5,10,5,1,0,1,2,-4.223620721695797,1.278339702628343,1.3922606897911067
-0.05312868124995718,0.7090947864043606,-0.3199912278802157,0.7392993696243426,12,4,15,2,2,1,1,-8.907782957501214,0.8773004131382984,1.144450709532301
-0.45175927236159863,0.6553503895625437,0.479735653200807,0.5780456890962684,10,14,2,0,1,1,2,-6.794175755476402,0.157644734551136,0.3200145971051187
-0.9170053489801873,-0.35586492960854055,0.1194893226673499,0.7158698279946576,9,12,2,2,1,1,2,-6.419087011051299,0.8532656205998059,1.0312317879397457
0.3923849006021798,-0.6142588626207715,-0.8145703783794602,0.06444574971238781,11,9,0,0,2,2,1,-9.929350738927958,-0.22333653185929017,0.04083131020982733
0.06494181576779479,0.12883317555949536,0.20116639397427205,-0.6674893393005987,11,4,5,0,3,2,1,-10.521596918119577,-0.669413775540728,-0.3908126534640849
-0.7517852645724452,-0.7571701889900557,0.44226471471364737,-0.6324306697841977,4,10,14,0,2,2,1,-3.679172973131749,1.9086566913032261,2.021701457606727
-0.18422078298543987,-0.4407273630135875,-0.7272593450648683,0.45602451559239476,6,3,15,3,3,1,2,-7.753678419927895,-0.6531417631289852,-0.5012574703605513
-0.12750794728568526,0.3166148790121237,-0.12456635013291728,-0.4464917360973828,6,11,1,1,2,2,2,-6.5089303597936,0.5243066197450031,0.6888501947375312
-0.2243314608578113,-0.4242406438606383,0.449392508523649,0.6728311931597133,13,5,11,1,2,2,2,-7.667186300781155,1.8872543490740747,2.143047198536801
-0.9006770170805622,0.24703839034830888,-0.8737872617689075,-0.35078166297967694,9,7,4,3,1,1,1,-6.388524729323412,0.9995341491716605,1.177024998194534
-0.5267804345849854,-0.03300382978639238,-0.14170101608335628,-0.8502083159960325,10,3,15,3,3,2,1,-6.551944513233466,0.3150696398284366,0.479157555673857
-0.489293299542197,0.655952927004503,-0.2440119227476938,0.9623631175876843,10,10,6,1,0,2,2,-5.048535594491717,2.326269976844864,2.522526285637615
0.6683282164168827,-0.7640550327438769,-0.9096972711754161,-0.12420022571417544,6,1,1,2,0,1,2,-8.461958287956898,-1.0563527310376477,-0.8898189901067237
0.23342541529355199,0.72159787383099,-0.30760622663934467,0.3075735022489232,9,7,12,1,3,1,2,-5.6838645605116715,1.8839353046142189,2.077252764364979
-0.19151671578592167,0.9865303928594931,0.7371140564989216,0.12927971579240394,2,14,12,3,0,2,2,-4.414541762164915,0.2927575555609013,0.35239221043493174
0.2615408403452413,-0.08870090112024509,-0.035965320446134985,0.5155531207503159,7,15,0,3,3,2,1,-7.01962194249723,0.16430169257509744,0.3343011626230532
-0.7734007912034646,-0.6561748845457913,0.09464936867897222,-0.6708014526008506,7,12,2,0,2,2,2,-6.971312180810947,0.34153508479232736,0.5128609788464885
0.11843626353691628,0.02948438751355975,-0.8008405729199422,-0.9679436870897538,13,1,12,0,1,2,2,-10.503344088377666,-0.7682282157099102,-0.5184748807630513
-0.9788977550996203,-0.2118196944509938,0.7019037988136001,-0.30828228404946145,8,7,13,3,0,2,1,-4.785670588189298,2.604421928263269,2.7828115307140306
0.7596754958829357,0.29736590671472896,0.798497836578405,0.24701062249467443,6,13,1,2,1,2,1,-6.478312992629594,0.5018323720884422,0.663365470633559
0.3395089024364957,-0.1952538985550647,-0.40398628561248917,0.25095612084932273,5,4,5,0,3,1,2,-5.782216938084335,-1.0876159187344612,-1.0018802295970386
0.23324395633055017,-0.919332295723096,-0.347659491743493,-0.06288601081773071,2,10,6,3,0,1,1,-4.346268935837279,0.3725788917946395,0.44567520224726775
-0.5929302522262072,0.5381222663194485,-0.1489886814563144,0.13083187950507602,6,9,8,3,3,2,1,-5.2512704042383485,2.1086999654631327,2.28416254315236
-0.39638126067461266,-0.9252060191824054,0.010730513011859344,-0.19393737743452677,5,5,11,3,2,1,2,-4.366560499537799,0.8100315364063658,0.9088659117510056
0.8707889793355974,0.5028466350626053,0.8826687855738033,0.35323446710501294,12,9,5,3,0,1,1,-8.171301837577534,1.6145424374453312,1.8942737325479506
0.40161683600348064,0.5306325990507725,0.8588069676983077,-0.590395181887581,10,14,5,2,0,1,1,-6.03577866859576,1.2951488641472353,1.4804513461664865
-0.5154856848304652,-0.593024010889375,0.9091076848349999,0.8370432055410357,9,3,8,2,3,2,2,-7.777579426288361,-0.631180342465695,-0.46150476997708045
0.257745793976351,0.2807614932884821,0.7010084566571941,0.48173853677043565,10,6,1,0,1,2,1,-7.176512815149327,-0.1990387763799518,-0.04104654951206155
0.2164227535328933,-0.110852997861143,0.48473987417956366,-0.5433374952627783,13,3,4,1,1,1,1,-10.409651806732692,-0.5809893658194631,-0.3157143993078
0.32748547725077404,-0.763523215055719,0.9078904249875521,0.731142440189529,11,5,6,1,0,2,2,-8.4510792262791,1.3481797415287693,1.6088880269321033
0.591320461322884,-0.8450340524152282,-0.4353723315785596,0.17059365666862258,8,1,0,3,3,1,2,-8.165554819591025,-0.6514214934049432,-0.4789452085329369
-0.9231982453473109,-0.26349978520973383,0.9580636815833348,-0.1585268748627664,3,6,7,0,3,2,2,-4.709814576671391,0.03882934044970379,0.11309953154718133
0.07231077250547213,0.43472550607273375,-0.11287330900299453,0.877753950284546,13,13,3,2,1,1,2,-8.326440022364938,1.0338668793603691,1.2756325612301358
0.7272821048343123,0.9936183613622178,-0.14628334240982088,-0.7776982404333763,6,7,3,2,3,1,2,-6.933741802515905,0.6051122632091851,0.788118750803028
0.6529292189843658,0.11537738237090545,-0.8907793935730619,0.9436906026509693,6,4,14,0,1,1,1,-6.624757199726199,0.6133326496494481,0.7790461235040526
0.30166644312296986,0.2301292597156226,-0.6486558000881786,0.02637978341965952,5,3,2,0,3,1,1,-6.114973097785929,-1.0640009447799914,-0.9683862247718824
-0.6676300007805016,-0.3345410469792418,0.8798487457714177,-0.31394657481995125,11,15,9,0,0,1,1,-8.043916706539477,1.3940238940746204,1.6542898240381878
-0.09952742665476544,-0.4905025853265623,-0.2962303313059871,0.41123060956858604,6,7,0,3,0,1,2,-7.2032637032726,0.4428451668111909,0.639169607779344
-0.6313972060998019,-0.921276240360541,-0.9563065760275964,0.5489712062395817,10,13,14,3,0,2,2,-4.826912862914714,2.115943741776918,2.263479609650771
-0.0858806814684474,-0.4194897892549412,0.12387050703932667,-0.7761308437304215,9,0,13,0,2,1,2,-9.709961551317946,-2.750426667821101,-2.6236542305810806
-0.046033214764692465,-0.2215827627531224,0.7748490707407205,0.787867021339981,11,10,4,3,2,2,2,-8.319186065286042,1.4439301343113597,1.7081306039687363
0.861997239425168,-0.8989852152343869,0.09460948822936865,0.7808818960021715,6,7,4,1,2,2,1,-6.8478493981966535,0.5450010546820976,0.7273796188570129
-0.44198341930440677,-0.19006282524762308,0.9975858716313091,-0.8900673863203559,6,2,8,3,2,1,1,-8.843392054139596,-1.6344461086508717,-1.4678588036071873
-0.2844904734125715,-0.8721981159032524,-0.8513307822278571,-0.7692743973885923,3,4,7,2,3,1,2,-5.597003898151137,-0.7709014801715154,-0.687505155919342
-0.33024341972603,0.14170787255752315,0.8191907822218887,-0.9876323547182067,3,2,2,3,2,2,1,-6.123614756101337,-1.293709098242241,-1.2095783730002068
0.22039201797166896,0.8847428789368292,0.5764018597334122,-0.9519175252671244,3,14,13,3,2,1,1,-4.134634412956243,0.578018901530307,0.6492816286465926
0.9908430258509122,-0.42497760123248196,0.07644020373695048,0.06664709571921001,5,7,12,3,1,1,1,-2.9487811058462863,2.2514920675870513,2.3345469290821863
-0.884517841065928,0.6900244743115518,-0.8818997110834561,-0.456671617272689,9,13,4,1,1,1,1,-6.11336750505803,0.9936541668698855,1.1617301892611076
0.22268331249545237,-0.2580525748156619,0.5443040552316762,-0.6590749768367159,2,0,14,3,3,1,1,-6.9331774453547474,-2.4758963104465335,-2.430226120248043
-0.9352217244480099,-0.328313025921368,0.027733051426543254,0.5932897380302762,13,3,0,0,0,1,1,-10.050861377330175,-0.4796166321062476,-0.2372310089495554
-0.5280067881815249,-0.7129104881124642,-0.6291822992518914,-0.6358737422362892,7,1,15,1,3,1,2,-9.542363601811827,-2.335388363629408,-2.186598162297213
0.726863155578769,-0.7210995275896797,0.13841292625885537,0.7359592534618058,7,14,13,1,2,2,2,-5.092247754776886,2.282926271992928,2.4308832219927394
-0.7371752342894631,-0.4750299841988179,0.16243095497876658,0.43633589512102744,9,14,2,2,1,1,2,-6.48180780705945,0.6547805061380285,0.8225270255646447
-0.30389608904535903,0.79111148174777,0.933244441792215,-0.11312179432791192,13,1,10,1,1,1,1,-11.775962199137044,-1.6419909871619263,-1.3621188704842573
-0.7609382609058444,-0.5393615506342448,-0.7871764741943108,0.6435048339707807,10,0,6,0,2,2,2,-9.959924039995302,-2.4341781263702473,-2.2668226426621736
-0.35853283537685754,-0.6154841630638161,-0.38106090182279817,0.9498085456204699,3,1,9,2,1,2,2,-6.214357229925058,-0.9756023229568683,-0.8675890659441288
0.5726633107900809,-0.1897838908242866,-0.9945837003590958,0.6998929918903769,12,6,6,2,1,2,2,-8.285143093179265,1.6029429066088976,1.8703558888086231
0.19228529909979386,0.4791623544434853,-0.5780602187600992,0.6832440150855481,7,1,4,1,3,1,1,-9.612720107869595,-2.292266956464087,-2.1370854414742384
-0.732443710012064,0.9066143351647451,-0.8546688248376866,-0.6018131601281487,2,6,12,3,1,2,2,-3.8518798756329615,1.2675802084424368,1.3531712072847604
-0.42054403252357075,-0.5224964578279518,-0.5729142910193172,-0.1777113270400259,11,8,10,0,2,1,2,-7.83232880521821,1.776548008268006,2.034019246607837
0.7324540611573536,0.7431717657248131,-0.1633083850124839,-0.11120876309783889,6,7,15,1,2,1,2,-5.292388356883449,2.0298923318002755,2.2192746355123765
0.011851600292787756,0.5554558201355861,0.716645877757716,0.689728170821017,12,5,0,3,3,1,1,-9.60296613675904,0.31881540949383746,0.5834417783026293
0.2712639972800799,0.9858869315658143,0.5554349781451013,-0.548320735553216,13,10,10,1,1,1,1,-7.316572779699082,2.5127805408031647,2.7945480409353
0.623254028889707,-0.4121664789901325,-0.10734728002687755,0.4540370540282679,5,6,6,0,0,1,1,-4.614677967653379,0.08778531535997587,0.1751938642292621
0.13796638860824562,0.06295849256364172,-0.08407357102092905,-0.20642134917083155,7,15,15,0,2,1,2,-5.812508557228186,0.822937026667938,0.9844897766071959
-0.3324468058604044,0.15862680557692177,0.7780012216293317,0.13860996882440402,11,3,1,2,3,1,1,-9.804734094501725,-0.10659834551646283,0.1539540970463652
-0.10146368306872655,-0.40711022451169376,0.8592992154026566,-0.7507732286433453,5,8,1,1,3,1,2,-4.817352812757099,0.39109996936201025,0.4982154887946465
-0.7334314838356537,0.8554914661508146,0.735404195838478,0.41524117148107065,12,13,5,1,1,2,2,-7.756581010083033,1.6528461976931021,1.896287212205273
0.2568139152819795,-0.12270196312803106,-0.9224861288916351,-0.0009033295906575312,2,3,0,1,1,1,1,-5.862805992187365,-1.2044492832146467,-1.116340653417674
-0.9312462832965496,0.27792604394656917,-0.8371055742176816,-0.12997081131955324,11,14,9,2,3,2,2,-7.175217728319656,2.655003012711513,2.9270412064337172
-0.5593452131248349,-0.7935667022420008,0.1700703374373238,-0.022915067119485766,3,13,12,0,3,1,1,-4.04930533591715,0.8026042513904659,0.8846055591575446
0.2991120135139236,0.7359991837901798,0.6563717386469059,0.2521094179616026,12,13,9,0,2,2,2,-7.4318415929712325,2.254994720531237,2.5087089608178164
-0.11032128131894092,0.7988250443346505,-0.7329315336785012,-0.226607100025076,13,1,4,2,3,2,2,-11.424547421227949,-1.8008278416123638,-1.53570017126692
-0.7749937389467365,0.4718408127478977,-0.44980223688175114,0.2782156939894127,4,6,3,1,2,2,2,-4.66772157881257,-0.007155360919715307,0.06621249254340644
0.20578576521087055,0.3084409240580259,0.9963998153312352,-0.8500799130599739,2,4,6,2,1,2,2,-5.545061829685015,-0.5268946921588432,-0.4428968776866542
-0.8694464848670722,0.643678645505805,0.29261986731476264,0.29468426874618237,4,2,14,3,2,1,1,-5.919763441425311,-0.7167300609100877,-0.6268917169931852
0.5035891747345127,0.17673137843531328,-0.5746714269773143,-0.8059635635258211,13,12,15,1,0,1,2,-7.730470204092312,1.9008043379001451,2.157999557238905
-0.07275585131310036,0.5685425986134338,0.8937603926820472,-0.449659775023864,5,5,4,0,2,2,2,-5.053963948370652,-0.2822757795196555,-0.21238185529850517
-0.279880196138548,-0.04426529017372838,-0.2894320515261548,0.3650234602324003,11,5,14,3,1,2,1,-7.403567925987201,2.1029329885885235,2.3506833917998953
-0.7494975378075841,0.3110199436922252,-0.9204057453286949,0.19536467104691813,5,14,14,0,3,2,1,-4.156403782335807,1.5576300157350014,1.6642957965819176
-0.012041701719624154,0.7387046019846948,0.47365291150300814,0.002080473969206853,12,5,13,0,2,2,2,-8.06804324481293,1.6252841809007357,1.876574599657857
-0.10770148708566096,0.34332046199579747,-0.3321950569468921,-0.49148167802213893,7,14,4,3,3,2,2,-6.069717623954671,1.3241610343200938,1.49995591082567
0.6874575854205149,-0.12391184818923251,-0.3152097534082807,0.09295272205075289,11,9,12,1,3,2,2,-7.425229654584951,2.5268006767022158,2.80529040322469
-0.6211131336651945,-0.19770406101640492,0.8955921320289142,-0.20681885122734056,7,11,15,1,2,2,1,-5.106028536989979,2.2551755165555933,2.435080361842948
-0.3465222188627328,-0.3007712023845557,0.19269299499355186,-0.45157422175170603,11,12,2,0,2,2,2,-9.052845327232745,0.3795924137550901,0.6326568915927261
0.4312414339435715,0.3738828700070207,0.7862274826449451,0.3788342677426493,10,10,9,1,1,1,1,-4.732356846157939,2.5082645590617623,2.7483700158124464
0.7172002139649964,0.925465167722278,0.2566942350988888,-0.6317973532780861,7,12,2,1,0,2,2,-6.310829226256618,0.8002136985110023,0.9758192402450583
0.5537874964097453,-0.8584171279776511,0.3207765047916509,0.6183896073134825,7,4,3,2,3,2,2,-7.8050827422830915,-0.20018513422093343,-0.011931130674015078
0.2808945479865057,-0.3716758723260558,0.915942132964908,-0.9331528551289925,10,14,2,1,2,1,2,-6.761661761281764,0.49878908053760707,0.687304282134297
-0.5292334762032849,-0.01125837790848383,0.8296698999937562,-0.5765712557040583,11,2,7,3,3,2,2,-10.699873127120721,-1.2910598937812805,-1.0391196514997536
-0.7067708856803154,0.29185578604607865,-0.5342417076963699,-0.6864791426967214,10,1,10,0,2,2,1,-9.15213225778145,-1.7048305736767881,-1.5230100325895086
0.8232658274169511,0.856028473458762,-0.6691596957431813,-0.9953531877361395,3,6,8,1,1,1,1,-4.765602113077961,0.5223961353162808,0.6398255275893724
-0.49535451147250953,0.8305798807585478,-0.468628870267473,0.7916314631203893,6,15,14,1,0,1,1,-6.363916978342849,0.4950728139542599,0.6569600725343514
-0.5538273309420503,0.0913373299372695,0.3679502598302826,-0.6195441383597249,2,11,7,2,3,2,2,-4.433502780451654,0.6754802776951638,0.7671986675306341
-0.32863519871431657,0.14916439510375912,0.02956846986626882,0.02652100914088451,6,15,2,1,3,1,1,-7.089973684819333,0.21276228395531446,0.3886979821679899
-0.6056340360638675,-0.8047799237820168,-0.6663028435888447,0.8474627917535522,6,1,1,3,0,2,2,-8.219589287408095,-0.9513678979870803,-0.7823404631642499
-0.5412129956912359,-0.5633937763769754,-0.8906136508474647,-0.9646599104091322,7,9,4,0,3,2,1,-6.807284040336131,0.24962139182540352,0.41291062622705355
-0.7188161636532688,-0.15043331695162743,-0.31650231534814544,-0.6331527130040879,12,0,2,1,2,2,1,-11.807456979451572,-1.9999954759622502,-1.734918732941766
0.7740854888939237,-0.44995045502440445,-0.5527747604146704,0.7141938792198317,3,15,3,3,0,1,2,-5.439530695954956,-0.4341712136283478,-0.3489675145619753
-0.12446989002374309,-0.3792582217837599,0.5242592409006492,0.8723531283330104,11,10,0,0,0,2,1,-9.940716403683519,-0.3698338346970258,-0.1272642671409706
0.2482268400913088,-0.05184747178428473,0.7513702551722119,-0.45713827144789354,3,13,8,2,1,2,2,-4.0404435522348665,1.147793680067397,1.2479008682900672
-0.9437569874441525,-0.24935730845397241,0.25350669708466245,-0.7078068689173596,13,6,15,2,1,1,1,-7.963319114085206,2.0448082925494115,2.2970694717725757
0.7371056615716753,-0.6520782246075489,-0.9076070335967423,0.15919345482534797,11,14,3,1,3,1,1,-9.179782831852224,0.5351741522313537,0.7870099258039152
-0.5771374840021777,-0.4696585176332888,0.3257195752693314,0.9308972692012425,6,7,11,1,3,1,2,-5.6210768503397,1.5240713575158147,1.6698812170438802
0.9769809689736095,-0.3113839333600814,-0.8764752274196006,0.4687000706705915,4,13,1,3,0,1,2,-4.908779921116033,-0.07759850737931527,-0.0005211301788110578
-0.24336878566948106,-0.8232060657064832,-0.3155489504421909,0.9627666684825602,5,8,2,0,2,2,1,-4.817595282821054,-0.3085646906512166,-0.24774411547108932
0.6416980185262575,-0.4370453950981612,-0.8598626085576211,-0.8867488852448839,13,14,1,3,1,1,2,-9.12107933616829,0.3614018586770728,0.6170688814490312
-0.03373070886900109,-0.873633806279547,0.2222830464224923,0.9674700673515155,10,1,4,1,2,1,2,-9.132391677640816,-1.9337036997349828,-1.754990717073274
0.16447489760517264,-0.4002514631118701,-0.9311935830930835,0.26985946023548757,9,4,5,2,3,2,1,-7.488352410666826,-0.21632147764776735,-0.03718446801841235
0.7731908830047967,-0.1781148952997802,0.20860883964295773,0.26003736123765475,11,1,4,3,3,2,2,-11.309251182296208,-1.8288408299600012,-1.5779101137914036
0.2874396126498917,-0.4457112962532803,-0.10064604563255997,-0.3094708958858938,13,13,7,1,0,1,1,-7.811216008019846,1.8553183466934684,2.113767880177564
-0.6153072736921699,0.4347455481259468,0.32867873321136454,-0.3132444208508549,9,2,6,2,3,2,2,-8.668261850532248,-1.3552478418270624,-1.1832427522218194
-0.1294145516247318,0.050307788223256766,-0.6007423846801649,0.5010883275074751,13,8,0,2,0,1,1,-9.66471689518229,0.3650214249927103,0.6317754821042361
-0.5339620712063304,0.6262840089634509,0.1768624809069046,-0.5784738011401875,6,9,11,0,0,1,2,-5.152395631909834,2.1896351923174495,2.361770645492082
0.1952648797378007,0.47786091069894443,-0.9416602154185134,0.08247642886766027,2,10,1,1,0,2,2,-5.289910385738472,-0.6744805286107263,-0.5937518284453059
-0.2825149789142227,0.9912903533486985,-0.0396329694762243,-0.028228787620773632,7,1,0,1,1,2,2,-7.770461621333577,-0.7649513926804822,-0.6175784346574291
-0.9985045832589379,0.18827278295510252,0.4386012180502272,0.23749396491521257,2,6,13,0,1,2,2,-3.9981344081218886,0.9278651385770156,1.0261238259706331
-0.32918637300730613,0.9045280290667446,0.0661105801894224,0.2630887573523206,7,2,6,3,2,2,2,-8.520011509781689,-1.0702681389244573,-0.9096767780708772
0.8598711881481713,-0.08258976866492351,-0.6367371562423563,-0.3952085193921555,10,14,3,1,0,1,2,-6.6656699085289395,0.6741674941772149,0.8633167437319539
0.4208436300248235,-0.16215275041416266,0.034544339508621125,-0.8315739776458033,9,10,5,2,3,2,1,-5.656912513870579,1.5560095074136082,1.7217776958600621
0.4297968761545772,-0.14031066051368923,-0.387115326899514,0.9244258202318894,4,10,8,1,3,1,1,-4.505210246533463,1.1045205284972999,1.199940494349751
0.3468394578228653,0.22899892051038506,0.7849381879040234,-0.8427465780204839,3,4,12,3,3,2,1,-4.759330333605443,0.08605713993130532,0.15921136190733354
0.0666167249174816,0.9919872982013993,0.6010722102534953,0.6912841832488428,7,14,11,2,1,1,1,-5.019867898509038,2.474603711600591,2.652276286755414
-0.26777376414249754,-0.7927265470384088,0.4048107317324039,-0.40108455213149075,9,6,1,1,2,1,2,-6.896675336535422,0.5429722411062435,0.7334820795329664
-0.7067833992799937,-0.6806673012656985,0.5801664999428755,0.23258149670828931,2,4,2,1,1,2,1,-5.556849094804162,-1.1414156559995188,-1.0663253760039657
0.2474874521751913,-0.7319502113620164,-0.7684799075073507,0.6883717916481633,12,5,6,3,3,2,2,-8.866108309391773,0.592916883169089,0.8484525081026363
0.7950646530441681,0.8155224873003573,-0.8251663842578323,0.8729866626204514,13,6,11,1,3,2,2,-7.4931223537043055,1.9963875453739235,2.2773274844198887
0.936417681725811,-0.7042951242752324,0.8817525349894177,-0.6342138938626627,12,0,1,3,2,1,1,-11.259584957284623,-1.668162134136168,-1.4371511341067362
0.2903001666018068,-0.9660617413690671,0.9207335492442605,-0.910823814531712,8,8,1,3,0,1,1,-6.666459229220709,0.4719971692026293,0.6328078974524309
-0.9009747405954129,0.1987171742716054,-0.31665085236309176,0.9066327444019211,6,12,3,2,0,2,2,-6.449937161091254,1.164285808646307,1.3532569127571457
0.36887072213861494,0.006440829717268892,0.5302976997225279,-0.029418731876569293,10,2,0,0,2,1,1,-8.01466728937676,-0.5092215720922181,-0.3220848268259924
-0.5739293603134716,0.21555687721377437,-0.8324180549034768,0.2861219870800593,6,1,5,2,0,1,1,-8.985330532426671,-1.7496538375727595,-1.565285599794217
-0.7611022320714285,0.24460595814805242,0.8688404336850275,-0.5869311920559872,9,5,0,3,3,2,2,-6.6952334978821355,0.5730756768173851,0.7485296981239253
0.09249520026170188,-0.8210537543792256,-0.16403182898617286,0.7065695971344039,8,8,13,3,3,2,2,-4.83864955033919,2.4851535990727234,2.672713693202368
-0.8418479580467038,-0.10499422060098373,-0.7962164920568944,-0.9681594654744028,3,12,11,2,3,2,1,-3.76434292310069,1.4627320188232207,1.55635718387577
-0.5326191023492728,0.2784036587799197,-0.5286349308482301,0.4273205662243076,9,1,0,1,2,2,2,-7.716631593095353,-0.7231444869264202,-0.5676392986688742
-0.9109819214476573,-0.42172656316247803,-0.09742964564472012,-0.7660339072294848,8,4,13,2,0,1,1,-5.841855309538292,1.4224896859790306,1.6053075054580952
-0.6166573623394513,-0.050911299682887545,-0.27702570035637586,-0.2825459609078025,5,13,2,0,2,2,1,-4.550488870088511,-0.0366660488730372,0.04083481773405251
0.6109325660811735,-0.32277754177473494,-0.8891340221175323,0.10837530200958234,10,0,15,0,1,1,1,-8.966848314952264,-2.1244990716591676,-1.9800931427186046
-0.5233255787440061,0.5879101694311812,-0.027034468535154232,-0.3319089031600808,5,9,9,3,0,1,1,-2.8444692450033693,2.7102484055645495,2.8427835913169095
0.5568568135627998,-0.6589239022035482,-0.1052989019887487,-0.5790806556469315,8,15,2,1,3,2,2,-6.598343725379665,0.555044654762179,0.7240565769152899
-0.2868821576462226,-0.10539448749479874,0.9310358364695328,-0.24530304553937676,2,15,8,1,3,1,2,-4.650686136322438,0.5645834415382417,0.6651898441046895
0.4620206982789663,-0.8467551960155946,0.3280660662226351,-0.5248799708644603,5,5,6,0,2,1,1,-5.48435890276012,-0.5709518877807362,-0.49775485808039577
-0.5900415343481784,0.4839907822523446,-0.8954417934624808,0.7050852897510007,11,5,6,1,2,2,1,-9.141799542959681,0.5919345617809064,0.8582088564909591
-0.36154940442762307,0.8118233424692951,-0.7467257489632513,-0.6429604214548026,9,3,15,1,3,2,1,-6.754457740807777,0.09531774820733831,0.2596783418321891
0.16655239427819324,0.46951857769875716,-0.3569339823233184,-0.9306985803719658,3,4,9,0,3,1,2,-5.70144044691389,-0.622665736176737,-0.5282079563577411
-0.9239016433798182,0.45727404463379817,0.05613616186415782,-0.5958381278269584,13,2,10,2,2,1,1,-10.764404217301346,-1.261138980774078,-0.9994494913929772
0.5734460294670816,0.019452150576359406,-0.39986583418912014,-0.6974714310746482,12,4,4,2,0,2,1,-8.88590483069217,0.5103081574530737,0.7615257807852902
-0.8450327468890346,-0.9639419820821755,-0.7953356409318737,-0.17900257260524133,3,5,6,2,1,1,1,-4.9327138787169735,-0.0962149477003465,-0.005987853105270835
-0.05735641178986328,0.9621952490270191,0.4807565938820395,-0.7639879467612503,3,6,13,1,1,2,2,-3.7375415798457845,1.234968602345662,1.3143527691363577
0.2501831053730572,0.8923737879825224,0.15954288352495927,0.08043453355723718,6,6,13,3,3,1,1,-5.755661059277535,1.2351683856671631,1.3947713246904478
-0.5942536481715308,0.49125666504100396,0.9912381192454134,0.3313010012519195,6,11,3,3,3,2,1,-6.18358931886269,0.9835037785640016,1.1658761319071145
-0.25538580285390444,-0.49067246822007626,-0.02209814712309588,-0.18518423729062916,4,2,4,0,1,2,1,-6.151455614098866,-1.433115823535135,-1.3607045946725582
-0.08003666064379833,-0.441321029446881,-0.26121767108977245,-0.6809200866231528,7,5,13,2,3,2,2,-5.861496715487066,1.3909503644539063,1.5572250820395834
-0.6046193937710249,-0.36236535425399063,0.18699283164370284,-0.579764448119571,8,13,11,1,3,2,1,-4.728923128341592,2.8821799106460726,3.0633095439999014
-0.9686081888074407,-0.27980073843577347,-0.8203557411487905,-0.4863399245496296,9,4,7,3,1,2,2,-6.4449649799863815,0.8125994745940958,0.9869074197374936
0.8749623447982093,0.383854726533184,-0.6882969268971131,-0.5131147664691786,13,11,8,2,3,2,2,-7.425368339604646,2.5863434023985525,2.862909859152947
-0.9974638461690195,0.7880143958336121,0.04342360273383661,-0.4746605293390309,5,12,9,3,2,2,2,-2.0048345644789167,2.9841039163362306,3.080136941001405
-0.19547917263291592,-0.8975514071913735,-0.006969155538790295,-0.7533630178494155,9,3,10,3,0,1,1,-6.647528300969532,0.5172124990808563,0.6844797558357865
-0.46411449978630426,0.04038921544777119,0.1314840521418028,-0.9693788267461891,6,1,6,2,3,2,1,-9.781777794075275,-2.2874992502768197,-2.1149749236468796
-0.2665561828124019,-0.7883899502869716,0.2564131941860879,-0.7572561509027607,5,9,1,3,3,1,1,-4.574057957419281,0.48753959907405203,0.5791843689040682
-0.013438345322879908,-0.9920801139757145,0.0023254629149807027,-0.23245508404518156,11,3,2,3,3,1,2,-10.248838828388829,-0.4841061158788936,-0.2165233104937916
0.7336429713769783,0.7879461149250093,0.8395851435588726,-0.8103016134936878,11,2,9,0,3,1,2,-11.420605268989693,-1.9378132705681859,-1.6862950016055502
-0.6615938966454964,-0.6249455541756668,-0.9788967263681989,-0.8171474622765815,10,2,6,2,2,2,1,-8.130815278443498,-0.9794385138878242,-0.7970439233192916
-0.9638378155886291,-0.19934026317848352,0.0997538423124209,0.23916518565417366,6,10,14,1,0,2,2,-4.958374105161007,2.4226370301734894,2.6193340160390606
-0.05401881260369468,0.039370062300753794,-0.6188479069656123,-0.07592131432088878,3,11,5,1,2,1,2,-4.707210624912569,0.1814408238344739,0.2727155902133228
0.7990255301926197,0.8817598126829693,0.3417297740038119,0.32884757318535573,2,9,1,3,2,2,1,-5.671312547314922,-0.7523092579146538,-0.6706864303780627
0.24387346751341843,0.21358579164267355,0.6989398031673246,0.08240753154259672,4,15,10,0,2,2,1,-4.216555086230622,1.9008404398033116,2.0062204996400332
-0.11111808465700257,-0.7167655100267656,-0.7950073416215744,0.07092989931390825,11,1,8,3,2,1,2,-12.172465514933563,-2.120253225867126,-1.858997538108356
0.9034048127810743,-0.36055830132029154,0.7361963197341257,0.7625013633637796,13,13,6,1,3,2,2,-7.9168824333529075,1.9459656309631053,2.21547788492498
-0.964572298781222,0.4063995695509739,-0.9565998094489168,0.2623761561201423,7,7,5,0,2,2,2,-6.479511492526,0.5423849604517372,0.7111321888887691
-0.2742683660097931,0.2021823347926055,0.6972131037975595,0.7772842276730345,5,5,15,0,0,1,2,-3.6852258629425796,1.6242871304923645,1.7444743312397397
-0.6110729616353725,0.1238962199864786,-0.37087169814526955,-0.8312582071229899,7,7,2,0,0,1,2,-6.94609011910779,-0.10792785163414517,0.04701896782739001
-0.28115234633836583,-0.8370522045741162,-0.6133215327758956,0.9014894264253435,4,10,11,1,0,1,1,-3.587422331196319,1.548081677037025,1.604534779506698
0.9578391122397996,-0.2272637257263861,-0.4654826297058765,-0.15697763497941897,8,7,7,0,3,2,2,-6.260368979399242,0.9356591778931439,1.121315104613212
0.8006244791489818,0.3296359814325418,-0.7895608895236605,0.3440395243610701,7,10,6,3,3,2,1,-5.6820086830574565,1.7611163112238948,1.9299856961474027
-0.45266723015708465,0.9600109263936338,0.19251715046540419,0.41947416960204054,12,6,11,2,3,1,1,-7.803221880984386,1.379671843542828,1.6118349362808493
0.5517445790882534,-0.10643264698357702,-0.1049995043791434,0.910045839223337,3,12,12,2,2,2,1,-3.7913535058994356,1.3036032538172369,1.3636883754074764
-0.06854884466500488,-0.5195099630713922,-0.06039135710263688,-0.08906885598727654,13,11,10,2,2,2,1,-6.663094100660473,2.8791000984748494,3.1338552684387455
-0.8797828878432083,0.8318699250223074,0.23090284076881207,-0.6146178106140641,12,8,12,2,0,1,1,-7.526872499601841,2.5590743926825024,2.8503969340897246
0.8955391640642965,-0.8926058428013863,-0.787508583060879,-0.6526567260913203,12,8,2,2,2,1,1,-9.122605620424983,0.6224264821871729,0.8823429612265816
0.25700780016713565,0.11450366663682132,0.48527197936338107,-0.4404661382259183,3,5,13,3,0,2,1,-3.854739936682773,1.2535591353398254,1.34701949542694
0.26750817438067265,-0.7189853937828135,-0.1140979785041345,0.12287675586624869,12,15,7,2,3,2,1,-7.735182855555869,2.007430357755566,2.25833509860757
0.36841815037697323,0.7648823826951634,-0.5929777833362271,0.746722235682876,2,15,2,3,3,2,2,-5.302515557176879,-0.43131572173133326,-0.34630090663856306
-0.17253420483934034,-0.4015031614796791,0.49621133577497845,-0.5834446496929084,13,11,6,0,2,1,1,-8.414452211935297,0.9804415802137939,1.2272924341702005
-0.15041163733717644,-0.22889499701666138,0.8308324029334069,0.5238687514861942,7,9,11,2,3,1,2,-5.04527571315543,2.4706626343469384,2.675378832481211
-0.4754513563700302,-0.1278590395613748,-0.6861947517077598,0.895130252648086,9,8,15,1,1,2,2,-4.820274365704674,2.505585936278034,2.706151590953175
0.4695236227106887,-0.4957120883221129,-0.01837939746391437,-0.8489334616861848,7,10,3,0,2,1,2,-7.055072186163655,0.25225929237047723,0.4219947038560641
-0.7477246839676959,0.059067230044914876,-0.4622769100419868,-0.9579261950790627,12,3,2,1,2,1,2,-10.129292273633123,-0.40268551019675713,-0.13626104773786896
0.9989357884051604,0.24475186294634832,-0.13802425468561896,-0.42367095423209733,13,1,1,2,1,1,2,-10.593170444172854,-0.9763807748189436,-0.7215570590145364
-0.359402515006515,0.8133065939039978,-0.6175157418477573,0.23085783006585325,4,10,5,3,1,1,2,-4.428239337563445,0.89492385603189,0.993165737567998
0.3822117401077023,0.766386105847217,0.8963970134861348,-0.02649790329536894,3,12,11,2,2,2,1,-3.951069931734182,1.4150278827980698,1.4905475451449939
0.8931971455566774,0.45260700073763593,-0.5606357332483474,-0.10183321464777317,7,10,8,1,2,2,2,-4.616755310974153,2.536489215160527,2.7109756493764774
0.034263784021276056,-0.7658711740362747,0.05635544284603422,-0.7462543438738134,4,2,1,0,2,2,1,-6.034866765416544,-1.301252058493121,-1.2233771158163238
0.9408770977681948,-0.7752281354169483,-0.46299016549432936,-0.015196481591328581,12,6,15,0,0,2,1,-8.4523897202053,1.858770382739179,2.1319600438118114
-0.40214769980333354,-0.17836720886514446,-0.5646004022855351,0.9320429182604171,6,3,7,2,0,1,1,-7.681427363668482,-0.4502470697690001,-0.2836889199280359
0.04862987668024199,0.9259159892972593,0.21537128210162204,0.9667744409211452,9,10,8,3,2,1,2,-4.8110433901565655,2.500278540123989,2.6924961622643955
0.5429466897192128,0.830277640809792,0.709030871821499,0.3663511264796362,8,7,15,0,3,2,1,-5.432387121223146,1.7148085049045823,1.876606591113674
-0.8182469232607033,0.7093500827685271,0.26111206181839064,0.4944722760791005,8,14,8,2,1,1,2,-5.847498725134146,2.2009232129545153,2.3877964246962495
-0.5764037002369946,0.5850795352426734,-0.6261854070997637,-0.8666803403533878,2,4,11,3,2,1,2,-4.9275273465436635,-0.298273535738876,-0.21350126124427338
-0.28107075629211287,0.7167388134393169,-0.5347922757024881,-0.7689882676870676,7,12,9,2,0,1,1,-4.634898936315005,2.7423812054172694,2.906122044646306
0.33863083272700334,0.776544393023012,-0.08011609741207448,0.21394623254853085,11,5,0,0,0,1,2,-9.568082813475932,-0.08240398668282486,0.17166486926029056
0.03804338715711153,0.9585265828090326,0.3927248650660611,0.34395227585410226,7,1,9,3,2,1,1,-9.72589958357761,-2.2531265726307512,-2.098901488627442
0.04366175061037869,0.17130867085759838,-0.983008842785581,0.5220119658991107,12,0,6,1,0,2,1,-11.373355448869187,-1.681674970783591,-1.409309610319076
0.7628206646465001,0.1872971702147217,0.21572564816196094,-0.19327138994729354,7,4,3,3,1,2,1,-6.939155227698497,0.12271823499349396,0.2848703022796898
0.12023196601869679,-0.22707487134412951,-0.1595007963849162,0.124221765246459,5,0,13,3,3,1,1,-7.266687537278933,-3.093784751929247,-3.0509977419184975
0.9495396868408261,0.65120684981403,-0.8799836148219764,-0.24754124327761784,9,7,2,0,2,1,2,-6.7769039042888295,0.2122154949464519,0.3732151271141908
0.4791264962225361,-0.8267604782906119,0.3383083110697016,-0.17939255625467587,12,12,0,0,1,1,1,-9.832100603112256,-0.31581324242256276,-0.07291447769080062
-0.2875002107924398,-0.645569886242416,0.39023963189153466,0.23248129866122458,2,13,2,3,2,2,2,-5.169349367074715,-0.309399777049121,-0.23395762490185212
-0.4960035567118566,0.8415129021094674,0.1631776756995107,0.06696041748956572,10,6,3,3,2,1,1,-6.917025874441959,0.6112642411439079,0.8004412770935473
-0.05055774574357419,-0.48321470425925983,0.6371864607462159,0.7992011895264717,13,10,6,2,2,2,1,-7.497767718811557,2.0746516308306875,2.338443485424004
-0.5043751141861863,-0.9273185033675151,-0.7963054697152345,0.4569878676948804,9,8,12,2,1,2,1,-4.468995535463889,2.7844690763198003,2.967586114725975
-0.3885957283790229,0.04900114843795289,0.3037361872952118,0.558966033769057,2,11,13,3,1,2,2,-3.799063364564488,0.8804430784972453,0.9223062353193157
0.3857568553933044,0.11174162839791868,0.39905574080514383,-0.17596452209668723,5,14,0,0,1,1,2,-5.181566897458551,-0.2078592980196527,-0.12434704601848656
-0.8613909879625026,-0.08717312057515136,0.21937812249913602,-0.48825491837557444,11,11,1,1,2,1,1,-9.364873423329383,0.2593368728418351,0.5185343561182917
-0.01080589447248248,0.7894951416626022,-0.4646631256114049,-0.17880260552346683,5,11,9,1,2,1,2,-2.540081871747577,2.5524165595434356,2.678316077723065
-0.13811732696334622,-0.603993939384893,-0.12395640729934132,-0.18251247438294427,3,7,3,1,2,2,1,-5.125325978494882,-0.4525055362747678,-0.37513790048051987
-0.3588648279670019,-0.7300430278567158,-0.40764646888200295,0.14456762908400234,2,2,1,0,3,1,1,-6.7768488575453505,-1.5955204038693955,-1.4795491152491396
-0.3884877449752506,-0.8543094049096005,0.8652793875998581,-0.2108977414372537,2,13,13,0,3,2,2,-4.301970526624278,0.721560220087927,0.7977390561419315
-0.5073035055153963,-0.8734931822026408,-0.7365809295872898,0.7174899370591603,9,12,7,1,1,2,2,-4.598425584350722,2.4692152506919944,2.6427352522236913
-0.47794321692830377,0.7515250777183107,0.504691405063912,-0.9647096796427883,6,0,9,1,2,2,2,-9.587616537563122,-2.5453704863671627,-2.4035389850877116
0.3634497008246842,-0.5844190705904924,0.5978971241434121,0.6060743215349436,13,14,9,1,3,2,2,-7.072845092831911,2.5406478630562455,2.7903666695393476
0.481766413443971,0.32372062443001104,-0.2889404056959848,0.6177170780671306,3,0,13,3,2,1,2,-6.495204972646563,-1.9291863268984148,-1.8677962056040838
-0.5455846443359911,-0.18718742639800912,0.7025223347241205,0.5969684858608508,5,4,2,3,3,2,1,-4.963539216567907,-0.19040839700064166,-0.11182048325950289
-0.8029062971741152,-0.5358428442676699,0.4178000125031649,0.6474889238245993,12,6,8,1,2,2,2,-7.903411551124289,1.764827790563841,2.02585125314426
-0.5127228613088342,-0.06279637975698038,0.1826022978464894,0.7736818056632142,8,2,5,0,0,1,2,-8.059217460818054,-1.1216458816814745,-0.9675281812257881
-0.820695537528642,-0.32528184328544074,-0.8205981619703084,0.9230874457622191,5,11,1,2,0,2,2,-3.874861194139704,0.7055282185554966,0.7813059966406836
-0.6899826651664909,0.32890131418651913,0.41759852981230794,-0.6442404090787428,12,7,1,3,0,2,1,-8.46288712606774,0.690142103287014,0.9304552985243231
0.5799490000335457,0.278590945330915,0.7069311064051063,0.47474594406134263,11,4,8,3,2,1,1,-9.535308815941896,-0.07395520528428139,0.17237485392433027
-0.18421152643961913,-0.42519493230903493,0.11575836715577115,-0.3913848163582714,8,7,6,3,0,1,1,-5.620697299488229,1.518143446113019,1.6786688756719252
-0.6448841605735545,0.8303342759491099,-0.06958913375665787,-0.8736234414509676,2,2,11,1,0,1,2,-5.197074469089784,-0.674456099746257,-0.6002647155191545
0.5856800905470543,0.8115135812728957,0.9501743394153626,-0.5354206918070947,9,9,3,3,0,2,2,-6.0546335199115475,1.3127974703737462,1.4943181676135158
0.27221126928723716,-0.6705382078378765,-0.1403374849739949,-0.4254846102458647,11,4,12,2,1,2,2,-8.012240239398048,1.8055956591428908,2.0704435230838145
-0.7234336531905046,-0.14775525805502898,0.10464299474855587,0.19776618951463432,13,12,3,1,2,1,2,-8.732275799234456,0.8848836533283931,1.148773744053254
0.6101867535990524,0.7011603946131988,0.10109060123999103,0.6517764528536292,7,3,0,0,0,1,2,-7.558896301052653,-0.4276578135869492,-0.2625224598743712
-0.4804111676576792,-0.4906766271351064,0.9963901089555713,-0.6241480842524092,2,0,1,0,1,1,2,-7.3133725529458395,-1.918096358120638,-1.8070178122438731
-0.5612212216075074,-0.07129950023571663,-0.13349813538194422,0.5993837240055824,10,9,7,0,0,1,2,-5.663369914182483,1.6673275135183727,1.8370347644279725
0.547990174588018,-0.8958551875574605,-0.9743567009787883,0.5910887838532961,10,1,4,0,3,2,2,-9.384898066286187,-2.0356785715931336,-1.8668126332986552
0.8714985230491008,0.19522638186492092,0.6188549769256297,0.6003052967835012,3,10,9,1,1,2,2,-2.8442539286576354,1.415571945846646,1.4783119523826356
0.6222091326106363,-0.6055146676659664,-0.5729250442320972,0.35218606832915356,6,7,15,1,0,1,1,-5.772058748745384,2.0938699540162946,2.3019423313400478
-0.35361150028524513,0.8703171447532423,-0.27335485582755203,-0.2194241826737271,7,10,10,0,2,2,2,-5.067267076062732,2.294667175624185,2.4688372925361532
0.8294986574553207,-0.6660996419310616,-0.7576890774780292,-0.8291830343834694,10,13,2,2,1,1,2,-6.3652654535234445,0.7470213245626661,0.9159887915905532
0.015018188938662913,-0.19749483359254394,0.7101567719393762,-0.13616293770834242,8,0,2,0,2,1,2,-9.514997079295973,-2.1274694233685723,-1.9554002791093916
-0.3459864630077958,0.2559174706858156,-0.4496195764530486,0.8191733901075546,8,9,7,1,0,1,1,-5.416857768243312,2.0467011113521303,2.2314210530335186
-0.844575163216549,0.06472046972262979,-0.3932714355716591,-0.21432184703719526,3,1,15,0,3,1,1,-6.353767401580726,-1.7701187422246958,-1.695164131081043
-0.14498488481470084,0.4656766745448311,-0.3273838111725005,-0.3427913210403146,12,8,15,1,1,2,2,-7.266575521712572,2.439984257683397,2.709930563803034
0.5375283614423207,-0.4688248033852802,0.534466788318446,-0.5882253784668012,8,3,2,1,1,1,1,-7.974768416782671,-0.4912561695334224,-0.3255867197526109
0.873322609169362,-0.7874429768589284,0.6839670561164526,-0.03429047003410646,12,12,8,2,0,2,2,-7.247077059128604,2.614887166892402,2.8865958528316717
-0.23286521798541582,-0.016524113962021136,0.7924724982922662,0.6134156154901229,11,9,15,1,1,1,1,-7.263175458902359,2.2385446649519176,2.511211080384807
0.3611336827214302,0.7176831668285206,0.25774628882661044,0.5256958046929581,13,14,5,0,3,1,2,-9.039095135264606,0.8369670848820746,1.101616263250831
0.7029783632930933,-0.033867509613394686,-0.16785865918262766,0.9557073870035635,12,3,2,0,2,2,1,-10.39930634163797,-0.7864229600340725,-0.5328814734492747
0.5101208296323656,0.3446536199872825,0.06240209363919247,-0.8022533146746973,13,15,15,2,0,2,2,-7.541377218353671,1.5508118613682018,1.782448635575412
0.7556946220331284,0.09885722457703205,0.31235807244537406,-0.2355253599710172,10,12,15,3,1,2,2,-4.991971280739267,2.2730071008828103,2.442942746257641
-0.812959752804181,-0.1457751071613318,-0.742491125263889,0.8952473170413342,11,11,4,1,1,2,2,-8.284643198041575,1.4807837971118134,1.745887445428219
-0.3887030063276331,0.18596540193486422,0.07536704351020096,-0.9905751489555177,2,0,7,1,1,1,2,-7.193664369900758,-2.2054225051994383,-2.1248671340204535
0.7649902101362729,-0.9597565562938519,0.505454275651952,-0.05245341497115419,9,3,2,0,3,2,2,-8.340850336438617,-0.7674033922936325,-0.584375618005563
0.28253141851373953,-0.17271087054460232,-0.41437426652566245,-0.2498011893633001,2,2,5,0,1,1,2,-6.131176565289307,-1.5873233212603055,-1.5144589219685756
0.28422047005104223,-0.40369928744688877,-0.7470715091928577,0.6851090029303626,2,12,13,2,2,1,2,-4.292475809626088,0.4565787214694846,0.510300364109368
-0.8487392723309011,0.1541280904514053,0.2852558704218633,0.6996852091940482,13,10,12,2,1,1,2,-7.01525665926516,2.6529555617471554,2.9074011632676253
0.5424861480663561,-0.9223741043763958,-0.6117424591080556,0.07321501852754864,9,8,13,0,1,1,1,-5.59560498595973,1.7503656423006233,1.9216082688313896
0.754814690790294,-0.9194373865320393,0.6096656345929441,-0.26202477468448704,5,12,14,0,1,1,2,-3.628941790069789,1.2259901846367223,1.304357649790605
-0.6807344864531197,0.792563104327576,-0.19101787109618118,-0.08874876928959963,11,0,6,2,0,1,1,-12.056696373181651,-2.131711688007174,-1.866306055127311
-0.6264549435377413,0.662491610179885,0.5335367126766715,-0.29871461708570624,4,14,4,2,3,2,2,-3.813616184897643,1.0634123179554946,1.1535994258618523
-0.5025492124187507,-0.9690035163476194,-0.666471462254616,0.21332305955173547,8,6,10,0,3,1,1,-6.808186660030984,0.48005133413242346,0.6483564194392946
-0.8429275144144026,-0.2871905283006706,0.4953036491299556,0.10138108938958923,2,1,14,2,0,1,2,-6.0399932376300525,-1.0318661578294184,-0.9392751740353198
-0.1963730827966097,-0.8473950916518409,0.4654003677416141,0.2337695119303631,9,3,2,3,0,2,2,-7.0971400250928935,0.0300420753762749,0.19157154064647464
0.17155654186209524,0.17353581568918242,-0.10854035819426167,0.6722372310900853,3,13,11,3,0,1,2,-3.874753124342248,0.6485107686399657,0.7042505715907458
-0.46795724654239645,0.18163174979101537,0.011545667738421805,-0.9640237368552247,3,13,14,0,2,2,2,-4.3080537902317495,0.5778729758462807,0.6516918763878362
-0.9593178362356447,-0.589625714190386,-0.025834911352843992,0.7565049354646931,6,8,2,2,2,1,2,-6.67766671379762,0.6852654712206053,0.8691917513781224
-0.07289716422935166,0.7756758451857602,-0.08975153793446111,0.11182403414864073,11,9,8,3,2,2,1,-7.380134978526667,2.523445183703374,2.798418896916084
0.3541875695672887,0.557031760123327,-0.7379707626990688,0.20191438999499445,4,7,1,1,2,2,1,-5.079451292204992,-0.0015057632264149135,0.10291655625013862
0.04348645158182918,-0.9731810922557538,-0.9611074831609068,0.9459232699040832,6,9,12,0,3,2,1,-5.294931516509549,1.9062523784511913,2.071848652574282
0.274809224522367,0.11341851310570772,0.4765910209566153,-0.32878151151819734,5,14,12,3,1,2,1,-2.7647181407728616,1.9550694382467024,1.9790120232146258
-0.9632832320015521,0.30798844284049665,0.23717029814423074,-0.38030576649344017,10,10,11,0,3,2,2,-4.66628612574695,2.2941505308737535,2.457253934245857
-0.09537192989732901,-0.9136594182741171,-0.3807985098289999,-0.35977971798819763,3,14,5,2,0,2,2,-4.587608698132377,0.31819979475956295,0.39773325982689633
-0.35691633520425725,0.9964680516574407,0.9923273863405264,-0.6175789645065164,8,9,8,1,1,2,1,-5.152799449268053,2.4892971796027354,2.68732318963929
-0.16817269140498103,0.440666738331986,0.8365700707599155,-0.1839190767943668,6,3,4,3,3,2,1,-8.215692404226225,-0.9160625237605691,-0.741055546653743
-0.8683403132736924,0.38514560015516364,0.1437950449179075,0.814926352692851,9,11,5,3,2,2,2,-5.257354414743001,1.85812971985514,2.021230133190505
-0.036010164534265865,-0.8590786446660834,-0.44371271910217835,-0.3509867016621053,12,1,6,1,1,2,2,-11.1971616035121,-1.3336536814654123,-1.07375844178743
0.054294588598361004,0.5279263926512359,-0.9898423740485456,0.8355172852703214,10,14,6,0,0,2,1,-6.200670473978968,1.0690828680830067,1.3033762154912023
0.31240596074721316,-0.05667363442967943,0.14325538672233096,-0.9071942279697487,10,2,14,3,3,2,2,-7.354362098961287,-0.6361744297048834,-0.476114489113024
-0.11392004672967837,0.23562638917857281,0.5399472364132019,-0.7920812481752209,6,5,1,3,2,2,1,-7.213372425248716,0.34496491982461863,0.5359342734011978
0.036647846079646884,-0.07638703687596271,-0.3711317883771892,0.1619371732631849,3,5,9,1,3,1,1,-4.989856191454234,-0.20052190271868073,-0.12737100133233747
-0.12298396660206001,0.22204682308384904,0.24838414579254087,-0.7359296462200089,13,9,7,0,0,1,2,-7.981325871528583,1.6750843407799594,1.9231447498177285
-0.307467916930503,0.6154785864014289,-0.28721900140019163,-0.7981046367279188,13,13,7,1,3,2,2,-7.546736074821637,2.1629954096983406,2.4207334733288435
-0.35058933148347204,0.9628951908582586,-0.7305054697381852,-0.37038988215886337,5,9,8,2,2,1,2,-2.9052223018170804,1.9488253777220765,2.016878545968747
-0.24015141807597096,0.0038711615617212924,0.2101425068754874,0.11978106369157082,10,1,5,0,0,2,1,-11.12985339072571,-1.6055759017085478,-1.0880157232442886
0.773230977978711,-0.47392764492213946,-0.5508810614622073,-0.06898866694504058,7,1,2,3,2,2,1,-8.465014460459335,-1.4427877725661338,-1.2771651384823575
0.036799253266130316,-0.7747815413015586,0.8679748370252345,-0.632840745289708,8,14,6,2,2,2,2,-5.509405963060579,1.984379979896711,2.153549705241722
0.8871062912988188,0.805067765277151,0.744322303939013,-0.8574833347035442,7,5,8,3,2,1,1,-7.019250880813756,0.2606718480058093,0.4375703145386648
0.42940463276451535,0.8754092307587353,0.8245091222023113,0.8921512361376627,12,11,12,1,1,2,2,-6.983557173447707,2.734196046100965,2.9843842725651637
0.7169405051965259,0.09278093442347224,0.1389530293260215,-0.3136522855854329,12,15,0,0,2,2,2,-9.725874798279158,-0.12068124317436454,0.13205051579245852
0.0877558423222351,-0.32289194512589736,-0.053130132811902486,0.22634072148623408,8,13,9,0,2,2,2,-5.134355459093425,2.367776827460451,2.5407359410111754
0.5591057375905235,-0.9551015031373506,0.1997715761055494,0.3908213419394486,6,5,13,2,2,1,1,-6.27057214276725,1.0146251410914509,1.1984646983663478
-0.6741946910452119,0.624827315247801,0.7067914670738833,0.828680885332967,3,13,5,2,1,1,2,-4.509780341265014,0.3434816802362196,0.42400733702132887
-0.4919379644020281,0.9642703688723009,0.9660399961527169,0.8499538964700695,10,10,10,1,0,2,2,-4.3742013364002545,2.8735848592027926,3.0642574184614144
-0.9991969119493203,0.6117823383937084,-0.8415007877401424,-0.6170207701837611,3,3,13,3,2,2,1,-4.545835660980387,-0.060001831936108516,0.007263773484756708
-0.7476938074243664,-0.7534321450951744,-0.7050947990501977,-0.9405274774107948,11,1,0,1,0,2,1,-10.319035182983754,-0.7735905665874003,-0.5362430312603638
0.5167695431798356,0.21202766387216254,0.14062501565300778,-0.8928468807851841,12,11,0,0,2,1,2,-9.532677107882627,-0.010475504759252777,0.2476907786878536
0.7132246724498521,0.8553490829990384,0.8996584109727315,0.10965159300661242,13,4,7,3,1,1,1,-9.065531303681745,0.30189913262280216,0.5487381929765462
-0.0144373082700886,-0.6785733016180286,0.9565309270589482,-0.6829595319451811,13,10,12,1,1,1,2,-7.2812136657404345,2.529925218413325,2.792897651747272
0.2608352367627087,-0.4141495931937542,-0.25291940737140894,0.33993984819331335,13,3,1,2,2,1,2,-9.938535273067561,-0.012782393467585577,0.250844400101657
0.5785813093542094,-0.9375728793225049,0.9337311005867872,0.05318988517957868,12,6,3,1,3,1,2,-9.167478379094344,0.3957604680492998,0.6696099172391321
-0.9214161096986151,0.3098142462957181,-0.11452814458708338,0.8978324363774302,7,11,0,1,0,2,1,-6.8618788019287935,0.20175515289213145,0.37525501695939134
-0.584312557160702,0.6268137871293593,0.4856625529313805,0.32318213191853085,12,11,13,2,3,2,1,-6.515228999806705,2.6205301139384445,2.8636637937280978
-0.623229981330254,-0.887506611369655,-0.838583091612028,0.9855419730254675,8,3,10,3,2,1,1,-7.322659457902273,-0.5934113825046448,-0.44670653959803097
-0.7146912970536758,0.018163657132942213,0.659391368834128,-0.3003932909768412,2,12,10,1,2,1,2,-4.192578053077961,0.9058849064813217,0.9992602168490624
-0.058430005974585475,0.4132850434978679,0.8812799983722277,-0.34135744503499144,2,2,3,3,3,1,2,-6.4969501689217966,-1.70606160124133,-1.6306505047790314
-0.8480129873683364,0.35757644452048987,-0.6478347339365675,0.4334371715352838,8,9,14,3,3,1,2,-5.154188086893111,2.2681026547602623,2.459971771273727
0.08122198864945807,0.6992003499649162,-0.03973012072325366,-0.2535852617897463,10,12,10,0,3,2,1,-4.939154314618266,2.327916086566812,2.5062770327919575
0.34837389765922766,0.2665378346749778,-0.8010075476387237,0.2083478763451836,10,0,6,3,2,2,2,-9.44571966741314,-2.212110576683065,-2.04554343838796
-0.4980255873678585,0.36686897410783414,0.36775348232661265,0.003680485111276832,7,1,12,2,1,2,2,-8.298699579601035,-0.8732907320543734,-0.7098459672708299
-0.3491634386347844,-0.8105221704413117,0.9517417255670733,-0.4274819292336336,8,15,14,0,3,2,2,-5.6138545966602456,1.8409579387561819,2.0060158074417567
0.07315638005724057,-0.4435656258623557,-0.8767840294150615,-0.6750031690511171,12,9,5,2,0,1,2,-7.566732516636224,1.7035158968184834,1.9576685591879746
0.2519678278359072,-0.6989108238755506,-0.06191990666807423,0.008849492126873804,12,3,10,3,2,2,2,-9.240365426162189,0.28939549017820515,0.5506737244453492
-0.6485695083263483,0.19423324003100673,-0.1516298885080476,-0.10662255651067021,13,0,4,2,0,2,2,-11.006257187062658,-1.6011838769388957,-1.3499171946985347
0.7279096440190211,-0.40227362242626463,-0.6140319841219428,-0.7676388514918218,9,14,4,3,1,2,1,-5.9822856884798075,1.2995851640332783,1.4721371785650375
-0.7030336339894312,0.10860141169590509,0.054296763250529345,0.46845560237216666,11,14,9,3,2,2,1,-7.211927969493234,2.5644923430859508,2.82257722282599
-0.07979474688462407,-0.613105543976125,-0.5792558369403285,-0.9539058231867852,4,2,4,2,0,1,1,-5.7096173395540495,-0.9637378859592207,-0.8834463765362663
-0.9296507369368068,0.8236431872734855,0.5506638597718321,-0.09858788349922865,3,10,0,1,3,1,1,-5.401386537972482,-0.92802375374871,-0.8481842246323654
0.11484948934028405,-0.4879576538769739,0.30165590097865613,-0.7674526394142387,6,9,8,1,2,2,2,-4.995840154557647,2.279176182751501,2.4667617655758654
-0.005518304238713023,-0.8120181411667959,-0.4185553847586698,0.967463707994012,5,12,5,2,1,1,2,-3.6511796987378915,1.5613624181958021,1.6546942883130584
-0.2654445974385815,0.8276290452498885,-0.26340906468858094,-0.253110817709129,7,0,11,2,2,2,1,-9.820983359492537,-2.3376832331516417,-2.196280211191312
-0.33171395523227565,0.6358083536648789,-0.9232722772885977,0.7415943446762263,10,15,13,0,0,2,2,-5.941280690756699,1.264888633105584,1.4246648571066383
-0.7196691332345393,0.08836629795360351,-0.9839837186524343,-0.809812704578541,5,1,0,3,2,1,1,-6.176293104129673,-0.7088999083148,-0.5911042033727774
-0.19270661101304443,0.35732018765379414,-0.15820694248154799,0.9228351556931467,4,12,11,2,3,1,2,-3.029859067110168,1.7948945306808826,1.8580963487920819
0.38676380122971077,-0.6594816957491281,-0.4565849622918141,-0.5745460677394538,6,6,0,0,0,2,1,-7.599841487852888,-0.554791459433158,-0.40732728174429866
0.3375065088996274,0.08575626472161035,0.6657871897744589,-0.7498221803271929,6,5,1,1,1,1,2,-7.425939648419916,0.1552023720690124,0.3397979019928432
-0.4927687447228717,0.7674667776627737,0.12295588747335362,-0.6281327182512308,6,12,6,3,2,2,1,-5.361535103950858,2.0151109628921215,2.1958645411376243
-0.023380714348309795,-0.32456171087556585,0.09853698669688526,0.4967216668572394,10,2,11,2,1,1,2,-7.884511568050098,-0.6463219030316936,-0.4687319232072177
0.12069734870064686,0.45723031358555377,-0.29030855313868353,0.2253686893492144,2,1,7,0,0,2,1,-6.158394114006865,-1.4529577491201706,-1.3693403180756258
-0.45551891498791064,-0.231678484093075,0.6718709800330158,-0.70273356884423,2,15,15,3,0,1,2,-4.47397714493749,-0.4246738487875863,-0.3787117304612133
-0.29804875214781723,-0.19069251670289966,-0.21263622801877435,-0.616253631190997,3,2,13,3,1,1,2,-5.061598461486768,-0.5393290726258513,-0.47249375153421813
0.9226692623896124,-0.08206056386930238,-0.5231456420930327,0.8836330001003116,5,2,6,2,1,2,2,-6.517618002996321,-0.9938639097582285,-0.8833839490857662
0.3239396789012683,-0.07029043837345861,0.261177394617087,-0.10080218798452534,2,10,12,3,1,2,2,-3.84034489015083,1.2582823411726296,1.3318910242164739
0.6430711557793722,-0.9428581645519791,0.26170207729022343,-0.30082960843121587,8,12,11,2,3,2,2,-4.33003269064304,3.0030483014053106,3.1696049797782346
-0.4504043784641989,0.46630604621317073,-0.8118803595428226,0.9027927449688311,9,13,0,1,3,2,2,-6.759420010728251,0.3390806861869298,0.49730863261181046
-0.6628019031319263,0.1615936597069514,0.42877512407458473,0.8332862053878323,5,0,15,2,0,2,1,-5.67721921162993,-1.0921210402467514,-1.0126002057518295
0.3519849795126804,0.41131866774789305,-0.021540199590774245,-0.23412523541676578,3,12,10,0,0,2,2,-4.358295214568403,0.9469593078700943,1.043388801530341
0.8879918134212228,-0.9043223749859224,0.7003438904100951,0.9951651858919448,2,2,5,0,3,1,2,-6.808829107762364,-1.9413079502241493,-1.8603367561919328
0.9948458781071083,-0.4378522291097737,0.3360389050251198,-0.6466353716473896,6,14,0,2,1,1,1,-7.505959870584228,0.013258330196123769,0.19236578545309657
0.6952806590185103,0.5431394521116524,0.7617628475494733,0.6114937843562402,12,4,14,3,0,2,2,-7.896271518092315,2.061248504008503,2.350667130028396
-0.054241355578909856,-0.9218426279960896,0.2770874548038269,-0.8988062926468365,6,15,10,0,0,2,2,-5.520215081851542,1.4948566592432768,1.6700768941254043
0.13172614711923902,-0.685528669811533,0.3812454841626831,0.026868994251640244,3,7,11,0,0,2,2,-3.9747671814136147,1.1064233015901348,1.1820618716192075
-0.77465294673042,0.1537665499538916,-0.9180969357010405,0.054639359199719406,4,4,13,2,2,1,2,-4.656050606118513,0.3939590698055355,0.48981590013933596
-0.7909442242486115,-0.7425055942485739,0.1140136126262572,0.7879453368488585,10,1,6,3,0,1,2,-8.805976584977326,-1.3838832190996437,-1.1957827826447254
0.37828671396067537,0.029142232535600998,-0.5996915775012663,-0.3608211474800034,3,15,7,1,0,1,2,-4.628653748991467,0.1739840048677071,0.24190211007971318
0.13856276590104888,0.6238182299198094,0.6158760600285669,-0.6202946794580617,6,12,14,0,0,1,2,-5.783005450257003,1.1615730781702311,1.3113263261039265


==> images/aggregation/artificial/aggregation_evaluation_results7_30_29.csv <==
c1,c2,c3,c4,t1,t2,t3,t4,t5,t6,t7,y_min,y_avg,y_aggregation
-0.250919762305275,0.9014286128198323,0.4639878836228102,0.1973169683940732,8,9,2,2,2,1,2,-6.705239400538672,0.8611851131232854,0.8672828555344212
-0.3325827777219563,-0.7142663641561184,0.30177694589770576,-0.8871768419457995,9,11,13,1,1,2,2,-4.358016041481603,2.744324349727615,2.7541827445346643
-0.6331909802931324,-0.39151551408092455,0.04951286326447568,-0.13610996271576847,2,10,10,2,1,2,2,-3.598307848990529,1.533508168520379,1.535376948476814
0.9475110376829183,-0.5344573191393915,-0.8187871309343584,0.2367720186661746,13,6,3,3,0,1,1,-9.182650569086709,0.6806796799409738,0.6884953623545076
0.21508970380287673,-0.6589517526254169,-0.869896814029441,0.8977710745066665,13,13,1,1,0,2,1,-11.495658420367526,-0.0008360906497860772,-0.008794854010360065
-0.538212348755702,-0.5179490679479766,0.36652703765091643,0.21999331556524182,9,14,2,1,0,2,2,-6.715476339206824,0.6666733104265092,0.6727024623149569
0.32504456870796394,-0.3765778478211781,0.040136042355621626,0.0934205586865593,7,12,14,1,1,2,2,-5.065514866308643,2.1808085219017217,2.189155577118451
-0.20969952799637115,0.8533177315875884,0.45454399171284177,-0.34691846238832924,8,11,8,1,3,1,2,-5.231677691077713,2.132931617458401,2.141597992271354
0.49464022027476173,0.07938426477815952,0.17350233132769644,0.930510614528276,13,11,12,0,0,1,1,-7.4698205568339935,1.7824592689486234,1.7799994396281755
-0.8508987126404584,0.9737738732010346,0.5444895385933148,-0.6025686369316552,9,14,10,2,0,2,1,-4.509624428718798,2.5975098955598335,2.607702097721635
0.5803510810624113,0.21191994956202276,0.8526017570266979,0.3021540510038889,13,6,8,3,3,2,1,-7.731016346554054,1.4019332638385984,1.4040445992786872
-0.8728832994279527,-0.3780353565686756,-0.3496333559465059,0.45921235667612814,9,5,10,2,0,1,1,-5.33662954535153,1.795099752569476,1.801244186373338
0.9434241907782075,0.6978276485321677,0.4434590423297464,-0.5280301605020885,8,10,8,2,2,2,2,-4.408916896262935,2.7462250636399044,2.761524249571557
-0.12132699626845977,-0.5965615953292076,0.7915271913470387,-0.0492595536357765,5,13,4,2,2,1,1,-3.9082013052979057,1.0445080862825513,1.0468685116673164
0.5111022770860973,-0.5424036690167551,-0.846040180342414,-0.42049709417246395,7,11,1,1,0,2,1,-6.855340776761202,0.38261436923377634,0.38690348178986445
-0.7890114803394588,-0.08693085903417952,-0.5631191255663328,-0.16698010425926757,12,15,9,2,3,1,1,-7.5196525992579355,2.3249551937018347,2.3291821818642093
0.8136568830915081,-0.45573550123072937,0.29538024108272465,-0.9989592460093684,10,2,6,1,3,1,1,-9.139557317475472,-1.8404160014955977,-1.8295016082783155
-0.030340057282033595,0.3848720657805407,-0.46117533240295705,-0.5117489555044517,12,5,15,3,3,1,2,-8.180180048229667,1.1706329426984137,1.1736972458857091
-0.27274079524141204,0.9435641654419213,0.9248945898842225,-0.4964354083492717,3,2,0,0,0,2,1,-5.993740571995441,-1.3234442637662653,-1.318945663411525
-0.46643797144943,0.9532299116653058,-0.17792597336353744,-0.9338985341989032,2,0,2,1,1,1,2,-7.0504691478450185,-1.995100727760034,-1.9862708908963398
-0.10443367085381672,0.1057861781426559,0.18539344775878708,-0.8382933473345695,9,10,0,2,1,2,1,-6.786355865512852,0.48167892669313683,0.48688994630750293
0.26461166118715895,0.2670594215217894,0.07154936814951696,-0.8194204598911834,2,8,11,2,1,2,1,-4.049138453423652,1.3886234986190276,1.39748200701669
0.7167176096274397,-0.3480821895962305,-0.5595179048689034,0.42229906487603563,4,3,15,2,3,1,1,-5.422009434619381,-0.4576926956882266,-0.4485535324891768
-0.20485595782495536,0.03550270105496023,0.675420211814656,0.35138023407856145,10,8,1,2,2,2,2,-6.427808501821602,0.8268389238250662,0.8336025115996677
-0.4841167445696888,0.3199680920683581,0.6344444004024317,0.11040162319892466,13,0,1,0,3,2,2,-11.389657894592618,-1.881009303307661,-1.8751600048748647
0.11658690721419518,0.7652726863786794,-0.6225857833172412,-0.44225729481563625,4,15,15,2,3,2,2,-3.6356632806030778,1.2025140772371359,1.2071347403813821
0.5597510917152477,0.2840632923085755,-0.8317200700099023,-0.6767425718107725,7,7,3,1,2,2,2,-6.477050077440036,0.8344048861750378,0.8422491912740615
0.8802668849155568,0.9473276735106346,-0.4321580505250686,-0.3892722793112131,3,5,2,3,0,1,2,-5.537189652846599,-0.605673798384677,-0.5977449662170098
0.4243584426950717,-0.5255018250063999,-0.34920060368146455,0.4929828102360483,9,6,2,0,3,1,2,-7.295536001689515,0.10203569886349978,0.11217079009860453
-0.812650464343815,-0.26456839388113296,-0.4695952646365491,-0.5120207132418328,7,5,12,2,1,2,1,-5.4575876871444535,2.057634197850556,2.068304309588682
-0.1312112689791427,-0.2998431846106486,0.2902067240611297,0.3378481193261993,2,4,11,0,3,1,2,-5.552497940596214,-0.8101080190667236,-0.8051855119390524
-0.9513680671370923,0.29094459181433563,-0.6457786411859021,0.8809171687058286,6,5,2,3,0,1,2,-6.888265627712457,0.24058899362018463,0.25147443766527233
-0.3384993906589726,0.10552993367097985,0.14458493834167663,0.9606631674320913,5,14,12,0,3,1,1,-3.291740590219877,2.108844595062814,2.1089992271337143
-0.36615598968744467,-0.661014506627815,0.11360252491670031,0.8723095483215619,11,2,7,1,3,2,2,-10.911533503919568,-1.4035224291599495,-1.394587794093097
0.3422870336481012,-0.2827064374076722,-0.4916727018605225,-0.4094188231621225,11,0,7,0,0,1,2,-11.995981468504894,-2.2260558610621484,-2.218807406515947
-0.28101769756048967,-0.4128163114710133,0.6187223109570272,0.6202267893583615,10,7,12,3,1,1,1,-4.953114404227876,2.4063610996919738,2.419261137476573
0.25578882989727214,-0.6114520929759155,-0.8581181660001447,-0.20643234557222323,13,2,6,2,3,2,2,-10.938364911021388,-1.2877119382270414,-1.2771817613765506
-0.12305175396382606,0.3440522705903988,-0.34369466505053614,-0.6899167665445116,7,9,9,1,0,2,2,-4.529143286115735,2.872730873392162,2.8825134432077713
0.6452011213193165,-0.2796187171774742,-0.7458789746962304,0.04448652010960874,6,11,11,3,0,1,2,-4.837129692378973,2.8843411837384374,2.8922412477151687
0.6840461500239627,-0.611239932010254,-0.17729218988664286,0.39902442153438766,9,3,15,0,1,2,2,-6.75493886251367,0.836783652041696,0.8440096691033949
-0.35408705411750807,0.5903723895374073,-0.45833549747585156,-0.12205715858872779,8,9,4,1,0,2,1,-6.027886147044319,1.3007145766459636,1.3064422387265837
-0.14337105011978446,0.37699980153073276,-0.8836128089831128,0.8304274552529609,3,15,13,1,3,1,2,-4.508505779686229,0.5140359283126915,0.5241966686922808
0.8692279946794195,0.2765411876867008,0.033392514853133326,0.3142226570003337,6,5,12,2,2,2,2,-5.7778701868079,1.6462057660059761,1.6514396973063137
-0.2880546426974768,0.5156922209287382,-0.9712130227404883,-0.7678547189861675,6,14,0,1,1,2,2,-6.940340697380283,0.16665954069725072,0.17634656828323325
-0.6493394602213229,-0.9656777963364995,0.5267288460078219,0.6138259541015589,5,0,13,1,0,1,2,-6.4329115224318665,-1.735006047337527,-1.7312093588319493
0.23170019610443293,0.2701873017352876,-0.909391980455911,-0.25077477074705756,11,2,9,3,0,2,1,-9.467676011567388,0.3121920489032438,0.32082788585655964
0.36792753879628215,0.23170232877982766,0.8877832091215143,0.8885031942503347,13,15,15,2,3,2,2,-7.600794645764306,2.211818558270154,2.2179771062018636
-0.22366014758695618,0.28657643688470635,-0.08349421901696674,0.09123357863186987,6,11,2,0,0,2,2,-7.045079047714826,0.1836783548921193,0.18932882955848973
-0.5866312802465092,-0.4520777453577325,-0.5708217605832517,-0.2454818335440483,4,1,2,2,0,2,2,-6.19188581460004,-1.3426576017029968,-1.3373575855196798
-0.22920675806886992,0.3632273379455795,-0.31875086107151995,-0.4786109435281938,8,3,9,0,1,1,1,-13.30339015439895,-1.0922110921223915,-1.0677217498033305
0.7549440270541059,0.47014208760777154,0.6069618607696972,-0.43593085485738703,11,4,8,3,3,1,1,-9.650262236415326,-0.50427372595853,-0.4967602706441691
0.4632955105992804,-0.7446205411550688,-0.4999671015677907,0.1610880246878197,8,13,15,0,3,1,1,-5.6251042989566775,1.6119818615498345,1.615158531835857
0.5017421355829947,0.5090857481693647,-0.7937522623281348,0.8051058133591333,5,15,8,1,0,1,1,-4.5496333893965994,1.4677877029990485,1.464413490385418
-0.22159664253167377,-0.9783246970394033,0.8107639528385273,-0.8174266464277329,8,11,13,2,3,2,1,-4.519995134003646,2.7123447068348248,2.721096377750672
-0.013948684456390081,-0.8334311776094807,-0.8165917054830378,0.20488185180223795,5,10,4,3,0,1,2,-3.408115929240531,1.273893518718703,1.278981261340463
0.5792362855891078,-0.8175877939026193,-0.01115939059483706,-0.8848824799667114,11,4,2,2,0,1,1,-9.242379565249635,0.11835517666600488,0.12346675295533271
-0.7658659671447883,-0.7140166358943283,0.5230212634349445,0.23643612663252211,7,6,13,0,3,2,1,-5.826686607797249,1.349088321036212,1.3530087765610441
0.6437201185807124,0.4124844543129924,-0.8373024387162005,-0.8303245718296162,4,7,15,0,0,2,2,-3.1405246873595103,1.8838690442055503,1.8884378741481453
-0.5266296126358425,0.8153874126970926,0.1837774776425687,-0.2995635065993729,13,14,2,0,3,2,1,-9.579357002810994,0.07592331983484175,0.08780720765998173
-0.15155598150604743,0.812708770189472,-0.7776050353876973,-0.0147497914182817,3,11,13,1,3,2,2,-3.441710974489246,1.248347384646188,1.255863107293174
-0.7649475064457902,0.29842060423212713,0.4920897585308466,0.16673753019431925,10,14,11,0,0,2,1,-5.7270700759792765,1.7966620710744052,1.8024658657575292
-0.5528083229610947,0.9264450788812226,-0.9756910506203673,0.9397576534152781,6,15,5,0,2,2,1,-6.658583112288453,0.5812529499232483,0.587911095579633
-0.49401966402151776,0.3908222462132951,-0.8491309058204615,-0.6675691361814942,2,13,14,2,0,1,2,-4.410681553052659,-0.10329212726698699,-0.09540744896963155
0.16862862384620048,0.802316020981978,-0.9091072393170843,-0.43807362081553936,9,5,11,3,3,1,2,-6.379360225096619,0.6987044603964208,0.7060916807402322
-0.6606401922088689,0.2936967233374477,-0.22346323202025564,-0.5412105085901007,13,11,4,0,3,2,1,-8.701897674133782,0.5212399726447335,0.5287915028028107
0.3963234280394903,0.07219273268824078,-0.3809447674273445,0.6275900394138973,13,15,12,0,1,1,1,-7.574123914562592,1.5767899800385947,1.5848694502787366
0.8810636542707668,-0.1667218845230416,0.16232524236165258,0.8383531036711191,11,7,13,1,2,1,1,-7.515770048082637,1.9730752496602628,1.9812722476226285
-0.947266051005496,-0.2470732662439008,0.6211066615636658,0.9745522586298889,2,10,4,1,2,1,2,-5.020478647946928,-0.39599609875017294,-0.3922347084929853
0.6583284414130288,0.1381629383314953,-0.8729763408199973,-0.9263562647280172,2,4,15,2,1,2,1,-4.634360572585254,0.6735566131194763,0.6809613415794336
0.06869255005892616,0.49982149893994365,0.8263315045152857,0.1702990646509439,6,4,9,1,2,1,1,-7.822830289224048,-0.43645764169211065,-0.4291574502430191
-0.09891172937981296,-0.74168116969701,0.9081020545174447,0.2123492689017601,2,0,7,3,1,2,1,-6.653320645523462,-2.016714174566515,-2.010918115008036
-0.772884815600742,0.3431463911855992,0.040615401807586604,0.5446367834712786,12,1,11,0,1,2,1,-10.936282482907274,-1.3696297212170607,-1.3715715909215975
-0.8231835532687068,0.5836356789392658,0.17991179427527215,-0.039908065963049744,8,14,4,0,1,2,1,-6.8667375402159445,0.47435189645054476,0.4800645492380674
-0.5740716769821785,-0.7272570488264605,-0.9709106686642361,-0.29882488238680605,3,1,13,2,2,1,1,-6.238317449929844,-1.546906587647493,-1.5396358443438964
0.4527940653004565,0.09489261379822311,-0.09817910516779116,0.820942556806546,8,9,2,0,0,1,2,-7.153712483055078,0.05458526736333343,0.06198033754784993
-0.08130638410765512,0.6841828300374193,0.537835482630795,-0.8675280442962683,6,1,5,0,1,1,2,-9.059927930574203,-2.111859296222803,-2.1083327692721783
0.26680170863345154,-0.5197087624436139,-0.8482733437826722,-0.7422405561787015,8,15,14,2,1,2,2,-5.409202677003097,1.5879716714816918,1.593368571852284
-0.6398654553014029,0.39300293245415796,-0.17667757128494377,0.7486352097088342,12,12,15,1,0,2,1,-7.525137248353981,1.921159962364149,1.9287666881575467
-0.9182627674670423,-0.6621298738556709,-0.44281932193608275,-0.6459790314465064,6,5,0,0,0,2,2,-6.974456105312439,-0.2759951260134707,-0.2648311202209667
0.7884345257918515,-0.7425032034007122,-0.3398009733796892,-0.356834470639942,11,8,14,0,1,1,2,-8.170769008734815,1.8562068167097248,1.8612307444920642
0.7471572482135544,0.8417448010636264,-0.8778440802902725,-0.44624470370559255,2,7,0,2,0,2,1,-5.378038595063553,-0.8588184458281679,-0.8507018310452779
0.07318129197466505,0.8480835182148663,-0.5277669337651913,0.5199108178751712,9,1,12,1,1,1,2,-8.35336659589388,-1.4409208995145637,-1.4324138388177383
-0.7337661428250435,0.3743310108066622,0.6888813452672575,0.4992324640171748,13,12,1,1,1,1,1,-9.209446554174452,0.2910823905979288,0.2986559530832755
-0.5150589927305407,-0.4615135381012381,-0.2454316737907547,-0.9598576044445473,10,0,6,1,1,2,2,-9.299475113826528,-1.963272566088224,-1.956827423979929
-0.5335671769003976,-0.3141462714434795,-0.052060117138887696,-0.2897913934413905,10,12,1,2,3,1,2,-6.484824559077237,0.5397992363386881,0.5482426867826588
0.17368223604175825,0.49087894836866,-0.13668090754064122,-0.7448393944088725,10,4,5,3,1,2,2,-6.648710007770702,0.49359722703490566,0.49961476268040306
-0.511293689070691,-0.0035046043021196294,-0.33930303743817203,0.8673836475197492,6,5,4,1,1,1,2,-7.370481548526757,-0.06859069872347462,-0.0607211569578171
-0.6786372534808887,-0.6268659518973885,-0.4298096626123058,-0.6532528094104904,8,8,6,2,2,1,2,-5.925327976894603,1.4496445398114033,1.4546006862906002
0.39392292473284307,0.9945110695367887,0.7932205259480416,0.15199683561131994,12,3,14,1,1,1,2,-9.355100435396844,0.4967739890387064,0.50615957102661
-0.6582248252198684,0.337286439848862,0.8587519782551716,0.11352578602785957,9,9,2,0,3,1,2,-7.152321988366675,0.3007591904354923,0.30781854751506
0.9359881330084685,0.42190495767349656,-0.6009861453233605,0.47249436739697637,13,14,0,1,1,2,2,-9.410035279507907,0.24580381391225561,0.2513703952574844
0.16247644284522456,-0.6912745694515954,-0.03771979629036504,0.06517886510317172,2,5,1,3,1,1,1,-5.407033284692358,-0.978126883524489,-0.9735658715568628
0.09784395977795457,-0.5965390753395283,0.36914309575966664,-0.8242637775146864,6,8,0,0,2,1,2,-7.080845446677975,0.03265611568313206,0.037989107365890395
0.21220376211167724,0.5885788999329249,-0.7866014997731279,0.7014549200329094,13,11,1,1,0,2,1,-9.313714929925704,0.19928175375444906,0.18800559780702186
0.8766809136420757,-0.6375338676686797,-0.867007465266445,0.4822412985801181,7,11,15,0,3,1,1,-5.7683048559064405,1.7844513551091694,1.792310404107144
0.501003849530627,0.5990742618390312,0.6502653533855944,-0.6271900264237118,4,10,13,1,1,2,1,-3.182248339189089,2.3304329661556564,2.3331582798500685
0.7544010816262166,-0.21510978515472923,0.6331988789431542,-0.12173018285956316,4,12,5,0,2,1,1,-4.806027822704832,0.23439865731081155,0.24348189611423376
0.1549725418122514,-0.28927509636320825,-0.21703577959699616,0.06371495937634797,6,7,7,2,2,1,2,-6.298595594494189,1.069631938894882,1.0731895341013196
0.8796642472269502,0.2554161061428357,-0.33018877068582775,-0.7214558546732255,2,3,13,2,2,2,1,-4.922820805228821,-0.3925323813297557,-0.38906512849204067
-0.6966502405344976,-0.37655586440890354,-0.5030217203710685,0.48789258514535394,5,5,1,1,0,1,2,-4.313858338057137,-0.004608114019699686,0.0004539934717405214
-0.3158365025681851,0.6425146093440257,-0.7787365260895855,0.6929045834690364,9,3,7,2,0,2,1,-6.73985308810025,0.46077864091716714,0.46586835165892604
-0.027285036008784402,-0.18208964582901355,0.5437639611964902,-0.975593855363911,4,2,3,3,1,1,1,-6.148294902030159,-1.1312769497060642,-1.1228677349403013
-0.3086080129921611,-0.6368045663971487,0.8169011226672567,0.16678358953224093,9,6,14,1,1,1,2,-5.117920565142209,2.0571249009982275,2.0624767010132734
0.8237048176859294,-0.7217676117138763,-0.798410793968227,-0.48796893629267557,9,11,10,3,3,2,2,-4.386580392356951,2.8506838250308424,2.8647381243308034
0.3933016477537845,0.8449987623545914,0.41447726862679724,-0.6949219141714773,13,14,9,0,1,1,1,-7.65358882070157,1.7561304176443404,1.7592255297896113
-0.791506067896381,0.6808792639608459,0.8213723965114261,-0.7543784363085324,6,4,9,1,3,2,1,-7.416838961289343,-0.2516665428097337,-0.24645039066816754
0.8416837652347446,0.7397927241242566,0.03767611425214423,0.1825508714898585,6,14,8,0,0,2,2,-5.712241042910295,1.767272367611025,1.7712774603973613
0.5755797774289848,0.20744306346027797,-0.7714653998886245,-0.17099083159274464,11,10,5,1,2,2,1,-8.234801898698755,1.4982585436328024,1.504236284427271
0.47500249621949675,-0.09556411822038569,-0.5507903541200361,-0.0951209677346132,4,5,7,0,2,2,2,-4.423698799092472,-0.015545502430139576,-0.008082048843101375
-0.93224167950681,-0.3770536577344852,0.5609914150921753,-0.44482565474116376,11,11,1,0,0,1,1,-9.828808326368078,-0.33107304566565304,-0.3239826354492331
0.9221406349389103,-0.7026745444937741,-0.17075175254595254,-0.8293006638427123,9,0,6,0,3,1,2,-10.292773805485561,-3.0819228906492726,-3.100001838221031
0.4999209407983556,-0.5801888138088285,0.7961085788814275,-0.5897207190359857,2,12,12,1,3,2,1,-4.369518783464385,1.172310857329147,1.174658735285992
-0.8685827211432953,0.5510552333900212,-0.09342233050394477,0.04878053865516008,13,0,1,1,1,1,1,-11.20457879696555,-1.5648409641830014,-1.5602182369041226
-0.794037041337369,-0.33127437737903564,-0.8489932723922216,0.5064924414949017,11,9,2,1,1,2,1,-8.822666209328435,0.7517491342860548,0.7598967275118864
-0.9492272886793103,-0.6876948052676193,0.43194445769479506,0.3178478838203027,2,8,6,2,3,1,1,-5.513865191860729,-0.28377848257543764,-0.27515342474756777
0.011015758212067572,0.19009795940084118,-0.3214575082076181,0.13888703552700066,4,0,11,2,3,2,1,-7.223401913832875,-2.7671647295446293,-2.775990002882298
-0.5136556180010918,0.4445338637113183,0.7113929362125715,0.6604397291339832,5,3,4,1,0,2,1,-8.124494760115336,-0.7846090543257012,-0.7721184073243997
-0.35201987778640076,-0.8261499700993014,0.26648154982192107,0.4718092263920046,6,2,15,0,2,2,1,-7.737825635095251,-0.6945661173899021,-0.689922152269483
-0.1571508988150041,0.7853434221539497,0.6348871234768818,-0.31636529660424806,11,14,1,2,2,1,2,-9.247386559480995,0.3797938559790576,0.3863362210284471
0.6613090131304995,-0.3096157102374488,0.5476690464026805,-0.27448421066810913,6,11,2,3,1,2,2,-6.098415765929304,0.9690246158159455,0.9735120438862426
-0.7197736484670949,0.7369359517958256,-0.025137603500972716,0.7891044537881828,2,1,2,0,1,1,2,-7.255639380057565,-1.8516891347069375,-1.842423325819133
0.39769170632180884,-0.1948999128060389,-0.563953785011827,0.2901083355386589,5,9,9,0,0,2,1,-2.2971851159038805,2.1685163419067908,2.179157351104494
0.3663677128909628,0.6451677518233478,0.05932335731016214,0.6301088568049142,10,5,1,0,0,1,2,-7.293350106450433,-0.10876985370443497,-0.10175455987991883
0.6594836074144033,-0.5871574564787936,-0.978008342683039,-0.7262287398623855,10,14,5,2,3,2,2,-5.6902239640308965,1.6575344079791288,1.6636569021425622
0.2661961267148951,-0.011452299723457182,0.1465887563588013,0.6762139263565916,6,11,13,1,1,2,2,-4.235990308085032,2.7435921503081238,2.7543534955775693
-0.6674332624878412,0.4760672328527409,-0.8344026641497471,0.2063042189327764,11,12,4,2,3,1,2,-8.533490967715979,1.2421806024726503,1.2486821118039273
0.831027354583828,0.44306572224381124,0.22080933401591518,0.8986135941155313,8,14,7,1,1,1,2,-5.859360793732083,1.785023544013605,1.789985421380649
-0.5701192428184865,-0.9376337298774307,-0.47547191140034983,0.19015586140050966,12,0,13,2,0,1,2,-10.828531791834966,-1.5905156329391843,-1.5846463654463079
0.24666510180998147,-0.05152538259926076,-0.31123253591153355,-0.29691967773156236,2,8,12,2,3,2,1,-3.8950756217214226,1.189362625577825,1.19610297777841
-0.5071959335217864,0.6382046353483994,0.5988317579379585,0.3893929417088535,7,1,11,2,0,2,1,-7.918628002804538,-0.474760148143776,-0.4681255791612631
0.8346271509244856,-0.7263627381620772,0.9004747076416049,-0.10798845408408853,13,13,15,3,2,2,1,-7.454778125896939,2.1184599310518424,2.1208632772578486
0.6131222957228994,0.3175667334214347,0.38455312903570493,0.6983913031306386,10,1,8,3,2,1,2,-9.32932836640448,-2.0533319455143912,-2.045955519181864
-0.89680838668258,0.3398349291000784,-0.9116691245797997,0.1765275139398621,2,6,9,0,1,2,1,-4.329940001347019,0.36291507794135497,0.37028199667724715
-0.9321080428284023,0.39484053449367984,-0.40530198525489847,0.8487923907530608,3,10,6,0,1,1,2,-4.541084295857841,0.328895135573242,0.3376303425764806
-0.8902347707070501,-0.0897126299276878,0.04486915214233789,0.28909330125164434,9,2,11,3,0,2,1,-6.634948368662753,0.6509507487417726,0.6570098141978611
0.3925775517562795,-0.3202500724638677,0.4495335430575229,-0.8692873184021153,9,0,3,0,1,1,1,-9.441289702563559,-2.260792185853399,-2.254336250842779
0.2517827528740182,0.7719554964723743,0.23172637636460913,-0.5340810504927325,8,2,9,1,1,1,1,-8.202211882804294,-1.120565234300124,-1.1165203705887503
-0.6290541808465551,-0.23207222016054851,0.8651798188505058,-0.859940588505058,5,12,13,0,0,2,1,-3.263511813454965,1.4379743073413969,1.4393567058806906
-0.04043734628699047,0.16151441445465542,-0.45662605786199184,-0.20342523204872887,10,14,6,3,0,1,2,-5.579087135997409,1.6300876485187707,1.6352534080428167
-0.9933072759140416,-0.06537846692469484,-0.40599424709023557,0.7056436433838027,3,13,4,0,3,1,1,-5.213814829057951,-0.4145301359356004,-0.4071688495394821
0.9754447794720631,-0.1444537325282753,-0.23134670568063664,0.3592945653861397,13,10,9,0,0,1,1,-7.855088159668271,1.820935859014886,1.8258801992829767
0.17710845794649077,0.9646610301601632,0.7683979562630059,0.20159689288439608,3,8,6,3,3,1,2,-4.745756618560965,0.17821938812786725,0.1851991649934973
0.8854635482702513,0.2992932979847369,0.21547358975771824,0.02537702203301717,11,10,1,0,1,1,1,-9.798755374499144,-0.22131895928176124,-0.2150698566211554
0.9145405259666513,0.6524113915879317,0.6015393742597501,0.2595558459923062,8,0,8,2,3,2,1,-10.193320057904256,-2.8246842026933554,-2.8338651478582984
-0.6522095015610254,-0.2075159621946825,0.5164769514081826,0.39204123610758446,9,2,15,2,1,1,2,-7.635670065249589,-0.2507650060246901,-0.24586162786256116
0.49574320818445705,-0.9302696795323502,0.7898428824556798,0.7202536328358475,12,8,7,2,2,2,1,-7.419260772134803,2.0528880365428797,2.0611956579481054
0.7774961597379544,0.9113029964595067,0.7242552345309012,0.6190321494497562,9,8,4,2,2,2,2,-5.745573809267113,1.4047692856836964,1.4094863879909394
-0.49470181207822983,-0.9898357203639481,0.39142858569950034,-0.9024328366536538,3,5,4,3,3,1,2,-5.560117278579287,-0.7027264038134332,-0.6966067218076866
-0.8477382810193996,0.7024138280975374,-0.00970694597205135,-0.038826845346704,4,9,2,3,3,2,2,-4.272653226721152,0.5318148856222913,0.540366277532873
0.13146392799158213,-0.46594345966115736,0.757259972710316,0.5948520432138562,9,11,0,2,2,2,1,-6.553287672612178,0.4354925128656034,0.4421759307397015
-0.33198224250952424,-0.522619937397965,0.8601807010194773,-0.788331812342832,12,5,11,2,0,1,1,-7.484889287303898,2.077185583178976,2.081762656961386
0.743687055490464,-0.9415054339308817,0.6516335011295253,-0.7422602650531096,12,4,13,2,2,2,2,-8.145068682702034,1.40241082076422,1.406448254983496
0.11236347007951397,0.5132716075698693,-0.48262333860418405,-0.6137342708254139,12,0,8,0,3,1,2,-13.043735019564245,-3.295254829986075,-3.268928742206686
0.2680114061992227,0.07997075943171095,0.5596907903022872,-0.7860387223460832,8,9,8,3,1,1,2,-4.868505581467363,2.5687008335878487,2.579359833852484
0.26524378626789624,0.8640562110200349,-0.7949805440186415,0.8744569744729023,5,1,3,2,3,1,2,-7.0419477541942905,-1.9602477823728504,-1.9551293051434293
-0.8652987970624566,0.16434092035254655,-0.30823388609408653,0.24183103553495422,12,1,1,1,3,1,1,-10.732212767010356,-1.1716657558240775,-1.165287227407846
-0.10808338597935707,0.2951472868038152,0.18879171845709064,-0.2327754791887564,12,0,5,2,2,2,1,-12.185584787449788,-2.3385326769196766,-2.3338851930439333
-0.49498250062323557,-0.9979410403087332,-0.682123433446487,-0.0629211664628313,5,0,2,0,0,1,1,-6.670201799318885,-2.010237688325698,-1.9988927524139577
0.5896190974998587,0.3873644515629773,-0.5584607744224792,-0.8352379087683146,5,5,10,2,2,1,2,-4.294860402950971,0.5412083279365433,0.548076939838574
-0.6978842164381995,-0.13533039791479617,0.8872318403351978,-0.1605453661477554,12,3,5,2,0,1,1,-9.719770129801924,-0.5151501143049103,-0.5087242516875963
-0.3760960190097391,-0.3585145191237451,0.44884534522823394,0.4916740240619286,4,15,0,0,3,2,2,-5.260866260701003,-0.23328080259123643,-0.2232396546114634
0.7287164996792741,-0.05358018661688568,0.9363868558294435,-0.6289489685937577,2,12,4,3,2,1,2,-5.234391789869354,-0.15391234818864144,-0.14476305440090692
0.0607087874565122,-0.9642762150433613,0.5935956557280551,-0.41166405331304423,9,11,9,2,3,2,1,-4.5483899817041396,2.764353757235058,2.7719648582121375
-0.036955296974899854,-0.765383622075211,-0.7496284155948991,0.37113057445794273,5,8,5,3,0,2,1,-3.3162263645680756,1.49222792930465,1.4962638933003407
0.3030389336045294,-0.3481490720958502,0.1805278777712449,-0.1335065020566888,2,7,4,1,1,2,2,-5.279724681760961,-0.36546331530727916,-0.35815685661980257
-0.040122330565752984,0.20004109623860744,-0.41667484258139353,0.3899637722530851,2,11,5,0,3,1,2,-5.3060038875021815,-0.32914053291912154,-0.3205300468324179
0.49832327820256617,-0.7081558519297091,-0.7944151910146686,0.1418090036883286,7,5,11,3,0,2,2,-5.496921528442436,2.420791755953938,2.4298373823608737
-0.9804583051616327,-0.3470773835120162,0.03542328676942286,-0.8242670017103333,2,12,3,1,1,1,2,-5.1204669786943695,-0.3722579539868775,-0.36610741273961583
0.9549327726295715,-0.5982818202754117,0.38638788164536186,0.6428814560197329,11,6,11,0,3,1,1,-8.526006384202391,0.8335244006541274,0.8395013537825959
0.4129514529738023,-0.9368277103487159,0.8724244924873796,-0.8960574326970552,10,1,11,3,3,2,2,-9.173332393730862,-1.7421569054517732,-1.7309438376112318
0.6034561661395836,-0.3210996149143879,0.6296502274930245,-0.8397703072306497,5,15,3,1,1,2,2,-4.6112897989508586,0.649040279326594,0.6561202597463989
-0.038192337102030294,-0.9184917878150545,-0.6720010380210055,-0.12278556702092325,3,5,11,2,3,1,1,-4.937447221755831,0.012732633256536448,0.021858149190068288
0.7435671331844034,-0.5615720252839114,0.9517305116382626,-0.3262084164577863,9,12,6,0,2,2,1,-6.038444566348416,1.4044438936321813,1.4082451511249314
-0.6766549117063947,-0.9582777214169238,0.3065260384746602,-0.33537074928978217,9,8,10,2,3,2,1,-4.658411367926099,2.5420771580406996,2.551585841855281
0.36045648486258264,-0.8556031820416483,-0.9386949955883879,-0.48463422297757264,13,0,13,0,2,2,1,-12.022885659569223,-2.2001599888824535,-2.1967075725063157
0.6924905840380986,0.2575296364118902,0.47070059733150527,0.5354477761335605,13,7,1,0,2,2,1,-9.861000500189025,-0.13457048068491126,-0.13007484569368616
-0.12276916162081908,0.450515320830273,-0.0266621171505943,0.7468464761633211,3,3,5,2,1,1,1,-12.17625247627764,-1.2658968193289901,-1.2469739037778356
-0.43229094278270996,-0.28169794066753706,-0.23230569626440745,-0.06837438595950296,6,14,0,2,1,2,2,-7.108560911227624,0.2591899037705809,0.2676174228819077
0.818065041331282,-0.6406337822595161,-0.5249133501522447,0.9427901880832792,8,4,4,1,0,1,2,-7.0863394850410275,-0.05151880314731825,-0.04450439994110417
-0.8052132148928957,-0.18995840183935697,0.1858367996635637,0.15882979868700153,5,1,6,1,0,1,1,-11.595763456245546,-2.0783584708831437,-2.061045382522559
0.938824644670575,-0.4837331345977449,0.3134733290825844,-0.34961987155061025,9,11,7,3,0,1,1,-5.8125304613112165,2.306016325274452,2.317300659165487
-0.5306519234768978,0.7674193393215052,-0.11595125243428495,-0.33822127402165614,11,11,13,0,0,1,2,-7.488034795793822,2.097842410446061,2.1092714793868943
0.17576874222077388,0.8971667097028675,-0.4949444358491615,-0.2814985041675089,13,8,10,0,2,1,2,-7.575602484288362,1.855607445755697,1.8634404722690492
-0.05073824850037223,0.6883408979383943,0.6113403059001064,0.1707087287935043,7,11,10,0,3,2,2,-5.127320242432746,2.3198590516435234,2.3255832142016146
-0.8858262878213703,0.06233905600206402,0.873211384589923,-0.9213129186629807,8,2,5,0,0,1,1,-8.232956663746952,-1.2518275312831588,-1.2442296084130544
-0.7933820857519687,0.16934140088517746,0.3764157317331909,-0.205242023071198,3,7,10,2,1,2,1,-3.6196327604284266,1.3839777687170662,1.3907250431163305
0.2782398756310007,0.7358365890400442,-0.0905202887322818,0.031192057158500486,3,6,11,1,3,1,2,-4.525542491216743,0.5512032220540174,0.5596357636605167
-0.7345706923614452,-0.7129152759212143,0.8796395838536835,0.4657978366826836,9,1,4,0,2,2,1,-9.314170006346675,-1.8995776560782436,-1.8951642528160997
-0.1124995613908577,0.7362845087550107,-0.6457004211052282,0.38525190445232904,8,6,9,2,1,2,2,-5.0236707649645655,2.366540122291308,2.3765677733075483
-0.5117054191552515,0.6617543826834109,0.7292176719100734,0.5370387290475824,12,7,8,1,3,1,1,-8.480852824171338,1.1727126071748164,1.1776952802664196
-0.5686496952045657,0.3177709404653144,-0.21227118869168304,0.30246595408298416,11,13,11,1,1,2,2,-6.761149241969366,2.6775991841013043,2.6895634830320034
-0.363776892763761,0.7328773350552908,0.986673874717257,0.5048555252311451,6,12,14,0,2,2,2,-5.59744294039065,2.0071689153583674,2.014752523835665
-0.19171935669793405,-0.3459336768735226,0.33518677112716944,0.6156918838825172,3,12,8,2,2,1,1,-6.788449994400609,0.8491063261692742,0.8522274544508519
-0.24865549623654704,-0.40626145087943843,0.29814931758878616,-0.3432375442298379,2,11,9,2,2,1,1,-3.974151581367327,0.878925927834978,0.8871712862947705
-0.22288379745930853,-0.1026127547549387,-0.5249117382513451,-0.25349641674131984,13,5,9,2,2,2,2,-8.123184841479604,1.5799778495419285,1.5848543409706524
0.2851519378943792,0.518688655845732,0.0008906182614829561,0.08472732995947663,9,15,1,1,3,1,1,-6.513873724701015,0.17451633876003156,0.1836653454000965
-0.3175043447476873,-0.23960876242828588,-0.20235443820619903,0.16034473845466457,13,3,14,2,3,1,2,-10.191886507621646,-0.46240318996063856,-0.4540774913104406
0.4937514322716454,0.43098181419854886,0.04246826497066869,0.6447868376341162,12,6,15,2,0,2,1,-7.644173825621988,2.450784156156501,2.4569853705159517
-0.5130354068474015,0.8540690895926133,-0.8794652194208783,0.8688720536110286,7,2,1,1,0,2,2,-7.602305358738547,-0.48280042481444063,-0.4725820005685074
0.046169449163569354,0.3401920692218834,0.8592117548439784,0.06452042667808033,9,15,9,3,1,2,2,-5.126693870233956,2.354679316726368,2.3645762164829875
-0.45475199853293247,-0.17290179694929697,-0.7562278133261049,-0.6377013009306394,13,9,6,0,2,1,1,-8.389538719530087,0.731495366734496,0.7395636954351488
-0.7862461538105123,0.1346244392578071,-0.4868744325972725,0.9258537504751596,5,5,6,1,0,2,2,-3.4187507205981382,0.8454975973492435,0.8489469879356928
0.05299838830756198,-0.7753913111775617,-0.9948319703100352,0.2759704115865953,6,5,11,0,1,1,1,-6.1988538588881505,0.858045664375009,0.8642120211700512
0.22196197770198345,-0.17794306038659058,0.6797226057334407,0.8000462467960223,2,9,10,0,3,2,2,-4.227060897657352,0.7703199312149525,0.7772389248977538
0.6452286370273568,-0.15252349270247434,0.3350997985829409,-0.8089293723306636,5,9,0,2,1,1,1,-5.142831584851479,0.2955538833660011,0.30575783512364607
-0.5295288303960304,0.7385192493021051,-0.054216068733635714,0.07071620368532172,7,15,4,2,2,2,1,-6.326183710537948,1.1290952060613673,1.1356241501172584
0.09339482542814004,-0.5361058077680492,-0.21818800818897066,0.1889526703723461,10,1,15,2,2,1,2,-8.896103622101325,-1.6423046225123046,-1.6349854063148945
-0.19136246379141575,-0.14360077014877048,0.43519553131635247,0.3848723026487393,8,7,11,1,2,2,2,-4.761921481242029,2.6137815553507506,2.6268505544922105
-0.32554573448915924,0.8110495846593477,0.5452454548987651,-0.47020910552653317,6,0,3,2,0,2,1,-9.016907235910617,-1.7606844493259999,-1.7539020425343204
-0.546687195546024,-0.2900073883361254,-0.8611523145078133,0.03811958181654074,3,11,4,3,2,2,1,-4.654747595437686,0.1406272358185958,0.1496225555210653
-0.4577051269996304,0.18562398330684537,0.36026386220690276,-0.5383416216919759,11,2,5,1,1,1,2,-10.46810961760903,-1.174332301845921,-1.1701270793464804
0.32367837969875723,0.1155668347400498,0.4613010204784922,-0.0695887754325637,9,5,11,1,3,1,1,-6.512326698707889,0.44565252621619417,0.4530382800410272
0.2699200911820663,0.5096756398816955,-0.6590441236521649,-0.1810442939895922,10,6,15,3,0,2,2,-5.159103753233736,2.5266155756931017,2.5374609786666547
0.9624727486886078,-0.050226912987562766,-0.2349474395119835,-0.7603419959647073,4,7,5,0,3,2,2,-4.833704623470252,-0.012637567091026324,-0.0065991070036837685
0.07991426056111917,0.6840665887528425,0.041915954544084366,0.24717137600551942,3,7,6,3,0,1,2,-4.039535869267973,0.5531917626923426,0.5590003449883743
0.013676863640965209,-0.6813919587620394,-0.8737819338416997,-0.7647019430528827,8,1,12,1,0,1,2,-8.458435789993091,-0.9598667791750337,-0.9534738867380907
0.8739156460621256,0.10760448142475254,-0.3889513786839529,-0.20603696585143316,8,9,3,1,2,2,1,-6.300336588976171,0.9013347319064764,0.9093483866461214
0.572551913514189,0.14917476463553325,0.13315072434283715,-0.21791447388365115,13,14,0,1,1,2,1,-9.404005502410016,0.09044490602923655,0.0978566984345815
-0.23875341304683984,0.755948640890139,0.7361133802149007,0.6118508002352423,8,3,13,0,2,1,1,-7.545757460430809,-0.7418354052533973,-0.7343342650843365
-0.6529509700269827,0.3899021778049234,-0.30780054692442893,0.9512204017198298,11,8,1,0,0,2,1,-9.555768584255507,-0.5161317309489069,-0.5132047443649916
0.8455143810267887,-0.025876162362128197,0.21250587550195488,0.5296196018059909,5,2,2,0,1,1,1,-5.93761387682798,-1.3696768952035674,-1.36323935759475
-0.2649311554169371,-0.8636553812290129,-0.948376186101026,-0.7296674216903545,5,12,11,3,3,2,2,-2.289674728199295,3.099506168004493,3.1038071946617523
0.18858150112354943,0.8728983477673211,0.7522103851960851,-0.44449475250147774,7,15,12,2,1,2,2,-5.341403498109915,2.101249089655859,2.113807561268324
-0.27040356171094104,-0.22707831768170572,0.12888218135776497,-0.6164350888162788,10,1,13,2,1,1,1,-8.58538788987087,-1.338821759837775,-1.3302474279598355
0.39007045771710636,0.9673578505268272,-0.5216397915681488,-0.7155012626256076,10,11,13,1,2,1,2,-4.7895183850945,2.5710279212326,2.5870136556375014
0.38323611113863865,0.23610334857437199,0.26637925202692814,-0.5422107903067728,6,6,11,3,0,2,2,-4.957619464124368,2.8027490903561993,2.8118613779740507
0.05408292782330326,-0.14783323221925704,-0.738579246519601,0.7732084304809335,4,6,10,3,1,2,1,-2.777540510766468,2.0230663329452083,2.028207094315114
0.4672287611228041,0.5386097872826796,-0.9779374711427056,-0.16769200364047698,12,4,5,1,2,1,2,-9.855419100408081,-0.26985843661151937,-0.25976472572655707
0.3619496544764891,-0.6206103036506456,0.23789638601544305,-0.3529992101770525,11,1,12,0,0,2,1,-10.751288702291651,-0.47032947781980344,-0.4689110060118941
0.9191532886420668,-0.024291912147275108,-0.780527602644993,0.09591897794738591,6,3,15,2,0,2,2,-6.530901690152321,1.3775816266221923,1.3827341351976468
-0.6999026706120315,-0.35064814621988005,0.4747141547755993,-0.04796374126246694,10,12,3,0,1,2,1,-6.559785281044595,0.3470935471552869,0.35446321636552747
0.9124443812978966,-0.7337099916438061,-0.7957009406849238,0.3173842924148871,10,0,1,3,3,1,1,-9.067805223901646,-1.643195756142066,-1.6334375577776157
0.6817431588518452,-0.92314730207535,0.803523984270847,-0.07704507075053169,12,6,1,3,2,2,2,-9.035946941799214,0.603259412054161,0.6096542153781397
-0.5460706112692717,0.7787818322576885,-0.0987606865404842,0.7649188809121996,6,15,11,0,2,1,2,-5.170206640198198,1.794253430413804,1.7974573870717634
-0.9166541987952315,-0.8304159679083936,0.4326467761253645,-0.8558313280026533,9,2,7,0,0,2,1,-8.021444420177913,-0.4974493098175849,-0.49037166437807544
-0.22480953703446094,-0.07610612665808847,0.983176817740548,0.9414999153413404,4,6,2,3,2,1,2,-4.848875490479832,-0.18110668039210548,-0.17039135323812188
-0.8032087005732054,0.3206054394026763,0.5287453244434719,-0.46990714334999195,7,14,15,3,3,1,1,-5.814443238919847,1.7560032741575686,1.759510590328017
0.5649698491278758,-0.5443151649137801,0.9519816991975849,0.33470079609285674,4,0,3,1,3,2,1,-6.894818014811999,-2.4628479371943994,-2.4696611033435873
0.28780850708226136,0.06060426649831663,-0.9160975531367275,0.9369775551887676,6,3,11,2,3,2,2,-7.448351725898748,-0.5668769192820761,-0.5595822278070144
-0.027968994044920148,0.8405943624388155,0.04153628366842543,0.23299945379016695,3,10,9,2,0,2,2,-3.696776889084777,1.5384150947872708,1.5412349628528916
-0.5507687763122961,-0.25566595232497336,-0.135846234111608,-0.12119002061109563,10,1,5,3,1,2,1,-8.49340391745763,-1.2766819682519517,-1.271490345325885
0.35196455117271075,-0.00790432264022689,-0.974570220026213,0.9848308009789404,11,15,13,2,2,1,2,-7.111227657720236,2.2670688930836036,2.2734350439007187
0.8378530672791089,-0.49551795965327683,0.5100838574925566,-0.07892100545171998,9,13,7,1,2,1,2,-5.324082592481454,2.0009264251472207,2.008620805279527
-0.8922835860039477,-0.35988033495803307,0.5063746718268056,-0.46133740339594986,13,12,12,1,1,1,1,-7.026399162966167,2.5609246536451455,2.5666134933306566
0.451959819970591,0.6355706597138902,-0.5729772673786562,0.011705385903657994,9,11,12,1,2,1,1,-4.940412944906842,2.548111522751599,2.5627964880103296
0.4868475721532186,0.22388101067466204,-0.7881385748830141,-0.6968612568246528,8,11,14,0,3,1,1,-5.589017336078194,1.982962797305637,1.9874685094781233
-0.6783036520845076,0.11608465029793402,0.6235044337314197,0.48342412302586,4,0,3,3,2,2,2,-6.656287534346158,-2.180696143157478,-2.181440013981631
0.600141937398319,-0.5919287307422023,0.11016989860457249,0.4661425920593496,8,10,10,1,0,2,1,-4.4975231954428185,2.8775111368639426,2.88733120351103
0.07739133468607817,0.0483183414523245,0.6960955822615438,0.6799279605643651,13,0,13,1,0,2,1,-10.78439939876638,-0.9685018553503492,-0.9599740502980223
-0.26411849739583104,-0.3461367673238418,-0.7022238993351106,-0.38879156901957024,9,2,4,1,3,1,1,-8.946727869684613,-1.635070274426233,-1.6282432924751629
0.28673035982356865,0.560799552294549,-0.5655818046175789,-0.7243542016815292,7,4,5,3,2,1,2,-7.458430145925657,-0.3978794596763383,-0.3913366727291636
0.23917867491968137,-0.2890139791172852,0.5883946625541685,-0.8140187203537357,8,6,3,0,1,1,2,-7.0016560700645085,-0.05453620562827315,-0.04399568742480181
-0.7917252841594251,-0.5491224890726123,0.40588688195735356,-0.8943920790629438,9,1,13,1,2,1,2,-9.260536174361132,-1.9095245293531273,-1.9009769917307036
0.6500988203601241,-0.0034886354730927494,-0.8458834417313377,-0.8828981415120416,13,13,9,1,0,1,2,-7.276531897633772,2.3332797530373863,2.33909222201972
0.03453811288321873,-0.11960200408901889,-0.7050949465874321,-0.3436144927813769,8,0,1,2,3,1,1,-9.387025101922852,-1.59094233656046,-1.5837799172338316
0.602733831639038,0.5331770479432867,0.4672316600846249,-0.40111297901622667,2,0,5,3,3,2,1,-7.2230133165098875,-2.4432315541053344,-2.4424496672011093
-0.7633276181532254,-0.1801902206074235,0.6796045712712344,-0.23233409613391198,10,9,15,0,0,2,1,-5.160967820085783,2.0393020841065796,2.0500291384002853
0.9592934300677669,-0.6694117780596509,0.400503918889042,0.1716202919438039,7,12,5,0,2,1,1,-6.506419460287126,0.5008007845517568,0.5092694347094624
0.881358490230681,-0.4814064822684525,-0.14068637452212984,0.7454605009692037,6,3,0,0,1,2,1,-7.738424133525222,-0.6779525224409296,-0.6700662099117407
0.4120380153280492,0.2623412919134127,-0.9003159444341169,0.8078266605207494,4,0,7,0,3,2,1,-7.303379627056812,-2.919754046073149,-2.918816630509416
-0.6821836646612929,0.22045029895528256,-0.7292918354446289,0.5027501720580914,9,8,3,0,1,2,2,-6.521961249590991,0.4432703366318572,0.4516515617116257
-0.9108101832540769,-0.9274247547729957,-0.4485602938088955,-0.4487753226421092,9,9,15,3,1,1,2,-4.78286560614309,2.467688906379136,2.47770379572734
0.6895788725720429,-0.46372195980897324,-0.6872363911931041,0.7061792468073009,12,3,1,1,2,1,1,-9.755528622583853,-0.20505859172166638,-0.20167970838794547
0.06484136455043421,-0.1778087947985869,-0.30531334748231465,0.7996666913745449,3,15,7,2,3,2,1,-4.159618753556514,0.7008870413192757,0.708118864646772
0.7642712285641202,-0.2131043068728169,0.6557367506443457,0.5754260310554173,10,4,9,0,1,1,1,-6.780803986597878,0.13497500780839186,0.14507609268858046
0.4503114551022296,-0.617618597070422,-0.32347378933530324,-0.3826025132536095,6,15,11,0,0,1,1,-6.0091992970332155,0.8426049648100171,0.845763973185734
-0.6975063425301309,-0.5493661400975298,-0.498066677319404,0.7012321156822756,8,0,0,3,0,1,2,-7.695208288846646,-1.0278928396105305,-1.0235215985103148
-0.1920442473469035,0.08509160679084582,0.5833999769067033,0.09767731344011743,3,5,13,1,1,1,2,-4.06138909680032,0.8155472891858111,0.820336365820336
-0.6684509196734485,0.8913962940005646,0.6999507429613239,0.33804467465821664,3,15,15,2,0,1,2,-4.626366107388131,-0.2733171300397406,-0.26683254764307685
-0.4188248803872898,0.5739402698353326,-0.7761281459569394,-0.28805325241029456,4,15,2,2,0,2,2,-4.850089330354379,0.30022835824972416,0.30669672916696467
-0.48275833022392245,-0.6705872931354082,-0.3395698702570049,0.5135030113772701,7,14,7,3,0,1,2,-5.134254313337801,1.7787246036452558,1.7852595280942316
-0.6767603774282571,-0.4890133106887906,0.8932759083992143,0.12036451674982374,13,9,0,2,1,1,2,-9.019500979875856,0.4376825656473882,0.44490448487976597
-0.07213724637533447,0.8184404117231203,0.07740359590542845,-0.0043749839314195516,7,6,3,2,0,1,2,-6.675423581441115,0.5499090300478767,0.5575986317468432
-0.8131840560494088,-0.11785568349843256,-0.6087814539109699,-0.626553408453917,9,7,11,3,0,2,1,-4.64306489228071,2.8864103483951813,2.892304808706035
0.2691648351006075,0.5958283192317881,-0.20805905467509023,0.8301801368140864,9,1,9,3,3,2,2,-9.043591803847093,-1.9848486017447406,-1.975227275754974
-0.6679313731676091,0.2269462772783526,-0.27379852673197913,0.7943726819292378,12,7,5,0,3,1,1,-9.505149385591531,0.03584318102427778,0.04100333571195697
-0.6315503215239477,0.7879794200157408,0.3085851046499237,-0.6957914335554543,5,13,5,1,1,1,2,-3.7951969987667242,1.2718518633663614,1.2758333408499603
-0.7647120236813496,0.47946066417108124,-0.36066633511891055,0.9768319788241531,8,4,4,1,0,2,2,-6.517815083867398,0.32546884500555795,0.33491454331725246
0.9941563141633234,0.9595649157090438,0.3122680360411614,-0.7403471020965648,6,8,2,0,3,1,2,-7.098798765791085,0.08863773122281458,0.09818375204627217
0.7805161060356043,-0.841186830713941,0.4629929806807247,-0.6251761118048356,10,3,5,1,1,1,2,-7.880389397579044,-0.584305138981882,-0.5773299913974268
-0.3712997736325032,-0.057664202134370734,0.6432737954209433,-0.0814696056535722,6,7,1,1,2,2,2,-6.681284339097484,0.5514003837240444,0.5580276992632333
0.05086982509138571,-0.5113201184270677,-0.7741135831776529,-0.8256410643363377,2,4,2,3,1,1,1,-5.640318775967715,-1.065052231573138,-1.0604156443795392
-0.0992980421891747,0.49765267392661294,0.30229516976334825,0.24185713495686234,7,0,4,3,2,2,1,-9.817461949427763,-2.259524263453334,-2.2571307028866157
-0.49205025085595056,-0.9377688001652846,0.47858947032954635,-0.7873125474884508,4,7,7,3,2,1,2,-4.082382444296179,0.6651135204380565,0.6763067802613609
0.7114745178115727,-0.5456408859529702,0.6740822504858801,-0.44144782309117914,4,3,9,0,2,2,1,-5.911679624151201,-0.8062794576485907,-0.8017575709378495
-0.5747112472578078,-0.9336212908751476,-0.3921071975185524,0.306325581062566,5,11,0,2,0,1,2,-4.702298405411578,0.30410580235265056,0.3122344135838836
0.3299698069519905,-0.479426284867994,0.8143900614116597,0.3414646238116681,8,10,10,1,3,2,2,-4.71294643252099,2.7066947751492934,2.7199574020912305
-0.5465392341529787,-0.2367761202655998,-0.7423025759994903,-0.17447774146794792,12,3,0,0,3,2,2,-9.84291631489764,-0.2396583429392167,-0.22679689137169445
0.8361531043983013,-0.43992534089902113,0.7166833535982418,-0.41556353907620447,4,2,9,2,0,2,2,-4.596497644152541,-0.13242867162341385,-0.12601742137425204
0.9635973865212553,0.24268899450705916,0.11836961365865295,0.25647622092656275,10,11,2,2,3,2,2,-6.313759730015907,0.9705052432394462,0.9739389642187721
0.4073719549215915,0.08139695328982066,-0.8069310596091184,-0.516212343482322,2,7,3,0,1,1,1,-5.782690782138879,-0.9612791423960995,-0.9541646353230699
-0.40552438458276563,-0.4001617769860306,0.4863863974632068,-0.9037143280432931,5,11,7,1,0,1,2,-3.1847211826706006,2.1730398580080705,2.183060872433132
-0.3191883133008706,0.9780567167003478,0.2523523431862764,0.06263304113611823,2,15,13,3,2,1,2,-4.534455574357154,-0.03399755039767237,-0.027509336435671328
0.5783216931774628,0.146698691270436,0.31765014028014105,-0.4953855003211869,6,2,11,0,0,1,1,-8.097974456252876,-0.7987136212265101,-0.7872409654239292
0.8192536388731848,0.3384005258761569,0.6585735986335111,0.7579578005645347,2,7,12,2,2,2,2,-4.07473277272201,1.2835806157435459,1.2919510559718381
0.8213531588702792,-0.07113352754891444,-0.7249524503659692,-0.3183686004203068,5,12,5,3,0,1,2,-3.4276953341382286,1.5443309399017242,1.5489177511097016
0.18339432461265104,0.40526754617103267,-0.5251330632503874,0.02472755509158131,13,3,5,3,0,1,2,-9.781731391864954,-0.1676947774141673,-0.16438920892516268
-0.47464871480269655,-0.4568624704979203,-0.05420573437819032,0.9676806257108757,9,6,5,1,1,1,2,-6.454744004259242,0.741725631017837,0.7484992174799576
-0.2762938135897226,-0.05501328998697286,-0.9087025089952325,-0.7199518048933646,13,9,0,0,0,1,1,-10.176502142638588,-0.3238045996310251,-0.31961206306394774
0.24503939145949039,-0.06051247401863247,-0.10506371735508435,-0.05142315913747897,2,12,12,1,0,2,1,-4.259146975408467,0.7918107114911538,0.7941359523718312
-0.5618623817962844,-0.9265572749983577,-0.7839484917386172,-0.3222787013224968,6,4,0,3,1,2,1,-7.173845274663999,0.17896734231445363,0.18866221134417138
-0.9112244556582911,-0.44435585443653114,0.6333643509014362,-0.4308753964742049,2,7,4,2,2,1,1,-5.4090807037413144,-0.6117802313290736,-0.6077211389817814
0.7484450493703516,-0.012906839319762664,0.4045175320633285,0.9856336779981407,2,7,11,2,3,2,2,-4.0735083366511375,0.9903057969090272,0.997070807605575
0.3418860094850158,-0.4836534916176616,0.34921570583243233,-0.40654471779182,11,6,11,1,0,2,1,-7.442549199700685,2.614895361511984,2.6268144856757285
0.27280274036681407,-0.8977292371157986,-0.4847855593325563,-0.8809505993044566,5,1,1,1,3,2,1,-6.359579008145185,-1.3591100632571638,-1.3559851500858138
-0.08752698208891596,-0.2618939564781668,-0.7579499990296139,-0.16210441962504918,5,0,0,3,1,1,1,-6.530642106087686,-1.1458023121951693,-1.1362828882661131
0.4997015288729325,-0.17464934783320674,0.292192350010126,0.29290018024921394,4,10,12,1,1,2,1,-2.7045007441006566,2.486066450738765,2.487857909744384
0.8265738951524735,0.22514693668963837,0.7473971869326901,0.4479461109321876,12,4,1,0,1,1,2,-9.872977459968283,-0.2191466793737213,-0.2138425644559559
0.9825264534672664,0.640025258238712,0.38976474735191835,0.06498539887429322,12,0,6,0,2,2,1,-12.395430982804463,-2.543860155092528,-2.5377111809814927
-0.7539934097525087,0.1172847929008507,-0.31366529365468354,0.458346975098896,10,5,11,0,1,1,2,-5.5628345621080095,1.2112344390203673,1.2162042114489382
-0.1922042716597525,-0.8447707105371183,0.08506873706450291,0.7234849898365907,13,11,1,3,2,1,2,-9.077052169766953,0.5564721586434769,0.5669714666833355
0.15853270764105365,0.5187020515052261,-0.8022527647187292,0.7793040660351327,11,10,8,1,3,2,1,-7.649741489864636,2.2730208753737213,2.2803687305535982
0.05162519774664753,0.023362773163023487,-0.6687433059434693,0.29148102019122457,6,7,0,0,2,2,1,-7.357092187419375,-0.2431122807450407,-0.23620597211643474
-0.9491044801884982,0.2916447725729685,0.2738046349094865,-0.31879166683741667,12,13,10,0,0,2,2,-7.210273850640163,2.098291264618075,2.106932757564124
0.2115584989053807,-0.27081254360492,-0.5642148914900198,0.9760719323111837,2,14,3,0,0,2,1,-5.636134409162675,-0.40855845894837756,-0.4007597728528223
-0.5430265064904585,0.9549042359807358,0.06382541304852674,-0.7284219058721257,11,10,13,1,2,2,1,-7.482153737206528,2.4204260918524363,2.4348060246968615
-0.6799501270736119,-0.9532958073436282,0.5124272279003537,-0.08295398223621864,11,4,9,0,0,2,2,-8.343962761235009,1.2879994889109478,1.2965419822170718
-0.37206656524529436,0.7768073446173624,0.20588575295892309,0.6534147194829749,2,12,12,2,2,2,2,-4.145561630114867,1.191139657086313,1.1957229402685525
-0.938124710537316,0.9414843073544963,0.5470777830691278,0.9602179848275338,10,0,12,1,0,2,1,-8.419525362567688,-1.056898247907144,-1.048422067321877
0.6672999238751711,-0.11911729937515192,-0.3953335012970125,-0.48133020536581106,4,9,0,0,1,1,2,-5.535098035799982,-0.5641885170422277,-0.5583301582118562
-0.5299255703923498,0.6613770210401537,0.08965531509037361,-0.6695158991147936,9,12,2,0,2,2,1,-7.112032373517113,0.10939319081735949,0.11578186040041394
-0.5853819936248841,0.5647766589201746,0.46915584624282647,-0.39902122879913526,7,8,7,1,2,1,1,-6.098811578339158,1.2272093849192534,1.23046762817831
-0.20972451347136278,-0.9210809342182014,-0.048907925026346666,0.08604916791532635,4,14,15,2,0,2,1,-3.5186105986785026,0.7104960205431429,0.717310162729627
-0.2930785189064351,-0.08306715086148442,-0.9240368734202931,0.491720077254024,8,11,4,0,3,2,1,-6.52576791724748,0.525078336525811,0.5323150458048647
0.7541811620363779,0.8880841876507957,-0.7024080611897687,-0.07464878986921297,13,11,3,3,1,1,1,-8.807834937113979,1.0561979874004295,1.062642224732197
-0.24934018416079629,-0.4284328889482596,-0.5935538178278255,0.5235963827553944,12,10,15,0,2,2,1,-7.555595665324188,1.9553737964803621,1.9658270407425127
0.7311542912491045,0.9614786871668588,-0.18483158285236612,0.6550378442126061,5,6,12,2,3,1,1,-4.694510172016617,0.9662441618979154,0.9720775344826424
-0.8810568622654384,-0.9936643028385965,0.2803966231192476,-0.4031301752762466,9,2,14,1,2,1,1,-8.010105628866826,-1.0170321446415242,-1.014471268586673
0.02086497800846443,0.25318502218642047,0.8527652134601735,-0.9617678111404719,7,12,5,2,2,2,2,-5.403417359259964,1.8232963786153744,1.8270303182540253
-0.7311297411837563,-0.40120882325663754,-0.2825689491659731,0.60887441535901,9,2,7,1,0,2,1,-7.295310994697309,-0.26860996529816294,-0.26497106528123576
0.9810920655402668,-0.5986979651924775,0.9892972831199958,-0.820375691434452,8,2,0,3,0,1,1,-7.772583619093132,-0.2990398564575783,-0.2922609565453817
-0.8619409182243007,-0.9886683709408655,0.8741820569175895,0.6438532718798593,10,14,0,3,2,2,1,-7.0819517699409404,0.2935645877337347,0.3033202837450364
-0.8227905720606419,-0.02474438066557827,-0.8447013306567899,-0.18491393793513833,7,10,2,3,2,2,2,-6.361075281375643,1.0228809593775676,1.0298690580612686
0.15408132892382165,0.395512552146859,-0.9878225035203219,-0.798117600044957,7,15,1,3,0,1,2,-6.9596697184741645,0.15938464996447785,0.16518835001631116
0.5890310889814974,0.4141729545333963,-0.8995479770720525,-0.854196329264193,9,14,14,3,1,1,1,-5.419616603799053,1.6551549887392165,1.6591675760263074
0.6069654865937693,0.8584561072637078,-0.18979461094486716,0.8122220042649941,8,4,6,0,0,1,2,-7.416445710767117,-0.06702044863592459,-0.059646977958402125
0.9579622303496178,0.20698619208675728,-0.28437183177290226,0.29563489198105675,7,14,0,2,2,2,2,-7.461529640531823,0.3135697069486695,0.31989337373641624
-0.09210630378328588,0.6428639832851866,0.10931469607019118,0.27418167416180994,3,13,1,3,1,2,1,-5.028086779432414,-0.5570296133618241,-0.5513271699446567
0.6079170151050406,0.10500193481577824,0.04033978462150234,-0.7142480773211766,8,7,1,3,2,1,2,-6.6523211595971405,0.6843028116690923,0.6920741981199445
0.7639843394432717,0.6475561802023304,0.4434431054343586,-0.4569059051775153,2,14,8,2,0,2,1,-3.9337516412310145,0.9923809483497796,0.995414255413493
-0.9062961829447937,-0.44766088435820106,0.41395297491143235,-0.8746207567562683,3,7,8,1,0,2,1,-3.834746372146511,1.112298184845531,1.117980675370373
-0.834569076951293,0.8617747441216168,0.6534293198620367,-0.7401401509285974,10,10,1,3,3,2,2,-6.355715007046393,0.7515933612397991,0.7562767896764404
0.7837442896214695,-0.13236516084694094,0.819886287708784,-0.2453638920736143,13,2,4,0,1,1,2,-10.900274825893485,-1.2835240014359834,-1.2753895857732644
0.12925810199452625,0.8603419308768492,0.6884974048116368,0.35169549292867286,8,4,4,2,0,1,1,-7.52719695377488,-0.02116433152665686,-0.012540593544966006
-0.4431211834991309,-0.7407986976091161,0.35221646282882224,0.8879646107264192,10,4,3,2,2,2,1,-7.141644646178675,0.10750995999426378,0.11386627382222458
-0.9036279752134075,-0.27989906819804333,0.9135996309685723,0.0008022914204024456,10,2,14,3,1,2,2,-6.418785473863588,0.5839757234480338,0.5935099625044747
0.5415612365277596,-0.9942374966687708,0.7179133708412591,-0.6279539999886687,6,12,3,2,1,2,1,-5.721112972582007,1.0494243371922947,1.0548510940217584
0.31470696434025713,-0.05543639167403658,0.7603134758429702,-0.5685186416470918,8,12,12,1,0,2,2,-4.807439183397562,2.6458374384048557,2.647517540484813
0.30327952095455313,0.4771949162646614,-0.3687453124733,0.2896652080446276,6,11,7,1,1,1,2,-5.172174276120844,2.11043551458645,2.1216360310901976
-0.8293173270313503,-0.913986096266121,0.3337333211018434,0.6466188596414357,7,9,4,3,2,1,2,-6.161189966737163,1.1925122152976675,1.1987041257410156
-0.9706132226900923,-0.24181190265612762,-0.32530890646181465,-0.9613447381647979,5,13,9,2,0,1,1,-2.6375182235696055,2.5843727474895455,2.592344510147849
-0.33951444132718933,0.8121317713727305,-0.4666496066760448,0.4497129986300341,10,3,9,3,1,2,1,-6.434725862006739,0.5637839163936504,0.5726604960639379
-0.3762722841662336,0.5479827563055251,0.5458429637522302,0.0425920953082779,11,11,10,1,0,2,1,-6.868622289752552,2.717891783699739,2.7308907405216054
-0.23483935285872914,-0.2645326983897802,-0.636521618581074,-0.12898474905561863,6,8,0,2,1,1,2,-6.768958144853427,0.4806933287491057,0.4867393470833946
0.2837199177107108,0.14129924776186975,0.13618502467573457,0.32601469228355184,8,3,14,2,0,2,1,-6.082916967549675,1.4720980241553012,1.4761761833472307
0.6595262405752897,0.21229312986695947,-0.417711504429642,-0.5858101636468576,12,3,7,2,0,1,1,-10.029252645530647,-0.38600305057513096,-0.37615684954191847
-0.5067927300439508,-0.03184586057959682,0.49488881319338796,-0.05238034320410678,11,3,9,3,0,1,1,-9.367944001221126,0.3369660995927849,0.3491261263674257
0.06147471057367171,0.30191467023614527,0.28918234948468724,0.12258708589680545,7,8,0,2,1,2,1,-6.79171456315233,0.48740632151289115,0.4950126740658105
-0.7183941022146478,0.2448272831319933,0.5626437114946101,0.1565967988407213,12,12,4,3,3,2,1,-8.48569773347904,1.3526886859430358,1.358381642755079
-0.6722379524390356,0.28563782960034856,0.6197203747211724,0.8947904991728937,7,7,5,3,0,1,1,-6.352235154652108,1.0918883428640478,1.0978151425068159
0.41544270053505494,-0.8755935476705945,-0.7053939114420593,-0.9843168184561664,5,8,10,3,1,1,2,-3.0771562063936586,2.5122936483659424,2.5214266923513007
-0.39616659984499636,0.5221766120477511,-0.2914644703179068,0.8981423926296879,6,5,5,1,1,2,2,-6.776286160919816,0.43159082900667983,0.4392047182584399
0.09371928195025236,-0.6393841291544438,-0.08280411297232004,0.12174892672523518,7,12,7,3,0,1,2,-5.205411352123275,2.229148778376582,2.2414941147183276
0.6872993281036475,0.9623850583282316,0.5862857479934789,0.707569843409334,13,11,5,0,3,2,1,-8.505359047793412,0.8349292650249109,0.8413812660805824
-0.003527999001454063,-0.18665186000283374,0.9060400423577983,0.04507943346410648,13,10,4,0,1,1,1,-9.209335840095816,0.35982452755786,0.37267125926471967
-0.85383687594597,0.2446865292344922,0.9623556735245891,-0.6197847004325447,4,12,10,0,1,1,1,-3.655650663383808,1.1885667222861125,1.1909582955361706
-0.2095881473800596,0.905793591995655,0.9341053628520697,-0.21441244838131324,11,7,13,3,3,1,2,-7.857894834074666,1.8779609433019655,1.8834065636162254
0.2812303670977747,0.33320095809323846,-0.6746005123828682,0.13017062490551257,7,12,5,3,0,1,2,-5.723302690933374,1.6158191567722469,1.6186004294362781
0.5688417160068353,-0.24602891614743982,0.10398060424144218,0.6095062439793897,6,7,9,3,3,2,1,-5.4414918354385575,1.707241599259692,1.7117079531265087
0.45772288453989374,-0.8092014453735787,-0.14259595802713276,-0.9416604727094711,4,11,12,0,1,2,1,-3.0513816301278007,2.1046434851021307,2.1087513625573022
-0.6923859507167844,0.9801727521349641,0.9096939860769362,-0.01064962081743337,10,12,6,0,2,2,2,-5.88258872074278,1.6346825838350951,1.6402332678670934
0.5085299466940454,0.8368528642908173,0.9018571890050968,0.15424517207664157,2,1,12,3,0,2,1,-5.6350125902923995,-0.7709699315672606,-0.7695294128313058
-0.2828430769502537,0.3132621474157522,-0.5192021742129862,-0.6168141085303485,5,3,6,1,2,1,1,-5.897413281451251,-1.2797305671130685,-1.2737969779231975
-0.9221400733486651,-0.9279623634171472,-0.6495564557883453,0.7335407090120005,10,12,3,0,3,1,2,-6.763581482819835,0.44934786450397524,0.45717715346134524
0.1601776693389092,0.03339677045253553,0.5175525075146503,-0.4350078680542955,13,6,14,2,2,2,2,-7.461528450707397,2.250653044414159,2.2586101169533457
-0.19811647505390662,0.5262167272026166,0.6463216614177185,0.7777748480072595,3,3,12,0,3,1,2,-5.6798811746700455,-0.9347083479250686,-0.9271984249225863
-0.33687060186561246,0.7100604032398703,-0.5858483815782896,-0.8576834296531344,5,9,14,2,0,1,1,-3.085113815039799,2.2039627801100163,2.209411505480336
-0.8098939089346144,0.653493536052494,-0.9047174851269868,0.4534984483363933,9,7,9,3,2,2,1,-4.93957866009341,2.3982504692080173,2.4159479121758682
-0.07341269345440637,-0.9091934370626149,-0.4199416127021882,0.8620199417705996,6,13,8,0,0,1,2,-5.519160916596806,1.812548509653232,1.8192552337484604
0.045020362171176886,-0.8907311599980554,0.9461563259446657,-0.5477493375006561,7,4,12,3,2,2,1,-6.058541306159827,1.070181672054365,1.0757973914591537
-0.896198112825382,-0.6177625810079947,-0.37983092331448987,0.46344947312842577,5,14,8,0,0,1,2,-3.949190725195549,1.6689104654936318,1.671642337879234
-0.3941381887191415,-0.34940973195393776,0.42524266619702566,0.6335589330112721,10,13,15,2,2,2,2,-4.816565774399058,2.3153545830775704,2.3257606767302503
0.9697168055249517,0.5084965193641615,-0.21360959794415546,0.18127566798927552,2,15,10,2,2,2,2,-4.253120570126479,1.0516477457302562,1.0532399784832007
-0.9586572622161911,-0.46196070640337905,0.03519260263104407,-0.4623065150943133,11,5,8,0,3,2,2,-9.770037404521139,0.3907057795791783,0.40054153450023966
0.26431899837291484,-0.7401172554641176,0.12018339488679097,0.561463706401802,10,2,3,0,0,1,2,-8.229905051175427,-1.05521644830439,-1.047888025581843
-0.6819499925194774,-0.6396084917437042,-0.803530015621839,0.6070362168698686,8,9,6,0,1,1,1,-6.39189818155129,0.7625182555885658,0.7687678991052846
-0.9382841913838551,-0.8962094009631782,-0.7156591065922089,-0.5732133040486209,5,3,4,2,0,1,1,-5.004878374761946,-0.6988528838805232,-0.6920073834777423
0.45411352323078025,0.12414558880514215,0.8941813342170382,-0.007482494235276915,4,9,14,3,3,2,2,-3.1691022948311987,2.3798187420342387,2.3891693834902403
0.8131444213443255,-0.9678762700379877,0.5643425261824924,-0.7512343375173514,11,0,13,1,0,1,2,-11.311081434576666,-1.6350358885463738,-1.6216378685128312
0.11796126819954811,0.002175760524394166,0.4123863659267173,0.0685811037873516,9,2,4,0,0,1,2,-8.364649284205475,-1.0912511496930037,-1.0862250994661211
0.7252809422983579,-0.6414887761844199,0.6000069635273628,0.10541415143709054,13,15,10,2,1,1,2,-7.675708514038934,2.341426076363914,2.3389416466147086
0.3543048249153473,0.2500583721704115,-0.36690066946426003,0.6328215699300614,10,4,7,2,1,2,1,-6.378070081193105,0.5540654008929375,0.5539063645588367
0.14349196628749739,0.6656607535765422,0.8121741209625211,-0.9756864570452264,9,11,0,0,3,2,1,-7.301066627011916,-0.0674011702820801,-0.059217582035073824
-0.3864468009557176,-0.29408299309528685,0.24258489809922024,-0.3319000686624616,10,11,13,0,1,2,1,-5.04639947269352,2.1798158167958035,2.192080755016238
-0.2882904814815772,-0.8321609283571412,-0.333074812807979,0.3550818910070681,12,1,13,2,2,2,1,-10.240445977664123,-1.1372528213794164,-1.1258632812104243
0.2834687945971164,0.34295829733441385,0.2645643072752797,-0.6020157220811264,4,15,5,0,3,2,1,-4.527980317107038,0.5161720530931256,0.5272145144042193
-0.3494921881508961,0.8825448964837033,0.8294622299130072,-0.9770386805012443,11,0,1,1,1,1,2,-11.322354194646865,-1.5788174603056429,-1.5723320707970128
-0.1927979952768175,0.47576996966921237,0.40910885605489056,-0.1545427262121355,12,0,11,2,2,1,2,-12.053933030274116,-2.7312610008641665,-2.7389337307037946
0.033579878256316364,0.4803227375229262,0.26140094231757005,0.09921253706151334,7,5,9,2,2,1,1,-10.202203804037833,-0.02919174297215766,-0.012136430261400544
-0.848832772291866,0.9028464416911319,-0.40541841938533274,-0.8158660278350491,13,2,3,2,2,2,2,-10.338691809832305,-0.8096172997449943,-0.8018898965506762
0.2832638176547091,0.4075846219810153,-0.2534803710744822,0.1273199420575244,10,0,15,3,1,1,1,-8.622035212779796,-1.9368722854881097,-1.9261050220438969
-0.45780749247186847,0.19533656540540623,0.732191267223383,0.8934674578467912,11,8,9,0,2,1,2,-7.873499599625206,1.5708358636036541,1.575142127191975
0.8781141919343742,-0.9866357415522244,0.5446020303306858,0.2504095390608845,10,12,11,0,0,1,2,-5.18995859489502,2.126947559981255,2.1368370605677685
0.8725342788264383,0.08398014977953183,0.8793030225870164,-0.5590326130533918,10,12,13,1,3,2,2,-4.373387828352388,2.7209077844836966,2.7281451303586914
0.954013908877887,-0.7962137982541264,-0.983360115545616,-0.1328344147347713,4,3,10,0,2,1,2,-6.541749623318325,-0.649494846264569,-0.6423752307749504
0.7226392516301816,0.6345046227336424,0.02545278852355204,-0.12323003993847736,4,7,11,0,2,1,1,-11.431795833919699,0.5439038146553469,0.5556457470967309
-0.5159558400382456,0.4281054467562535,-0.8172170273364472,-0.6014593270663984,8,14,15,3,2,2,1,-5.476251192697792,1.810422696428031,1.817438050107692
-0.2880579350232113,-0.9683736075340759,-0.8457096629208363,0.8223365703601582,12,12,1,2,1,2,1,-8.801755336775093,0.62198529548262,0.6277055549016028
0.3457433371961596,-0.8377016429275217,0.9029814203535744,0.6769836676860497,7,14,2,3,2,1,1,-7.182595608950615,0.4586998120991491,0.4652132394215478
0.5735390067142547,-0.20510368620181674,0.02722209308864909,-0.4932856598806772,12,13,7,2,1,2,1,-7.364072120136645,2.365677306596814,2.3742385780089093
0.8415332169267147,0.16889781951485205,0.07666388651142686,-0.46229297123561297,13,0,5,0,0,2,2,-11.421097204226754,-1.7869335370266957,-1.7828519099357056
0.5747466900102112,-0.17732106700171224,0.7474458403644502,0.2759085253694775,7,9,7,3,1,2,1,-5.364040826674375,2.4098183799861532,2.424054045566792
0.8725612429378533,-0.8719873067827582,0.6494864746940152,-0.41523377917561377,12,9,8,0,3,2,2,-8.376347718538124,1.659184293789807,1.6639258472094693
-0.18473428404068848,-0.06094891591227469,-0.9433774511946644,-0.5799413009674368,2,6,2,1,1,2,1,-5.400315372873416,-0.9141784908087579,-0.9123713896035308
-0.4795268040295413,-0.6810154749172834,-0.6790747714575471,-0.8590161087137107,11,11,4,1,2,1,1,-8.559175809637086,1.0326541615487002,1.0419442921041022
0.6529761803915248,-0.10759755804491267,0.6116890652356661,-0.9840711905090977,13,11,10,3,1,1,1,-6.918263312877081,2.7133417130222868,2.725545771363077
-0.2862280496577796,-0.29242168252712797,0.6571111958121627,0.5785856966393712,8,13,15,2,3,1,2,-4.903405197366065,2.31951016570351,2.3315098137156696
0.264433195507898,-0.25295964620062494,-0.4570024916362643,-0.5364328194213,2,4,12,0,1,1,1,-4.783917622383888,-0.08343607935661498,-0.07352309369670712
0.006264945103080066,-0.6122738641262147,0.7176335423363094,0.3538815659936747,2,11,6,3,2,2,1,-4.544349071463332,0.5248247053430471,0.5329017605669721
-0.9734979329921789,-0.4081142222826868,-0.08162153253487636,-0.17781278223912045,5,14,15,2,0,1,1,-3.557841499133264,0.7211022563987688,0.7282041290850942
-0.9960157295618595,0.4374792357070605,0.4648020981167582,0.029866699826518905,7,5,0,1,0,2,1,-7.072407940475216,0.18326452873742669,0.1913913569143082
0.46482772962533714,0.7633249646654254,-0.7570092178244692,0.269278512974761,4,3,1,0,1,2,1,-5.831995939294557,-1.0044778663013825,-0.9989067722558791
-0.5092953716675779,-0.8845356815497656,-0.2179342617452027,-0.5315932581473317,13,7,7,2,0,1,1,-7.456107980422862,2.0051693649047144,2.013738169984072
0.50773014767385,0.7429368427530676,0.35795698607608384,-0.17627051916500802,11,0,12,1,1,1,1,-12.498187071817963,-2.5088694796609543,-2.509959232239673
0.7410539325387684,0.2628378424367528,0.0650081328319636,-0.7692107156421653,2,4,15,0,0,1,2,-4.802900515813882,0.25760995023591976,0.26048792373452767
0.9608711405407435,0.0245695144869702,-0.7714284600040411,0.5296019449185545,4,6,9,0,2,1,1,-4.858780555087871,0.38740850260904863,0.3950952547959633
-0.9637519179085405,0.5855162271456256,-0.8619081873708005,-0.0514899580460928,6,10,15,1,3,2,1,-5.055754557098659,2.355179689533293,2.3647456598863394
0.4626330394065925,0.39455083810771385,0.505276588143672,-0.06988950339871125,7,15,8,2,3,1,2,-5.927035863238106,2.025818213050195,2.0338325049751145
0.58311640518274,-0.09741177394149014,-0.633115607193131,0.7099480391229487,4,10,4,1,1,1,2,-5.087075628541439,0.4069071967039177,0.41610176706919466
-0.9689833387468156,-0.4382360696275125,-0.5840872814212201,-0.9160291421808235,7,11,14,0,3,2,1,-5.166978451941968,2.133269741491065,2.1407059175475434
-0.8668705441715543,0.2966360149041911,-0.8517891548502659,-0.24906214306699925,7,14,3,3,0,1,2,-6.904488080651608,0.7325536560295945,0.7383445866344953
-0.357675694728093,-0.5597773481904937,-0.2989589314276764,-0.2549334524808984,12,6,13,3,2,2,2,-7.6760496231764455,2.2898065940972976,2.2949667073864966
-0.9093614420782108,-0.3001101209407204,0.8585768045241189,-0.24154692563910207,3,13,15,0,0,2,1,-4.484383236084787,0.19808998746885872,0.2065584994256202
0.6089892848636447,0.5456191465806748,0.09683832598712527,-0.8670733484474558,9,8,9,1,0,2,1,-4.850890086054271,2.7994857902427994,2.8071839475464193
-0.29959401781853945,0.3549468296469458,0.5170037618327814,-0.9707434822446486,4,15,11,0,2,1,2,-3.6796993100928215,0.728217366749868,0.7353020110033632
-0.6100496001994216,0.780819034438657,0.4999555969041416,0.8164569774006458,8,14,2,0,3,2,2,-6.488326024480078,0.3234668366242687,0.3314461297662662
0.7051699098766855,0.0832928364335197,0.5165345841121183,-0.38619097361085997,12,5,15,3,3,1,1,-8.305025454391604,1.1278569660510074,1.133940134467687
-0.5169987440143331,-0.5701747259272083,-0.15029831426382612,0.8156770277670682,13,10,14,3,0,2,2,-7.063625171194055,2.6120138894897598,2.6246080690412015
-0.732698837178964,-0.11228162315739776,-0.09844743222727237,0.9169956713354803,2,15,13,1,0,1,1,-4.769266095563587,-0.2680387214015427,-0.2593497295568837
0.8781369589005832,0.2727485630667488,-0.3509763996493158,-0.4609762754154547,13,4,9,1,0,1,2,-8.329785761329983,1.0916645971116903,1.0962490941188812
0.6475347915982459,-0.8737194141452174,0.5535809668144542,0.6432958659235424,8,6,5,3,3,2,1,-6.686359834543575,0.6562927753255247,0.6634013541732338
0.4956771488241436,-0.698783793563452,-0.5655382270939784,-0.07201973707114995,7,5,12,0,3,1,1,-7.106824482940424,0.13577487729979673,0.14382991550433966
0.1146743391460161,-0.9220413586777392,0.33369478261131613,-0.35394530849181227,9,13,10,3,3,1,1,-4.836718946650405,2.788510985019237,2.8000473368774212
-0.12716080254081397,0.33354381956779444,-0.8113451474179127,0.4960094727428068,2,5,12,3,1,2,1,-3.988006290811944,0.9513947019342742,0.9580206234814572
0.9977852240665812,-0.3467215011481781,0.49636782409769276,0.6133301060536329,11,2,12,2,2,1,1,-10.951536363256933,-1.120401224827162,-1.114495526599609
-0.39193945510400074,-0.3637911061930559,0.9223188314203303,0.7834217304054918,6,2,5,2,1,1,2,-8.724587773239971,-1.401456737505134,-1.395321543872468
0.3086840109854394,-0.5359636393823786,-0.97123710785583,0.5287067728728547,3,0,15,3,3,1,1,-6.662800375383281,-2.213178236905397,-2.2068080951727236
0.023271435790154227,-0.9893076782912711,0.876827487716288,-0.17036976122210556,11,2,8,3,0,1,1,-10.165524696295096,-0.5480157359943402,-0.5328262001308846
0.46600723925670673,0.35225079517658053,-0.7231290133412114,0.15768033607118515,4,6,7,2,1,2,1,-3.3045212506298354,1.0152468407124102,1.0208918389973658
0.23705411743637117,0.26614530699902605,-0.06142954534841927,-0.11388127533915782,3,3,5,0,1,2,2,-5.782166138490769,-0.6995728423569999,-0.6959086738705513
0.18631643807893639,-0.8933040060222046,-0.09047131489467786,0.34957260433482107,8,5,1,3,2,1,1,-6.886191751754591,0.44715806870323505,0.45807363947121804
0.26328703016578325,-0.8912185029553776,0.2885134473016231,0.9484953082895122,7,9,5,2,0,2,1,-5.530555395465714,1.809312007280809,1.8132698536801353
0.19860423227887547,-0.641287979421518,0.4102782911411267,-0.08965601653268718,2,12,13,1,1,2,2,-4.116213151662259,0.6858805672117697,0.6939228034315241
0.5582051727915736,0.21939485030523187,0.3992791392442434,0.6763099499772851,7,3,13,1,2,2,2,-6.496170808139893,0.31879570882068176,0.3284940513368597
0.9070701957030176,0.7632312797559953,0.16899959106158047,0.6675839018376546,3,3,5,1,2,2,2,-5.624041880659884,-0.7903563482945624,-0.787532228162735
-0.29015067824597995,-0.896021296044585,-0.9365124692540228,-0.153329711693605,2,15,3,3,2,2,2,-5.528823276577902,-0.17595212441870514,-0.1681645959839217
0.3180908202644648,-0.577536337054138,0.7259936627177441,0.7721868706264163,12,4,6,3,3,1,1,-10.26565068827778,-0.5366017476942883,-0.5314373186139827
0.9944757998072054,-0.9399479893412144,0.7947317315818638,0.2452610671973161,8,8,7,2,2,1,2,-5.683700086048121,1.6453674916132068,1.6494725352235207
-0.7441261509764336,-0.30498583514963795,-0.12921270764852877,-0.2080768225047902,2,15,9,1,0,1,2,-4.177372077501545,0.22432099241454678,0.2297579180091378
-0.22880481497333327,-0.8579302219119957,-0.5784137968999428,-0.5412684459246553,5,1,5,3,1,2,2,-6.399529237561234,-1.5659797262178012,-1.5615632812973816
-0.12308656949884367,0.05976252217705236,0.9706076645745709,-0.6679563527142784,9,7,11,3,2,2,1,-4.577527855653242,2.64927381305608,2.6561269386985
-0.34749216391770643,-0.4012332525893034,-0.5349880155843376,-0.7406420435515293,8,11,0,3,0,1,2,-6.631438547194818,0.3874489235356737,0.3951244129609255
0.9507465542928417,-0.659769165381437,0.7964761279064703,0.5536066642797759,7,14,7,2,3,1,2,-5.87987141422835,1.8502576482821775,1.8514920610065884
-0.03092400983997834,-0.3951609774429272,0.12681672896770824,0.6076097809669503,6,15,5,1,3,2,2,-6.097739148474724,1.2148913729808555,1.220878224653213
-0.3766203429699171,-0.9937181879037558,-0.6515131967092409,0.7508112502436686,2,6,14,2,1,1,1,-3.874793265055785,0.9158573474131024,0.9216693844496777
-0.8860425460052634,-0.16278545016334012,-0.083137151737124,0.45001215259823746,3,2,11,3,0,1,2,-4.543209829122257,-0.2794064375240742,-0.27552008775942743
-0.372249006555059,0.0760454107278059,0.6802161568783998,0.9789022619301129,10,7,3,1,2,1,2,-6.522751791777362,0.802894550656042,0.8106520340432606
-0.05826528755364646,0.31211004395140796,0.11915770893068389,0.3740783011649611,13,6,8,2,3,2,2,-7.925955803748165,1.4787641420549391,1.4846249730980288
-0.3435337886433212,-0.092020177600602,0.5248939173497369,-0.7479959442720114,2,0,4,1,2,1,1,-7.3969997945609265,-2.3395743290348245,-2.3369849874547186
0.02579411103761875,0.7392121649495549,-0.1944483335342002,0.9404706888297536,9,8,12,3,2,2,1,-4.68757180291939,2.631542372955755,2.6453323211322504
0.14175483367895247,-0.6294592892333526,-0.4427138737699272,-0.5625803993528335,7,1,15,1,3,1,2,-9.613327834782428,-2.338073141356017,-2.337454783047834
0.9398530506903817,0.14252093987419467,-0.7139977546685472,-0.2509035132408375,4,9,2,3,2,2,1,-4.45761124133802,0.48644731500999444,0.4930256593431679
0.45892753966332744,0.14644638889918293,-0.3247013960015308,0.9770432959908935,10,14,13,0,1,2,1,-5.192439934439725,1.760399331495754,1.7652557999997185
0.17786614989112826,0.5033523440458385,0.2469556610385928,0.20056292105607398,2,3,3,0,0,2,2,-5.851085454014695,-1.2230797405559035,-1.2207996693981775
-0.08335281082484913,-0.2975612253024382,-0.812446947485967,-0.02773902957015184,3,10,12,2,1,2,2,-3.7079462592841277,1.442670344959886,1.4415632371182754
0.8490449374637998,0.5716252909367463,0.17989576560361753,-0.9871295770064086,13,8,12,3,2,2,2,-7.068068580355114,2.695161490696727,2.7024133685091236
-0.14002957175788056,0.19382138109331226,0.9991154065008772,0.5388977881640942,3,12,10,0,1,1,2,-4.223657560251551,0.9613424518849071,0.9705601544097935
-0.3191768877714807,0.021161514919119773,0.23025828108239965,0.8212114344288435,11,11,14,0,2,2,2,-7.3352518292389375,2.1910534470207894,2.199334181665427
-0.4430585421448954,0.705963990661183,0.8567670112726149,0.9927965873581108,13,2,10,1,3,1,2,-11.647114075683934,-1.7359618951529387,-1.7273538890057638
-0.9007712533223251,0.4491965736952579,-0.776814000085505,0.21663900001554337,9,10,13,3,0,1,2,-4.997095695160143,2.697546052726699,2.7072121137626786
-0.600317457436121,-0.8889499343816989,0.13692979701587982,0.30303136665778485,2,15,9,0,0,1,2,-4.443014548055734,0.22704803875535168,0.23174050994228113
0.8582894344233747,-0.22535496404937194,-0.8676696223311191,-0.9616890288974942,4,5,7,0,0,1,1,-4.735283966801113,0.17517391422064893,0.18326199200913118
-0.30983250897353254,-0.9397922555773621,0.9229846491482243,0.33573581340162684,4,6,11,2,0,2,1,-2.5294296217233905,2.499004304446136,2.5099517591606384
-0.6153802079327451,-0.40869091677502944,0.23923185388984458,0.19925513691984276,5,3,5,1,0,1,2,-5.295161121936276,-0.751963264339262,-0.7481041153531489
0.9267206408920758,-0.9794310081286159,0.43209994648428895,0.41249232511052436,8,11,13,2,1,2,1,-4.352025422656112,2.7243929659381263,2.7308243585262675
-0.7154895204463692,-0.37367359634044583,0.6990684309758026,-0.8220205702873067,9,0,14,3,3,2,2,-9.340874689256545,-2.4025664748676383,-2.401972794158718
-0.09437257157816648,-0.6030178507893018,-0.6702304468697231,-0.520021272260085,9,11,14,3,2,2,1,-4.785143430525184,2.5102658764592842,2.523382486315196
-0.10657094548295931,0.0030359207003327615,-0.506682768389187,-0.05807949513053301,11,8,9,3,3,2,2,-7.25785708083587,2.3904997108707216,2.3974481098376215
-0.6456149979776178,-0.41146652672577133,-0.7704061454974398,0.8830658205688822,2,14,2,3,0,1,2,-5.847795072952851,-0.5276770878796025,-0.5202133650965799
-0.17760502223490837,-0.19518748140137654,0.7691737764592275,0.7911256962636775,8,3,6,3,2,2,1,-7.593146854762497,-0.44043747440496533,-0.4328058952518457
-0.11988390698120255,0.45942381299484447,0.8804416111425699,0.20759398385819217,5,0,3,1,0,2,1,-6.294227880548128,-1.8675193764133178,-1.8613068603472207
0.0629098283786107,-0.42410931464801505,-0.01436083093435081,-0.4001158604459547,5,14,13,0,0,2,1,-3.170955354170316,0.9374114449321387,0.9406340107508107
-0.21975953062332154,-0.2897367044923749,-0.9095016219622243,-0.5641825834959731,8,3,10,1,0,2,1,-6.268821875692994,0.9739100497294562,0.9806428668142744
0.13321051781092597,0.3140609964682146,0.7967729331680697,-0.2009624308261304,10,3,0,3,2,1,1,-7.392341607227571,0.16292973791716825,0.17305297900145344
0.5599766538210886,-0.8025255862346683,-0.8486777921917783,-0.27691720249192286,12,12,5,0,0,1,1,-8.595971809658332,0.6266515826564003,0.627273147520208
0.18969475900381916,0.47773335426606534,-0.9351131079056261,0.3174352774540443,13,11,11,2,1,1,1,-6.9946221036227145,2.3530872627695714,2.363370502283254
0.4963216527753711,0.1225113561498481,-0.5075116780587998,-0.15290416801620732,10,6,14,1,0,2,1,-5.173613438659935,2.463313430643945,2.475144827595466
-0.711381598556794,-0.7685973636393957,-0.9454999760983698,0.047172970442905804,7,7,4,2,0,1,1,-6.462026605709531,0.8346741107078038,0.8408507151702789
0.1552635086888452,-0.2815825060346193,0.6471044532236381,0.6413923215335586,7,2,12,3,3,2,1,-8.20410999808334,-1.1293301616091667,-1.1220342984804557
-0.8964282225343663,0.114621150628617,-0.6879283773200462,0.6691819051905441,7,2,13,1,2,2,1,-7.691870467081971,-0.6019260267017227,-0.5952121163305986
0.1529448751155078,0.5237672237248878,0.5630112954843642,-0.44848519111743745,9,2,11,1,0,2,2,-6.647172514787928,0.5927533510652059,0.60024453791506
0.36773290367068645,0.06314430537346238,-0.9346818784310083,-0.04880761635598341,5,5,5,2,3,2,2,-5.30082813929244,-0.03713765528129653,-0.031143438384181654
-0.33578043338375085,0.8562036710195731,0.6897246549792655,-0.5520349082698377,13,6,14,2,2,1,1,-8.221384101513475,1.850509691160158,1.8550488682572468
0.323555464943277,-0.8463939033711569,-0.29066759002983433,0.10132675888170306,11,15,11,3,3,1,1,-7.6596246158397365,2.517122335499951,2.5315382928359833
-0.2530841097345895,-0.4893272524735117,-0.7882513635737414,-0.2902046330268919,7,9,15,1,0,2,1,-5.59819823133512,2.3274270595579054,2.3388434292527824
-0.20948136913768445,-0.6364422655652762,-0.6863745893663886,0.6546042994744918,5,12,9,3,3,1,2,-2.8056593547546878,2.6470945098735266,2.656767001895261
0.11408102655007024,-0.537238727246304,0.004854574332752826,0.46297271940623164,10,6,12,1,3,1,2,-5.761515349154106,1.432527346446417,1.4386808875100268
-0.07077366238205829,-0.2407664710966595,-0.3668264801826977,-0.42860081191047095,11,5,1,1,0,1,1,-9.472119949168697,0.2703136165724719,0.28155131392748634
-0.20354441208397667,-0.11219233536017681,0.7871891729002631,0.3161099677224415,7,7,9,0,1,2,2,-5.155611754721173,1.8547536068603265,1.861367890546157
0.5362563567617644,0.0009546317334363508,-0.1324588679639649,-0.5009938406345165,11,15,8,0,1,2,2,-8.261620105471891,1.6855497892744256,1.6942386144168216
-0.3495776074475774,-0.9214611715166954,-0.4560027893112879,-0.9872419131868186,2,15,3,2,3,1,1,-5.232279587297038,-0.380579729231365,-0.3727185707066303
-0.5782275446384237,0.7143833141191773,0.6408536405180401,-0.11885294397538537,2,3,5,3,2,1,1,-6.147394493253257,-1.36245054856997,-1.3591826135948617
0.9806646075872967,-0.9484608024712977,0.2070576130022419,0.31901196330265424,2,1,0,2,0,1,1,-6.345265587850004,-1.4793104643472959,-1.4779107417274386
-0.8686157670206816,0.7742386344473968,-0.1603026046273648,-0.006208962999902257,8,13,8,3,1,1,2,-4.8728770916542805,2.483956288550458,2.4937900669859294
-0.1637104236744007,0.5145659565510015,0.7959292936955771,-0.8317446754812343,11,13,6,2,0,1,2,-7.255539258593314,1.7979129087822014,1.803017759842884
-0.6807501971356655,-0.32875345404417655,-0.8463851178614374,-0.5300114449306168,6,4,5,0,2,1,1,-8.164170110635585,-0.9735060379425224,-0.9675693342748873
-0.5370495724694038,0.7368190478938681,0.8529275959123697,-0.16074523438637933,7,10,10,3,0,1,2,-4.66242035227387,2.9229242690772397,2.923256056502459
0.7159101818301143,0.4623146889098344,0.8935120703474064,0.5632309583927981,12,14,14,3,1,2,2,-7.576436723903183,2.124168075178761,2.137044758228214
-0.20463117113389062,0.947600826714299,0.08839732500740438,-0.44952163792598343,12,14,14,3,2,1,1,-7.918295837878072,2.1043816519102667,2.115517267680924
0.02636616751355758,-0.6111047111366228,-0.8136077608746106,-0.17900841187889083,12,0,14,0,0,2,2,-10.86955331504425,-1.0319381040421554,-1.0189809941921788
0.6346106244264735,0.860796840338651,-0.8092781574539929,-0.09988272114754948,13,4,13,2,3,2,2,-8.995063323300018,1.0582879149945938,1.0656891987636679
0.3255925484194433,0.741267762966981,0.5181738651112768,0.45505846045018994,5,14,13,3,2,1,2,-3.2819173775301906,1.8667197498964059,1.8700695738519213
-0.5828232645178986,-0.4072159862494331,0.8216053419396265,0.09482968075945175,10,5,14,3,1,2,2,-4.764497377692708,2.2485692133247595,2.2599452437514786
0.35939443366669055,-0.8866391356683292,-0.9306545915478672,-0.21617887411218195,8,1,12,2,1,2,1,-8.243969044870232,-0.8155391146965504,-0.8074649440140127
-0.3103647845076605,-0.32537809169754484,-0.37617618892658955,-0.7557769681514241,4,2,5,1,3,1,1,-6.880907780668331,-1.6052358364665054,-1.5991637182416385
0.652129369096571,0.346184261822434,0.6487008944986989,-0.20601567558505174,5,6,13,2,0,2,2,-3.0261724218812818,2.654617997672633,2.668509999782672
-0.9301215071880231,0.9795128268186692,-0.9399573357018562,-0.11094349389968072,8,3,2,1,1,1,2,-7.358902613324925,-0.4140239920814118,-0.4046431108054199
0.5233517524273252,0.014164848120533424,0.2758037491059231,0.9703491101813495,3,10,3,1,1,2,2,-4.909487612640227,-0.09247348194144725,-0.08860122226680095
0.3307304168378087,0.0014218516733426334,0.28972244562995986,-0.9529350111718025,12,7,0,2,2,1,2,-9.012746427023728,0.4408154699396202,0.44648152050964063
0.20638433122933497,0.04720109430522346,-0.49283176600726164,-0.058099882454971,12,11,15,0,2,2,1,-7.730823344899829,1.8782738139860673,1.8848811243053534
0.5307267277160814,-0.49394731815949355,0.7311247663444069,-0.7943148156850466,11,10,7,1,2,1,1,-8.114705999947137,1.7623264436234636,1.7702573402914943
-0.7298397075484786,-0.6964491802977959,0.7791532366609843,0.8878565669529157,2,15,1,3,1,2,2,-5.236639987342918,-0.5548106135390297,-0.548417579203369
-0.4481546112389063,0.537162661826404,-0.5474551399936276,0.38470861230882836,9,0,12,3,0,2,2,-8.288869384319947,-1.0082681588967526,-1.0041771177437133
-0.4978397926696645,0.30085049764772864,-0.5753320514262175,-0.7559851728462219,3,10,10,0,3,2,2,-3.9470830859784654,1.0019915317701023,1.0064348403407661
-0.042943260160954955,0.8577190996911312,-0.33605699052830906,-0.0693261321210279,10,9,15,0,1,2,2,-5.212156794020103,2.1716921741163264,2.1833686564368104
-0.034573053846131074,0.5549109343647711,0.3456942669770895,0.44850905499826643,7,10,1,2,0,2,2,-6.667797431925561,0.750004238205887,0.7548467202607667
-0.8991664527955816,0.7807686417105322,0.15376240262241692,0.12783913351124743,9,4,9,1,1,1,2,-6.9897475276205165,0.4456192202734916,0.45318463502157746
-0.7450286397195076,0.6004126953671582,0.7260180921344539,-0.6986250259983324,7,3,12,3,1,2,1,-6.540195204838479,0.8052187951939761,0.8097802320643523
0.39566557101034006,0.8005282224041408,0.5843823896033522,0.3527221357454482,5,3,1,1,2,1,2,-5.190381077902629,-0.344974704335932,-0.33753045286809824
0.5126685391657733,-0.8366654482798075,0.8485741415893224,-0.3483530784590305,4,13,6,2,1,2,2,-3.2155653080102375,2.0011225762959772,2.0098349288785737
-0.35293917502901695,0.3301119780132622,0.11315685700430667,-0.31453814914418565,13,0,8,1,2,2,2,-11.962604663889518,-2.3652318257326517,-2.359488582944329
-0.3634759172285482,0.7885302365128279,0.2898058105847119,-0.423496845665263,12,0,4,2,2,1,2,-12.483563647970321,-2.5042454127006484,-2.5053695083882728
-0.4910373367634795,-0.9742050604209491,0.08059881352299936,0.7023014708519635,12,3,2,0,0,1,2,-10.160257483462058,-0.626564606462425,-0.6197012680242364
0.6245162419806838,-0.23191472321779916,0.332535722958077,0.9776710627783289,12,8,7,2,0,2,2,-7.1418267314395,2.6157729430095116,2.622111971998301
-0.8067103314244954,-0.6462060983520321,0.9746723171590919,-0.11179288618676275,7,9,15,2,3,2,1,-5.125461537737039,2.3594577978838442,2.3708955140491694
0.6249476420883433,-0.34611795132664946,-0.3885120851054178,-0.1945925580108796,5,5,7,0,3,1,1,-5.24657400166184,-0.6866825643148596,-0.6799023423205757
0.26479251293101713,-0.743348275622471,0.15698501645866014,0.38684425611261797,5,8,6,3,2,2,1,-2.9750223289049114,1.4048017289237933,1.4100856102479067
0.46049837905914237,0.23834547073167345,-0.6267201204046349,-0.9486207102611837,7,11,3,2,0,1,2,-6.368773848848455,1.1153582614252637,1.1193532319353527
-0.53491733675829,-0.5479336064226958,0.10210190658986473,0.04712715905971154,4,9,6,2,0,2,1,-3.1788228698593533,1.8221684746610671,1.8265820143958347
-0.8279356859341136,-0.8859461719927613,-0.7890331450779287,0.17117536774522502,8,13,10,1,1,1,1,-4.690243972684525,2.7189014353578407,2.73194986016194
-0.9168420803068125,-0.0037401129039151826,0.37862082420538057,-0.49537614586062584,7,0,9,3,0,1,2,-9.421654081176026,-2.049747697671752,-2.0448066626036026
0.08954445396557764,-0.7286233644154414,0.7872705066922674,-0.8507231378411424,8,12,3,0,3,2,2,-5.9917731767886835,0.6088218058945205,0.6148617234231553
0.11292927469764402,-0.2827568360928172,0.8226783801572615,-0.9581317643465335,9,15,8,0,0,1,2,-5.947415674897891,1.322590853304375,1.3257124041320367
-0.39396498603594,0.9330950331041648,0.25623906248714357,0.8612849527039197,8,13,9,2,3,2,1,-4.545330817572821,2.7985676776820223,2.8090644947076937
-0.49824180021859954,-0.7591053200068691,0.16908622651891636,0.9386436245683578,11,8,5,0,2,1,2,-9.36322018926384,0.5216194824903735,0.5303201342331572
-0.6678949570369273,-0.8777906647607354,-0.0013941079713495341,-0.7873254053035457,5,12,12,2,1,2,1,-3.0920827439672913,2.706148728572229,2.713597562463911
-0.17034868895729605,-0.22545117715031737,0.31938054586094866,-0.11593315813775296,5,9,5,3,2,1,2,-4.233867024087459,1.1509796884465722,1.1565193392521083
0.4609849549645988,-0.7292891300534319,-0.6047215588177397,-0.6389635432151528,10,6,15,0,1,2,1,-5.546818133365456,1.8761208504284743,1.8793687973420263
-0.32383118126747723,-0.7463519548991624,-0.21651509887544362,-0.6746783697890297,2,3,10,1,1,2,1,-5.35382207086868,-0.4271073090412079,-0.4228218217173358
-0.9160718531127314,-0.2727092821611008,-0.802811539516127,-0.7670443006533259,9,2,3,1,3,1,1,-9.044098584356295,-1.4109685290734177,-1.401806616491332
0.1317011206264933,0.8160370908433248,-0.2073747490035589,-0.40734839620039986,4,14,10,2,2,2,1,-2.5860370088915503,2.7868153190118146,2.790461498272629
-0.8387691896607965,0.8791371780503314,0.5102672348903918,0.17324783656732534,5,13,13,1,2,2,2,-2.728294348461887,2.344382635019167,2.3501462094491252
0.8315764789082543,-0.2804118129094011,-0.38605543558196365,-0.609605670856235,2,14,9,1,2,2,1,-3.9246946543445547,1.244748076328636,1.2496440914973908
-0.2117279064347437,0.20666839242406954,0.6033685863826099,-0.06096266930873262,3,14,13,0,1,1,2,-4.395937193603946,0.2026943185359107,0.2117317171006835
-0.037444097561526,0.6193500725317787,0.9010656419088179,-0.9558677026354183,10,5,4,3,2,1,1,-7.287232304106776,0.28490571692966515,0.294908505298479
0.13378559249907207,-0.29691547990060396,0.22075499063665527,-0.9517796131826664,13,5,1,2,2,1,2,-9.390638419606635,0.5540863090435751,0.5630007423118597
-0.2335692681054966,-0.5673344447383459,-0.11484530813436922,-0.9032745779024383,11,10,3,2,1,2,1,-8.5395212020911,1.206263969979034,1.2129335093985518
0.007093963023772298,-0.8637819505529549,-0.5636513408134536,0.8707563226142345,11,8,6,0,0,1,1,-8.992179425852992,0.5544314297331041,0.5587163044153097
0.9158917198522751,0.08222764975768948,0.21017903708107677,-0.5590247211705015,8,0,8,1,0,2,2,-8.954619703818787,-1.5405520095657708,-1.5293770662278061
0.6497075349742072,0.5754843766047397,-0.4332718622177636,0.6744744364436361,12,6,9,2,2,1,1,-7.690298216044966,1.1688158072575012,1.1726025532776745
-0.6732664832031596,-0.6310818978802333,-0.5954121016835927,-0.2265858859120442,7,11,14,1,0,1,1,-5.26670453237304,1.9352045859650957,1.9424477948116532
0.7671294567403808,-0.4587600106128067,-0.6116742619078355,-0.051130212758530025,4,4,2,0,3,1,2,-5.639426500398435,-0.8922023801491566,-0.8857640180301143
0.1320368497756419,0.7560670256889139,0.11574735132014635,0.9195820408097004,10,6,14,2,1,2,1,-5.33473764529785,2.4132120902750125,2.4246133920922297
0.8055275759290175,0.04979997345167653,-0.09761361709855265,-0.339217052668767,9,7,0,0,1,2,1,-6.901256864660986,-0.20348673337185721,-0.1984084493508993
-0.7461111724900547,-0.7534324414021063,0.037123377331467866,-0.5083051150131994,10,6,10,1,2,1,1,-5.611721015028313,1.4773001374338557,1.4824166365534273
-0.9060540178037204,0.8561035004576962,-0.8177187211106449,-0.4281989324575952,12,11,14,0,3,1,2,-7.750039875964413,2.0478874896962367,2.0537978726372383
-0.17842238000077648,-0.020711847935934724,-0.1691139988158208,-0.9519899103102223,2,3,13,0,1,2,1,-6.725365460528836,-0.45747096854256886,-0.4640741538855979
0.93560547529697,0.09972835672879632,0.926318054130133,-0.7704928011723291,6,8,3,1,1,1,2,-6.620072680770823,0.5574051565361597,0.5657556719984003
0.35509161036755166,0.0938577519709538,-0.04982025426646386,0.8448685673122489,3,14,8,2,2,1,1,-3.9841303248255664,0.9650401174547177,0.9714387225166576
-0.3501544111867174,0.3745911251650351,0.9232316140923313,0.46048666871573607,9,8,0,2,2,1,2,-6.638953516832566,0.503640431958436,0.5111170202212739
-0.6382161972422034,0.5983159422095641,-0.33161457165378017,0.4617406915523208,13,11,10,0,2,2,1,-7.331033258386001,2.0938285182236585,2.1013751877756484
-0.8640534003611926,-0.6375488779005809,0.9143939270384691,0.780276106893828,4,7,15,1,0,2,1,-2.467193318967581,2.16495486128951,2.1687570291351754
0.13710451120922418,-0.8816458562729164,0.2656052213230138,0.5378400891423367,9,11,6,2,1,1,2,-5.226725222753241,2.093218451882713,2.104368116432842
0.8140839208300437,0.983065551654773,-0.5833692199829641,-0.2891213252718765,8,10,10,2,3,2,1,-4.687385083094573,2.7975067866606564,2.8136779036722395
0.18756126388690442,0.151186857280164,-0.6770843318715198,-0.05652032496312187,8,10,12,3,1,2,1,-4.418498289795151,2.796287985316321,2.8050989287635373
0.6549974832713468,-0.49091891415667765,-0.053944993313958634,-0.9133694534913761,12,5,10,0,0,1,1,-8.394125377355934,1.2941779988523578,1.2981477607920977
0.5924872189127743,0.47005037237964675,0.2202158440724693,-0.023644649378371962,8,3,4,1,0,2,1,-7.078771880554366,-0.19367701470410695,-0.18527174722013368
0.38803482821148405,-0.6344976680251282,-0.36190985133552034,-0.1689718738758681,12,8,12,1,1,1,1,-7.822089722708342,2.338207179820313,2.3403286228017794
0.16965562261158174,0.8829484750121308,-0.651181465777001,-0.056701018498809264,9,2,1,3,0,2,1,-7.7121486477899746,-0.2807613746324657,-0.2765988887725681
-0.7492493015322534,-0.4927744582805835,0.28417301470479805,-0.44892686571829765,2,11,13,2,1,1,2,-4.16939371732911,0.432795464609614,0.4418511607781447
0.19389044682634515,0.620322179919405,-0.14065327328970412,0.49971986257653755,4,8,0,1,2,1,2,-5.113377164477857,-0.27615593377780184,-0.2712306644119515
-0.6376562982999598,0.5813822038003358,-0.23053484698511006,-0.12800963885882832,7,4,9,1,3,1,2,-8.033035817006215,-0.6892166146135467,-0.680691147670473
-0.6453468935521212,0.4461432720993377,0.5453419762563332,0.42979906818262736,3,11,7,3,0,1,1,-4.054024787130556,0.9657370916855401,0.9700804360552087
-0.9722757281742798,0.2987576404732448,0.3377530620813707,0.5973115607132731,5,0,15,2,2,1,2,-6.957920565697026,-2.5288852768546852,-2.5333673264157675
0.4140305885451816,0.3251358354775702,0.6154356399629592,0.7718279909948498,5,9,12,1,0,1,1,-2.8673121852322483,2.4785769799518844,2.486987431945554
0.7595048045886872,-0.9015581709184768,-0.5378382942510076,0.7947714349274297,6,10,2,0,0,2,1,-7.105267676357967,-0.1460492192873747,-0.1411116980774605
-0.5810884609809779,-0.16747443862418532,-0.28685734809836183,0.8234517538255515,10,3,6,1,1,2,2,-7.565793075726792,-0.04773289784267186,-0.039353572919335666
-0.5806194451395983,0.9531220466458086,0.29120515411682324,0.8690877614310311,11,2,4,2,2,1,1,-11.1172952160721,-1.3288733072931325,-1.3259988617943164
0.9312779505336009,-0.2128893277873689,-0.7385653528204854,0.3434177184881215,11,6,11,1,2,2,1,-7.6173726834654945,2.2231051369529498,2.2317686921859092
-0.3756205268617412,-0.14506694366662187,0.2904371516893278,0.4904294853816691,4,5,10,3,2,2,1,-4.107482729997284,1.0028867719862322,1.00812388053558
0.8430267838148358,0.6241552220173581,0.6504227425192621,0.5901160352122623,13,6,2,2,1,1,1,-9.334816995828843,0.647304021288704,0.6556752110412742
0.9125837630267226,-0.24664711914107507,-0.32151867765232733,-0.8751373454444393,7,7,2,3,1,2,2,-6.292702989241747,0.8583129893859529,0.8636154649260446
0.6176526469833681,0.750977300791793,-0.39506736507706064,0.7173962424891478,12,9,1,3,0,2,2,-8.757181072891555,0.8326998246743135,0.8351301253461922
-0.8049846150722495,0.7066584331175756,-0.34367985529278444,-0.8924553766760333,9,10,9,2,2,2,2,-4.471300746194427,2.921394646655796,2.9280786368875624
-0.8726304649949665,-0.6457457116034919,-0.9897207448288794,-0.1091809577884264,6,5,7,2,1,1,2,-6.224104025549494,0.42443679616431634,0.4336834782840331
0.7425032547973052,-0.4211182100635835,0.5664309093133575,0.6064898093296125,2,12,14,3,3,2,2,-3.993782071546598,0.8054836502113488,0.8103469217025134
0.2499594967520704,0.27670115484086355,-0.38570870379157696,0.7193591701606659,2,10,15,1,2,2,1,-4.149936001495,0.8654268861030504,0.8730793903532303
-0.6634428229845744,0.6728843849397395,0.09781926328014334,-0.6216084152192902,5,4,8,2,2,1,1,-5.116368157596204,-0.5445368175274912,-0.5377176052980026
0.5861260567413118,0.9624831949109243,0.8649778471796037,0.8677318856924976,4,3,13,2,3,1,1,-5.38738220294315,-0.6623230402969926,-0.6583061359036378
-0.27403431919225674,0.7585591123140134,0.45074320046971494,-0.7748190669416111,3,5,13,1,2,1,2,-4.239352413808184,0.5219280126449182,0.5291053849259646
-0.30040787638481614,0.7249930148031707,-0.5338543762183301,0.3903749324201313,10,1,7,3,3,1,2,-9.49135752730072,-2.422881363718227,-2.411798166752366
0.9909483046936287,0.8230294517317016,-0.5569654557737884,-0.8876759801933738,13,13,8,0,1,2,2,-7.788859464516834,2.0534776690980094,2.06214569510675
-0.0748129057896938,-0.9334640576612832,-0.7562238349354591,-0.16827732118410488,9,10,5,1,0,1,2,-5.614999366043498,1.6170348901789309,1.6218367729462202
0.7383497148061746,0.06012491010346488,-0.06403907504391326,-0.1785815092166676,7,2,4,3,1,2,2,-8.076530884924576,-0.7774570923670686,-0.7716224949566417
-0.16206045244095124,-0.08394276683226276,-0.4867055856278084,0.5042286653939496,6,6,1,1,1,1,1,-7.129444456800468,0.15175984082205765,0.1631055213008874
0.6913070445546847,-0.48079343258304297,-0.9967124857751006,-0.2471700749586121,6,7,8,0,1,1,2,-5.7933682876932195,1.1155829044890986,1.1210316309925232
-0.9995459235634889,0.8300030754950545,0.687758822461858,0.48458446297389424,8,12,5,2,1,1,2,-5.670217102834928,1.6705878311276885,1.6747029132792137
0.44556920124304233,-0.5363174165705471,0.4111254232993822,-0.3845943732203123,3,10,10,2,3,1,2,-3.646674117452799,1.2944848894493457,1.2952767141847144
-0.5310010446518125,0.49875803344831193,0.8356817661871061,-0.7839420850168415,3,6,1,1,3,2,1,-5.391160955901526,-0.9222619100245075,-0.9142085389685966
-0.21637821076565666,0.6048035689026485,-0.3175111004845588,-0.1116331862432669,8,12,9,0,2,2,1,-4.87378956615101,2.251507183919328,2.2582494227932806
0.34317548587785196,-0.9365550163679377,0.06993334681888808,-0.9246045501702944,8,7,1,1,2,2,2,-6.7516628992821905,0.6157957128983097,0.6224488150598118
-0.5027902307733874,0.07678995857391535,0.9842712789571655,0.7150612155038474,12,12,4,1,1,1,1,-8.496786254980826,1.1031836946127835,1.1095193495200093
-0.34823731476841924,0.9080845301561715,-0.7562409964372327,-0.9634498605529875,5,7,10,1,3,1,2,-3.6886952609460937,1.2356925826816545,1.2386433453130252
-0.5176695713844761,-0.532865277862778,-0.8636267604690746,-0.6257514591789965,10,6,11,2,1,2,1,-4.914395395141268,2.6202394170190058,2.6301180579665466
0.7518098499997892,0.8105979980210309,-0.014086056688279891,-0.3396880993687912,3,0,14,1,3,2,1,-6.608061855283767,-1.9502539220567898,-1.9471999477552788
0.9875679507563442,-0.3707421821296024,0.34803506976793464,0.6886297283047649,9,5,2,3,2,1,1,-6.860092014497488,0.3984949876484639,0.4081305895454014
-0.8589287248140869,0.818859007371753,-0.6197424673625886,0.6425003091194086,7,4,0,2,0,1,1,-7.489176623391743,0.17586802832654694,0.18784636871263904
0.719290690705213,-0.6623799884308716,0.7078857642837058,-0.973542374189412,13,0,3,1,3,1,1,-12.540110087053236,-2.559877346537233,-2.558482747620987
0.6392497390952898,0.7763826993226082,-0.601560628325847,-0.4316314085765425,3,13,12,3,1,2,2,-3.7044829873496634,0.9838647527162044,0.988783028432209
-0.6802404732671172,0.3824933275719786,-0.664866921390987,-0.37938303579090493,6,11,5,1,3,1,2,-6.361028695800316,1.1259775670358816,1.1302052675653693
0.32672506802936274,-0.7635551758550803,-0.19700477887024737,0.5862570759261128,7,12,0,2,2,2,1,-7.372754374598483,0.30311915048281074,0.3099401480376911
0.9112989345329787,0.907265215659379,-0.2953458914949214,-0.9137997821033519,8,15,10,0,0,1,2,-5.52773316171269,1.5049126418194527,1.5008535668571925
0.5270316873364245,-0.7826349212506158,0.9625151547825537,-0.23676700178173005,11,2,14,2,2,1,2,-10.381090194047815,-0.8603082896744997,-0.8567918430871098
-0.09943503233694839,0.06221899267505515,0.4914353324095746,0.6518818382238365,3,10,6,0,0,1,2,-4.452196256634933,0.4211293330925515,0.4286385427718784
0.3428121452874737,0.852616553842392,0.23833608848611676,0.6496138959596613,5,4,13,3,0,1,2,-3.497483861584725,1.429559011624358,1.4303469000769764
0.9354856496674313,0.31553076654520007,0.12879076067797923,0.8659132510564547,10,15,14,1,2,2,1,-5.386652142151811,1.9483832954141065,1.9572948989347203
-0.6136799831831345,-0.05738345085175767,-0.05496911436082952,-0.24355096951331046,3,6,12,2,0,1,2,-4.011127088175889,1.3078708869322528,1.309313984308379
-0.949302791472123,0.3800937768188992,-0.36779737690605896,-0.8885182928251165,6,15,10,0,1,1,1,-5.614590070255901,1.5472182350073795,1.5488894191588116
0.09098068098967138,-0.5858858332339343,0.087946222569935,-0.5368019504722021,10,1,15,0,3,2,2,-8.979803550737643,-1.69000384791561,-1.6799370918729135
-0.38464182104410294,0.852119119636531,-0.6766108934520263,0.9316646394366652,9,9,10,0,0,2,1,-4.925194612991665,2.2487682411571854,2.257532299546993
-0.43526416191468753,-0.8380925277686238,0.7532276540317833,0.4577396089766823,5,4,12,1,0,1,2,-3.5353773005938143,1.1633885636898713,1.1667040577341425
0.5196473168567768,-0.3223530351543853,0.9041248932780055,0.4758555379976006,9,14,10,3,0,1,1,-5.00936210016381,2.34519922249866,2.355710749837688
-0.0016021063173363714,-0.5668416287455182,0.7452517709717927,-0.8257814210771319,11,8,9,1,1,2,1,-7.247128135912825,2.6337977962424954,2.641793955853486
-0.11029513434491833,-0.021903199101433568,-0.29670025531618927,0.8190969460242767,2,11,0,3,0,2,1,-6.4328763384823935,-0.8281420723333385,-0.8193907712573367
0.4502223198666322,0.5926013268302643,0.6658747846373221,0.9715364991714823,5,4,5,2,1,2,2,-4.800464234435108,-0.012903095091181527,-0.006989535615379017
0.6101946240822698,0.690079297793285,-0.20989332428640806,-0.8974730816480037,11,5,15,3,1,2,1,-8.033604540070789,2.0821172607173457,2.089852862061621
-0.07159210209574662,0.23840863458430972,-0.039411482417288424,0.3234076909626935,12,9,9,1,2,1,2,-7.229105622053917,2.389236806747595,2.4019749871808873
-0.9462646919101294,-0.2390362290139283,-0.787748829018009,0.06271366350539043,11,10,1,1,3,2,1,-9.235448085386025,0.3825965063644277,0.3883694160740099
0.7959104323700383,0.050098680490769265,0.4145578238113343,-0.49565424500894006,3,11,9,0,3,2,2,-3.877401864301147,0.9736335207594113,0.9779157578902247
-0.8924360716452442,-0.9558283093976405,-0.2840776109344707,-0.3326782187326147,2,13,15,3,1,2,2,-4.243730164457525,0.24369267853887944,0.2508264636019155
0.45623287467233276,0.2005028201991661,0.46250117869475016,0.5394932457141743,5,13,15,2,1,2,1,-2.679630248936396,1.4037877481465941,1.4074072485418252
0.03135310215414622,-0.005492226818244017,-0.6431678068730085,-0.7836899708532865,5,10,5,1,0,1,2,-4.223620721695797,1.278339702628343,1.282963963208226
-0.05312868124995718,0.7090947864043606,-0.3199912278802157,0.7392993696243426,12,4,15,2,2,1,1,-8.907782957501214,0.8773004131382984,0.8836022456441863
-0.45175927236159863,0.6553503895625437,0.479735653200807,0.5780456890962684,10,14,2,0,1,1,2,-6.794175755476402,0.157644734551136,0.16472728484557075
-0.9170053489801873,-0.35586492960854055,0.1194893226673499,0.7158698279946576,9,12,2,2,1,1,2,-6.419087011051299,0.8532656205998059,0.8592960274553778
0.3923849006021798,-0.6142588626207715,-0.8145703783794602,0.06444574971238781,11,9,0,0,2,2,1,-9.929350738927958,-0.22333653185929017,-0.2146639353679861
0.06494181576779479,0.12883317555949536,0.20116639397427205,-0.6674893393005987,11,4,5,0,3,2,1,-10.521596918119577,-0.669413775540728,-0.6653366243081625
-0.7517852645724452,-0.7571701889900557,0.44226471471364737,-0.6324306697841977,4,10,14,0,2,2,1,-3.679172973131749,1.9086566913032261,1.9094275698442706
-0.18422078298543987,-0.4407273630135875,-0.7272593450648683,0.45602451559239476,6,3,15,3,3,1,2,-7.753678419927895,-0.6531417631289852,-0.6486554312709083
-0.12750794728568526,0.3166148790121237,-0.12456635013291728,-0.4464917360973828,6,11,1,1,2,2,2,-6.5089303597936,0.5243066197450031,0.530829794391895
-0.2243314608578113,-0.4242406438606383,0.449392508523649,0.6728311931597133,13,5,11,1,2,2,2,-7.667186300781155,1.8872543490740747,1.8950402629785932
-0.9006770170805622,0.24703839034830888,-0.8737872617689075,-0.35078166297967694,9,7,4,3,1,1,1,-6.388524729323412,0.9995341491716605,1.0062086645590251
-0.5267804345849854,-0.03300382978639238,-0.14170101608335628,-0.8502083159960325,10,3,15,3,3,2,1,-6.551944513233466,0.3150696398284366,0.3234132127562579
-0.489293299542197,0.655952927004503,-0.2440119227476938,0.9623631175876843,10,10,6,1,0,2,2,-5.048535594491717,2.326269976844864,2.338664377197304
0.6683282164168827,-0.7640550327438769,-0.9096972711754161,-0.12420022571417544,6,1,1,2,0,1,2,-8.461958287956898,-1.0563527310376477,-1.0522232229769375
0.23342541529355199,0.72159787383099,-0.30760622663934467,0.3075735022489232,9,7,12,1,3,1,2,-5.6838645605116715,1.8839353046142189,1.8945414935832539
-0.19151671578592167,0.9865303928594931,0.7371140564989216,0.12927971579240394,2,14,12,3,0,2,2,-4.414541762164915,0.2927575555609013,0.3008364914831876
0.2615408403452413,-0.08870090112024509,-0.035965320446134985,0.5155531207503159,7,15,0,3,3,2,1,-7.01962194249723,0.16430169257509744,0.16915000646950218
-0.7734007912034646,-0.6561748845457913,0.09464936867897222,-0.6708014526008506,7,12,2,0,2,2,2,-6.971312180810947,0.34153508479232736,0.34916089837557607
0.11843626353691628,0.02948438751355975,-0.8008405729199422,-0.9679436870897538,13,1,12,0,1,2,2,-10.503344088377666,-0.7682282157099102,-0.7615636468689971
-0.9788977550996203,-0.2118196944509938,0.7019037988136001,-0.30828228404946145,8,7,13,3,0,2,1,-4.785670588189298,2.604421928263269,2.6164247072128948
0.7596754958829357,0.29736590671472896,0.798497836578405,0.24701062249467443,6,13,1,2,1,2,1,-6.478312992629594,0.5018323720884422,0.5107600952094218
0.3395089024364957,-0.1952538985550647,-0.40398628561248917,0.25095612084932273,5,4,5,0,3,1,2,-5.782216938084335,-1.0876159187344612,-1.0832574570123579
0.23324395633055017,-0.919332295723096,-0.347659491743493,-0.06288601081773071,2,10,6,3,0,1,1,-4.346268935837279,0.3725788917946395,0.38046422362600696
-0.5929302522262072,0.5381222663194485,-0.1489886814563144,0.13083187950507602,6,9,8,3,3,2,1,-5.2512704042383485,2.1086999654631327,2.1163675430863753
-0.39638126067461266,-0.9252060191824054,0.010730513011859344,-0.19393737743452677,5,5,11,3,2,1,2,-4.366560499537799,0.8100315364063658,0.8174538351230918
0.8707889793355974,0.5028466350626053,0.8826687855738033,0.35323446710501294,12,9,5,3,0,1,1,-8.171301837577534,1.6145424374453312,1.617731841856261
0.40161683600348064,0.5306325990507725,0.8588069676983077,-0.590395181887581,10,14,5,2,0,1,1,-6.03577866859576,1.2951488641472353,1.3001820917230977
-0.5154856848304652,-0.593024010889375,0.9091076848349999,0.8370432055410357,9,3,8,2,3,2,2,-7.777579426288361,-0.631180342465695,-0.6232688795002252
0.257745793976351,0.2807614932884821,0.7010084566571941,0.48173853677043565,10,6,1,0,1,2,1,-7.176512815149327,-0.1990387763799518,-0.1923638514764348
0.2164227535328933,-0.110852997861143,0.48473987417956366,-0.5433374952627783,13,3,4,1,1,1,1,-10.409651806732692,-0.5809893658194631,-0.5745683153048511
0.32748547725077404,-0.763523215055719,0.9078904249875521,0.731142440189529,11,5,6,1,0,2,2,-8.4510792262791,1.3481797415287693,1.3533857214322598
0.591320461322884,-0.8450340524152282,-0.4353723315785596,0.17059365666862258,8,1,0,3,3,1,2,-8.165554819591025,-0.6514214934049432,-0.6482311229943232
-0.9231982453473109,-0.26349978520973383,0.9580636815833348,-0.1585268748627664,3,6,7,0,3,2,2,-4.709814576671391,0.03882934044970379,0.04682812551300408
0.07231077250547213,0.43472550607273375,-0.11287330900299453,0.877753950284546,13,13,3,2,1,1,2,-8.326440022364938,1.0338668793603691,1.0387354261171624
0.7272821048343123,0.9936183613622178,-0.14628334240982088,-0.7776982404333763,6,7,3,2,3,1,2,-6.933741802515905,0.6051122632091851,0.6127758782254995
0.6529292189843658,0.11537738237090545,-0.8907793935730619,0.9436906026509693,6,4,14,0,1,1,1,-6.624757199726199,0.6133326496494481,0.6203343800098065
0.30166644312296986,0.2301292597156226,-0.6486558000881786,0.02637978341965952,5,3,2,0,3,1,1,-6.114973097785929,-1.0640009447799914,-1.0565012291094529
-0.6676300007805016,-0.3345410469792418,0.8798487457714177,-0.31394657481995125,11,15,9,0,0,1,1,-8.043916706539477,1.3940238940746204,1.3934415025093505
-0.09952742665476544,-0.4905025853265623,-0.2962303313059871,0.41123060956858604,6,7,0,3,0,1,2,-7.2032637032726,0.4428451668111909,0.4510223899089387
-0.6313972060998019,-0.921276240360541,-0.9563065760275964,0.5489712062395817,10,13,14,3,0,2,2,-4.826912862914714,2.115943741776918,2.124870337108489
-0.0858806814684474,-0.4194897892549412,0.12387050703932667,-0.7761308437304215,9,0,13,0,2,1,2,-9.709961551317946,-2.750426667821101,-2.7566201571828515
-0.046033214764692465,-0.2215827627531224,0.7748490707407205,0.787867021339981,11,10,4,3,2,2,2,-8.319186065286042,1.4439301343113597,1.4481153571203855
0.861997239425168,-0.8989852152343869,0.09460948822936865,0.7808818960021715,6,7,4,1,2,2,1,-6.8478493981966535,0.5450010546820976,0.5542022408035981
-0.44198341930440677,-0.19006282524762308,0.9975858716313091,-0.8900673863203559,6,2,8,3,2,1,1,-8.843392054139596,-1.6344461086508717,-1.626731606100414
-0.2844904734125715,-0.8721981159032524,-0.8513307822278571,-0.7692743973885923,3,4,7,2,3,1,2,-5.597003898151137,-0.7709014801715154,-0.7665775084139363
-0.33024341972603,0.14170787255752315,0.8191907822218887,-0.9876323547182067,3,2,2,3,2,2,1,-6.123614756101337,-1.293709098242241,-1.2873541762998755
0.22039201797166896,0.8847428789368292,0.5764018597334122,-0.9519175252671244,3,14,13,3,2,1,1,-4.134634412956243,0.578018901530307,0.5857762548542691
0.9908430258509122,-0.42497760123248196,0.07644020373695048,0.06664709571921001,5,7,12,3,1,1,1,-2.9487811058462863,2.2514920675870513,2.255651440063163
-0.884517841065928,0.6900244743115518,-0.8818997110834561,-0.456671617272689,9,13,4,1,1,1,1,-6.11336750505803,0.9936541668698855,0.9997277564430718
0.22268331249545237,-0.2580525748156619,0.5443040552316762,-0.6590749768367159,2,0,14,3,3,1,1,-6.9331774453547474,-2.4758963104465335,-2.4881613046807702
-0.9352217244480099,-0.328313025921368,0.027733051426543254,0.5932897380302762,13,3,0,0,0,1,1,-10.050861377330175,-0.4796166321062476,-0.47469115968034553
-0.5280067881815249,-0.7129104881124642,-0.6291822992518914,-0.6358737422362892,7,1,15,1,3,1,2,-9.542363601811827,-2.335388363629408,-2.3345181405922286
0.726863155578769,-0.7210995275896797,0.13841292625885537,0.7359592534618058,7,14,13,1,2,2,2,-5.092247754776886,2.282926271992928,2.289194541732292
-0.7371752342894631,-0.4750299841988179,0.16243095497876658,0.43633589512102744,9,14,2,2,1,1,2,-6.48180780705945,0.6547805061380285,0.66307244449312
-0.30389608904535903,0.79111148174777,0.933244441792215,-0.11312179432791192,13,1,10,1,1,1,1,-11.775962199137044,-1.6419909871619263,-1.6331470969288902
-0.7609382609058444,-0.5393615506342448,-0.7871764741943108,0.6435048339707807,10,0,6,0,2,2,2,-9.959924039995302,-2.4341781263702473,-2.4383605916824918
-0.35853283537685754,-0.6154841630638161,-0.38106090182279817,0.9498085456204699,3,1,9,2,1,2,2,-6.214357229925058,-0.9756023229568683,-0.9707073348343052
0.5726633107900809,-0.1897838908242866,-0.9945837003590958,0.6998929918903769,12,6,6,2,1,2,2,-8.285143093179265,1.6029429066088976,1.608560425351108
0.19228529909979386,0.4791623544434853,-0.5780602187600992,0.6832440150855481,7,1,4,1,3,1,1,-9.612720107869595,-2.292266956464087,-2.2906795699030633
-0.732443710012064,0.9066143351647451,-0.8546688248376866,-0.6018131601281487,2,6,12,3,1,2,2,-3.8518798756329615,1.2675802084424368,1.2702137087308865
-0.42054403252357075,-0.5224964578279518,-0.5729142910193172,-0.1777113270400259,11,8,10,0,2,1,2,-7.83232880521821,1.776548008268006,1.7847449435272813
0.7324540611573536,0.7431717657248131,-0.1633083850124839,-0.11120876309783889,6,7,15,1,2,1,2,-5.292388356883449,2.0298923318002755,2.0367681285867363
0.011851600292787756,0.5554558201355861,0.716645877757716,0.689728170821017,12,5,0,3,3,1,1,-9.60296613675904,0.31881540949383746,0.330551716477995
0.2712639972800799,0.9858869315658143,0.5554349781451013,-0.548320735553216,13,10,10,1,1,1,1,-7.316572779699082,2.5127805408031647,2.523093848769647
0.623254028889707,-0.4121664789901325,-0.10734728002687755,0.4540370540282679,5,6,6,0,0,1,1,-4.614677967653379,0.08778531535997587,0.09324705864264277
0.13796638860824562,0.06295849256364172,-0.08407357102092905,-0.20642134917083155,7,15,15,0,2,1,2,-5.812508557228186,0.822937026667938,0.8321067827409574
-0.3324468058604044,0.15862680557692177,0.7780012216293317,0.13860996882440402,11,3,1,2,3,1,1,-9.804734094501725,-0.10659834551646283,-0.09592854039491866
-0.10146368306872655,-0.40711022451169376,0.8592992154026566,-0.7507732286433453,5,8,1,1,3,1,2,-4.817352812757099,0.39109996936201025,0.3979151355996702
-0.7334314838356537,0.8554914661508146,0.735404195838478,0.41524117148107065,12,13,5,1,1,2,2,-7.756581010083033,1.6528461976931021,1.6579381094117183
0.2568139152819795,-0.12270196312803106,-0.9224861288916351,-0.0009033295906575312,2,3,0,1,1,1,1,-5.862805992187365,-1.2044492832146467,-1.1991085950756364
-0.9312462832965496,0.27792604394656917,-0.8371055742176816,-0.12997081131955324,11,14,9,2,3,2,2,-7.175217728319656,2.655003012711513,2.662430199011328
-0.5593452131248349,-0.7935667022420008,0.1700703374373238,-0.022915067119485766,3,13,12,0,3,1,1,-4.04930533591715,0.8026042513904659,0.8133820944600465
0.2991120135139236,0.7359991837901798,0.6563717386469059,0.2521094179616026,12,13,9,0,2,2,2,-7.4318415929712325,2.254994720531237,2.2630615279431483
-0.11032128131894092,0.7988250443346505,-0.7329315336785012,-0.226607100025076,13,1,4,2,3,2,2,-11.424547421227949,-1.8008278416123638,-1.7915656376368339
-0.7749937389467365,0.4718408127478977,-0.44980223688175114,0.2782156939894127,4,6,3,1,2,2,2,-4.66772157881257,-0.007155360919715307,0.003745477498086014
0.20578576521087055,0.3084409240580259,0.9963998153312352,-0.8500799130599739,2,4,6,2,1,2,2,-5.545061829685015,-0.5268946921588432,-0.5245615446191676
-0.8694464848670722,0.643678645505805,0.29261986731476264,0.29468426874618237,4,2,14,3,2,1,1,-5.919763441425311,-0.7167300609100877,-0.714053442834552
0.5035891747345127,0.17673137843531328,-0.5746714269773143,-0.8059635635258211,13,12,15,1,0,1,2,-7.730470204092312,1.9008043379001451,1.9083498056864634
-0.07275585131310036,0.5685425986134338,0.8937603926820472,-0.449659775023864,5,5,4,0,2,2,2,-5.053963948370652,-0.2822757795196555,-0.27792381029025826
-0.279880196138548,-0.04426529017372838,-0.2894320515261548,0.3650234602324003,11,5,14,3,1,2,1,-7.403567925987201,2.1029329885885235,2.1148795510110086
-0.7494975378075841,0.3110199436922252,-0.9204057453286949,0.19536467104691813,5,14,14,0,3,2,1,-4.156403782335807,1.5576300157350014,1.557506271576792
-0.012041701719624154,0.7387046019846948,0.47365291150300814,0.002080473969206853,12,5,13,0,2,2,2,-8.06804324481293,1.6252841809007357,1.6316623297554573
-0.10770148708566096,0.34332046199579747,-0.3321950569468921,-0.49148167802213893,7,14,4,3,3,2,2,-6.069717623954671,1.3241610343200938,1.3299129579672482
0.6874575854205149,-0.12391184818923251,-0.3152097534082807,0.09295272205075289,11,9,12,1,3,2,2,-7.425229654584951,2.5268006767022158,2.5309973431648674
-0.6211131336651945,-0.19770406101640492,0.8955921320289142,-0.20681885122734056,7,11,15,1,2,2,1,-5.106028536989979,2.2551755165555933,2.2631217261684426
-0.3465222188627328,-0.3007712023845557,0.19269299499355186,-0.45157422175170603,11,12,2,0,2,2,2,-9.052845327232745,0.3795924137550901,0.38550583158287965
0.4312414339435715,0.3738828700070207,0.7862274826449451,0.3788342677426493,10,10,9,1,1,1,1,-4.732356846157939,2.5082645590617623,2.5190477541335445
0.7172002139649964,0.925465167722278,0.2566942350988888,-0.6317973532780861,7,12,2,1,0,2,2,-6.310829226256618,0.8002136985110023,0.8047552176499155
0.5537874964097453,-0.8584171279776511,0.3207765047916509,0.6183896073134825,7,4,3,2,3,2,2,-7.8050827422830915,-0.20018513422093343,-0.19235859977231295
0.2808945479865057,-0.3716758723260558,0.915942132964908,-0.9331528551289925,10,14,2,1,2,1,2,-6.761661761281764,0.49878908053760707,0.5036498304024453
-0.5292334762032849,-0.01125837790848383,0.8296698999937562,-0.5765712557040583,11,2,7,3,3,2,2,-10.699873127120721,-1.2910598937812805,-1.2839012718049776
-0.7067708856803154,0.29185578604607865,-0.5342417076963699,-0.6864791426967214,10,1,10,0,2,2,1,-9.15213225778145,-1.7048305736767881,-1.6926479320417842
0.8232658274169511,0.856028473458762,-0.6691596957431813,-0.9953531877361395,3,6,8,1,1,1,1,-4.765602113077961,0.5223961353162808,0.5287611729355515
-0.49535451147250953,0.8305798807585478,-0.468628870267473,0.7916314631203893,6,15,14,1,0,1,1,-6.363916978342849,0.4950728139542599,0.5019233417461296
-0.5538273309420503,0.0913373299372695,0.3679502598302826,-0.6195441383597249,2,11,7,2,3,2,2,-4.433502780451654,0.6754802776951638,0.6807553734080296
-0.32863519871431657,0.14916439510375912,0.02956846986626882,0.02652100914088451,6,15,2,1,3,1,1,-7.089973684819333,0.21276228395531446,0.22210570863794787
-0.6056340360638675,-0.8047799237820168,-0.6663028435888447,0.8474627917535522,6,1,1,3,0,2,2,-8.219589287408095,-0.9513678979870803,-0.9469391291740981
-0.5412129956912359,-0.5633937763769754,-0.8906136508474647,-0.9646599104091322,7,9,4,0,3,2,1,-6.807284040336131,0.24962139182540352,0.259503533053264
-0.7188161636532688,-0.15043331695162743,-0.31650231534814544,-0.6331527130040879,12,0,2,1,2,2,1,-11.807456979451572,-1.9999954759622502,-1.995980046059832
0.7740854888939237,-0.44995045502440445,-0.5527747604146704,0.7141938792198317,3,15,3,3,0,1,2,-5.439530695954956,-0.4341712136283478,-0.4281032498120303
-0.12446989002374309,-0.3792582217837599,0.5242592409006492,0.8723531283330104,11,10,0,0,0,2,1,-9.940716403683519,-0.3698338346970258,-0.360111549952217
0.2482268400913088,-0.05184747178428473,0.7513702551722119,-0.45713827144789354,3,13,8,2,1,2,2,-4.0404435522348665,1.147793680067397,1.15180593310685
-0.9437569874441525,-0.24935730845397241,0.25350669708466245,-0.7078068689173596,13,6,15,2,1,1,1,-7.963319114085206,2.0448082925494115,2.0525607689291183
0.7371056615716753,-0.6520782246075489,-0.9076070335967423,0.15919345482534797,11,14,3,1,3,1,1,-9.179782831852224,0.5351741522313537,0.542821213687279
-0.5771374840021777,-0.4696585176332888,0.3257195752693314,0.9308972692012425,6,7,11,1,3,1,2,-5.6210768503397,1.5240713575158147,1.5255277073910374
0.9769809689736095,-0.3113839333600814,-0.8764752274196006,0.4687000706705915,4,13,1,3,0,1,2,-4.908779921116033,-0.07759850737931527,-0.06846453998780933
-0.24336878566948106,-0.8232060657064832,-0.3155489504421909,0.9627666684825602,5,8,2,0,2,2,1,-4.817595282821054,-0.3085646906512166,-0.29903632960282034
0.6416980185262575,-0.4370453950981612,-0.8598626085576211,-0.8867488852448839,13,14,1,3,1,1,2,-9.12107933616829,0.3614018586770728,0.3722694153178737
-0.03373070886900109,-0.873633806279547,0.2222830464224923,0.9674700673515155,10,1,4,1,2,1,2,-9.132391677640816,-1.9337036997349828,-1.9240580195129613
0.16447489760517264,-0.4002514631118701,-0.9311935830930835,0.26985946023548757,9,4,5,2,3,2,1,-7.488352410666826,-0.21632147764776735,-0.20726398797457235
0.7731908830047967,-0.1781148952997802,0.20860883964295773,0.26003736123765475,11,1,4,3,3,2,2,-11.309251182296208,-1.8288408299600012,-1.81848970534449
0.2874396126498917,-0.4457112962532803,-0.10064604563255997,-0.3094708958858938,13,13,7,1,0,1,1,-7.811216008019846,1.8553183466934684,1.8636375787690567
-0.6153072736921699,0.4347455481259468,0.32867873321136454,-0.3132444208508549,9,2,6,2,3,2,2,-8.668261850532248,-1.3552478418270624,-1.350526480263063
-0.1294145516247318,0.050307788223256766,-0.6007423846801649,0.5010883275074751,13,8,0,2,0,1,1,-9.66471689518229,0.3650214249927103,0.3680710814938635
-0.5339620712063304,0.6262840089634509,0.1768624809069046,-0.5784738011401875,6,9,11,0,0,1,2,-5.152395631909834,2.1896351923174495,2.1992785883338026
0.1952648797378007,0.47786091069894443,-0.9416602154185134,0.08247642886766027,2,10,1,1,0,2,2,-5.289910385738472,-0.6744805286107263,-0.6635932948072505
-0.2825149789142227,0.9912903533486985,-0.0396329694762243,-0.028228787620773632,7,1,0,1,1,2,2,-7.770461621333577,-0.7649513926804822,-0.7601524956485233
-0.9985045832589379,0.18827278295510252,0.4386012180502272,0.23749396491521257,2,6,13,0,1,2,2,-3.9981344081218886,0.9278651385770156,0.9329176104306451
-0.32918637300730613,0.9045280290667446,0.0661105801894224,0.2630887573523206,7,2,6,3,2,2,2,-8.520011509781689,-1.0702681389244573,-1.0652952198702765
0.8598711881481713,-0.08258976866492351,-0.6367371562423563,-0.3952085193921555,10,14,3,1,0,1,2,-6.6656699085289395,0.6741674941772149,0.6798093762405433
0.4208436300248235,-0.16215275041416266,0.034544339508621125,-0.8315739776458033,9,10,5,2,3,2,1,-5.656912513870579,1.5560095074136082,1.5607019042626076
0.4297968761545772,-0.14031066051368923,-0.387115326899514,0.9244258202318894,4,10,8,1,3,1,1,-4.505210246533463,1.1045205284972999,1.1062015292410237
0.3468394578228653,0.22899892051038506,0.7849381879040234,-0.8427465780204839,3,4,12,3,3,2,1,-4.759330333605443,0.08605713993130532,0.09369595372965195
0.0666167249174816,0.9919872982013993,0.6010722102534953,0.6912841832488428,7,14,11,2,1,1,1,-5.019867898509038,2.474603711600591,2.4826663890877825
-0.26777376414249754,-0.7927265470384088,0.4048107317324039,-0.40108455213149075,9,6,1,1,2,1,2,-6.896675336535422,0.5429722411062435,0.5513524136430246
-0.7067833992799937,-0.6806673012656985,0.5801664999428755,0.23258149670828931,2,4,2,1,1,2,1,-5.556849094804162,-1.1414156559995188,-1.1378322165417516
0.2474874521751913,-0.7319502113620164,-0.7684799075073507,0.6883717916481633,12,5,6,3,3,2,2,-8.866108309391773,0.592916883169089,0.5981612346120724
0.7950646530441681,0.8155224873003573,-0.8251663842578323,0.8729866626204514,13,6,11,1,3,2,2,-7.4931223537043055,1.9963875453739235,2.000398351086022
0.936417681725811,-0.7042951242752324,0.8817525349894177,-0.6342138938626627,12,0,1,3,2,1,1,-11.259584957284623,-1.668162134136168,-1.6664684845498698
0.2903001666018068,-0.9660617413690671,0.9207335492442605,-0.910823814531712,8,8,1,3,0,1,1,-6.666459229220709,0.4719971692026293,0.4832763040028195
-0.9009747405954129,0.1987171742716054,-0.31665085236309176,0.9066327444019211,6,12,3,2,0,2,2,-6.449937161091254,1.164285808646307,1.170108243218922
0.36887072213861494,0.006440829717268892,0.5302976997225279,-0.029418731876569293,10,2,0,0,2,1,1,-8.01466728937676,-0.5092215720922181,-0.49952011080458875
-0.5739293603134716,0.21555687721377437,-0.8324180549034768,0.2861219870800593,6,1,5,2,0,1,1,-8.985330532426671,-1.7496538375727595,-1.7428685109330415
-0.7611022320714285,0.24460595814805242,0.8688404336850275,-0.5869311920559872,9,5,0,3,3,2,2,-6.6952334978821355,0.5730756768173851,0.5808490380204729
0.09249520026170188,-0.8210537543792256,-0.16403182898617286,0.7065695971344039,8,8,13,3,3,2,2,-4.83864955033919,2.4851535990727234,2.494637347335253
-0.8418479580467038,-0.10499422060098373,-0.7962164920568944,-0.9681594654744028,3,12,11,2,3,2,1,-3.76434292310069,1.4627320188232207,1.4664562388635791
-0.5326191023492728,0.2784036587799197,-0.5286349308482301,0.4273205662243076,9,1,0,1,2,2,2,-7.716631593095353,-0.7231444869264202,-0.717055429877955
-0.9109819214476573,-0.42172656316247803,-0.09742964564472012,-0.7660339072294848,8,4,13,2,0,1,1,-5.841855309538292,1.4224896859790306,1.4249172219171773
-0.6166573623394513,-0.050911299682887545,-0.27702570035637586,-0.2825459609078025,5,13,2,0,2,2,1,-4.550488870088511,-0.0366660488730372,-0.027496402382496288
0.6109325660811735,-0.32277754177473494,-0.8891340221175323,0.10837530200958234,10,0,15,0,1,1,1,-8.966848314952264,-2.1244990716591676,-2.1180568379550713
-0.5233255787440061,0.5879101694311812,-0.027034468535154232,-0.3319089031600808,5,9,9,3,0,1,1,-2.8444692450033693,2.7102484055645495,2.7167528300486987
0.5568568135627998,-0.6589239022035482,-0.1052989019887487,-0.5790806556469315,8,15,2,1,3,2,2,-6.598343725379665,0.555044654762179,0.5589557909644699
-0.2868821576462226,-0.10539448749479874,0.9310358364695328,-0.24530304553937676,2,15,8,1,3,1,2,-4.650686136322438,0.5645834415382417,0.5718103798507338
0.4620206982789663,-0.8467551960155946,0.3280660662226351,-0.5248799708644603,5,5,6,0,2,1,1,-5.48435890276012,-0.5709518877807362,-0.5656844297660598
-0.5900415343481784,0.4839907822523446,-0.8954417934624808,0.7050852897510007,11,5,6,1,2,2,1,-9.141799542959681,0.5919345617809064,0.6015181495768831
-0.36154940442762307,0.8118233424692951,-0.7467257489632513,-0.6429604214548026,9,3,15,1,3,2,1,-6.754457740807777,0.09531774820733831,0.10139322707870668
0.16655239427819324,0.46951857769875716,-0.3569339823233184,-0.9306985803719658,3,4,9,0,3,1,2,-5.70144044691389,-0.622665736176737,-0.6197123405858411
-0.9239016433798182,0.45727404463379817,0.05613616186415782,-0.5958381278269584,13,2,10,2,2,1,1,-10.764404217301346,-1.261138980774078,-1.2571769903600085
0.5734460294670816,0.019452150576359406,-0.39986583418912014,-0.6974714310746482,12,4,4,2,0,2,1,-8.88590483069217,0.5103081574530737,0.5200298567437095
-0.8450327468890346,-0.9639419820821755,-0.7953356409318737,-0.17900257260524133,3,5,6,2,1,1,1,-4.9327138787169735,-0.0962149477003465,-0.09031546897531201
-0.05735641178986328,0.9621952490270191,0.4807565938820395,-0.7639879467612503,3,6,13,1,1,2,2,-3.7375415798457845,1.234968602345662,1.2396629434965314
0.2501831053730572,0.8923737879825224,0.15954288352495927,0.08043453355723718,6,6,13,3,3,1,1,-5.755661059277535,1.2351683856671631,1.238858737144027
-0.5942536481715308,0.49125666504100396,0.9912381192454134,0.3313010012519195,6,11,3,3,3,2,1,-6.18358931886269,0.9835037785640016,0.9897064008328589
-0.25538580285390444,-0.49067246822007626,-0.02209814712309588,-0.18518423729062916,4,2,4,0,1,2,1,-6.151455614098866,-1.433115823535135,-1.4266606723247524
-0.08003666064379833,-0.441321029446881,-0.26121767108977245,-0.6809200866231528,7,5,13,2,3,2,2,-5.861496715487066,1.3909503644539063,1.3952480087837944
-0.6046193937710249,-0.36236535425399063,0.18699283164370284,-0.579764448119571,8,13,11,1,3,2,1,-4.728923128341592,2.8821799106460726,2.8925833866675825
-0.9686081888074407,-0.27980073843577347,-0.8203557411487905,-0.4863399245496296,9,4,7,3,1,2,2,-6.4449649799863815,0.8125994745940958,0.8172013832970069
0.8749623447982093,0.383854726533184,-0.6882969268971131,-0.5131147664691786,13,11,8,2,3,2,2,-7.425368339604646,2.5863434023985525,2.58931873838604
-0.9974638461690195,0.7880143958336121,0.04342360273383661,-0.4746605293390309,5,12,9,3,2,2,2,-2.0048345644789167,2.9841039163362306,2.988951726275329
-0.19547917263291592,-0.8975514071913735,-0.006969155538790295,-0.7533630178494155,9,3,10,3,0,1,1,-6.647528300969532,0.5172124990808563,0.5235490387689391
-0.46411449978630426,0.04038921544777119,0.1314840521418028,-0.9693788267461891,6,1,6,2,3,2,1,-9.781777794075275,-2.2874992502768197,-2.2825909250601457
-0.2665561828124019,-0.7883899502869716,0.2564131941860879,-0.7572561509027607,5,9,1,3,3,1,1,-4.574057957419281,0.48753959907405203,0.4964590588459288
-0.013438345322879908,-0.9920801139757145,0.0023254629149807027,-0.23245508404518156,11,3,2,3,3,1,2,-10.248838828388829,-0.4841061158788936,-0.4749210775232532
0.7336429713769783,0.7879461149250093,0.8395851435588726,-0.8103016134936878,11,2,9,0,3,1,2,-11.420605268989693,-1.9378132705681859,-1.9276289076090378
-0.6615938966454964,-0.6249455541756668,-0.9788967263681989,-0.8171474622765815,10,2,6,2,2,2,1,-8.130815278443498,-0.9794385138878242,-0.9706124350712434
-0.9638378155886291,-0.19934026317848352,0.0997538423124209,0.23916518565417366,6,10,14,1,0,2,2,-4.958374105161007,2.4226370301734894,2.436309186765624
-0.05401881260369468,0.039370062300753794,-0.6188479069656123,-0.07592131432088878,3,11,5,1,2,1,2,-4.707210624912569,0.1814408238344739,0.18589855943962763
0.7990255301926197,0.8817598126829693,0.3417297740038119,0.32884757318535573,2,9,1,3,2,2,1,-5.671312547314922,-0.7523092579146538,-0.7463322929722692
0.24387346751341843,0.21358579164267355,0.6989398031673246,0.08240753154259672,4,15,10,0,2,2,1,-4.216555086230622,1.9008404398033116,1.890822717501165
-0.11111808465700257,-0.7167655100267656,-0.7950073416215744,0.07092989931390825,11,1,8,3,2,1,2,-12.172465514933563,-2.120253225867126,-2.117039092670073
0.9034048127810743,-0.36055830132029154,0.7361963197341257,0.7625013633637796,13,13,6,1,3,2,2,-7.9168824333529075,1.9459656309631053,1.9505829532772745
-0.964572298781222,0.4063995695509739,-0.9565998094489168,0.2623761561201423,7,7,5,0,2,2,2,-6.479511492526,0.5423849604517372,0.5524709210836158
-0.2742683660097931,0.2021823347926055,0.6972131037975595,0.7772842276730345,5,5,15,0,0,1,2,-3.6852258629425796,1.6242871304923645,1.6291385559160367
-0.6110729616353725,0.1238962199864786,-0.37087169814526955,-0.8312582071229899,7,7,2,0,0,1,2,-6.94609011910779,-0.10792785163414517,-0.10097003340797417
-0.28115234633836583,-0.8370522045741162,-0.6133215327758956,0.9014894264253435,4,10,11,1,0,1,1,-3.587422331196319,1.548081677037025,1.547571129107942
0.9578391122397996,-0.2272637257263861,-0.4654826297058765,-0.15697763497941897,8,7,7,0,3,2,2,-6.260368979399242,0.9356591778931439,0.9416408989028036
0.8006244791489818,0.3296359814325418,-0.7895608895236605,0.3440395243610701,7,10,6,3,3,2,1,-5.6820086830574565,1.7611163112238948,1.7671919259450422
-0.45266723015708465,0.9600109263936338,0.19251715046540419,0.41947416960204054,12,6,11,2,3,1,1,-7.803221880984386,1.379671843542828,1.3836667837676118
0.5517445790882534,-0.10643264698357702,-0.1049995043791434,0.910045839223337,3,12,12,2,2,2,1,-3.7913535058994356,1.3036032538172369,1.3109767294532795
-0.06854884466500488,-0.5195099630713922,-0.06039135710263688,-0.08906885598727654,13,11,10,2,2,2,1,-6.663094100660473,2.8791000984748494,2.889836495183234
-0.8797828878432083,0.8318699250223074,0.23090284076881207,-0.6146178106140641,12,8,12,2,0,1,1,-7.526872499601841,2.5590743926825024,2.568653236062448
0.8955391640642965,-0.8926058428013863,-0.787508583060879,-0.6526567260913203,12,8,2,2,2,1,1,-9.122605620424983,0.6224264821871729,0.631446647088665
0.25700780016713565,0.11450366663682132,0.48527197936338107,-0.4404661382259183,3,5,13,3,0,2,1,-3.854739936682773,1.2535591353398254,1.2566922198549098
0.26750817438067265,-0.7189853937828135,-0.1140979785041345,0.12287675586624869,12,15,7,2,3,2,1,-7.735182855555869,2.007430357755566,2.0126588120041076
0.36841815037697323,0.7648823826951634,-0.5929777833362271,0.746722235682876,2,15,2,3,3,2,2,-5.302515557176879,-0.43131572173133326,-0.4210162195538735
-0.17253420483934034,-0.4015031614796791,0.49621133577497845,-0.5834446496929084,13,11,6,0,2,1,1,-8.414452211935297,0.9804415802137939,0.9823935548784979
-0.15041163733717644,-0.22889499701666138,0.8308324029334069,0.5238687514861942,7,9,11,2,3,1,2,-5.04527571315543,2.4706626343469384,2.4768665827106107
-0.4754513563700302,-0.1278590395613748,-0.6861947517077598,0.895130252648086,9,8,15,1,1,2,2,-4.820274365704674,2.505585936278034,2.5187127714555366
0.4695236227106887,-0.4957120883221129,-0.01837939746391437,-0.8489334616861848,7,10,3,0,2,1,2,-7.055072186163655,0.25225929237047723,0.2606407585123358
-0.7477246839676959,0.059067230044914876,-0.4622769100419868,-0.9579261950790627,12,3,2,1,2,1,2,-10.129292273633123,-0.40268551019675713,-0.39526066771216606
0.9989357884051604,0.24475186294634832,-0.13802425468561896,-0.42367095423209733,13,1,1,2,1,1,2,-10.593170444172854,-0.9763807748189436,-0.9703704057863705
-0.359402515006515,0.8133065939039978,-0.6175157418477573,0.23085783006585325,4,10,5,3,1,1,2,-4.428239337563445,0.89492385603189,0.9000504987787137
0.3822117401077023,0.766386105847217,0.8963970134861348,-0.02649790329536894,3,12,11,2,2,2,1,-3.951069931734182,1.4150278827980698,1.419802834763782
0.8931971455566774,0.45260700073763593,-0.5606357332483474,-0.10183321464777317,7,10,8,1,2,2,2,-4.616755310974153,2.536489215160527,2.5511556657578582
0.034263784021276056,-0.7658711740362747,0.05635544284603422,-0.7462543438738134,4,2,1,0,2,2,1,-6.034866765416544,-1.301252058493121,-1.2979914938835697
0.9408770977681948,-0.7752281354169483,-0.46299016549432936,-0.015196481591328581,12,6,15,0,0,2,1,-8.4523897202053,1.858770382739179,1.8584641517653682
-0.40214769980333354,-0.17836720886514446,-0.5646004022855351,0.9320429182604171,6,3,7,2,0,1,1,-7.681427363668482,-0.4502470697690001,-0.44402271694867657
0.04862987668024199,0.9259159892972593,0.21537128210162204,0.9667744409211452,9,10,8,3,2,1,2,-4.8110433901565655,2.500278540123989,2.5139312005605783
0.5429466897192128,0.830277640809792,0.709030871821499,0.3663511264796362,8,7,15,0,3,2,1,-5.432387121223146,1.7148085049045823,1.722636984642959
-0.8182469232607033,0.7093500827685271,0.26111206181839064,0.4944722760791005,8,14,8,2,1,1,2,-5.847498725134146,2.2009232129545153,2.213210734736662
-0.5764037002369946,0.5850795352426734,-0.6261854070997637,-0.8666803403533878,2,4,11,3,2,1,2,-4.9275273465436635,-0.298273535738876,-0.2916059778767113
-0.28107075629211287,0.7167388134393169,-0.5347922757024881,-0.7689882676870676,7,12,9,2,0,1,1,-4.634898936315005,2.7423812054172694,2.755612460980106
0.33863083272700334,0.776544393023012,-0.08011609741207448,0.21394623254853085,11,5,0,0,0,1,2,-9.568082813475932,-0.08240398668282486,-0.0736527191947201
0.03804338715711153,0.9585265828090326,0.3927248650660611,0.34395227585410226,7,1,9,3,2,1,1,-9.72589958357761,-2.2531265726307512,-2.2482968693645624
0.04366175061037869,0.17130867085759838,-0.983008842785581,0.5220119658991107,12,0,6,1,0,2,1,-11.373355448869187,-1.681674970783591,-1.6727844427864074
0.7628206646465001,0.1872971702147217,0.21572564816196094,-0.19327138994729354,7,4,3,3,1,2,1,-6.939155227698497,0.12271823499349396,0.12968442127695168
0.12023196601869679,-0.22707487134412951,-0.1595007963849162,0.124221765246459,5,0,13,3,3,1,1,-7.266687537278933,-3.093784751929247,-3.0810440758125113
0.9495396868408261,0.65120684981403,-0.8799836148219764,-0.24754124327761784,9,7,2,0,2,1,2,-6.7769039042888295,0.2122154949464519,0.21633758397374891
0.4791264962225361,-0.8267604782906119,0.3383083110697016,-0.17939255625467587,12,12,0,0,1,1,1,-9.832100603112256,-0.31581324242256276,-0.3112884237642668
-0.2875002107924398,-0.645569886242416,0.39023963189153466,0.23248129866122458,2,13,2,3,2,2,2,-5.169349367074715,-0.309399777049121,-0.30177714844611697
-0.4960035567118566,0.8415129021094674,0.1631776756995107,0.06696041748956572,10,6,3,3,2,1,1,-6.917025874441959,0.6112642411439079,0.6198867784919231
-0.05055774574357419,-0.48321470425925983,0.6371864607462159,0.7992011895264717,13,10,6,2,2,2,1,-7.497767718811557,2.0746516308306875,2.0813400540750058
-0.5043751141861863,-0.9273185033675151,-0.7963054697152345,0.4569878676948804,9,8,12,2,1,2,1,-4.468995535463889,2.7844690763198003,2.7975197739595714
-0.3885957283790229,0.04900114843795289,0.3037361872952118,0.558966033769057,2,11,13,3,1,2,2,-3.799063364564488,0.8804430784972453,0.8853963229066886
0.3857568553933044,0.11174162839791868,0.39905574080514383,-0.17596452209668723,5,14,0,0,1,1,2,-5.181566897458551,-0.2078592980196527,-0.20171651977874988
-0.8613909879625026,-0.08717312057515136,0.21937812249913602,-0.48825491837557444,11,11,1,1,2,1,1,-9.364873423329383,0.2593368728418351,0.2670702526279194
-0.01080589447248248,0.7894951416626022,-0.4646631256114049,-0.17880260552346683,5,11,9,1,2,1,2,-2.540081871747577,2.5524165595434356,2.566175778948886
-0.13811732696334622,-0.603993939384893,-0.12395640729934132,-0.18251247438294427,3,7,3,1,2,2,1,-5.125325978494882,-0.4525055362747678,-0.44732516218928864
-0.3588648279670019,-0.7300430278567158,-0.40764646888200295,0.14456762908400234,2,2,1,0,3,1,1,-6.7768488575453505,-1.5955204038693955,-1.5868289257872417
-0.3884877449752506,-0.8543094049096005,0.8652793875998581,-0.2108977414372537,2,13,13,0,3,2,2,-4.301970526624278,0.721560220087927,0.726260872590047
-0.5073035055153963,-0.8734931822026408,-0.7365809295872898,0.7174899370591603,9,12,7,1,1,2,2,-4.598425584350722,2.4692152506919944,2.482243922403117
-0.47794321692830377,0.7515250777183107,0.504691405063912,-0.9647096796427883,6,0,9,1,2,2,2,-9.587616537563122,-2.5453704863671627,-2.545931545103751
0.3634497008246842,-0.5844190705904924,0.5978971241434121,0.6060743215349436,13,14,9,1,3,2,2,-7.072845092831911,2.5406478630562455,2.5433880925090495
0.481766413443971,0.32372062443001104,-0.2889404056959848,0.6177170780671306,3,0,13,3,2,1,2,-6.495204972646563,-1.9291863268984148,-1.9202062583585133
-0.5455846443359911,-0.18718742639800912,0.7025223347241205,0.5969684858608508,5,4,2,3,3,2,1,-4.963539216567907,-0.19040839700064166,-0.18316399110842374
-0.8029062971741152,-0.5358428442676699,0.4178000125031649,0.6474889238245993,12,6,8,1,2,2,2,-7.903411551124289,1.764827790563841,1.768495056324588
-0.5127228613088342,-0.06279637975698038,0.1826022978464894,0.7736818056632142,8,2,5,0,0,1,2,-8.059217460818054,-1.1216458816814745,-1.116916155364255
-0.820695537528642,-0.32528184328544074,-0.8205981619703084,0.9230874457622191,5,11,1,2,0,2,2,-3.874861194139704,0.7055282185554966,0.7118954617868158
-0.6899826651664909,0.32890131418651913,0.41759852981230794,-0.6442404090787428,12,7,1,3,0,2,1,-8.46288712606774,0.690142103287014,0.695904911100784
0.5799490000335457,0.278590945330915,0.7069311064051063,0.47474594406134263,11,4,8,3,2,1,1,-9.535308815941896,-0.07395520528428139,-0.062487978055486004
-0.18421152643961913,-0.42519493230903493,0.11575836715577115,-0.3913848163582714,8,7,6,3,0,1,1,-5.620697299488229,1.518143446113019,1.5232674929687708
-0.6448841605735545,0.8303342759491099,-0.06958913375665787,-0.8736234414509676,2,2,11,1,0,1,2,-5.197074469089784,-0.674456099746257,-0.6721237583702266
0.5856800905470543,0.8115135812728957,0.9501743394153626,-0.5354206918070947,9,9,3,3,0,2,2,-6.0546335199115475,1.3127974703737462,1.317558090526084
0.27221126928723716,-0.6705382078378765,-0.1403374849739949,-0.4254846102458647,11,4,12,2,1,2,2,-8.012240239398048,1.8055956591428908,1.8097377337515759
-0.7234336531905046,-0.14775525805502898,0.10464299474855587,0.19776618951463432,13,12,3,1,2,1,2,-8.732275799234456,0.8848836533283931,0.8913747995141625
0.6101867535990524,0.7011603946131988,0.10109060123999103,0.6517764528536292,7,3,0,0,0,1,2,-7.558896301052653,-0.4276578135869492,-0.4191749652027428
-0.4804111676576792,-0.4906766271351064,0.9963901089555713,-0.6241480842524092,2,0,1,0,1,1,2,-7.3133725529458395,-1.918096358120638,-1.9048700131723322
-0.5612212216075074,-0.07129950023571663,-0.13349813538194422,0.5993837240055824,10,9,7,0,0,1,2,-5.663369914182483,1.6673275135183727,1.6723507114458454
0.547990174588018,-0.8958551875574605,-0.9743567009787883,0.5910887838532961,10,1,4,0,3,2,2,-9.384898066286187,-2.0356785715931336,-2.025557962050034
0.8714985230491008,0.19522638186492092,0.6188549769256297,0.6003052967835012,3,10,9,1,1,2,2,-2.8442539286576354,1.415571945846646,1.4216311690405792
0.6222091326106363,-0.6055146676659664,-0.5729250442320972,0.35218606832915356,6,7,15,1,0,1,1,-5.772058748745384,2.0938699540162946,2.1045483104372638
-0.35361150028524513,0.8703171447532423,-0.27335485582755203,-0.2194241826737271,7,10,10,0,2,2,2,-5.067267076062732,2.294667175624185,2.3056626296507376
0.8294986574553207,-0.6660996419310616,-0.7576890774780292,-0.8291830343834694,10,13,2,2,1,1,2,-6.3652654535234445,0.7470213245626661,0.7562113867536073
0.015018188938662913,-0.19749483359254394,0.7101567719393762,-0.13616293770834242,8,0,2,0,2,1,2,-9.514997079295973,-2.1274694233685723,-2.121704780743525
-0.3459864630077958,0.2559174706858156,-0.4496195764530486,0.8191733901075546,8,9,7,1,0,1,1,-5.416857768243312,2.0467011113521303,2.0533861816951378
-0.844575163216549,0.06472046972262979,-0.3932714355716591,-0.21432184703719526,3,1,15,0,3,1,1,-6.353767401580726,-1.7701187422246958,-1.7607348713830924
-0.14498488481470084,0.4656766745448311,-0.3273838111725005,-0.3427913210403146,12,8,15,1,1,2,2,-7.266575521712572,2.439984257683397,2.450315016203578
0.5375283614423207,-0.4688248033852802,0.534466788318446,-0.5882253784668012,8,3,2,1,1,1,1,-7.974768416782671,-0.4912561695334224,-0.483850361862328
0.873322609169362,-0.7874429768589284,0.6839670561164526,-0.03429047003410646,12,12,8,2,0,2,2,-7.247077059128604,2.614887166892402,2.621075148747436
-0.23286521798541582,-0.016524113962021136,0.7924724982922662,0.6134156154901229,11,9,15,1,1,1,1,-7.263175458902359,2.2385446649519176,2.2472894323852817
0.3611336827214302,0.7176831668285206,0.25774628882661044,0.5256958046929581,13,14,5,0,3,1,2,-9.039095135264606,0.8369670848820746,0.8444562930678796
0.7029783632930933,-0.033867509613394686,-0.16785865918262766,0.9557073870035635,12,3,2,0,2,2,1,-10.39930634163797,-0.7864229600340725,-0.777522592940423
0.5101208296323656,0.3446536199872825,0.06240209363919247,-0.8022533146746973,13,15,15,2,0,2,2,-7.541377218353671,1.5508118613682018,1.5548506055571487
0.7556946220331284,0.09885722457703205,0.31235807244537406,-0.2355253599710172,10,12,15,3,1,2,2,-4.991971280739267,2.2730071008828103,2.2812999770306943
-0.812959752804181,-0.1457751071613318,-0.742491125263889,0.8952473170413342,11,11,4,1,1,2,2,-8.284643198041575,1.4807837971118134,1.4899810713051558
-0.3887030063276331,0.18596540193486422,0.07536704351020096,-0.9905751489555177,2,0,7,1,1,1,2,-7.193664369900758,-2.2054225051994383,-2.200200635914686
0.7649902101362729,-0.9597565562938519,0.505454275651952,-0.05245341497115419,9,3,2,0,3,2,2,-8.340850336438617,-0.7674033922936325,-0.7590816860692517
0.28253141851373953,-0.17271087054460232,-0.41437426652566245,-0.2498011893633001,2,2,5,0,1,1,2,-6.131176565289307,-1.5873233212603055,-1.5784469676543602
0.28422047005104223,-0.40369928744688877,-0.7470715091928577,0.6851090029303626,2,12,13,2,2,1,2,-4.292475809626088,0.4565787214694846,0.4633171416843812
-0.8487392723309011,0.1541280904514053,0.2852558704218633,0.6996852091940482,13,10,12,2,1,1,2,-7.01525665926516,2.6529555617471554,2.658193876748939
0.5424861480663561,-0.9223741043763958,-0.6117424591080556,0.07321501852754864,9,8,13,0,1,1,1,-5.59560498595973,1.7503656423006233,1.7545381897067303
0.754814690790294,-0.9194373865320393,0.6096656345929441,-0.26202477468448704,5,12,14,0,1,1,2,-3.628941790069789,1.2259901846367223,1.2273997394043803
-0.6807344864531197,0.792563104327576,-0.19101787109618118,-0.08874876928959963,11,0,6,2,0,1,1,-12.056696373181651,-2.131711688007174,-2.1303030880578415
-0.6264549435377413,0.662491610179885,0.5335367126766715,-0.29871461708570624,4,14,4,2,3,2,2,-3.813616184897643,1.0634123179554946,1.0705314119917761
-0.5025492124187507,-0.9690035163476194,-0.666471462254616,0.21332305955173547,8,6,10,0,3,1,1,-6.808186660030984,0.48005133413242346,0.488214586358374
-0.8429275144144026,-0.2871905283006706,0.4953036491299556,0.10138108938958923,2,1,14,2,0,1,2,-6.0399932376300525,-1.0318661578294184,-1.0276234781263605
-0.1963730827966097,-0.8473950916518409,0.4654003677416141,0.2337695119303631,9,3,2,3,0,2,2,-7.0971400250928935,0.0300420753762749,0.036461625365448946
0.17155654186209524,0.17353581568918242,-0.10854035819426167,0.6722372310900853,3,13,11,3,0,1,2,-3.874753124342248,0.6485107686399657,0.6527901359860169
-0.46795724654239645,0.18163174979101537,0.011545667738421805,-0.9640237368552247,3,13,14,0,2,2,2,-4.3080537902317495,0.5778729758462807,0.5849723424774474
-0.9593178362356447,-0.589625714190386,-0.025834911352843992,0.7565049354646931,6,8,2,2,2,1,2,-6.67766671379762,0.6852654712206053,0.691199721161097
-0.07289716422935166,0.7756758451857602,-0.08975153793446111,0.11182403414864073,11,9,8,3,2,2,1,-7.380134978526667,2.523445183703374,2.53232252018711
0.3541875695672887,0.557031760123327,-0.7379707626990688,0.20191438999499445,4,7,1,1,2,2,1,-5.079451292204992,-0.0015057632264149135,0.005784139983197545
0.04348645158182918,-0.9731810922557538,-0.9611074831609068,0.9459232699040832,6,9,12,0,3,2,1,-5.294931516509549,1.9062523784511913,1.9118609273369531
0.274809224522367,0.11341851310570772,0.4765910209566153,-0.32878151151819734,5,14,12,3,1,2,1,-2.7647181407728616,1.9550694382467024,1.9570564977730063
-0.9632832320015521,0.30798844284049665,0.23717029814423074,-0.38030576649344017,10,10,11,0,3,2,2,-4.66628612574695,2.2941505308737535,2.307499502870461
-0.09537192989732901,-0.9136594182741171,-0.3807985098289999,-0.35977971798819763,3,14,5,2,0,2,2,-4.587608698132377,0.31819979475956295,0.32709987726596856
-0.35691633520425725,0.9964680516574407,0.9923273863405264,-0.6175789645065164,8,9,8,1,1,2,1,-5.152799449268053,2.4892971796027354,2.4984593022646004
-0.16817269140498103,0.440666738331986,0.8365700707599155,-0.1839190767943668,6,3,4,3,3,2,1,-8.215692404226225,-0.9160625237605691,-0.9095287336579218
-0.8683403132736924,0.38514560015516364,0.1437950449179075,0.814926352692851,9,11,5,3,2,2,2,-5.257354414743001,1.85812971985514,1.866463709077119
-0.036010164534265865,-0.8590786446660834,-0.44371271910217835,-0.3509867016621053,12,1,6,1,1,2,2,-11.1971616035121,-1.3336536814654123,-1.3301773579160934
0.054294588598361004,0.5279263926512359,-0.9898423740485456,0.8355172852703214,10,14,6,0,0,2,1,-6.200670473978968,1.0690828680830067,1.0722676332333838
0.31240596074721316,-0.05667363442967943,0.14325538672233096,-0.9071942279697487,10,2,14,3,3,2,2,-7.354362098961287,-0.6361744297048834,-0.6292378186451144
-0.11392004672967837,0.23562638917857281,0.5399472364132019,-0.7920812481752209,6,5,1,3,2,2,1,-7.213372425248716,0.34496491982461863,0.35096737223393804
0.036647846079646884,-0.07638703687596271,-0.3711317883771892,0.1619371732631849,3,5,9,1,3,1,1,-4.989856191454234,-0.20052190271868073,-0.1924066472236744
-0.12298396660206001,0.22204682308384904,0.24838414579254087,-0.7359296462200089,13,9,7,0,0,1,2,-7.981325871528583,1.6750843407799594,1.6803613092037366
-0.307467916930503,0.6154785864014289,-0.28721900140019163,-0.7981046367279188,13,13,7,1,3,2,2,-7.546736074821637,2.1629954096983406,2.1715596354945363
-0.35058933148347204,0.9628951908582586,-0.7305054697381852,-0.37038988215886337,5,9,8,2,2,1,2,-2.9052223018170804,1.9488253777220765,1.9551177454771655
-0.24015141807597096,0.0038711615617212924,0.2101425068754874,0.11978106369157082,10,1,5,0,0,2,1,-11.12985339072571,-1.6055759017085478,-1.5961507026016943
0.773230977978711,-0.47392764492213946,-0.5508810614622073,-0.06898866694504058,7,1,2,3,2,2,1,-8.465014460459335,-1.4427877725661338,-1.4360589987617938
0.036799253266130316,-0.7747815413015586,0.8679748370252345,-0.632840745289708,8,14,6,2,2,2,2,-5.509405963060579,1.984379979896711,1.9876607596434537
0.8871062912988188,0.805067765277151,0.744322303939013,-0.8574833347035442,7,5,8,3,2,1,1,-7.019250880813756,0.2606718480058093,0.26536010455374814
0.42940463276451535,0.8754092307587353,0.8245091222023113,0.8921512361376627,12,11,12,1,1,2,2,-6.983557173447707,2.734196046100965,2.7409051633961425
0.7169405051965259,0.09278093442347224,0.1389530293260215,-0.3136522855854329,12,15,0,0,2,2,2,-9.725874798279158,-0.12068124317436454,-0.1170260332038685
0.0877558423222351,-0.32289194512589736,-0.053130132811902486,0.22634072148623408,8,13,9,0,2,2,2,-5.134355459093425,2.367776827460451,2.3769638785512903
0.5591057375905235,-0.9551015031373506,0.1997715761055494,0.3908213419394486,6,5,13,2,2,1,1,-6.27057214276725,1.0146251410914509,1.0216328102038672
-0.6741946910452119,0.624827315247801,0.7067914670738833,0.828680885332967,3,13,5,2,1,1,2,-4.509780341265014,0.3434816802362196,0.3493957837870505
-0.4919379644020281,0.9642703688723009,0.9660399961527169,0.8499538964700695,10,10,10,1,0,2,2,-4.3742013364002545,2.8735848592027926,2.887071583013512
-0.9991969119493203,0.6117823383937084,-0.8415007877401424,-0.6170207701837611,3,3,13,3,2,2,1,-4.545835660980387,-0.060001831936108516,-0.05582597232616349
-0.7476938074243664,-0.7534321450951744,-0.7050947990501977,-0.9405274774107948,11,1,0,1,0,2,1,-10.319035182983754,-0.7735905665874003,-0.7699994194161108
0.5167695431798356,0.21202766387216254,0.14062501565300778,-0.8928468807851841,12,11,0,0,2,1,2,-9.532677107882627,-0.010475504759252777,-0.003928137417332889
0.7132246724498521,0.8553490829990384,0.8996584109727315,0.10965159300661242,13,4,7,3,1,1,1,-9.065531303681745,0.30189913262280216,0.31031702472691514
-0.0144373082700886,-0.6785733016180286,0.9565309270589482,-0.6829595319451811,13,10,12,1,1,1,2,-7.2812136657404345,2.529925218413325,2.538652393967909
0.2608352367627087,-0.4141495931937542,-0.25291940737140894,0.33993984819331335,13,3,1,2,2,1,2,-9.938535273067561,-0.012782393467585577,-0.0030017585661996637
0.5785813093542094,-0.9375728793225049,0.9337311005867872,0.05318988517957868,12,6,3,1,3,1,2,-9.167478379094344,0.3957604680492998,0.40304530702174524
-0.9214161096986151,0.3098142462957181,-0.11452814458708338,0.8978324363774302,7,11,0,1,0,2,1,-6.8618788019287935,0.20175515289213145,0.208705506432329
-0.584312557160702,0.6268137871293593,0.4856625529313805,0.32318213191853085,12,11,13,2,3,2,1,-6.515228999806705,2.6205301139384445,2.62777460069805
-0.623229981330254,-0.887506611369655,-0.838583091612028,0.9855419730254675,8,3,10,3,2,1,1,-7.322659457902273,-0.5934113825046448,-0.585736732932737
-0.7146912970536758,0.018163657132942213,0.659391368834128,-0.3003932909768412,2,12,10,1,2,1,2,-4.192578053077961,0.9058849064813217,0.9114592874246517
-0.058430005974585475,0.4132850434978679,0.8812799983722277,-0.34135744503499144,2,2,3,3,3,1,2,-6.4969501689217966,-1.70606160124133,-1.7002450294883547
-0.8480129873683364,0.35757644452048987,-0.6478347339365675,0.4334371715352838,8,9,14,3,3,1,2,-5.154188086893111,2.2681026547602623,2.275528224987709
0.08122198864945807,0.6992003499649162,-0.03973012072325366,-0.2535852617897463,10,12,10,0,3,2,1,-4.939154314618266,2.327916086566812,2.336376480949678
0.34837389765922766,0.2665378346749778,-0.8010075476387237,0.2083478763451836,10,0,6,3,2,2,2,-9.44571966741314,-2.212110576683065,-2.2071591247204623
-0.4980255873678585,0.36686897410783414,0.36775348232661265,0.003680485111276832,7,1,12,2,1,2,2,-8.298699579601035,-0.8732907320543734,-0.866349375502891
-0.3491634386347844,-0.8105221704413117,0.9517417255670733,-0.4274819292336336,8,15,14,0,3,2,2,-5.6138545966602456,1.8409579387561819,1.8450060764561058
0.07315638005724057,-0.4435656258623557,-0.8767840294150615,-0.6750031690511171,12,9,5,2,0,1,2,-7.566732516636224,1.7035158968184834,1.7103850688785533
0.2519678278359072,-0.6989108238755506,-0.06191990666807423,0.008849492126873804,12,3,10,3,2,2,2,-9.240365426162189,0.28939549017820515,0.3002933323350625
-0.6485695083263483,0.19423324003100673,-0.1516298885080476,-0.10662255651067021,13,0,4,2,0,2,2,-11.006257187062658,-1.6011838769388957,-1.596801274099163
0.7279096440190211,-0.40227362242626463,-0.6140319841219428,-0.7676388514918218,9,14,4,3,1,2,1,-5.9822856884798075,1.2995851640332783,1.3023853749124197
-0.7030336339894312,0.10860141169590509,0.054296763250529345,0.46845560237216666,11,14,9,3,2,2,1,-7.211927969493234,2.5644923430859508,2.5738725500510915
-0.07979474688462407,-0.613105543976125,-0.5792558369403285,-0.9539058231867852,4,2,4,2,0,1,1,-5.7096173395540495,-0.9637378859592207,-0.9570387576671974
-0.9296507369368068,0.8236431872734855,0.5506638597718321,-0.09858788349922865,3,10,0,1,3,1,1,-5.401386537972482,-0.92802375374871,-0.9231939269964551
0.11484948934028405,-0.4879576538769739,0.30165590097865613,-0.7674526394142387,6,9,8,1,2,2,2,-4.995840154557647,2.279176182751501,2.2917810299914274
-0.005518304238713023,-0.8120181411667959,-0.4185553847586698,0.967463707994012,5,12,5,2,1,1,2,-3.6511796987378915,1.5613624181958021,1.5676068603848237
-0.2654445974385815,0.8276290452498885,-0.26340906468858094,-0.253110817709129,7,0,11,2,2,2,1,-9.820983359492537,-2.3376832331516417,-2.3414516938851504
-0.33171395523227565,0.6358083536648789,-0.9232722772885977,0.7415943446762263,10,15,13,0,0,2,2,-5.941280690756699,1.264888633105584,1.262976730353717
-0.7196691332345393,0.08836629795360351,-0.9839837186524343,-0.809812704578541,5,1,0,3,2,1,1,-6.176293104129673,-0.7088999083148,-0.703960578000348
-0.19270661101304443,0.35732018765379414,-0.15820694248154799,0.9228351556931467,4,12,11,2,3,1,2,-3.029859067110168,1.7948945306808826,1.7999876379333652
0.38676380122971077,-0.6594816957491281,-0.4565849622918141,-0.5745460677394538,6,6,0,0,0,2,1,-7.599841487852888,-0.554791459433158,-0.5450737488089615
0.3375065088996274,0.08575626472161035,0.6657871897744589,-0.7498221803271929,6,5,1,1,1,1,2,-7.425939648419916,0.1552023720690124,0.16432832381488283
-0.4927687447228717,0.7674667776627737,0.12295588747335362,-0.6281327182512308,6,12,6,3,2,2,1,-5.361535103950858,2.0151109628921215,2.023862357781872
-0.023380714348309795,-0.32456171087556585,0.09853698669688526,0.4967216668572394,10,2,11,2,1,1,2,-7.884511568050098,-0.6463219030316936,-0.6406733009739185
0.12069734870064686,0.45723031358555377,-0.29030855313868353,0.2253686893492144,2,1,7,0,0,2,1,-6.158394114006865,-1.4529577491201706,-1.4486847114570836
-0.45551891498791064,-0.231678484093075,0.6718709800330158,-0.70273356884423,2,15,15,3,0,1,2,-4.47397714493749,-0.4246738487875863,-0.42232810762033773
-0.29804875214781723,-0.19069251670289966,-0.21263622801877435,-0.616253631190997,3,2,13,3,1,1,2,-5.061598461486768,-0.5393290726258513,-0.5377020487155495
0.9226692623896124,-0.08206056386930238,-0.5231456420930327,0.8836330001003116,5,2,6,2,1,2,2,-6.517618002996321,-0.9938639097582285,-0.9873478961655345
0.3239396789012683,-0.07029043837345861,0.261177394617087,-0.10080218798452534,2,10,12,3,1,2,2,-3.84034489015083,1.2582823411726296,1.261223190842897
0.6430711557793722,-0.9428581645519791,0.26170207729022343,-0.30082960843121587,8,12,11,2,3,2,2,-4.33003269064304,3.0030483014053106,3.006378777883933
-0.4504043784641989,0.46630604621317073,-0.8118803595428226,0.9027927449688311,9,13,0,1,3,2,2,-6.759420010728251,0.3390806861869298,0.3471649752414756
-0.6628019031319263,0.1615936597069514,0.42877512407458473,0.8332862053878323,5,0,15,2,0,2,1,-5.67721921162993,-1.0921210402467514,-1.0869957222854518
0.3519849795126804,0.41131866774789305,-0.021540199590774245,-0.23412523541676578,3,12,10,0,0,2,2,-4.358295214568403,0.9469593078700943,0.9559443241199856
0.8879918134212228,-0.9043223749859224,0.7003438904100951,0.9951651858919448,2,2,5,0,3,1,2,-6.808829107762364,-1.9413079502241493,-1.934301569541429
0.9948458781071083,-0.4378522291097737,0.3360389050251198,-0.6466353716473896,6,14,0,2,1,1,1,-7.505959870584228,0.013258330196123769,0.019842434010991172
0.6952806590185103,0.5431394521116524,0.7617628475494733,0.6114937843562402,12,4,14,3,0,2,2,-7.896271518092315,2.061248504008503,2.0704513122945114
-0.054241355578909856,-0.9218426279960896,0.2770874548038269,-0.8988062926468365,6,15,10,0,0,2,2,-5.520215081851542,1.4948566592432768,1.4951957096372894
0.13172614711923902,-0.685528669811533,0.3812454841626831,0.026868994251640244,3,7,11,0,0,2,2,-3.9747671814136147,1.1064233015901348,1.111122508406701
-0.77465294673042,0.1537665499538916,-0.9180969357010405,0.054639359199719406,4,4,13,2,2,1,2,-4.656050606118513,0.3939590698055355,0.407144596561301
-0.7909442242486115,-0.7425055942485739,0.1140136126262572,0.7879453368488585,10,1,6,3,0,1,2,-8.805976584977326,-1.3838832190996437,-1.3749171471318227
0.37828671396067537,0.029142232535600998,-0.5996915775012663,-0.3608211474800034,3,15,7,1,0,1,2,-4.628653748991467,0.1739840048677071,0.18001752832419282
0.13856276590104888,0.6238182299198094,0.6158760600285669,-0.6202946794580617,6,12,14,0,0,1,2,-5.783005450257003,1.1615730781702311,1.1651880884156662


==> images/aggregation/real_world_ds/aggregation_evaluation_results_1_1.csv <==
c1,c2,c3,c4,t1,t2,t3,t4,t5,t6,t7,y_min,y_avg,y_aggregation
-0.250919762305275,0.9014286128198323,0.4639878836228102,0.1973169683940732,8,9,2,2,2,1,2,-1.5165260314899975,1.1261905560851513,-1.4873218637151144
-0.3325827777219563,-0.7142663641561184,0.30177694589770576,-0.8871768419457995,9,11,13,1,1,2,2,2.3212746251217955,3.1542286754561055,2.1259250393383278
-0.6331909802931324,-0.39151551408092455,0.04951286326447568,-0.13610996271576847,2,10,10,2,1,2,2,-1.031953203608206,1.7446656868795634,-1.0002563849626054
0.9475110376829183,-0.5344573191393915,-0.8187871309343584,0.2367720186661746,13,6,3,3,0,1,1,-1.9332629517135034,1.0210674342530135,-1.9049660813335956
0.21508970380287673,-0.6589517526254169,-0.869896814029441,0.8977710745066665,13,13,1,1,0,2,1,-2.3046855069148977,0.6858489394331274,-2.321695211777362
-0.538212348755702,-0.5179490679479766,0.36652703765091643,0.21999331556524182,9,14,2,1,0,2,2,-2.1530228531194853,0.9458660186439434,-2.1673585335879677
0.32504456870796394,-0.3765778478211781,0.040136042355621626,0.0934205586865593,7,12,14,1,1,2,2,1.08840884562738,2.4769678335121004,1.1153356889690718
-0.20969952799637115,0.8533177315875884,0.45454399171284177,-0.34691846238832924,8,11,8,1,3,1,2,-1.3028323499342145,2.5191859436401938,-1.3290260484591305
0.49464022027476173,0.07938426477815952,0.17350233132769644,0.930510614528276,13,11,12,0,0,1,1,1.8003006381157147,2.33498287299078,1.7088922091971992
-0.8508987126404584,0.9737738732010346,0.5444895385933148,-0.6025686369316552,9,14,10,2,0,2,1,1.2540841620897893,2.9542871320261503,1.3329927003735835
0.5803510810624113,0.21191994956202276,0.8526017570266979,0.3021540510038889,13,6,8,3,3,2,1,-1.2863542220186648,1.7407907224173185,-1.2567810128622516
-0.8728832994279527,-0.3780353565686756,-0.3496333559465059,0.45921235667612814,9,5,10,2,0,1,1,-1.8687000785583487,2.030955499939492,-1.81339073598735
0.9434241907782075,0.6978276485321677,0.4434590423297464,-0.5280301605020885,8,10,8,2,2,2,2,-0.18830623670655872,3.00673337642442,-0.18468995649497597
-0.12132699626845977,-0.5965615953292076,0.7915271913470387,-0.0492595536357765,5,13,4,2,2,1,1,-1.4036628526045094,1.2820169023955288,-1.4163162040144555
0.5111022770860973,-0.5424036690167551,-0.846040180342414,-0.42049709417246395,7,11,1,1,0,2,1,-2.3468220479362967,0.7126240382438852,-2.3735002849870472
-0.7890114803394588,-0.08693085903417952,-0.5631191255663328,-0.16698010425926757,12,15,9,2,3,1,1,0.11896260579983403,2.647545533071024,0.1301507922022769
0.8136568830915081,-0.45573550123072937,0.29538024108272465,-0.9989592460093684,10,2,6,1,3,1,1,-4.042040569150691,-1.6424494497336621,-3.9858808286367693
-0.030340057282033595,0.3848720657805407,-0.46117533240295705,-0.5117489555044517,12,5,15,3,3,1,2,-1.9426066613166253,1.3994041199979592,-1.8978731716621264
-0.27274079524141204,0.9435641654419213,0.9248945898842225,-0.4964354083492717,3,2,0,0,0,2,1,-3.105814641859534,-1.174595261792047,-2.9711227834966887
-0.46643797144943,0.9532299116653058,-0.17792597336353744,-0.9338985341989032,2,0,2,1,1,1,2,-4.154636073748356,-1.7771900685692577,-4.258700396621496
-0.10443367085381672,0.1057861781426559,0.18539344775878708,-0.8382933473345695,9,10,0,2,1,2,1,-1.6244499251864708,0.7437044202444538,-1.5779560228329372
0.26461166118715895,0.2670594215217894,0.07154936814951696,-0.8194204598911834,2,8,11,2,1,2,1,-1.5653902531669248,1.615080997214757,-1.4410700547530266
0.7167176096274397,-0.3480821895962305,-0.5595179048689034,0.42229906487603563,4,3,15,2,3,1,1,-2.24582165939054,-0.24869002664208073,-2.0968258380924127
-0.20485595782495536,0.03550270105496023,0.675420211814656,0.35138023407856145,10,8,1,2,2,2,2,-1.5148609193834373,1.1182187684461082,-1.437181658757862
-0.4841167445696888,0.3199680920683581,0.6344444004024317,0.11040162319892466,13,0,1,0,3,2,2,-3.758346545781149,-1.6670158464539226,-3.761456959463898
0.11658690721419518,0.7652726863786794,-0.6225857833172412,-0.44225729481563625,4,15,15,2,3,2,2,-1.1954781697268406,1.5024948227031107,-1.1766212431910177
0.5597510917152477,0.2840632923085755,-0.8317200700099023,-0.6767425718107725,7,7,3,1,2,2,2,-2.2175778256672936,1.0686427015860849,-2.192283210835735
0.8802668849155568,0.9473276735106346,-0.4321580505250686,-0.3892722793112131,3,5,2,3,0,1,2,-1.631279839028898,-0.3809283008087574,-1.4993279052066084
0.4243584426950717,-0.5255018250063999,-0.34920060368146455,0.4929828102360483,9,6,2,0,3,1,2,-2.1105091641210274,0.3605003220279359,-2.0867221387407535
-0.812650464343815,-0.26456839388113296,-0.4695952646365491,-0.5120207132418328,7,5,12,2,1,2,1,-1.2054282574519901,2.319625184640793,-1.2011907996728146
-0.1312112689791427,-0.2998431846106486,0.2902067240611297,0.3378481193261993,2,4,11,0,3,1,2,-4.121197644444689,-0.7629403669643913,-4.085587923152529
-0.9513680671370923,0.29094459181433563,-0.6457786411859021,0.8809171687058286,6,5,2,3,0,1,2,-2.3433355726945626,0.4051179197527117,-2.3333741533687253
-0.3384993906589726,0.10552993367097985,0.14458493834167663,0.9606631674320913,5,14,12,0,3,1,1,-0.10564031856546141,2.411417597788292,-0.32512767667953923
-0.36615598968744467,-0.661014506627815,0.11360252491670031,0.8723095483215619,11,2,7,1,3,2,2,-3.7166241978849346,-1.1107908826844635,-3.677001682733224
0.3422870336481012,-0.2827064374076722,-0.4916727018605225,-0.4094188231621225,11,0,7,0,0,1,2,-5.061316843911095,-1.9423071023703748,-5.0108469395033
-0.28101769756048967,-0.4128163114710133,0.6187223109570272,0.6202267893583615,10,7,12,3,1,1,1,-0.21730629384933464,2.6599537497450467,-0.2315490341514129
0.25578882989727214,-0.6114520929759155,-0.8581181660001447,-0.20643234557222323,13,2,6,2,3,2,2,-3.2444451043013793,-0.9891284934704105,-3.2768237664322513
-0.12305175396382606,0.3440522705903988,-0.34369466505053614,-0.6899167665445116,7,9,9,1,0,2,2,0.4882970751465806,3.246916886444919,0.5463057609113355
0.6452011213193165,-0.2796187171774742,-0.7458789746962304,0.04448652010960874,6,11,11,3,0,1,2,1.2980578475840892,3.4016230715070424,1.1296969744010832
0.6840461500239627,-0.611239932010254,-0.17729218988664286,0.39902442153438766,9,3,15,0,1,2,2,-2.552015683831109,1.0492789121650798,-2.4833577412817096
-0.35408705411750807,0.5903723895374073,-0.45833549747585156,-0.12205715858872779,8,9,4,1,0,2,1,-2.144805551379063,1.5856792727527003,-2.151027848241519
-0.14337105011978446,0.37699980153073276,-0.8836128089831128,0.8304274552529609,3,15,13,1,3,1,2,-1.0227073377084588,0.8022370640255609,-1.071413718398006
0.8692279946794195,0.2765411876867008,0.033392514853133326,0.3142226570003337,6,5,12,2,2,2,2,-1.7330086726542109,1.8719560002920035,-1.7796166087307408
-0.2880546426974768,0.5156922209287382,-0.9712130227404883,-0.7678547189861675,6,14,0,1,1,2,2,-1.7943236175023443,0.4010444997500089,-1.7985682946769195
-0.6493394602213229,-0.9656777963364995,0.5267288460078219,0.6138259541015589,5,0,13,1,0,1,2,-5.026211880051671,-1.610036340479124,-5.017123598223903
0.23170019610443293,0.2701873017352876,-0.909391980455911,-0.25077477074705756,11,2,9,3,0,2,1,-2.5630344415956405,0.7366438526594006,-2.551821237350451
0.36792753879628215,0.23170232877982766,0.8877832091215143,0.8885031942503347,13,15,15,2,3,2,2,1.659215214497519,2.605433815759868,1.6832649460568476
-0.22366014758695618,0.28657643688470635,-0.08349421901696674,0.09123357863186987,6,11,2,0,0,2,2,-2.724921868665592,0.40599261791461344,-2.7613983748858386
-0.5866312802465092,-0.4520777453577325,-0.5708217605832517,-0.2454818335440483,4,1,2,2,0,2,2,-3.949653915647758,-1.2158689296484926,-3.9441718690553875
-0.22920675806886992,0.3632273379455795,-0.31875086107151995,-0.4786109435281938,8,3,9,0,1,1,1,-4.520412382268988,-0.4467360150033918,-4.516317599179553
0.7549440270541059,0.47014208760777154,0.6069618607696972,-0.43593085485738703,11,4,8,3,3,1,1,-3.2703598283582096,-0.18018090205479168,-3.2568235123032796
0.4632955105992804,-0.7446205411550688,-0.4999671015677907,0.1610880246878197,8,13,15,0,3,1,1,0.5963176976093392,1.9295701675681418,0.546209380816149
0.5017421355829947,0.5090857481693647,-0.7937522623281348,0.8051058133591333,5,15,8,1,0,1,1,0.21094880630822077,1.8323237022206205,0.0939280062967496
-0.22159664253167377,-0.9783246970394033,0.8107639528385273,-0.8174266464277329,8,11,13,2,3,2,1,2.1487877091919434,3.0504333764315064,2.0533929757886265
-0.013948684456390081,-0.8334311776094807,-0.8165917054830378,0.20488185180223795,5,10,4,3,0,1,2,-1.5531230875756457,1.5221240919098926,-1.5218202159224652
0.5792362855891078,-0.8175877939026193,-0.01115939059483706,-0.8848824799667114,11,4,2,2,0,1,1,-2.279228099693321,0.5207954635126598,-2.223378753154483
-0.7658659671447883,-0.7140166358943283,0.5230212634349445,0.23643612663252211,7,6,13,0,3,2,1,-2.105620022997487,1.6449688173372035,-2.048970042452015
0.6437201185807124,0.4124844543129924,-0.8373024387162005,-0.8303245718296162,4,7,15,0,0,2,2,0.29593251958658207,2.261490830385847,0.5486999803800778
-0.5266296126358425,0.8153874126970926,0.1837774776425687,-0.2995635065993729,13,14,2,0,3,2,1,-2.620078946806435,0.40494895823297006,-2.6581515579781083
-0.15155598150604743,0.812708770189472,-0.7776050353876973,-0.0147497914182817,3,11,13,1,3,2,2,-1.035421230032544,1.4775371997754563,-1.0457876137539623
-0.7649475064457902,0.29842060423212713,0.4920897585308466,0.16673753019431925,10,14,11,0,0,2,1,1.0374030716476812,2.0883835192377878,1.0464627386670105
-0.5528083229610947,0.9264450788812226,-0.9756910506203673,0.9397576534152781,6,15,5,0,2,2,1,-2.3745152345896936,0.8324751205286867,-2.412868743923361
-0.49401966402151776,0.3908222462132951,-0.8491309058204615,-0.6675691361814942,2,13,14,2,0,1,2,-1.0223625802355905,-0.05466988315003917,-1.1053461602485528
0.16862862384620048,0.802316020981978,-0.9091072393170843,-0.43807362081553936,9,5,11,3,3,1,2,-2.569702876643172,0.7944586924411658,-2.61316336974597
-0.6606401922088689,0.2936967233374477,-0.22346323202025564,-0.5412105085901007,13,11,4,0,3,2,1,-2.7252555433752406,0.7851775998661219,-2.7364090538651054
0.3963234280394903,0.07219273268824078,-0.3809447674273445,0.6275900394138973,13,15,12,0,1,1,1,0.8253081315896971,1.956979875807997,0.9670105207066224
0.8810636542707668,-0.1667218845230416,0.16232524236165258,0.8383531036711191,11,7,13,1,2,1,1,-0.4835906060140568,2.4276305205150686,-0.4672167192525165
-0.947266051005496,-0.2470732662439008,0.6211066615636658,0.9745522586298889,2,10,4,1,2,1,2,-2.234394114245778,-0.11745770348910943,-2.1920314338923723
0.6583284414130288,0.1381629383314953,-0.8729763408199973,-0.9263562647280172,2,4,15,2,1,2,1,-2.5181987431835045,0.7557918445277314,-2.614636368221669
0.06869255005892616,0.49982149893994365,0.8263315045152857,0.1702990646509439,6,4,9,1,2,1,1,-4.071541588147918,-0.21778746461395462,-4.109095185719166
-0.09891172937981296,-0.74168116969701,0.9081020545174447,0.2123492689017601,2,0,7,3,1,2,1,-3.973089448945008,-1.7756437810548404,-4.051182510555575
-0.772884815600742,0.3431463911855992,0.040615401807586604,0.5446367834712786,12,1,11,0,1,2,1,-4.19890460140908,-0.6983015369516643,-4.216134391632851
-0.8231835532687068,0.5836356789392658,0.17991179427527215,-0.039908065963049744,8,14,4,0,1,2,1,-2.760600470118963,0.665982768184938,-2.8194353971921764
-0.5740716769821785,-0.7272570488264605,-0.9709106686642361,-0.29882488238680605,3,1,13,2,2,1,1,-3.8287569334255034,-1.298757755958937,-3.8194865306127657
0.4527940653004565,0.09489261379822311,-0.09817910516779116,0.820942556806546,8,9,2,0,0,1,2,-2.7269327266295846,0.2943376818480417,-2.7257683623280875
-0.08130638410765512,0.6841828300374193,0.537835482630795,-0.8675280442962683,6,1,5,0,1,1,2,-4.724614742176829,-1.9062332446528356,-4.756595440254058
0.26680170863345154,-0.5197087624436139,-0.8482733437826722,-0.7422405561787015,8,15,14,2,1,2,2,0.7931822029794575,1.790318707337737,0.7561301200228066
-0.6398654553014029,0.39300293245415796,-0.17667757128494377,0.7486352097088342,12,12,15,1,0,2,1,1.0134454909278174,2.2553934288440214,1.1708023309407372
-0.9182627674670423,-0.6621298738556709,-0.44281932193608275,-0.6459790314465064,6,5,0,0,0,2,2,-2.6788235994663054,-0.1465522281036434,-2.6187702222712868
0.7884345257918515,-0.7425032034007122,-0.3398009733796892,-0.356834470639942,11,8,14,0,1,1,2,0.9297020249674655,2.265197118495577,0.7956980591824323
0.7471572482135544,0.8417448010636264,-0.8778440802902725,-0.44624470370559255,2,7,0,2,0,2,1,-1.7677258854928084,-0.7890865433605017,-1.8352975761648491
0.07318129197466505,0.8480835182148663,-0.5277669337651913,0.5199108178751712,9,1,12,1,1,1,2,-4.667187435770474,-1.2301206774139986,-4.662397793230416
-0.7337661428250435,0.3743310108066622,0.6888813452672575,0.4992324640171748,13,12,1,1,1,1,1,-1.9675490029784495,0.545455231325183,-1.9648116589300189
-0.5150589927305407,-0.4615135381012381,-0.2454316737907547,-0.9598576044445473,10,0,6,1,1,2,2,-4.315560102419033,-1.7446937506551492,-4.304517042059685
-0.5335671769003976,-0.3141462714434795,-0.052060117138887696,-0.2897913934413905,10,12,1,2,3,1,2,-1.183095617724626,0.7792355959327512,-1.1439306729037364
0.17368223604175825,0.49087894836866,-0.13668090754064122,-0.7448393944088725,10,4,5,3,1,2,2,-2.0946762724592567,0.7331312125033723,-2.082599543448092
-0.511293689070691,-0.0035046043021196294,-0.33930303743817203,0.8673836475197492,6,5,4,1,1,1,2,-3.1147302964662607,0.09916557388366644,-3.157449783282323
-0.6786372534808887,-0.6268659518973885,-0.4298096626123058,-0.6532528094104904,8,8,6,2,2,1,2,-2.0080935592762907,1.7767384941323665,-2.0358170466818017
0.39392292473284307,0.9945110695367887,0.7932205259480416,0.15199683561131994,12,3,14,1,1,1,2,-2.6581286803956483,0.8770927054014345,-2.682653185640541
-0.6582248252198684,0.337286439848862,0.8587519782551716,0.11352578602785957,9,9,2,0,3,1,2,-2.0305743484268612,0.536561680974083,-1.9960143859906962
0.9359881330084685,0.42190495767349656,-0.6009861453233605,0.47249436739697637,13,14,0,1,1,2,2,-1.8615780739277417,0.49392025438167875,-1.8743750250978446
0.16247644284522456,-0.6912745694515954,-0.03771979629036504,0.06517886510317172,2,5,1,3,1,1,1,-2.136765533682344,-0.8322989319455073,-2.0562158686396246
0.09784395977795457,-0.5965390753395283,0.36914309575966664,-0.8242637775146864,6,8,0,0,2,1,2,-1.9305919537390317,0.285954473352565,-1.7724006475787137
0.21220376211167724,0.5885788999329249,-0.7866014997731279,0.7014549200329094,13,11,1,1,0,2,1,-2.265279839419787,0.8358535899976764,-2.2865955033899787
0.8766809136420757,-0.6375338676686797,-0.867007465266445,0.4822412985801181,7,11,15,0,3,1,1,0.8216894247844297,2.3402422248852996,0.5968372739992409
0.501003849530627,0.5990742618390312,0.6502653533855944,-0.6271900264237118,4,10,13,1,1,2,1,0.5593173935209186,2.5340352889602933,0.6363193407484028
0.7544010816262166,-0.21510978515472923,0.6331988789431542,-0.12173018285956316,4,12,5,0,2,1,1,-1.0005170020636172,0.38083783562320345,-0.9850060380905449
0.1549725418122514,-0.28927509636320825,-0.21703577959699616,0.06371495937634797,6,7,7,2,2,1,2,-2.672171894590205,1.2464798021127033,-2.6685019804403156
0.8796642472269502,0.2554161061428357,-0.33018877068582775,-0.7214558546732255,2,3,13,2,2,2,1,-3.6340202620230677,-0.25883088193866993,-3.6610595559576695
-0.6966502405344976,-0.37655586440890354,-0.5030217203710685,0.48789258514535394,5,5,1,1,0,1,2,-2.470818307852275,-0.017268767744644364,-2.465779803687787
-0.3158365025681851,0.6425146093440257,-0.7787365260895855,0.6929045834690364,9,3,7,2,0,2,1,-2.5781261006759055,0.7694126084026903,-2.5955713044380504
-0.027285036008784402,-0.18208964582901355,0.5437639611964902,-0.975593855363911,4,2,3,3,1,1,1,-2.932244550735647,-0.9576162030945069,-2.766181404086655
-0.3086080129921611,-0.6368045663971487,0.8169011226672567,0.16678358953224093,9,6,14,1,1,1,2,-0.8407121950836671,2.283588458699649,-0.8416236572362452
0.8237048176859294,-0.7217676117138763,-0.798410793968227,-0.48796893629267557,9,11,10,3,3,2,2,1.1693682901837898,3.1866483454790586,1.1665807237489385
0.3933016477537845,0.8449987623545914,0.41447726862679724,-0.6949219141714773,13,14,9,0,1,1,1,-0.642024210568039,1.9468573865438996,-0.561418161006874
-0.791506067896381,0.6808792639608459,0.8213723965114261,-0.7543784363085324,6,4,9,1,3,2,1,-3.605763313988715,-0.059436044775140195,-3.652946256012528
0.8416837652347446,0.7397927241242566,0.03767611425214423,0.1825508714898585,6,14,8,0,0,2,2,0.7972199229453316,1.9804943446875072,0.6897151930596004
0.5755797774289848,0.20744306346027797,-0.7714653998886245,-0.17099083159274464,11,10,5,1,2,2,1,-1.8936928513284104,1.9261024946520533,-1.8861253786896774
0.47500249621949675,-0.09556411822038569,-0.5507903541200361,-0.0951209677346132,4,5,7,0,2,2,2,-4.178045919752542,0.08070476769461495,-4.14728102955546
-0.93224167950681,-0.3770536577344852,0.5609914150921753,-0.44482565474116376,11,11,1,0,0,1,1,-2.8663920814324064,-0.0676733231126139,-2.821021015714781
0.9221406349389103,-0.7026745444937741,-0.17075175254595254,-0.8293006638427123,9,0,6,0,3,1,2,-4.941516445270873,-2.934674467620578,-5.013848985596158
0.4999209407983556,-0.5801888138088285,0.7961085788814275,-0.5897207190359857,2,12,12,1,3,2,1,-1.047552341540491,1.3644554604579684,-0.8828181136096824
-0.8685827211432953,0.5510552333900212,-0.09342233050394477,0.04878053865516008,13,0,1,1,1,1,1,-3.5706681489082714,-1.3400039317258114,-3.5026278556322934
-0.794037041337369,-0.33127437737903564,-0.8489932723922216,0.5064924414949017,11,9,2,1,1,2,1,-2.312526471126977,1.1107888212222043,-2.3177093468628147
-0.9492272886793103,-0.6876948052676193,0.43194445769479506,0.3178478838203027,2,8,6,2,3,1,1,-2.8092335174742487,-0.06038432209382197,-2.8279819847332126
0.011015758212067572,0.19009795940084118,-0.3214575082076181,0.13888703552700066,4,0,11,2,3,2,1,-5.483695487967026,-2.7641377505064764,-5.5024101799939436
-0.5136556180010918,0.4445338637113183,0.7113929362125715,0.6604397291339832,5,3,4,1,0,2,1,-3.7623848291094233,-0.3548456478745366,-3.860614712330209
-0.35201987778640076,-0.8261499700993014,0.26648154982192107,0.4718092263920046,6,2,15,0,2,2,1,-4.232311147556594,-0.4705081975558632,-4.3037715396313985
-0.1571508988150041,0.7853434221539497,0.6348871234768818,-0.31636529660424806,11,14,1,2,2,1,2,-1.306867049971927,0.7044173984914579,-1.303366631508874
0.6613090131304995,-0.3096157102374488,0.5476690464026805,-0.27448421066810913,6,11,2,3,1,2,2,-1.5640040460684528,1.2491293534903884,-1.5429213991949073
-0.7197736484670949,0.7369359517958256,-0.025137603500972716,0.7891044537881828,2,1,2,0,1,1,2,-3.707139898345674,-1.641353641015816,-3.7327832194625676
0.39769170632180884,-0.1948999128060389,-0.563953785011827,0.2901083355386589,5,9,9,0,0,2,1,-0.5479888495147521,2.372106973544814,-0.5395455576073482
0.3663677128909628,0.6451677518233478,0.05932335731016214,0.6301088568049142,10,5,1,0,0,1,2,-2.606060725615077,0.043293260841359794,-2.527122440070188
0.6594836074144033,-0.5871574564787936,-0.978008342683039,-0.7262287398623855,10,14,5,2,3,2,2,-1.2473756098621247,1.9048466198869944,-1.2328273799450173
0.2661961267148951,-0.011452299723457182,0.1465887563588013,0.6762139263565916,6,11,13,1,1,2,2,1.2833691442427604,2.9904636765281345,1.5134840620719503
-0.6674332624878412,0.4760672328527409,-0.8344026641497471,0.2063042189327764,11,12,4,2,3,1,2,-1.5256361784870411,1.5451676997102421,-1.5016476350604162
0.831027354583828,0.44306572224381124,0.22080933401591518,0.8986135941155313,8,14,7,1,1,1,2,-0.5390537999395878,1.9728985831172052,-0.5104287716283162
-0.5701192428184865,-0.9376337298774307,-0.47547191140034983,0.19015586140050966,12,0,13,2,0,1,2,-4.611255003156531,-1.2478657610332229,-4.614222790421794
0.24666510180998147,-0.05152538259926076,-0.31123253591153355,-0.29691967773156236,2,8,12,2,3,2,1,-2.0504030140149876,1.3085134700559835,-1.9763736861944297
-0.5071959335217864,0.6382046353483994,0.5988317579379585,0.3893929417088535,7,1,11,2,0,2,1,-3.776944857226846,-0.19876354154724496,-3.809385751261007
0.8346271509244856,-0.7263627381620772,0.9004747076416049,-0.10798845408408853,13,13,15,3,2,2,1,1.4760128775156909,2.477757677480622,1.5198077766409794
0.6131222957228994,0.3175667334214347,0.38455312903570493,0.6983913031306386,10,1,8,3,2,1,2,-4.5415608528598135,-1.8736851747819594,-4.541154085543566
-0.89680838668258,0.3398349291000784,-0.9116691245797997,0.1765275139398621,2,6,9,0,1,2,1,-3.4254504956555145,0.514640519885965,-3.4147460173669466
-0.9321080428284023,0.39484053449367984,-0.40530198525489847,0.8487923907530608,3,10,6,0,1,1,2,-1.0180379695711899,0.517924344628919,-1.0026113399671075
-0.8902347707070501,-0.0897126299276878,0.04486915214233789,0.28909330125164434,9,2,11,3,0,2,1,-2.50608381104164,0.9668184131404955,-2.494374368363187
0.3925775517562795,-0.3202500724638677,0.4495335430575229,-0.8692873184021153,9,0,3,0,1,1,1,-4.230198334332561,-2.0592156538943955,-4.212450123556331
0.2517827528740182,0.7719554964723743,0.23172637636460913,-0.5340810504927325,8,2,9,1,1,1,1,-4.402335858279532,-0.8974697717046648,-4.416790373165079
-0.6290541808465551,-0.23207222016054851,0.8651798188505058,-0.859940588505058,5,12,13,0,0,2,1,-0.5373110548064004,1.5688009713224265,-0.6828866300049492
-0.04043734628699047,0.16151441445465542,-0.45662605786199184,-0.20342523204872887,10,14,6,3,0,1,2,-0.5621093549441053,1.8653275967234753,-0.5703507358522908
-0.9933072759140416,-0.06537846692469484,-0.40599424709023557,0.7056436433838027,3,13,4,0,3,1,1,-1.282716802809269,-0.2377569263146388,-1.1992660074806687
0.9754447794720631,-0.1444537325282753,-0.23134670568063664,0.3592945653861397,13,10,9,0,0,1,1,-0.9871468181338997,2.3969256065122186,-0.9893361423566782
0.17710845794649077,0.9646610301601632,0.7683979562630059,0.20159689288439608,3,8,6,3,3,1,2,-0.9973304168678557,0.4219158966443735,-0.9469782099607813
0.8854635482702513,0.2992932979847369,0.21547358975771824,0.02537702203301717,11,10,1,0,1,1,1,-2.550587976982084,0.08023309012987095,-2.489801817078
0.9145405259666513,0.6524113915879317,0.6015393742597501,0.2595558459923062,8,0,8,2,3,2,1,-5.065399059753078,-2.581871065362699,-5.066175575058825
-0.6522095015610254,-0.2075159621946825,0.5164769514081826,0.39204123610758446,9,2,15,2,1,1,2,-3.5804460278114254,0.00870587999969747,-3.6326637386228335
0.49574320818445705,-0.9302696795323502,0.7898428824556798,0.7202536328358475,12,8,7,2,2,2,1,-0.938201576440718,2.350759400997398,-0.9616644106884347
0.7774961597379544,0.9113029964595067,0.7242552345309012,0.6190321494497562,9,8,4,2,2,2,2,-1.7323578099454957,1.6411646484043478,-1.742622358687295
-0.49470181207822983,-0.9898357203639481,0.39142858569950034,-0.9024328366536538,3,5,4,3,3,1,2,-2.098075246241568,-0.5799734252994955,-1.926402230969549
-0.8477382810193996,0.7024138280975374,-0.00970694597205135,-0.038826845346704,4,9,2,3,3,2,2,-1.5604320560945129,0.9126951893518149,-1.5156866679286412
0.13146392799158213,-0.46594345966115736,0.757259972710316,0.5948520432138562,9,11,0,2,2,2,1,-1.4418787627347218,0.6411928937062341,-1.490439657083897
-0.33198224250952424,-0.522619937397965,0.8601807010194773,-0.788331812342832,12,5,11,2,0,1,1,-1.190505695571206,2.3405129585958377,-1.0983005289322147
0.743687055490464,-0.9415054339308817,0.6516335011295253,-0.7422602650531096,12,4,13,2,2,2,2,-2.128422613714418,1.745584337148372,-1.7602202532905564
0.11236347007951397,0.5132716075698693,-0.48262333860418405,-0.6137342708254139,12,0,8,0,3,1,2,-5.326577327380784,-3.00449690816971,-5.288001390468467
0.2680114061992227,0.07997075943171095,0.5596907903022872,-0.7860387223460832,8,9,8,3,1,1,2,-0.7451799093449254,2.9871801085655267,-0.736521835823665
0.26524378626789624,0.8640562110200349,-0.7949805440186415,0.8744569744729023,5,1,3,2,3,1,2,-3.912366174128337,-1.8067155372981556,-3.864309362293517
-0.8652987970624566,0.16434092035254655,-0.30823388609408653,0.24183103553495422,12,1,1,1,3,1,1,-3.459492868968033,-0.8861165494876142,-3.4652282237241328
-0.10808338597935707,0.2951472868038152,0.18879171845709064,-0.2327754791887564,12,0,5,2,2,2,1,-4.095116427479621,-2.04033846907677,-4.179888049365968
-0.49498250062323557,-0.9979410403087332,-0.682123433446487,-0.0629211664628313,5,0,2,0,0,1,1,-4.234096043603753,-1.9341345403113772,-4.185159148597208
0.5896190974998587,0.3873644515629773,-0.5584607744224792,-0.8352379087683146,5,5,10,2,2,1,2,-3.5448183802403306,0.6110944218787986,-3.476044979261846
-0.6978842164381995,-0.13533039791479617,0.8872318403351978,-0.1605453661477554,12,3,5,2,0,1,1,-2.9022312884927763,0.04750924789180323,-2.9251488357350355
-0.3760960190097391,-0.3585145191237451,0.44884534522823394,0.4916740240619286,4,15,0,0,3,2,2,-1.976205743045202,-0.0065231189760429015,-1.7254058381006645
0.7287164996792741,-0.05358018661688568,0.9363868558294435,-0.6289489685937577,2,12,4,3,2,1,2,-1.7423562225519533,0.11265226425255302,-1.7162397056874104
0.0607087874565122,-0.9642762150433613,0.5935956557280551,-0.41166405331304423,9,11,9,2,3,2,1,0.15953112535579517,3.0368444028462984,0.19219379205728407
-0.036955296974899854,-0.765383622075211,-0.7496284155948991,0.37113057445794273,5,8,5,3,0,2,1,-1.808411807285108,1.673558665772539,-1.7668182035180464
0.3030389336045294,-0.3481490720958502,0.1805278777712449,-0.1335065020566888,2,7,4,1,1,2,2,-3.0218079215689726,-0.15034850900585958,-3.0768245666218514
-0.040122330565752984,0.20004109623860744,-0.41667484258139353,0.3899637722530851,2,11,5,0,3,1,2,-2.458842970734334,-0.09464059033927609,-2.431940584602459
0.49832327820256617,-0.7081558519297091,-0.7944151910146686,0.1418090036883286,7,5,11,3,0,2,2,-0.8629026623596534,2.7057721905767846,-0.8670797406310616
-0.9804583051616327,-0.3470773835120162,0.03542328676942286,-0.8242670017103333,2,12,3,1,1,1,2,-1.8083795550783792,-0.14743657326624993,-1.753914325727443
0.9549327726295715,-0.5982818202754117,0.38638788164536186,0.6428814560197329,11,6,11,0,3,1,1,-2.8766259816295956,1.1366171919973977,-2.863995836140386
0.4129514529738023,-0.9368277103487159,0.8724244924873796,-0.8960574326970552,10,1,11,3,3,2,2,-4.525670013631627,-1.6340435482594646,-4.412589232642728
0.6034561661395836,-0.3210996149143879,0.6296502274930245,-0.8397703072306497,5,15,3,1,1,2,2,-1.7651585636420744,0.8107507179270409,-1.7397589360252674
-0.038192337102030294,-0.9184917878150545,-0.6720010380210055,-0.12278556702092325,3,5,11,2,3,1,1,-1.046751671488469,0.18877061269511197,-1.1565247582997593
0.7435671331844034,-0.5615720252839114,0.9517305116382626,-0.3262084164577863,9,12,6,0,2,2,1,-2.3268585509119797,1.772375186648824,-2.290977583035666
-0.6766549117063947,-0.9582777214169238,0.3065260384746602,-0.33537074928978217,9,8,10,2,3,2,1,-0.41360729571059207,2.823422837495754,-0.38706803491795094
0.36045648486258264,-0.8556031820416483,-0.9386949955883879,-0.48463422297757264,13,0,13,0,2,2,1,-5.055581182130929,-1.8658478896299673,-5.0690671994925305
0.6924905840380986,0.2575296364118902,0.47070059733150527,0.5354477761335605,13,7,1,0,2,2,1,-2.554328310275797,0.19716818992513518,-2.483993793689351
-0.12276916162081908,0.450515320830273,-0.0266621171505943,0.7468464761633211,3,3,5,2,1,1,1,-2.4598319344354045,-0.6685787962829655,-2.4025133697872976
-0.43229094278270996,-0.28169794066753706,-0.23230569626440745,-0.06837438595950296,6,14,0,2,1,2,2,-1.48755919573017,0.5283340886769092,-1.4798306912425245
0.818065041331282,-0.6406337822595161,-0.5249133501522447,0.9427901880832792,8,4,4,1,0,1,2,-3.1145065925302515,0.18561687214372788,-3.1552121651577214
-0.8052132148928957,-0.18995840183935697,0.1858367996635637,0.15882979868700153,5,1,6,1,0,1,1,-4.967312090695206,-1.637879075459505,-5.0019138758362525
0.938824644670575,-0.4837331345977449,0.3134733290825844,-0.34961987155061025,9,11,7,3,0,1,1,-0.26128231447010425,2.7802205630421475,-0.2952180614825388
-0.5306519234768978,0.7674193393215052,-0.11595125243428495,-0.33822127402165614,11,11,13,0,0,1,2,1.5857550683064328,2.539267304443776,1.661326259996446
0.17576874222077388,0.8971667097028675,-0.4949444358491615,-0.2814985041675089,13,8,10,0,2,1,2,-1.2687611307141684,2.321976408777995,-1.2984958238002955
-0.05073824850037223,0.6883408979383943,0.6113403059001064,0.1707087287935043,7,11,10,0,3,2,2,-0.3259295164374836,2.631011413062466,-0.3749184483158998
-0.8858262878213703,0.06233905600206402,0.873211384589923,-0.9213129186629807,8,2,5,0,0,1,1,-4.533230136032941,-1.04103893227616,-4.5513373626210365
-0.7933820857519687,0.16934140088517746,0.3764157317331909,-0.205242023071198,3,7,10,2,1,2,1,-1.0205742919379133,1.6746051535186606,-1.023968427781569
0.2782398756310007,0.7358365890400442,-0.0905202887322818,0.031192057158500486,3,6,11,1,3,1,2,-1.0312048409356478,0.6978488918755676,-0.978695509408479
-0.7345706923614452,-0.7129152759212143,0.8796395838536835,0.4657978366826836,9,1,4,0,2,2,1,-4.281242185971362,-1.6727409394440687,-4.2282853682607575
-0.1124995613908577,0.7362845087550107,-0.6457004211052282,0.38525190445232904,8,6,9,2,1,2,2,-0.9435537109652065,2.6517991979758624,-0.9130519540106162
-0.5117054191552515,0.6617543826834109,0.7292176719100734,0.5370387290475824,12,7,8,1,3,1,1,-2.169185782871115,1.5638441902412956,-2.1706319868076953
-0.5686496952045657,0.3177709404653144,-0.21227118869168304,0.30246595408298416,11,13,11,1,1,2,2,2.211041637192967,3.056146472835581,1.8937733764698226
-0.363776892763761,0.7328773350552908,0.986673874717257,0.5048555252311451,6,12,14,0,2,2,2,0.6581507062327319,2.2610321720302236,0.8159410610969071
-0.19171935669793405,-0.3459336768735226,0.33518677112716944,0.6156918838825172,3,12,8,2,2,1,1,-1.0245978069443353,1.3979402152287521,-1.094928783609008
-0.24865549623654704,-0.40626145087943843,0.29814931758878616,-0.3432375442298379,2,11,9,2,2,1,1,-2.530436202432122,1.0368692704888787,-2.5306741264546595
-0.22288379745930853,-0.1026127547549387,-0.5249117382513451,-0.25349641674131984,13,5,9,2,2,2,2,-1.150949005168294,1.904849824937298,-1.1428530577657248
0.2851519378943792,0.518688655845732,0.0008906182614829561,0.08472732995947663,9,15,1,1,3,1,1,-1.5619032216489883,0.30359435648591504,-1.6274182285941323
-0.3175043447476873,-0.23960876242828588,-0.20235443820619903,0.16034473845466457,13,3,14,2,3,1,2,-3.3007146464992965,-0.13749482359181625,-3.3595095350733324
0.4937514322716454,0.43098181419854886,0.04246826497066869,0.6447868376341162,12,6,15,2,0,2,1,1.5269783670220562,2.808507792530466,1.5052136304303487
-0.5130354068474015,0.8540690895926133,-0.8794652194208783,0.8688720536110286,7,2,1,1,0,2,2,-2.7803645537450463,-0.3270830369873323,-2.76360757887767
0.046169449163569354,0.3401920692218834,0.8592117548439784,0.06452042667808033,9,15,9,3,1,2,2,0.8862976754993643,2.396112290313524,1.1301833882309058
-0.45475199853293247,-0.17290179694929697,-0.7562278133261049,-0.6377013009306394,13,9,6,0,2,1,1,-2.7944094428513435,1.1116277069059688,-2.8104101752222785
-0.7862461538105123,0.1346244392578071,-0.4868744325972725,0.9258537504751596,5,5,6,1,0,2,2,-2.805527929889557,0.9257106998102598,-2.8606774525001217
0.05299838830756198,-0.7753913111775617,-0.9948319703100352,0.2759704115865953,6,5,11,0,1,1,1,-3.5527902444524964,1.0005962778899489,-3.480742167319102
0.22196197770198345,-0.17794306038659058,0.6797226057334407,0.8000462467960223,2,9,10,0,3,2,2,-2.2580039945546626,0.9247668766849054,-2.1980076081785653
0.6452286370273568,-0.15252349270247434,0.3350997985829409,-0.8089293723306636,5,9,0,2,1,1,1,-1.2273839748982627,0.5702503779163455,-1.4042777990951933
-0.5295288303960304,0.7385192493021051,-0.054216068733635714,0.07071620368532172,7,15,4,2,2,2,1,-1.7550445446354712,1.3843169604298358,-1.786330471824715
0.09339482542814004,-0.5361058077680492,-0.21818800818897066,0.1889526703723461,10,1,15,2,2,1,2,-4.747743827821962,-1.4379697451801694,-4.744363457502552
-0.19136246379141575,-0.14360077014877048,0.43519553131635247,0.3848723026487393,8,7,11,1,2,2,2,-0.5533178154800155,2.93144938143506,-0.48484696323513443
-0.32554573448915924,0.8110495846593477,0.5452454548987651,-0.47020910552653317,6,0,3,2,0,2,1,-4.020645017805501,-1.5295761871623854,-3.960258747136936
-0.546687195546024,-0.2900073883361254,-0.8611523145078133,0.03811958181654074,3,11,4,3,2,2,1,-1.00408398199131,0.341548869617214,-0.9240714432761394
-0.4577051269996304,0.18562398330684537,0.36026386220690276,-0.5383416216919759,11,2,5,1,1,1,2,-3.578924291795184,-0.9007011410890924,-3.5508560751853713
0.32367837969875723,0.1155668347400498,0.4613010204784922,-0.0695887754325637,9,5,11,1,3,1,1,-3.1333061330394365,0.6441955769659179,-3.115392067305214
0.2699200911820663,0.5096756398816955,-0.6590441236521649,-0.1810442939895922,10,6,15,3,0,2,2,0.8857487572747484,2.804006453440715,0.847393686488755
0.9624727486886078,-0.050226912987562766,-0.2349474395119835,-0.7603419959647073,4,7,5,0,3,2,2,-3.457361868564588,0.1276802423412735,-3.4430204187300593
0.07991426056111917,0.6840665887528425,0.041915954544084366,0.24717137600551942,3,7,6,3,0,1,2,-1.0170749362181064,0.8045982621319179,-1.0190911777883367
0.013676863640965209,-0.6813919587620394,-0.8737819338416997,-0.7647019430528827,8,1,12,1,0,1,2,-4.4213789352485175,-0.7214507985177332,-4.41360629906833
0.8739156460621256,0.10760448142475254,-0.3889513786839529,-0.20603696585143316,8,9,3,1,2,2,1,-2.256233900320669,1.2244591342574518,-2.256035830108056
0.572551913514189,0.14917476463553325,0.13315072434283715,-0.21791447388365115,13,14,0,1,1,2,1,-2.020755202495998,0.4016367759879966,-2.0442843324850153
-0.23875341304683984,0.755948640890139,0.7361133802149007,0.6118508002352423,8,3,13,0,2,1,1,-4.338576528422973,-0.37420884102920904,-4.355569953884283
-0.6529509700269827,0.3899021778049234,-0.30780054692442893,0.9512204017198298,11,8,1,0,0,2,1,-3.100781875734622,0.007344409145710464,-3.076433795514058
0.8455143810267887,-0.025876162362128197,0.21250587550195488,0.5296196018059909,5,2,2,0,1,1,1,-3.719481133648848,-1.2531262215663932,-3.655172765974384
-0.2649311554169371,-0.8636553812290129,-0.948376186101026,-0.7296674216903545,5,12,11,3,3,2,2,1.4761584053909589,3.4343096706865928,1.5368050200411687
0.18858150112354943,0.8728983477673211,0.7522103851960851,-0.44449475250147774,7,15,12,2,1,2,2,0.8665619693842348,2.277072715332721,1.0883459079785107
-0.27040356171094104,-0.22707831768170572,0.12888218135776497,-0.6164350888162788,10,1,13,2,1,1,1,-4.542887504184545,-1.0609674358305017,-4.539792333419162
0.39007045771710636,0.9673578505268272,-0.5216397915681488,-0.7155012626256076,10,11,13,1,2,1,2,2.3176885396279716,2.8907776493817394,2.215378649036339
0.38323611113863865,0.23610334857437199,0.26637925202692814,-0.5422107903067728,6,6,11,3,0,2,2,-0.8388153359824042,2.9844855989499055,-0.6678783442971141
0.05408292782330326,-0.14783323221925704,-0.738579246519601,0.7732084304809335,4,6,10,3,1,2,1,-1.859613335982623,2.1366472803905596,-1.9833398279017425
0.4672287611228041,0.5386097872826796,-0.9779374711427056,-0.16769200364047698,12,4,5,1,2,1,2,-2.797096999967151,0.050366831262017846,-2.774573735634207
0.3619496544764891,-0.6206103036506456,0.23789638601544305,-0.3529992101770525,11,1,12,0,0,2,1,-3.946737270046551,-0.04760988137940894,-3.953635648015691
0.9191532886420668,-0.024291912147275108,-0.780527602644993,0.09591897794738591,6,3,15,2,0,2,2,-1.9021413854956357,1.708402336259391,-1.9919840825614996
-0.6999026706120315,-0.35064814621988005,0.4747141547755993,-0.04796374126246694,10,12,3,0,1,2,1,-3.027115144724007,0.5673451276292876,-3.0544310844150253
0.9124443812978966,-0.7337099916438061,-0.7957009406849238,0.3173842924148871,10,0,1,3,3,1,1,-3.87169420829644,-1.4606563053654946,-3.9758338615471267
0.6817431588518452,-0.92314730207535,0.803523984270847,-0.07704507075053169,12,6,1,3,2,2,2,-1.4423636060869645,0.5301183978256927,-1.5026189145071096
-0.5460706112692717,0.7787818322576885,-0.0987606865404842,0.7649188809121996,6,15,11,0,2,1,2,0.27626394075089766,1.9560811976294046,0.4871990131604659
-0.9166541987952315,-0.8304159679083936,0.4326467761253645,-0.8558313280026533,9,2,7,0,0,2,1,-4.061162122450602,-0.2664698789268476,-4.100615248523198
-0.22480953703446094,-0.07610612665808847,0.983176817740548,0.9414999153413404,4,6,2,3,2,1,2,-1.440344148796096,-0.05740792656692969,-1.4631680092291612
-0.8032087005732054,0.3206054394026763,0.5287453244434719,-0.46990714334999195,7,14,15,3,3,1,1,-0.18252335154443666,1.979324915776777,-0.2119143418721978
0.5649698491278758,-0.5443151649137801,0.9519816991975849,0.33470079609285674,4,0,3,1,3,2,1,-4.342208603476287,-2.355277735934053,-4.325466745869646
0.28780850708226136,0.06060426649831663,-0.9160975531367275,0.9369775551887676,6,3,11,2,3,2,2,-3.6754836158789415,-0.3487092341993257,-3.75143667019643
-0.027968994044920148,0.8405943624388155,0.04153628366842543,0.23299945379016695,3,10,9,2,0,2,2,-1.0347682184289884,1.6679605794772518,-1.0392888774091777
-0.5507687763122961,-0.25566595232497336,-0.135846234111608,-0.12119002061109563,10,1,5,3,1,2,1,-3.5320621683273417,-1.0092031847175964,-3.512320159055003
0.35196455117271075,-0.00790432264022689,-0.974570220026213,0.9848308009789404,11,15,13,2,2,1,2,1.289901113888773,2.631996065509886,1.5191409441078905
0.8378530672791089,-0.49551795965327683,0.5100838574925566,-0.07892100545171998,9,13,7,1,2,1,2,-0.9861278512014738,2.306022064978135,-0.9809608072635785
-0.8922835860039477,-0.35988033495803307,0.5063746718268056,-0.46133740339594986,13,12,12,1,1,1,1,2.4081280405805687,2.9433721878563324,2.2574535211739906
0.451959819970591,0.6355706597138902,-0.5729772673786562,0.011705385903657994,9,11,12,1,2,1,1,1.9425170664528497,2.8322989797928675,1.9158730812088118
0.4868475721532186,0.22388101067466204,-0.7881385748830141,-0.6968612568246528,8,11,14,0,3,1,1,1.1181608887825891,2.3830034998980003,1.5146517771379682
-0.6783036520845076,0.11608465029793402,0.6235044337314197,0.48342412302586,4,0,3,3,2,2,2,-4.039778397163497,-2.0989143154024235,-4.1342749644764165
0.600141937398319,-0.5919287307422023,0.11016989860457249,0.4661425920593496,8,10,10,1,0,2,1,1.3084206424788727,3.0917472604594556,1.3573731059411493
0.07739133468607817,0.0483183414523245,0.6960955822615438,0.6799279605643651,13,0,13,1,0,2,1,-3.921303897807839,-0.5040782011298629,-3.937131468496914
-0.26411849739583104,-0.3461367673238418,-0.7022238993351106,-0.38879156901957024,9,2,4,1,3,1,1,-3.4420057909874116,-1.3835253210850782,-3.4099539561660515
0.28673035982356865,0.560799552294549,-0.5655818046175789,-0.7243542016815292,7,4,5,3,2,1,2,-3.0792512670270544,-0.2989090194725979,-3.07015223941603
0.23917867491968137,-0.2890139791172852,0.5883946625541685,-0.8140187203537357,8,6,3,0,1,1,2,-2.9582156465419263,0.1707396013854445,-2.9757443096199094
-0.7917252841594251,-0.5491224890726123,0.40588688195735356,-0.8943920790629438,9,1,13,1,2,1,2,-4.959348964117924,-1.6880449849282573,-4.960647795975014
0.6500988203601241,-0.0034886354730927494,-0.8458834417313377,-0.8828981415120416,13,13,9,1,0,1,2,0.8240148215896883,2.640093876679497,0.8614696530224366
0.03453811288321873,-0.11960200408901889,-0.7050949465874321,-0.3436144927813769,8,0,1,2,3,1,1,-3.9103535964124494,-1.2767383195518849,-3.9116771885639006
0.602733831639038,0.5331770479432867,0.4672316600846249,-0.40111297901622667,2,0,5,3,3,2,1,-4.664725082020234,-2.1991402251232266,-4.706293793121818
-0.7633276181532254,-0.1801902206074235,0.6796045712712344,-0.23233409613391198,10,9,15,0,0,2,1,0.9052916384581433,2.3719638007132655,1.2640678202670454
0.9592934300677669,-0.6694117780596509,0.400503918889042,0.1716202919438039,7,12,5,0,2,1,1,-2.7838870517569356,0.7470846329095598,-2.7631015656480327
0.881358490230681,-0.4814064822684525,-0.14068637452212984,0.7454605009692037,6,3,0,0,1,2,1,-2.795641629665387,-0.5235114591625789,-2.7969027518972784
0.4120380153280492,0.2623412919134127,-0.9003159444341169,0.8078266605207494,4,0,7,0,3,2,1,-5.6179792430164905,-2.9345422940754764,-5.511021140155226
-0.6821836646612929,0.22045029895528256,-0.7292918354446289,0.5027501720580914,9,8,3,0,1,2,2,-2.7783833442168415,0.7248097830144917,-2.8153698400102893
-0.9108101832540769,-0.9274247547729957,-0.4485602938088955,-0.4487753226421092,9,9,15,3,1,1,2,1.8394718955269735,2.898584079294329,1.7103553331600765
0.6895788725720429,-0.46372195980897324,-0.6872363911931041,0.7061792468073009,12,3,1,1,2,1,1,-2.388407763462391,0.21211344989267514,-2.372994440995608
0.06484136455043421,-0.1778087947985869,-0.30531334748231465,0.7996666913745449,3,15,7,2,3,2,1,-1.0211147458281074,0.9777409974787538,-1.0968541220558439
0.7642712285641202,-0.2131043068728169,0.6557367506443457,0.5754260310554173,10,4,9,0,1,1,1,-3.810209122631585,0.3691761322626639,-3.831690265137058
0.4503114551022296,-0.617618597070422,-0.32347378933530324,-0.3826025132536095,6,15,11,0,0,1,1,-0.5195827767470851,0.9878872910630897,-0.6732736917141457
-0.6975063425301309,-0.5493661400975298,-0.498066677319404,0.7012321156822756,8,0,0,3,0,1,2,-3.193635723829475,-0.8043791422375711,-3.1415363206713156
-0.1920442473469035,0.08509160679084582,0.5833999769067033,0.09767731344011743,3,5,13,1,1,1,2,-1.030180238041214,0.963902679992765,-1.0685696272995209
-0.6684509196734485,0.8913962940005646,0.6999507429613239,0.33804467465821664,3,15,15,2,0,1,2,-1.000316784525495,-0.10677801427328167,-1.035519267294842
-0.4188248803872898,0.5739402698353326,-0.7761281459569394,-0.28805325241029456,4,15,2,2,0,2,2,-1.0749609947487668,0.5037065489261647,-1.0271409863712424
-0.48275833022392245,-0.6705872931354082,-0.3395698702570049,0.5135030113772701,7,14,7,3,0,1,2,0.678308370584539,1.9758237852073626,0.80575476860404
-0.6767603774282571,-0.4890133106887906,0.8932759083992143,0.12036451674982374,13,9,0,2,1,1,2,-1.3843291134434812,0.7103700451158694,-1.343165243550767
-0.07213724637533447,0.8184404117231203,0.07740359590542845,-0.0043749839314195516,7,6,3,2,0,1,2,-2.327092035616528,0.7810305880326304,-2.335691481996797
-0.8131840560494088,-0.11785568349843256,-0.6087814539109699,-0.626553408453917,9,7,11,3,0,2,1,0.7925225403647107,3.210726392786187,0.7090164985816708
0.2691648351006075,0.5958283192317881,-0.20805905467509023,0.8301801368140864,9,1,9,3,3,2,2,-4.353459238726595,-1.7498423508271328,-4.3640534693231805
-0.6679313731676091,0.2269462772783526,-0.27379852673197913,0.7943726819292378,12,7,5,0,3,1,1,-3.0926054248996717,0.383042678151839,-3.122189347548586
-0.6315503215239477,0.7879794200157408,0.3085851046499237,-0.6957914335554543,5,13,5,1,1,1,2,-1.0412001122287846,1.4917548937676395,-0.9861203510013916
-0.7647120236813496,0.47946066417108124,-0.36066633511891055,0.9768319788241531,8,4,4,1,0,2,2,-2.72573110163987,0.5820934722538698,-2.745627134086763
0.9941563141633234,0.9595649157090438,0.3122680360411614,-0.7403471020965648,6,8,2,0,3,1,2,-2.0520401775344217,0.3266591318014465,-2.029566209032867
0.7805161060356043,-0.841186830713941,0.4629929806807247,-0.6251761118048356,10,3,5,1,1,1,2,-3.210558740069811,-0.4491631583729314,-3.247712518385531
-0.3712997736325032,-0.057664202134370734,0.6432737954209433,-0.0814696056535722,6,7,1,1,2,2,2,-1.9675200073905748,0.8486846051724751,-1.9353091670696678
0.05086982509138571,-0.5113201184270677,-0.7741135831776529,-0.8256410643363377,2,4,2,3,1,1,1,-2.4876117105933333,-0.9306158899090256,-2.3487133763970958
-0.0992980421891747,0.49765267392661294,0.30229516976334825,0.24185713495686234,7,0,4,3,2,2,1,-4.108471929675678,-2.040973081905079,-4.1577536968500635
-0.49205025085595056,-0.9377688001652846,0.47858947032954635,-0.7873125474884508,4,7,7,3,2,1,2,-1.0364942327024635,0.8609172203185899,-0.9628740692615047
0.7114745178115727,-0.5456408859529702,0.6740822504858801,-0.44144782309117914,4,3,9,0,2,2,1,-4.7979749442396145,-0.72125274531092,-4.768937793529369
-0.5747112472578078,-0.9336212908751476,-0.3921071975185524,0.306325581062566,5,11,0,2,0,1,2,-1.1709114763995676,0.5775285731547191,-1.2656148029447778
0.3299698069519905,-0.479426284867994,0.8143900614116597,0.3414646238116681,8,10,10,1,3,2,2,0.09179309004364267,3.107050238471241,0.099891726613526
-0.5465392341529787,-0.2367761202655998,-0.7423025759994903,-0.17447774146794792,12,3,0,0,3,2,2,-2.7008158321507447,0.13409226848586175,-2.448685044838083
0.8361531043983013,-0.43992534089902113,0.7166833535982418,-0.41556353907620447,4,2,9,2,0,2,2,-4.0575201238598275,-0.02454475039020994,-3.9982064572463063
0.9635973865212553,0.24268899450705916,0.11836961365865295,0.25647622092656275,10,11,2,2,3,2,2,-1.425395382479243,1.2007129658162872,-1.3707221006381938
0.4073719549215915,0.08139695328982066,-0.8069310596091184,-0.516212343482322,2,7,3,0,1,1,1,-2.5961037163144547,-0.8185588015255159,-2.586447498072306
-0.40552438458276563,-0.4001617769860306,0.4863863974632068,-0.9037143280432931,5,11,7,1,0,1,2,-0.4333905634183771,2.4898027305174693,-0.39303221060353744
-0.3191883133008706,0.9780567167003478,0.2523523431862764,0.06263304113611823,2,15,13,3,2,1,2,-1.0037015008260142,0.24916651635381695,-1.058365603213218
0.5783216931774628,0.146698691270436,0.31765014028014105,-0.4953855003211869,6,2,11,0,0,1,1,-4.654303235500976,-0.445766881095502,-4.653085180066926
0.8192536388731848,0.3384005258761569,0.6585735986335111,0.7579578005645347,2,7,12,2,2,2,2,-1.9545466917747647,1.4933722269478584,-1.9261298312409767
0.8213531588702792,-0.07113352754891444,-0.7249524503659692,-0.3183686004203068,5,12,5,3,0,1,2,-0.49023075139081496,1.8473466888370096,-0.37822389759239405
0.18339432461265104,0.40526754617103267,-0.5251330632503874,0.02472755509158131,13,3,5,3,0,1,2,-2.57608006013228,0.16475684021460105,-2.58528541781494
-0.47464871480269655,-0.4568624704979203,-0.05420573437819032,0.9676806257108757,9,6,5,1,1,1,2,-2.4913381545924493,0.9947380805397553,-2.5008275505000537
-0.2762938135897226,-0.05501328998697286,-0.9087025089952325,-0.7199518048933646,13,9,0,0,0,1,1,-2.4761137568695704,-0.06618638988089771,-2.427261558645867
0.24503939145949039,-0.06051247401863247,-0.10506371735508435,-0.05142315913747897,2,12,12,1,0,2,1,-1.0025516382894426,0.9519306568386475,-1.0691641529039684
-0.5618623817962844,-0.9265572749983577,-0.7839484917386172,-0.3222787013224968,6,4,0,3,1,2,1,-1.781265166099317,0.49014977656008024,-1.8626314541872442
-0.9112244556582911,-0.44435585443653114,0.6333643509014362,-0.4308753964742049,2,7,4,2,2,1,1,-2.3062977392285546,-0.4325227908750296,-2.241966191758532
0.7484450493703516,-0.012906839319762664,0.4045175320633285,0.9856336779981407,2,7,11,2,3,2,2,-2.580121769428787,1.1342969938704328,-2.5571682168027325
0.3418860094850158,-0.4836534916176616,0.34921570583243233,-0.40654471779182,11,6,11,1,0,2,1,-0.18735641938989434,3.1836381100169415,-0.1800800402793282
0.27280274036681407,-0.8977292371157986,-0.4847855593325563,-0.8809505993044566,5,1,1,1,3,2,1,-3.272635121692628,-1.1646158897530547,-3.2345852580070558
-0.08752698208891596,-0.2618939564781668,-0.7579499990296139,-0.16210441962504918,5,0,0,3,1,1,1,-3.424628751435902,-0.9200825502013679,-3.4586261421203517
0.4997015288729325,-0.17464934783320674,0.292192350010126,0.29290018024921394,4,10,12,1,1,2,1,0.8038735435735544,2.982010083096144,1.1607627150034439
0.8265738951524735,0.22514693668963837,0.7473971869326901,0.4479461109321876,12,4,1,0,1,1,2,-2.4266211977323224,0.11199732544921116,-2.3081416415077567
0.9825264534672664,0.640025258238712,0.38976474735191835,0.06498539887429322,12,0,6,0,2,2,1,-4.848007219847263,-2.2529947609641723,-4.806129718756776
-0.7539934097525087,0.1172847929008507,-0.31366529365468354,0.458346975098896,10,5,11,0,1,1,2,-2.618389834184258,1.377167746008787,-2.5820718105857
-0.1922042716597525,-0.8447707105371183,0.08506873706450291,0.7234849898365907,13,11,1,3,2,1,2,-0.9455779135672138,0.9232566862871132,-1.1067114016050106
0.15853270764105365,0.5187020515052261,-0.8022527647187292,0.7793040660351327,11,10,8,1,3,2,1,-0.9234930665436588,2.674458422012561,-0.9318583911363586
0.05162519774664753,0.023362773163023487,-0.6687433059434693,0.29148102019122457,6,7,0,0,2,2,1,-2.4155158357815103,-0.036781388831322794,-2.400367475995344
-0.9491044801884982,0.2916447725729685,0.2738046349094865,-0.31879166683741667,12,13,10,0,0,2,2,0.8395355187496634,2.4073203191914008,0.901726246377218
0.2115584989053807,-0.27081254360492,-0.5642148914900198,0.9760719323111837,2,14,3,0,0,2,1,-1.1196094084851405,-0.2461165021926536,-1.3272912813907742
-0.5430265064904585,0.9549042359807358,0.06382541304852674,-0.7284219058721257,11,10,13,1,2,2,1,2.048938912880724,2.863740248736015,1.9855105216794116
-0.6799501270736119,-0.9532958073436282,0.5124272279003537,-0.08295398223621864,11,4,9,0,0,2,2,-2.198311973902036,1.7326254559527503,-2.204914184063435
-0.37206656524529436,0.7768073446173624,0.20588575295892309,0.6534147194829749,2,12,12,2,2,2,2,-1.033053845015068,1.4512118530076588,-0.9715172157049071
-0.938124710537316,0.9414843073544963,0.5470777830691278,0.9602179848275338,10,0,12,1,0,2,1,-4.216494135966322,-0.7560598283906905,-4.245384637908444
0.6672999238751711,-0.11911729937515192,-0.3953335012970125,-0.48133020536581106,4,9,0,0,1,1,2,-1.6761095128858186,-0.4777020325136008,-1.779842044874718
-0.5299255703923498,0.6613770210401537,0.08965531509037361,-0.6695158991147936,9,12,2,0,2,2,1,-2.8385991790781344,0.2801366273536972,-2.8553531700810826
-0.5853819936248841,0.5647766589201746,0.46915584624282647,-0.39902122879913526,7,8,7,1,2,1,1,-2.475143803038351,1.4396297553265525,-2.4871790536158986
-0.20972451347136278,-0.9210809342182014,-0.048907925026346666,0.08604916791532635,4,14,15,2,0,2,1,-2.3060832317058426,0.6425034031115404,-2.2595776799985177
-0.2930785189064351,-0.08306715086148442,-0.9240368734202931,0.491720077254024,8,11,4,0,3,2,1,-2.7163199309390977,0.7241273439438303,-2.7246939124979357
0.7541811620363779,0.8880841876507957,-0.7024080611897687,-0.07464878986921297,13,11,3,3,1,1,1,-1.55139366297476,1.3877842102873563,-1.4583198327890778
-0.24934018416079629,-0.4284328889482596,-0.5935538178278255,0.5235963827553944,12,10,15,0,2,2,1,1.1070975361676147,2.3616307403969525,1.212788203915596
0.7311542912491045,0.9614786871668588,-0.18483158285236612,0.6550378442126061,5,6,12,2,3,1,1,-2.764716650653131,1.0594042886259862,-2.8004315734163403
-0.8810568622654384,-0.9936643028385965,0.2803966231192476,-0.4031301752762466,9,2,14,1,2,1,1,-4.331362138291231,-0.7631400324821977,-4.390218550487568
0.02086497800846443,0.25318502218642047,0.8527652134601735,-0.9617678111404719,7,12,5,2,2,2,2,-1.2471792678619709,2.1279326382442303,-1.2300195172963357
-0.7311297411837563,-0.40120882325663754,-0.2825689491659731,0.60887441535901,9,2,7,1,0,2,1,-3.3962017015807215,0.026627891422994314,-3.441762844842561
0.9810920655402668,-0.5986979651924775,0.9892972831199958,-0.820375691434452,8,2,0,3,0,1,1,-2.413688618560307,0.125098963381113,-2.2618484978227884
-0.8619409182243007,-0.9886683709408655,0.8741820569175895,0.6438532718798593,10,14,0,3,2,2,1,-1.3105322356718712,0.5794129717565184,-1.2556742463922925
-0.8227905720606419,-0.02474438066557827,-0.8447013306567899,-0.18491393793513833,7,10,2,3,2,2,2,-1.4875308417136992,1.2886722616806197,-1.3951473218067434
0.15408132892382165,0.395512552146859,-0.9878225035203219,-0.798117600044957,7,15,1,3,0,1,2,-1.3154256927497427,0.3718112877773845,-1.3521142426874635
0.5890310889814974,0.4141729545333963,-0.8995479770720525,-0.854196329264193,9,14,14,3,1,1,1,-0.12469446183635924,1.7905256190378607,-0.04955207826102778
0.6069654865937693,0.8584561072637078,-0.18979461094486716,0.8122220042649941,8,4,6,0,0,1,2,-3.7891861944558167,0.11023000488424767,-3.843977019613966
0.9579622303496178,0.20698619208675728,-0.28437183177290226,0.29563489198105675,7,14,0,2,2,2,2,-1.3796727134575049,0.5343666700421151,-1.3913726857997812
-0.09210630378328588,0.6428639832851866,0.10931469607019118,0.27418167416180994,3,13,1,3,1,2,1,-1.0526600781566415,-0.392047604400339,-1.2039682422659919
0.6079170151050406,0.10500193481577824,0.04033978462150234,-0.7142480773211766,8,7,1,3,2,1,2,-1.3065118240822844,0.9377146009266267,-1.3526723796217996
0.7639843394432717,0.6475561802023304,0.4434431054343586,-0.4569059051775153,2,14,8,2,0,2,1,-1.0167763091322357,1.1218376220425164,-1.1234937085884695
-0.9062961829447937,-0.44766088435820106,0.41395297491143235,-0.8746207567562683,3,7,8,1,0,2,1,-1.0284052318924723,1.3714016744446424,-1.0404373339507238
-0.834569076951293,0.8617747441216168,0.6534293198620367,-0.7401401509285974,10,10,1,3,3,2,2,-1.0537432574408117,1.030696549287595,-1.1236412255470398
0.7837442896214695,-0.13236516084694094,0.819886287708784,-0.2453638920736143,13,2,4,0,1,1,2,-3.6656855039094594,-0.9937339513940453,-3.6141903721462993
0.12925810199452625,0.8603419308768492,0.6884974048116368,0.35169549292867286,8,4,4,2,0,1,1,-2.949239505998117,0.2565224353242617,-2.980384875740601
-0.4431211834991309,-0.7407986976091161,0.35221646282882224,0.8879646107264192,10,4,3,2,2,2,1,-2.367607565260593,0.3898399324583866,-2.3425217513482615
-0.9036279752134075,-0.27989906819804333,0.9135996309685723,0.0008022914204024456,10,2,14,3,1,2,2,-2.540105556860691,0.8844141047509433,-2.5872063643442877
0.5415612365277596,-0.9942374966687708,0.7179133708412591,-0.6279539999886687,6,12,3,2,1,2,1,-1.8322823411908926,1.1986604777583243,-1.829535209710753
0.31470696434025713,-0.05543639167403658,0.7603134758429702,-0.5685186416470918,8,12,12,1,0,2,2,2.070493832600632,3.076790925118976,1.8264242018893875
0.30327952095455313,0.4771949162646614,-0.3687453124733,0.2896652080446276,6,11,7,1,1,1,2,-0.9528781733902857,2.4433202118946036,-0.9073635252736185
-0.8293173270313503,-0.913986096266121,0.3337333211018434,0.6466188596414357,7,9,4,3,2,1,2,-1.709777306910821,1.543155999322976,-1.7224725743514921
-0.9706132226900923,-0.24181190265612762,-0.32530890646181465,-0.9613447381647979,5,13,9,2,0,1,1,0.38669557122129117,3.003832299976491,0.4982039929549915
-0.33951444132718933,0.8121317713727305,-0.4666496066760448,0.4497129986300341,10,3,9,3,1,2,1,-2.2976388455284553,0.8347945541348973,-2.285619346859211
-0.3762722841662336,0.5479827563055251,0.5458429637522302,0.0425920953082779,11,11,10,1,0,2,1,1.299411372620594,3.087803164941198,1.2822983774121746
-0.23483935285872914,-0.2645326983897802,-0.636521618581074,-0.12898474905561863,6,8,0,2,1,1,2,-1.3386254985521928,0.7232557623915351,-1.4060535750859486
0.2837199177107108,0.14129924776186975,0.13618502467573457,0.32601469228355184,8,3,14,2,0,2,1,-1.6732699662408015,1.8054325417203192,-1.7504490551477634
0.6595262405752897,0.21229312986695947,-0.417711504429642,-0.5858101636468576,12,3,7,2,0,1,1,-2.9932991518806613,0.32857943749235946,-3.020114784818265
-0.5067927300439508,-0.03184586057959682,0.49488881319338796,-0.05238034320410678,11,3,9,3,0,1,1,-2.7998592678944005,0.6908323179163673,-2.784689318478124
0.06147471057367171,0.30191467023614527,0.28918234948468724,0.12258708589680545,7,8,0,2,1,2,1,-1.685911150715169,0.787935818422466,-1.6348400359029325
-0.7183941022146478,0.2448272831319933,0.5626437114946101,0.1565967988407213,12,12,4,3,3,2,1,-1.4890008586851884,1.6927558055542629,-1.4307252521825837
-0.6722379524390356,0.28563782960034856,0.6197203747211724,0.8947904991728937,7,7,5,3,0,1,1,-2.306213280971283,1.2990444863839317,-2.3051935658931093
0.41544270053505494,-0.8755935476705945,-0.7053939114420593,-0.9843168184561664,5,8,10,3,1,1,2,-1.354093843238556,2.7628822212504343,-1.26843163734248
-0.39616659984499636,0.5221766120477511,-0.2914644703179068,0.8981423926296879,6,5,5,1,1,2,2,-2.8108947272251665,0.6356883370860467,-2.8530002394792
0.09371928195025236,-0.6393841291544438,-0.08280411297232004,0.12174892672523518,7,12,7,3,0,1,2,0.3638321285869952,2.5504493416168814,0.4418366593500558
0.6872993281036475,0.9623850583282316,0.5862857479934789,0.707569843409334,13,11,5,0,3,2,1,-2.6368821547554493,1.1534275832141228,-2.6556287218386863
-0.003527999001454063,-0.18665186000283374,0.9060400423577983,0.04507943346410648,13,10,4,0,1,1,1,-2.9645404429204554,0.6206110043917589,-2.9777998856514016
-0.85383687594597,0.2446865292344922,0.9623556735245891,-0.6197847004325447,4,12,10,0,1,1,1,-1.063954597239162,1.3093793178277164,-1.1030529773003785
-0.2095881473800596,0.905793591995655,0.9341053628520697,-0.21441244838131324,11,7,13,3,3,1,2,-0.7859143409216365,2.2086548910972272,-0.6638072759379227
0.2812303670977747,0.33320095809323846,-0.6746005123828682,0.13017062490551257,7,12,5,3,0,1,2,-0.8110609952573784,1.9435115378504284,-0.7354063551081111
0.5688417160068353,-0.24602891614743982,0.10398060424144218,0.6095062439793897,6,7,9,3,3,2,1,-1.7205536274710234,1.9719061160792302,-1.7066936888459552
0.45772288453989374,-0.8092014453735787,-0.14259595802713276,-0.9416604727094711,4,11,12,0,1,2,1,0.09409679002937166,2.3342523641576327,-0.10104320675443332
-0.6923859507167844,0.9801727521349641,0.9096939860769362,-0.01064962081743337,10,12,6,0,2,2,2,-1.8904414634168187,2.0764347286253133,-1.865984271840866
0.5085299466940454,0.8368528642908173,0.9018571890050968,0.15424517207664157,2,1,12,3,0,2,1,-3.944694422857864,-0.699160257451448,-3.990624022909922
-0.2828430769502537,0.3132621474157522,-0.5192021742129862,-0.6168141085303485,5,3,6,1,2,1,1,-4.392884922345134,-1.1411411566064407,-4.444974346189186
-0.9221400733486651,-0.9279623634171472,-0.6495564557883453,0.7335407090120005,10,12,3,0,3,1,2,-2.2347189994335706,0.7623863571126872,-2.2265412933058597
0.1601776693389092,0.03339677045253553,0.5175525075146503,-0.4350078680542955,13,6,14,2,2,2,2,0.6287352335698718,2.5869389530823375,0.6271153660162068
-0.19811647505390662,0.5262167272026166,0.6463216614177185,0.7777748480072595,3,3,12,0,3,1,2,-2.7468587200244565,-0.7596537944945205,-2.7706252329986256
-0.33687060186561246,0.7100604032398703,-0.5858483815782896,-0.8576834296531344,5,9,14,2,0,1,1,0.018204995787716786,2.3403657693549955,-0.040291431062119826
-0.8098939089346144,0.653493536052494,-0.9047174851269868,0.4534984483363933,9,7,9,3,2,2,1,-0.615212485002797,2.6635707528757964,-0.5798385585575982
-0.07341269345440637,-0.9091934370626149,-0.4199416127021882,0.8620199417705996,6,13,8,0,0,1,2,0.9267736156480888,2.00499813052065,0.8046130506805096
0.045020362171176886,-0.8907311599980554,0.9461563259446657,-0.5477493375006561,7,4,12,3,2,2,1,-2.2923795377811613,1.2997082212627253,-2.3603725327255103
-0.896198112825382,-0.6177625810079947,-0.37983092331448987,0.46344947312842577,5,14,8,0,0,1,2,0.4132235216347327,2.079852417015486,0.41145095690691214
-0.3941381887191415,-0.34940973195393776,0.42524266619702566,0.6335589330112721,10,13,15,2,2,2,2,1.709378675334517,2.6155821869905305,1.7489498634912983
0.9697168055249517,0.5084965193641615,-0.21360959794415546,0.18127566798927552,2,15,10,2,2,2,2,-1.035825320666158,1.1201806781654444,-1.1750878796363522
-0.9586572622161911,-0.46196070640337905,0.03519260263104407,-0.4623065150943133,11,5,8,0,3,2,2,-2.7574359377985735,0.7506614737807092,-2.758189511185588
0.26431899837291484,-0.7401172554641176,0.12018339488679097,0.561463706401802,10,2,3,0,0,1,2,-3.6058312725292114,-0.8147595821267664,-3.55888012464692
-0.6819499925194774,-0.6396084917437042,-0.803530015621839,0.6070362168698686,8,9,6,0,1,1,1,-2.97802817291067,1.042488450420733,-2.9319074732301873
-0.9382841913838551,-0.8962094009631782,-0.7156591065922089,-0.5732133040486209,5,3,4,2,0,1,1,-3.8557075980145723,-0.6224391766847085,-3.9461474110910997
0.45411352323078025,0.12414558880514215,0.8941813342170382,-0.007482494235276915,4,9,14,3,3,2,2,0.6282618882013189,2.7702414958462342,0.6916074886674568
0.8131444213443255,-0.9678762700379877,0.5643425261824924,-0.7512343375173514,11,0,13,1,0,1,2,-5.085829917744261,-1.4515947672018437,-4.9513271754877985
0.11796126819954811,0.002175760524394166,0.4123863659267173,0.0685811037873516,9,2,4,0,0,1,2,-4.0393105347698475,-0.9011696123701751,-4.031829693833862
0.7252809422983579,-0.6414887761844199,0.6000069635273628,0.10541415143709054,13,15,10,2,1,1,2,1.1223637840416478,2.6607794321742113,1.0538301269945773
0.3543048249153473,0.2500583721704115,-0.36690066946426003,0.6328215699300614,10,4,7,2,1,2,1,-2.2621554986320778,1.0891609180707538,-2.26888155732104
0.14349196628749739,0.6656607535765422,0.8121741209625211,-0.9756864570452264,9,11,0,0,3,2,1,-2.135602098234399,0.17906886926070895,-2.1204558064504497
-0.3864468009557176,-0.29408299309528685,0.24258489809922024,-0.3319000686624616,10,11,13,0,1,2,1,1.5321951339112196,2.5221642934970543,1.6280313906427961
-0.2882904814815772,-0.8321609283571412,-0.333074812807979,0.3550818910070681,12,1,13,2,2,2,1,-3.74423818347403,-0.7589251552113538,-3.776855649778711
0.2834687945971164,0.34295829733441385,0.2645643072752797,-0.6020157220811264,4,15,5,0,3,2,1,-1.954617083789917,0.8232903651219756,-1.9618619683653047
-0.3494921881508961,0.8825448964837033,0.8294622299130072,-0.9770386805012443,11,0,1,1,1,1,2,-3.535595499501527,-1.281133593988538,-3.510554926627258
-0.1927979952768175,0.47576996966921237,0.40910885605489056,-0.1545427262121355,12,0,11,2,2,1,2,-5.221530349455492,-2.4662579168677214,-5.229508791305606
0.033579878256316364,0.4803227375229262,0.26140094231757005,0.09921253706151334,7,5,9,2,2,1,1,-3.2099947740661365,0.5344442408612493,-3.2340935343169193
-0.848832772291866,0.9028464416911319,-0.40541841938533274,-0.8158660278350491,13,2,3,2,2,2,2,-2.800276997850289,-0.5528738366474252,-2.8553278564303617
0.2832638176547091,0.4075846219810153,-0.2534803710744822,0.1273199420575244,10,0,15,3,1,1,1,-4.997815358726422,-1.7565214607006427,-5.025519111878366
-0.45780749247186847,0.19533656540540623,0.732191267223383,0.8934674578467912,11,8,9,0,2,1,2,-1.8077028370422017,1.9845637709219273,-1.833221503504771
0.8781141919343742,-0.9866357415522244,0.5446020303306858,0.2504095390608845,10,12,11,0,0,1,2,-0.8398227214283035,2.0153819191586813,-1.0824403647578815
0.8725342788264383,0.08398014977953183,0.8793030225870164,-0.5590326130533918,10,12,13,1,3,2,2,2.337796104685402,3.1000257816068117,2.3231495491131766
0.954013908877887,-0.7962137982541264,-0.983360115545616,-0.1328344147347713,4,3,10,0,2,1,2,-2.2121691853026024,-0.4458582022922513,-2.178796308138232
0.7226392516301816,0.6345046227336424,0.02545278852355204,-0.12323003993847736,4,7,11,0,2,1,1,-1.0543252413097228,1.1009561111271051,-0.9725765366935069
-0.5159558400382456,0.4281054467562535,-0.8172170273364472,-0.6014593270663984,8,14,15,3,2,2,1,0.44574177248508695,2.091262984261612,0.5142899765139722
-0.2880579350232113,-0.9683736075340759,-0.8457096629208363,0.8223365703601582,12,12,1,2,1,2,1,-1.8062906684730322,0.928279959406447,-1.77866047950906
0.3457433371961596,-0.8377016429275217,0.9029814203535744,0.6769836676860497,7,14,2,3,2,1,1,-1.3547959411961958,0.7726474314557268,-1.3339779396322557
0.5735390067142547,-0.20510368620181674,0.02722209308864909,-0.4932856598806772,12,13,7,2,1,2,1,-0.07075400447822566,2.7047292846222453,-0.052302924365683595
0.8415332169267147,0.16889781951485205,0.07666388651142686,-0.46229297123561297,13,0,5,0,0,2,2,-4.266418088980657,-1.4809930370238127,-4.217475481882253
0.5747466900102112,-0.17732106700171224,0.7474458403644502,0.2759085253694775,7,9,7,3,1,2,1,-0.6169413801332455,2.8570364608635024,-0.6011818371233725
0.8725612429378533,-0.8719873067827582,0.6494864746940152,-0.41523377917561377,12,9,8,0,3,2,2,-1.545043974508859,1.9352054112466455,-1.5537958822477356
-0.18473428404068848,-0.06094891591227469,-0.9433774511946644,-0.5799413009674368,2,6,2,1,1,2,1,-2.59464112019313,-0.7064739496321654,-2.540774683625072
-0.4795268040295413,-0.6810154749172834,-0.6790747714575471,-0.8590161087137107,11,11,4,1,2,1,1,-2.1776597867788174,1.3497440668460585,-2.1729351861626545
0.6529761803915248,-0.10759755804491267,0.6116890652356661,-0.9840711905090977,13,11,10,3,1,1,1,1.342326602121069,3.086365865255315,1.5263995155500354
-0.2862280496577796,-0.29242168252712797,0.6571111958121627,0.5785856966393712,8,13,15,2,3,1,2,0.9569432676457659,2.552699954952683,0.8496920430820984
0.264433195507898,-0.25295964620062494,-0.4570024916362643,-0.5364328194213,2,4,12,0,1,1,1,-4.166583548107699,0.06315914612264947,-4.077134688239257
0.006264945103080066,-0.6122738641262147,0.7176335423363094,0.3538815659936747,2,11,6,3,2,2,1,-1.9353988702766494,0.6730139579466253,-1.9168195195135247
-0.9734979329921789,-0.4081142222826868,-0.08162153253487636,-0.17781278223912045,5,14,15,2,0,1,1,-2.1660975309349455,0.6902523764798429,-2.175525880025458
-0.9960157295618595,0.4374792357070605,0.4648020981167582,0.029866699826518905,7,5,0,1,0,2,1,-2.3281532020379285,0.35288186372310526,-2.2116926429514496
0.46482772962533714,0.7633249646654254,-0.7570092178244692,0.269278512974761,4,3,1,0,1,2,1,-3.553374555618456,-0.9762791905090098,-3.4940485201556926
-0.5092953716675779,-0.8845356815497656,-0.2179342617452027,-0.5315932581473317,13,7,7,2,0,1,1,-1.3862288257611919,2.468735298527081,-1.4044398837411267
0.50773014767385,0.7429368427530676,0.35795698607608384,-0.17627051916500802,11,0,12,1,1,1,1,-5.209211547218569,-2.0018081626329707,-5.223805275148252
0.7410539325387684,0.2628378424367528,0.0650081328319636,-0.7692107156421653,2,4,15,0,0,1,2,-3.3744247083899093,0.6059038099218634,-3.50802462939666
0.9608711405407435,0.0245695144869702,-0.7714284600040411,0.5296019449185545,4,6,9,0,2,1,1,-1.0509432481088365,0.6353101042340911,-1.0935187880984931
-0.9637519179085405,0.5855162271456256,-0.8619081873708005,-0.0514899580460928,6,10,15,1,3,2,1,1.8303740567073798,2.7241546130800294,1.6903278567277698
0.4626330394065925,0.39455083810771385,0.505276588143672,-0.06988950339871125,7,15,8,2,3,1,2,0.0421089501331956,2.2773772487361676,0.07504084809439007
0.58311640518274,-0.09741177394149014,-0.633115607193131,0.7099480391229487,4,10,4,1,1,1,2,-1.0227079712577896,0.5718785432395137,-0.9291942168270899
-0.9689833387468156,-0.4382360696275125,-0.5840872814212201,-0.9160291421808235,7,11,14,0,3,2,1,1.3277239173465016,2.5876694171464774,1.4746803973386777
-0.8668705441715543,0.2966360149041911,-0.8517891548502659,-0.24906214306699925,7,14,3,3,0,1,2,-1.36760971388649,0.9908529332549302,-1.3400838554743342
-0.357675694728093,-0.5597773481904937,-0.2989589314276764,-0.2549334524808984,12,6,13,3,2,2,2,0.17331042590291013,2.533019153057987,0.2660925173697031
-0.9093614420782108,-0.3001101209407204,0.8585768045241189,-0.24154692563910207,3,13,15,0,0,2,1,-1.045472290737076,0.34505593009083163,-1.1057076241331958
0.6089892848636447,0.5456191465806748,0.09683832598712527,-0.8670733484474558,9,8,9,1,0,2,1,-0.24321806906443066,3.1722882038803246,-0.2619190892324206
-0.29959401781853945,0.3549468296469458,0.5170037618327814,-0.9707434822446486,4,15,11,0,2,1,2,-1.0627786484167525,0.8544209976791782,-1.1281332023031052
-0.6100496001994216,0.780819034438657,0.4999555969041416,0.8164569774006458,8,14,2,0,3,2,2,-2.352616673928026,0.6162112217678696,-2.402956205847948
0.7051699098766855,0.0832928364335197,0.5165345841121183,-0.38619097361085997,12,5,15,3,3,1,1,-1.9307411108486878,1.3631943989919129,-1.8993449877477953
-0.5169987440143331,-0.5701747259272083,-0.15029831426382612,0.8156770277670682,13,10,14,3,0,2,2,1.547644647878414,2.967917025434744,1.6922439116368542
-0.732698837178964,-0.11228162315739776,-0.09844743222727237,0.9169956713354803,2,15,13,1,0,1,1,-0.985992753929575,-0.06988648945942993,-1.1365324043314193
0.8781369589005832,0.2727485630667488,-0.3509763996493158,-0.4609762754154547,13,4,9,1,0,1,2,-2.077650513751472,1.5492845388073144,-2.0720176242705337
0.6475347915982459,-0.8737194141452174,0.5535809668144542,0.6432958659235424,8,6,5,3,3,2,1,-1.9930920138880666,0.8840873191389791,-1.9412968986709576
0.4956771488241436,-0.698783793563452,-0.5655382270939784,-0.07201973707114995,7,5,12,0,3,1,1,-3.9531745528372126,0.342327038616309,-3.8873540648386724
0.1146743391460161,-0.9220413586777392,0.33369478261131613,-0.35394530849181227,9,13,10,3,3,1,1,0.963229005704092,3.08476621915059,1.0870362403784812
-0.12716080254081397,0.33354381956779444,-0.8113451474179127,0.4960094727428068,2,5,12,3,1,2,1,-2.5938257000199223,1.0126683869622528,-2.6189888371455963
0.9977852240665812,-0.3467215011481781,0.49636782409769276,0.6133301060536329,11,2,12,2,2,1,1,-4.140584197297332,-0.816429193797249,-4.155477140129979
-0.39193945510400074,-0.3637911061930559,0.9223188314203303,0.7834217304054918,6,2,5,2,1,1,2,-3.9900591461049637,-1.1959266463034435,-4.0074409489710066
0.3086840109854394,-0.5359636393823786,-0.97123710785583,0.5287067728728547,3,0,15,3,3,1,1,-5.079043708623742,-2.0117133366989886,-4.894422137080885
0.023271435790154227,-0.9893076782912711,0.876827487716288,-0.17036976122210556,11,2,8,3,0,1,1,-3.4330744092643117,-0.19819604484849856,-3.4538277425090285
0.46600723925670673,0.35225079517658053,-0.7231290133412114,0.15768033607118515,4,6,7,2,1,2,1,-2.8568266045649824,1.1337894498773229,-2.9553367923118965
0.23705411743637117,0.26614530699902605,-0.06142954534841927,-0.11388127533915782,3,3,5,0,1,2,2,-2.2063573320264442,-0.48341998915512335,-2.0986948245444217
0.18631643807893639,-0.8933040060222046,-0.09047131489467786,0.34957260433482107,8,5,1,3,2,1,1,-1.7280400427934715,0.6758201760183389,-1.7800309716062326
0.26328703016578325,-0.8912185029553776,0.2885134473016231,0.9484953082895122,7,9,5,2,0,2,1,-1.4329842584175878,2.1537154237077316,-1.4355092013264201
0.19860423227887547,-0.641287979421518,0.4102782911411267,-0.08965601653268718,2,12,13,1,1,2,2,-1.0040457000757188,0.8800213087749067,-1.0349768843002753
0.5582051727915736,0.21939485030523187,0.3992791392442434,0.6763099499772851,7,3,13,1,2,2,2,-3.0228827265185214,0.6151663766709559,-3.0469062737214756
0.9070701957030176,0.7632312797559953,0.16899959106158047,0.6675839018376546,3,3,5,1,2,2,2,-2.3849894550670214,-0.6578794757628317,-2.35812085559741
-0.29015067824597995,-0.896021296044585,-0.9365124692540228,-0.153329711693605,2,15,3,3,2,2,2,-1.000229908563166,-0.006772083212487185,-0.9610026011258432
0.3180908202644648,-0.577536337054138,0.7259936627177441,0.7721868706264163,12,4,6,3,3,1,1,-2.8208133399389896,-0.1906857741432699,-2.7978699342145092
0.9944757998072054,-0.9399479893412144,0.7947317315818638,0.2452610671973161,8,8,7,2,2,1,2,-1.861688637321718,2.017601356002754,-1.8553700140139529
-0.7441261509764336,-0.30498583514963795,-0.12921270764852877,-0.2080768225047902,2,15,9,1,0,1,2,-1.0051180187395639,0.5177839452295301,-1.075258789628324
-0.22880481497333327,-0.8579302219119957,-0.5784137968999428,-0.5412684459246553,5,1,5,3,1,2,2,-4.270633654091636,-1.4757209244413785,-4.34473774572818
-0.12308656949884367,0.05976252217705236,0.9706076645745709,-0.6679563527142784,9,7,11,3,2,2,1,-0.032780161808706465,2.8980534602542654,5.069934612447757e-05
-0.34749216391770643,-0.4012332525893034,-0.5349880155843376,-0.7406420435515293,8,11,0,3,0,1,2,-1.1376268074516063,0.6430420276450352,-1.18740827620717
0.9507465542928417,-0.659769165381437,0.7964761279064703,0.5536066642797759,7,14,7,2,3,1,2,-0.7198894202224997,2.1884081805796414,-0.7049136417753902
-0.03092400983997834,-0.3951609774429272,0.12681672896770824,0.6076097809669503,6,15,5,1,3,2,2,-1.5479198814050448,1.5008770372402327,-1.5770186266044042
-0.3766203429699171,-0.9937181879037558,-0.6515131967092409,0.7508112502436686,2,6,14,2,1,1,1,-3.1742783976009625,1.1523555870662419,-3.2501406672585667
-0.8860425460052634,-0.16278545016334012,-0.083137151737124,0.45001215259823746,3,2,11,3,0,1,2,-1.9946972143938124,-0.08044951210937129,-1.8520794686114352
-0.372249006555059,0.0760454107278059,0.6802161568783998,0.9789022619301129,10,7,3,1,2,1,2,-2.057051535465691,1.134900938879814,-2.015203362475268
-0.05826528755364646,0.31211004395140796,0.11915770893068389,0.3740783011649611,13,6,8,2,3,2,2,-1.241621791157736,1.7578035943730566,-1.2175654910292475
-0.3435337886433212,-0.092020177600602,0.5248939173497369,-0.7479959442720114,2,0,4,1,2,1,1,-4.713064295918252,-1.9837060863923146,-4.625846061864093
0.02579411103761875,0.7392121649495549,-0.1944483335342002,0.9404706888297536,9,8,12,3,2,2,1,0.7213385257658941,2.880650867939495,0.7654706854232266
0.14175483367895247,-0.6294592892333526,-0.4427138737699272,-0.5625803993528335,7,1,15,1,3,1,2,-5.248087430316312,-2.1369138034449997,-5.270005593443062
0.9398530506903817,0.14252093987419467,-0.7139977546685472,-0.2509035132408375,4,9,2,3,2,2,1,-1.900867533651439,0.8369074258020641,-1.901142793240502
0.45892753966332744,0.14644638889918293,-0.3247013960015308,0.9770432959908935,10,14,13,0,1,2,1,1.1662629184311903,2.0339343932659557,1.1793308584047122
0.17786614989112826,0.5033523440458385,0.2469556610385928,0.20056292105607398,2,3,3,0,0,2,2,-3.3713675732225075,-1.0054973744337552,-3.391175930648905
-0.08335281082484913,-0.2975612253024382,-0.812446947485967,-0.02773902957015184,3,10,12,2,1,2,2,-1.0241066229790048,1.5976388095684433,-1.0284970703173701
0.8490449374637998,0.5716252909367463,0.17989576560361753,-0.9871295770064086,13,8,12,3,2,2,2,1.6105369149873772,2.971502772915976,1.4613479921247738
-0.14002957175788056,0.19382138109331226,0.9991154065008772,0.5388977881640942,3,12,10,0,1,1,2,-1.0195958136977654,1.213015784719733,-1.0927489899958955
-0.3191768877714807,0.021161514919119773,0.23025828108239965,0.8212114344288435,11,11,14,0,2,2,2,1.5164317842987363,2.6300163665167307,1.5013017534357436
-0.4430585421448954,0.705963990661183,0.8567670112726149,0.9927965873581108,13,2,10,1,3,1,2,-4.228784938936807,-1.4348938872621162,-4.208250163882828
-0.9007712533223251,0.4491965736952579,-0.776814000085505,0.21663900001554337,9,10,13,3,0,1,2,1.9762912783378914,3.0199388879822475,1.8235395649196138
-0.600317457436121,-0.8889499343816989,0.13692979701587982,0.30303136665778485,2,15,9,0,0,1,2,-1.009259008683483,0.46186982405885935,-1.0070235525508164
0.8582894344233747,-0.22535496404937194,-0.8676696223311191,-0.9616890288974942,4,5,7,0,0,1,1,-1.1588685885270982,0.3737203155096933,-1.2466215164332972
-0.30983250897353254,-0.9397922555773621,0.9229846491482243,0.33573581340162684,4,6,11,2,0,2,1,-0.8573744183535387,2.69173580876433,-0.977500185544407
-0.6153802079327451,-0.40869091677502944,0.23923185388984458,0.19925513691984276,5,3,5,1,0,1,2,-4.109259764544557,-0.6078098565569426,-4.215791323947251
0.9267206408920758,-0.9794310081286159,0.43209994648428895,0.41249232511052436,8,11,13,2,1,2,1,-0.7752301372865985,2.6616717234101293,-0.7549784887250033
-0.7154895204463692,-0.37367359634044583,0.6990684309758026,-0.8220205702873067,9,0,14,3,3,2,2,-5.091855521236345,-2.2552058026860378,-5.161213081123202
-0.09437257157816648,-0.6030178507893018,-0.6702304468697231,-0.520021272260085,9,11,14,3,2,2,1,1.91331426725843,2.8386127674432236,1.869472066494983
-0.10657094548295931,0.0030359207003327615,-0.506682768389187,-0.05807949513053301,11,8,9,3,3,2,2,-0.2736988723689311,2.608108687756722,-0.2376034794134578
-0.6456149979776178,-0.41146652672577133,-0.7704061454974398,0.8830658205688822,2,14,2,3,0,1,2,-1.0416481266192896,-0.36570344260887633,-1.2433442815005826
-0.17760502223490837,-0.19518748140137654,0.7691737764592275,0.7911256962636775,8,3,6,3,2,2,1,-3.062483703506436,-0.2021123181548109,-3.0733866917964843
-0.11988390698120255,0.45942381299484447,0.8804416111425699,0.20759398385819217,5,0,3,1,0,2,1,-4.316588784787715,-1.6899434659747332,-4.284351936612437
0.0629098283786107,-0.42410931464801505,-0.01436083093435081,-0.4001158604459547,5,14,13,0,0,2,1,-1.194649019331104,0.995114515154731,-1.3234609250423388
-0.21975953062332154,-0.2897367044923749,-0.9095016219622243,-0.5641825834959731,8,3,10,1,0,2,1,-2.5180417283427556,1.344501759678379,-2.4539975598723633
0.13321051781092597,0.3140609964682146,0.7967729331680697,-0.2009624308261304,10,3,0,3,2,1,1,-2.4100559797128107,0.4232020773425604,-2.5013143144675833
0.5599766538210886,-0.8025255862346683,-0.8486777921917783,-0.27691720249192286,12,12,5,0,0,1,1,-2.62812885322961,0.9144945283115816,-2.6163864354699795
0.18969475900381916,0.47773335426606534,-0.9351131079056261,0.3174352774540443,13,11,11,2,1,1,1,1.9173491517136818,3.090866057223228,1.9720539053716524
0.4963216527753711,0.1225113561498481,-0.5075116780587998,-0.15290416801620732,10,6,14,1,0,2,1,0.8766262535525569,2.7899470085330327,0.871351125545462
-0.711381598556794,-0.7685973636393957,-0.9454999760983698,0.047172970442905804,7,7,4,2,0,1,1,-2.4296946448675034,1.0496630028777112,-2.4566857679581973
0.1552635086888452,-0.2815825060346193,0.6471044532236381,0.6413923215335586,7,2,12,3,3,2,1,-4.123825169396341,-0.8940019588556378,-4.192124948564431
-0.8964282225343663,0.114621150628617,-0.6879283773200462,0.6691819051905441,7,2,13,1,2,2,1,-3.8732859417915546,-0.31516560087497436,-3.976787029950699
0.1529448751155078,0.5237672237248878,0.5630112954843642,-0.44848519111743745,9,2,11,1,0,2,2,-2.7977656990865842,0.9115808699221625,-2.7294435405661663
0.36773290367068645,0.06314430537346238,-0.9346818784310083,-0.04880761635598341,5,5,5,2,3,2,2,-3.045621843502109,0.0860910905691598,-3.0675490745093956
-0.33578043338375085,0.8562036710195731,0.6897246549792655,-0.5520349082698377,13,6,14,2,2,1,1,-0.5934159725340911,2.159715136228139,-0.5355293898562132
0.323555464943277,-0.8463939033711569,-0.29066759002983433,0.10132675888170306,11,15,11,3,3,1,1,1.8587387701240858,2.9744177361234585,2.0303784250646846
-0.2530841097345895,-0.4893272524735117,-0.7882513635737414,-0.2902046330268919,7,9,15,1,0,2,1,1.4922084399743196,2.7126220526923515,1.4957198565736556
-0.20948136913768445,-0.6364422655652762,-0.6863745893663886,0.6546042994744918,5,12,9,3,3,1,2,-0.008259559573830177,2.8866581745942357,0.020581390222941837
0.11408102655007024,-0.537238727246304,0.004854574332752826,0.46297271940623164,10,6,12,1,3,1,2,-1.888478842497133,1.663683692862951,-1.8760848084152149
-0.07077366238205829,-0.2407664710966595,-0.3668264801826977,-0.42860081191047095,11,5,1,1,0,1,1,-2.313948019412494,0.5670239089339486,-2.1591354157496876
-0.20354441208397667,-0.11219233536017681,0.7871891729002631,0.3161099677224415,7,7,9,0,1,2,2,-1.6128611685358512,2.1757574134831374,-1.5887996450228836
0.5362563567617644,0.0009546317334363508,-0.1324588679639649,-0.5009938406345165,11,15,8,0,1,2,2,-0.5722735302959048,2.031917218518149,-0.4852741379864731
-0.3495776074475774,-0.9214611715166954,-0.4560027893112879,-0.9872419131868186,2,15,3,2,3,1,1,-1.1195536372599615,-0.26225156118213727,-1.1142344402479274
-0.5782275446384237,0.7143833141191773,0.6408536405180401,-0.11885294397538537,2,3,5,3,2,1,1,-3.108180135565167,-1.1875599476479448,-2.9606865813301817
0.9806646075872967,-0.9484608024712977,0.2070576130022419,0.31901196330265424,2,1,0,2,0,1,1,-3.0919070002665583,-1.2931647461465436,-3.237760245348777
-0.8686157670206816,0.7742386344473968,-0.1603026046273648,-0.006208962999902257,8,13,8,3,1,1,2,0.6150405573190456,2.770673275152931,0.6742136220830377
-0.1637104236744007,0.5145659565510015,0.7959292936955771,-0.8317446754812343,11,13,6,2,0,1,2,-0.8242203224425149,2.0872282115511633,-0.8381545508898187
-0.6807501971356655,-0.32875345404417655,-0.8463851178614374,-0.5300114449306168,6,4,5,0,2,1,1,-4.238030219195023,-0.8473198760734698,-4.288468985536141
-0.5370495724694038,0.7368190478938681,0.8529275959123697,-0.16074523438637933,7,10,10,3,0,1,2,1.089435824184932,3.285515649683188,1.161034887425333
0.7159101818301143,0.4623146889098344,0.8935120703474064,0.5632309583927981,12,14,14,3,1,2,2,1.1240285293296874,2.48750248190498,1.0148608593121773
-0.20463117113389062,0.947600826714299,0.08839732500740438,-0.44952163792598343,12,14,14,3,2,1,1,1.5948251075242008,2.4432115317288794,1.438249124976146
0.02636616751355758,-0.6111047111366228,-0.8136077608746106,-0.17900841187889083,12,0,14,0,0,2,2,-4.201758069756401,-0.5910639730487347,-4.226351637348889
0.6346106244264735,0.860796840338651,-0.8092781574539929,-0.09988272114754948,13,4,13,2,3,2,2,-1.553460156214301,1.4241858468490172,-1.5133800756426197
0.3255925484194433,0.741267762966981,0.5181738651112768,0.45505846045018994,5,14,13,3,2,1,2,-0.18452426720687576,2.0898868459037487,-0.32375591818554805
-0.5828232645178986,-0.4072159862494331,0.8216053419396265,0.09482968075945175,10,5,14,3,1,2,2,-0.26053506105094404,2.470011350017841,-0.24417817966161712
0.35939443366669055,-0.8866391356683292,-0.9306545915478672,-0.21617887411218195,8,1,12,2,1,2,1,-3.932447883704333,-0.5271198064857735,-3.971009520414138
-0.3103647845076605,-0.32537809169754484,-0.37617618892658955,-0.7557769681514241,4,2,5,1,3,1,1,-3.706432087903525,-1.4439294639651434,-3.6315843884212686
0.652129369096571,0.346184261822434,0.6487008944986989,-0.20601567558505174,5,6,13,2,0,2,2,0.018206151951196795,2.9433655493211015,0.0654647564798693
-0.9301215071880231,0.9795128268186692,-0.9399573357018562,-0.11094349389968072,8,3,2,1,1,1,2,-2.577019682096526,-0.23405242932249276,-2.601729328507463
0.5233517524273252,0.014164848120533424,0.2758037491059231,0.9703491101813495,3,10,3,1,1,2,2,-0.9974061267344358,0.10523702486238899,-0.9314236507278071
0.3307304168378087,0.0014218516733426334,0.28972244562995986,-0.9529350111718025,12,7,0,2,2,1,2,-1.716246219124476,0.7459857649390343,-1.4725831180321614
0.20638433122933497,0.04720109430522346,-0.49283176600726164,-0.058099882454971,12,11,15,0,2,2,1,1.132028486517628,2.321583746238799,1.081804191774117
0.5307267277160814,-0.49394731815949355,0.7311247663444069,-0.7943148156850466,11,10,7,1,2,1,1,-1.7123667747856284,2.2697650366792947,-1.6897406785204072
-0.7298397075484786,-0.6964491802977959,0.7791532366609843,0.8878565669529157,2,15,1,3,1,2,2,-1.3778256974244343,-0.4456369240932744,-1.3953575098870272
-0.4481546112389063,0.537162661826404,-0.5474551399936276,0.38470861230882836,9,0,12,3,0,2,2,-3.9988364772877243,-0.6538071050616011,-3.9946561257750424
-0.4978397926696645,0.30085049764772864,-0.5753320514262175,-0.7559851728462219,3,10,10,0,3,2,2,-1.037938262789179,1.2132359579218983,-1.095345136687671
-0.042943260160954955,0.8577190996911312,-0.33605699052830906,-0.0693261321210279,10,9,15,0,1,2,2,1.077044582877708,2.6354675695350216,1.4574327976213597
-0.034573053846131074,0.5549109343647711,0.3456942669770895,0.44850905499826643,7,10,1,2,0,2,2,-1.8675379586923717,1.0862407774751175,-1.8534163305167553
-0.8991664527955816,0.7807686417105322,0.15376240262241692,0.12783913351124743,9,4,9,1,1,1,2,-3.0881544936632808,0.6382601352304837,-3.069784803345148
-0.7450286397195076,0.6004126953671582,0.7260180921344539,-0.6986250259983324,7,3,12,3,1,2,1,-2.520230253732571,1.0896728879727133,-2.5569574135398287
0.39566557101034006,0.8005282224041408,0.5843823896033522,0.3527221357454482,5,3,1,1,2,1,2,-2.345239855867115,-0.27569249240812727,-2.3872549057186236
0.5126685391657733,-0.8366654482798075,0.8485741415893224,-0.3483530784590305,4,13,6,2,1,2,2,0.5857463466452313,2.2729703637301135,0.763943366524059
-0.35293917502901695,0.3301119780132622,0.11315685700430667,-0.31453814914418565,13,0,8,1,2,2,2,-4.506314643303423,-2.0227783547799896,-4.510073013470064
-0.3634759172285482,0.7885302365128279,0.2898058105847119,-0.423496845665263,12,0,4,2,2,1,2,-4.315038872867883,-2.2128617012313314,-4.267908533253357
-0.4910373367634795,-0.9742050604209491,0.08059881352299936,0.7023014708519635,12,3,2,0,0,1,2,-3.1256060424453564,-0.3396334811426575,-3.1023472037773314
0.6245162419806838,-0.23191472321779916,0.332535722958077,0.9776710627783289,12,8,7,2,0,2,2,-0.3498592258190846,3.01257995269498,-0.40169786996680223
-0.8067103314244954,-0.6462060983520321,0.9746723171590919,-0.11179288618676275,7,9,15,2,3,2,1,1.116929540182955,2.775363132950516,1.0939656233082393
0.6249476420883433,-0.34611795132664946,-0.3885120851054178,-0.1945925580108796,5,5,7,0,3,1,1,-4.42555327440015,-0.6325691528764616,-4.468428617988949
0.26479251293101713,-0.743348275622471,0.15698501645866014,0.38684425611261797,5,8,6,3,2,2,1,-2.014864137817751,1.6452676476624777,-2.008579934852211
0.46049837905914237,0.23834547073167345,-0.6267201204046349,-0.9486207102611837,7,11,3,2,0,1,2,-1.6289120386778393,1.3994821331609912,-1.6435914227239334
-0.53491733675829,-0.5479336064226958,0.10210190658986473,0.04712715905971154,4,9,6,2,0,2,1,-1.2767815950329755,1.9703024860825973,-1.2872573956628786
-0.8279356859341136,-0.8859461719927613,-0.7890331450779287,0.17117536774522502,8,13,10,1,1,1,1,2.1833551599468985,3.0013664260711486,1.946086548953757
-0.9168420803068125,-0.0037401129039151826,0.37862082420538057,-0.49537614586062584,7,0,9,3,0,1,2,-5.064350783157867,-1.8376014570778203,-5.070719079994194
0.08954445396557764,-0.7286233644154414,0.7872705066922674,-0.8507231378411424,8,12,3,0,3,2,2,-2.397769959690387,0.8973007267236939,-2.4175555940083644
0.11292927469764402,-0.2827568360928172,0.8226783801572615,-0.9581317643465335,9,15,8,0,0,1,2,-0.27881812405434747,1.5661809560866813,-0.28263413333564924
-0.39396498603594,0.9330950331041648,0.25623906248714357,0.8612849527039197,8,13,9,2,3,2,1,0.6063824717362214,3.188212822989393,0.6128837792098997
-0.49824180021859954,-0.7591053200068691,0.16908622651891636,0.9386436245683578,11,8,5,0,2,1,2,-2.7640117364443184,0.9471539928967938,-2.771804121779194
-0.6678949570369273,-0.8777906647607354,-0.0013941079713495341,-0.7873254053035457,5,12,12,2,1,2,1,0.5800516382681637,2.9670123696163646,0.6619774419000102
-0.17034868895729605,-0.22545117715031737,0.31938054586094866,-0.11593315813775296,5,9,5,3,2,1,2,-2.0156105263233353,1.2601500293429868,-2.0089734342791807
0.4609849549645988,-0.7292891300534319,-0.6047215588177397,-0.6389635432151528,10,6,15,0,1,2,1,-0.27113219656193777,2.2379510139849583,-0.22376951620982696
-0.32383118126747723,-0.7463519548991624,-0.21651509887544362,-0.6746783697890297,2,3,10,1,1,2,1,-3.8908553602180524,-0.2304237877964377,-3.8696228783652526
-0.9160718531127314,-0.2727092821611008,-0.802811539516127,-0.7670443006533259,9,2,3,1,3,1,1,-3.3313505508755576,-1.1117497063271162,-3.1999929938077707
0.1317011206264933,0.8160370908433248,-0.2073747490035589,-0.40734839620039986,4,14,10,2,2,2,1,0.33265215117968966,3.105675292073656,0.1609306394344814
-0.8387691896607965,0.8791371780503314,0.5102672348903918,0.17324783656732534,5,13,13,1,2,2,2,0.3938014529228781,2.516240814063743,0.33041954949231633
0.8315764789082543,-0.2804118129094011,-0.38605543558196365,-0.609605670856235,2,14,9,1,2,2,1,-1.0453863420921858,1.5344538987009055,-1.0464800461340225
-0.2117279064347437,0.20666839242406954,0.6033685863826099,-0.06096266930873262,3,14,13,0,1,1,2,-1.0058361155365214,0.41345847175116723,-1.0856699256551559
-0.037444097561526,0.6193500725317787,0.9010656419088179,-0.9558677026354183,10,5,4,3,2,1,1,-2.243255617100049,0.5181957088876866,-2.202447973131798
0.13378559249907207,-0.29691547990060396,0.22075499063665527,-0.9517796131826664,13,5,1,2,2,1,2,-1.720588556806761,0.8934388100112847,-1.6718690807189833
-0.2335692681054966,-0.5673344447383459,-0.11484530813436922,-0.9032745779024383,11,10,3,2,1,2,1,-1.7981545454705559,1.6373899116996502,-1.7923456315609554
0.007093963023772298,-0.8637819505529549,-0.5636513408134536,0.8707563226142345,11,8,6,0,0,1,1,-2.836631321010237,1.176371073924892,-2.7955640499437147
0.9158917198522751,0.08222764975768948,0.21017903708107677,-0.5590247211705015,8,0,8,1,0,2,2,-4.400684811414541,-1.2694802868580648,-4.403678918676284
0.6497075349742072,0.5754843766047397,-0.4332718622177636,0.6744744364436361,12,6,9,2,2,1,1,-1.7112686998599895,1.7641044953438114,-1.676322633938837
-0.6732664832031596,-0.6310818978802333,-0.5954121016835927,-0.2265858859120442,7,11,14,1,0,1,1,0.09695860747220653,2.1007647847643676,0.02175064834998655
0.7671294567403808,-0.4587600106128067,-0.6116742619078355,-0.051130212758530025,4,4,2,0,3,1,2,-2.3267686824206724,-0.8408710926990195,-2.3429108569783463
0.1320368497756419,0.7560670256889139,0.11574735132014635,0.9195820408097004,10,6,14,2,1,2,1,0.7645415645909156,2.7227521299613886,0.6654695984556422
0.8055275759290175,0.04979997345167653,-0.09761361709855265,-0.339217052668767,9,7,0,0,1,2,1,-2.57426077433402,-0.027386828199530595,-2.5171000494236875
-0.7461111724900547,-0.7534324414021063,0.037123377331467866,-0.5083051150131994,10,6,10,1,2,1,1,-2.189734979534579,1.752894200831261,-2.1677384383132923
-0.9060540178037204,0.8561035004576962,-0.8177187211106449,-0.4281989324575952,12,11,14,0,3,1,2,1.3430043866715482,2.5199570115334406,1.6186404263687286
-0.17842238000077648,-0.020711847935934724,-0.1691139988158208,-0.9519899103102223,2,3,13,0,1,2,1,-3.669617824369109,-0.04358191589396313,-3.6866831968614893
0.93560547529697,0.09972835672879632,0.926318054130133,-0.7704928011723291,6,8,3,1,1,1,2,-2.202094072229886,0.7789167959796246,-2.2072654847549473
0.35509161036755166,0.0938577519709538,-0.04982025426646386,0.8448685673122489,3,14,8,2,2,1,1,-1.0395661561126877,1.1830869011331269,-1.1131719511388096
-0.3501544111867174,0.3745911251650351,0.9232316140923313,0.46048666871573607,9,8,0,2,2,1,2,-1.724402400612631,0.7516745865990236,-1.408467050395629
-0.6382161972422034,0.5983159422095641,-0.33161457165378017,0.4617406915523208,13,11,10,0,2,2,1,-0.39159404174725515,2.6402538349702156,-0.39354378065992646
-0.8640534003611926,-0.6375488779005809,0.9143939270384691,0.780276106893828,4,7,15,1,0,2,1,0.3372954584721378,2.5696517109731,0.4704529159012615
0.13710451120922418,-0.8816458562729164,0.2656052213230138,0.5378400891423367,9,11,6,2,1,1,2,-1.2068180384034994,2.3884056200877484,-1.179430878956941
0.8140839208300437,0.983065551654773,-0.5833692199829641,-0.2891213252718765,8,10,10,2,3,2,1,0.29198679493880564,3.1385115254755993,0.31992767879040307
0.18756126388690442,0.151186857280164,-0.6770843318715198,-0.05652032496312187,8,10,12,3,1,2,1,1.7091087644165472,3.0561865407777304,1.843023079999537
0.6549974832713468,-0.49091891415667765,-0.053944993313958634,-0.9133694534913761,12,5,10,0,0,1,1,-2.543872661341059,1.6808820765057604,-2.5280035047259624
0.5924872189127743,0.47005037237964675,0.2202158440724693,-0.023644649378371962,8,3,4,1,0,2,1,-3.209028989082495,0.051108465319971895,-3.249681311376855
0.38803482821148405,-0.6344976680251282,-0.36190985133552034,-0.1689718738758681,12,8,12,1,1,1,1,0.30319833471562496,2.7119375059501505,0.3885652599258258
0.16965562261158174,0.8829484750121308,-0.651181465777001,-0.056701018498809264,9,2,1,3,0,2,1,-2.3368308963092206,-0.03851748040909106,-2.3218576758801905
-0.7492493015322534,-0.4927744582805835,0.28417301470479805,-0.44892686571829765,2,11,13,2,1,1,2,-1.1385849212140415,0.4274383213039171,-1.1513271965934297
0.19389044682634515,0.620322179919405,-0.14065327328970412,0.49971986257653755,4,8,0,1,2,1,2,-1.6192314822376763,-0.13426914800796463,-1.4895583918066706
-0.6376562982999598,0.5813822038003358,-0.23053484698511006,-0.12800963885882832,7,4,9,1,3,1,2,-3.999703574355626,-0.5063980216693065,-4.0162093197695174
-0.6453468935521212,0.4461432720993377,0.5453419762563332,0.42979906818262736,3,11,7,3,0,1,1,-1.005768226423633,1.2762933570640747,-1.1550552768321103
-0.9722757281742798,0.2987576404732448,0.3377530620813707,0.5973115607132731,5,0,15,2,2,1,2,-5.303126324145573,-2.427135712771069,-5.25716031161874
0.4140305885451816,0.3251358354775702,0.6154356399629592,0.7718279909948498,5,9,12,1,0,1,1,0.9313153695716532,2.867439986526324,1.2546287677401249
0.7595048045886872,-0.9015581709184768,-0.5378382942510076,0.7947714349274297,6,10,2,0,0,2,1,-3.173922664770466,0.01398732615093031,-3.1804145457151494
-0.5810884609809779,-0.16747443862418532,-0.28685734809836183,0.8234517538255515,10,3,6,1,1,2,2,-2.8036044231557846,0.21691660038213692,-2.8273369367914647
-0.5806194451395983,0.9531220466458086,0.29120515411682324,0.8690877614310311,11,2,4,2,2,1,1,-3.1741425218168224,-1.0528247097013397,-3.22371244605768
0.9312779505336009,-0.2128893277873689,-0.7385653528204854,0.3434177184881215,11,6,11,1,2,2,1,-0.8248327585825693,2.652929335048021,-0.7372885118633807
-0.3756205268617412,-0.14506694366662187,0.2904371516893278,0.4904294853816691,4,5,10,3,2,2,1,-2.879154115238804,1.0821439633231964,-2.9384368344276712
0.8430267838148358,0.6241552220173581,0.6504227425192621,0.5901160352122623,13,6,2,2,1,1,1,-1.890749220441192,1.0082917656594788,-1.7886304996567617
0.9125837630267226,-0.24664711914107507,-0.32151867765232733,-0.8751373454444393,7,7,2,3,1,2,2,-1.6886739329586848,1.1396706302034043,-1.6639761576021324
0.6176526469833681,0.750977300791793,-0.39506736507706064,0.7173962424891478,12,9,1,3,0,2,2,-1.473254783925706,1.164665878809363,-1.3026491449344266
-0.8049846150722495,0.7066584331175756,-0.34367985529278444,-0.8924553766760333,9,10,9,2,2,2,2,0.43810581261821335,3.2482197578493377,0.4498921712351488
-0.8726304649949665,-0.6457457116034919,-0.9897207448288794,-0.1091809577884264,6,5,7,2,1,1,2,-3.3883318967165033,0.4754195718211056,-3.407378465097417
0.7425032547973052,-0.4211182100635835,0.5664309093133575,0.6064898093296125,2,12,14,3,3,2,2,-1.0396405981048078,1.0937583637851596,-1.0400992167979692
0.2499594967520704,0.27670115484086355,-0.38570870379157696,0.7193591701606659,2,10,15,1,2,2,1,-1.0152909790937066,1.001430322673238,-0.8347850939070346
-0.6634428229845744,0.6728843849397395,0.09781926328014334,-0.6216084152192902,5,4,8,2,2,1,1,-4.20604710790675,-0.407426075632301,-4.239587961551034
0.5861260567413118,0.9624831949109243,0.8649778471796037,0.8677318856924976,4,3,13,2,3,1,1,-2.389344619036788,-0.4360457952453633,-2.397758819052172
-0.27403431919225674,0.7585591123140134,0.45074320046971494,-0.7748190669416111,3,5,13,1,2,1,2,-1.0388489300481756,0.6210876870195308,-1.0177440665194892
-0.30040787638481614,0.7249930148031707,-0.5338543762183301,0.3903749324201313,10,1,7,3,3,1,2,-4.386550854145165,-2.186804590174214,-4.425129616245642
0.9909483046936287,0.8230294517317016,-0.5569654557737884,-0.8876759801933738,13,13,8,0,1,2,2,-0.5630309653463557,2.416363808014919,-0.49806772169959324
-0.0748129057896938,-0.9334640576612832,-0.7562238349354591,-0.16827732118410488,9,10,5,1,0,1,2,-1.823656956794222,1.893207014112412,-1.8070031353792786
0.7383497148061746,0.06012491010346488,-0.06403907504391326,-0.1785815092166676,7,2,4,3,1,2,2,-3.1298360923181874,-0.5986301858582186,-3.1397849821932313
-0.16206045244095124,-0.08394276683226276,-0.4867055856278084,0.5042286653939496,6,6,1,1,1,1,1,-2.199652250919957,0.26310241266741524,-2.185996443998185
0.6913070445546847,-0.48079343258304297,-0.9967124857751006,-0.2471700749586121,6,7,8,0,1,1,2,-2.9628449503753633,1.3381618685777754,-2.925807412221108
-0.9995459235634889,0.8300030754950545,0.687758822461858,0.48458446297389424,8,12,5,2,1,1,2,-1.3248634914185256,1.9944881379685968,-1.3031410956965035
0.44556920124304233,-0.5363174165705471,0.4111254232993822,-0.3845943732203123,3,10,10,2,3,1,2,-1.0204878131920585,1.556274471287741,-1.0244347470971857
-0.5310010446518125,0.49875803344831193,0.8356817661871061,-0.7839420850168415,3,6,1,1,3,2,1,-1.6615970518623948,-0.7466987124321525,-1.7138643263094433
-0.21637821076565666,0.6048035689026485,-0.3175111004845588,-0.1116331862432669,8,12,9,0,2,2,1,-0.7111441128788735,2.594615618450858,-0.7380953013504055
0.34317548587785196,-0.9365550163679377,0.06993334681888808,-0.9246045501702944,8,7,1,1,2,2,2,-1.8419484855993615,0.7161131574130164,-1.8279497016771713
-0.5027902307733874,0.07678995857391535,0.9842712789571655,0.7150612155038474,12,12,4,1,1,1,1,-2.177007714799912,1.410505967705551,-2.189757664115627
-0.34823731476841924,0.9080845301561715,-0.7562409964372327,-0.9634498605529875,5,7,10,1,3,1,2,-2.821296195111296,1.316717365383474,-2.7881882198039585
-0.5176695713844761,-0.532865277862778,-0.8636267604690746,-0.6257514591789965,10,6,11,2,1,2,1,-0.27621949550272784,2.9684366308657175,-0.1748273072724111
0.7518098499997892,0.8105979980210309,-0.014086056688279891,-0.3396880993687912,3,0,14,1,3,2,1,-4.566389717446834,-1.7190304470113273,-4.4721896476389125
0.9875679507563442,-0.3707421821296024,0.34803506976793464,0.6886297283047649,9,5,2,3,2,1,1,-1.8987669969417476,0.6280635026494414,-1.8160011622575203
-0.8589287248140869,0.818859007371753,-0.6197424673625886,0.6425003091194086,7,4,0,2,0,1,1,-1.8348839043942065,0.5046402864239572,-1.8844744423285145
0.719290690705213,-0.6623799884308716,0.7078857642837058,-0.973542374189412,13,0,3,1,3,1,1,-4.458533257768039,-2.1442992778624985,-4.3996562349675346
0.6392497390952898,0.7763826993226082,-0.601560628325847,-0.4316314085765425,3,13,12,3,1,2,2,-1.0401729439237448,1.0522448398024966,-1.094107086571097
-0.6802404732671172,0.3824933275719786,-0.664866921390987,-0.37938303579090493,6,11,5,1,3,1,2,-1.970655603643244,1.4212227869299405,-1.9843803215080367
0.32672506802936274,-0.7635551758550803,-0.19700477887024737,0.5862570759261128,7,12,0,2,2,2,1,-1.447254459361762,0.5553371673371633,-1.4753256160319903
0.9112989345329787,0.907265215659379,-0.2953458914949214,-0.9137997821033519,8,15,10,0,0,1,2,0.61561582720811,2.0187551622258537,0.5711051844952051
0.5270316873364245,-0.7826349212506158,0.9625151547825537,-0.23676700178173005,11,2,14,2,2,1,2,-3.983564351054765,-0.5490297902440419,-3.995221727663302
-0.09943503233694839,0.06221899267505515,0.4914353324095746,0.6518818382238365,3,10,6,0,0,1,2,-1.0223173647571138,0.6433602066126229,-1.0154045527263615
0.3428121452874737,0.852616553842392,0.23833608848611676,0.6496138959596613,5,4,13,3,0,1,2,-2.138713695202148,1.6281112178586996,-2.2084501120602424
0.9354856496674313,0.31553076654520007,0.12879076067797923,0.8659132510564547,10,15,14,1,2,2,1,1.4059769549877077,2.2931057112006,1.36484692113216
-0.6136799831831345,-0.05738345085175767,-0.05496911436082952,-0.24355096951331046,3,6,12,2,0,1,2,-1.0238638360716374,1.556485334595398,-1.0979267328840994
-0.949302791472123,0.3800937768188992,-0.36779737690605896,-0.8885182928251165,6,15,10,0,1,1,1,0.1946282766138397,1.8363151711746823,0.3139798853168727
0.09098068098967138,-0.5858858332339343,0.087946222569935,-0.5368019504722021,10,1,15,0,3,2,2,-4.700864606722549,-1.4654192783505713,-4.716542002352766
-0.38464182104410294,0.852119119636531,-0.6766108934520263,0.9316646394366652,9,9,10,0,0,2,1,-0.41204295747805975,2.5162753720243893,-0.3767022980647523
-0.43526416191468753,-0.8380925277686238,0.7532276540317833,0.4577396089766823,5,4,12,1,0,1,2,-2.8029989968743285,1.2771462886194556,-2.7840406701469895
0.5196473168567768,-0.3223530351543853,0.9041248932780055,0.4758555379976006,9,14,10,3,0,1,1,0.9086456908052962,2.563028568187686,1.3715427459064846
-0.0016021063173363714,-0.5668416287455182,0.7452517709717927,-0.8257814210771319,11,8,9,1,1,2,1,-0.42693959826745864,3.165720193386903,-0.4844576632070958
-0.11029513434491833,-0.021903199101433568,-0.29670025531618927,0.8190969460242767,2,11,0,3,0,2,1,-1.453254950230055,-0.6277448460341295,-1.4908416091035985
0.4502223198666322,0.5926013268302643,0.6658747846373221,0.9715364991714823,5,4,5,2,1,2,2,-3.2199420099314104,0.046649374538250084,-3.3206976871853993
0.6101946240822698,0.690079297793285,-0.20989332428640806,-0.8974730816480037,11,5,15,3,1,2,1,-0.12361876797544413,2.396362452604873,-0.07294873155768908
-0.07159210209574662,0.23840863458430972,-0.039411482417288424,0.3234076909626935,12,9,9,1,2,1,2,-0.6099138663711845,2.8490226712977607,-0.6583123425436455
-0.9462646919101294,-0.2390362290139283,-0.787748829018009,0.06271366350539043,11,10,1,1,3,2,1,-1.8049170799023326,0.665815315556469,-1.7904304182860975
0.7959104323700383,0.050098680490769265,0.4145578238113343,-0.49565424500894006,3,11,9,0,3,2,2,-1.030664186667226,1.1757155592260442,-1.1084133696762755
-0.8924360716452442,-0.9558283093976405,-0.2840776109344707,-0.3326782187326147,2,13,15,3,1,2,2,-1.0348963887955502,0.4671310217392857,-1.093023488163021
0.45623287467233276,0.2005028201991661,0.46250117869475016,0.5394932457141743,5,13,15,2,1,2,1,-0.97999904609763,1.562856914292141,-0.9205515629010506
0.03135310215414622,-0.005492226818244017,-0.6431678068730085,-0.7836899708532865,5,10,5,1,0,1,2,-1.8047836901777798,1.4561532173479843,-1.748873242605432
-0.05312868124995718,0.7090947864043606,-0.3199912278802157,0.7392993696243426,12,4,15,2,2,1,1,-2.1399775985536404,1.1635684099038817,-2.2454394307239065
-0.45175927236159863,0.6553503895625437,0.479735653200807,0.5780456890962684,10,14,2,0,1,1,2,-2.5086011174675336,0.4092936741306563,-2.540407811816533
-0.9170053489801873,-0.35586492960854055,0.1194893226673499,0.7158698279946576,9,12,2,2,1,1,2,-1.6390098545617668,1.068969855497464,-1.6145776799201206
0.3923849006021798,-0.6142588626207715,-0.8145703783794602,0.06444574971238781,11,9,0,0,2,2,1,-2.356723371775651,0.16027933758210114,-2.3258228778531804
0.06494181576779479,0.12883317555949536,0.20116639397427205,-0.6674893393005987,11,4,5,0,3,2,1,-3.478072278115451,-0.28288189089685284,-3.4599917344309152
-0.7517852645724452,-0.7571701889900557,0.44226471471364737,-0.6324306697841977,4,10,14,0,2,2,1,0.3625349658094216,2.170423012148871,0.19996423118696696
-0.18422078298543987,-0.4407273630135875,-0.7272593450648683,0.45602451559239476,6,3,15,3,3,1,2,-3.901781497818932,-0.5111952381277721,-3.9960649485010475
-0.12750794728568526,0.3166148790121237,-0.12456635013291728,-0.4464917360973828,6,11,1,1,2,2,2,-1.8543198542070203,0.8222904487948033,-1.8213977960963497
-0.2243314608578113,-0.4242406438606383,0.449392508523649,0.6728311931597133,13,5,11,1,2,2,2,-0.9731094482052484,2.275402056183388,-0.892105205712006
-0.9006770170805622,0.24703839034830888,-0.8737872617689075,-0.35078166297967694,9,7,4,3,1,1,1,-2.1125822309976328,1.2686390698148164,-2.1135474724179737
-0.5267804345849854,-0.03300382978639238,-0.14170101608335628,-0.8502083159960325,10,3,15,3,3,2,1,-2.6379198517439293,0.6058703449575766,-2.7489771105423895
-0.489293299542197,0.655952927004503,-0.2440119227476938,0.9623631175876843,10,10,6,1,0,2,2,-0.943740052133305,2.6422811849014516,-0.9349148984232616
0.6683282164168827,-0.7640550327438769,-0.9096972711754161,-0.12420022571417544,6,1,1,2,0,1,2,-2.979330032767532,-0.8978683658824494,-2.998681768917399
0.23342541529355199,0.72159787383099,-0.30760622663934467,0.3075735022489232,9,7,12,1,3,1,2,-1.3851405592494452,2.160868192124989,-1.3908771610720065
-0.19151671578592167,0.9865303928594931,0.7371140564989216,0.12927971579240394,2,14,12,3,0,2,2,-0.998453499635378,0.5819357540837986,-1.047703884466754
0.2615408403452413,-0.08870090112024509,-0.035965320446134985,0.5155531207503159,7,15,0,3,3,2,1,-1.1043958959792588,0.46270026050973595,-1.1704304005031685
-0.7734007912034646,-0.6561748845457913,0.09464936867897222,-0.6708014526008506,7,12,2,0,2,2,2,-2.6241884342166766,0.652476316324104,-2.6646506816638533
0.11843626353691628,0.02948438751355975,-0.8008405729199422,-0.9679436870897538,13,1,12,0,1,2,2,-3.873130981212443,-0.41684084319157577,-3.867077375895769
-0.9788977550996203,-0.2118196944509938,0.7019037988136001,-0.30828228404946145,8,7,13,3,0,2,1,0.6382505452686122,2.9789415295871375,0.6599922094756807
0.7596754958829357,0.29736590671472896,0.798497836578405,0.24701062249467443,6,13,1,2,1,2,1,-1.8169693189001948,0.7502848193114353,-1.8159835653241336
0.3395089024364957,-0.1952538985550647,-0.40398628561248917,0.25095612084932273,5,4,5,0,3,1,2,-4.025349643494676,-1.0037264251355043,-4.049923082332513
0.23324395633055017,-0.919332295723096,-0.347659491743493,-0.06288601081773071,2,10,6,3,0,1,1,-2.6317715963644384,0.5178184477420115,-2.6929521243981567
-0.5929302522262072,0.5381222663194485,-0.1489886814563144,0.13083187950507602,6,9,8,3,3,2,1,-1.0792341133592576,2.5785503861097,-1.0770383816961893
-0.39638126067461266,-0.9252060191824054,0.010730513011859344,-0.19393737743452677,5,5,11,3,2,1,2,-3.1029976941617665,0.8521470648349015,-3.076268239526439
0.8707889793355974,0.5028466350626053,0.8826687855738033,0.35323446710501294,12,9,5,3,0,1,1,-1.4809697526908598,2.010580714061733,-1.4768385398137005
0.40161683600348064,0.5306325990507725,0.8588069676983077,-0.590395181887581,10,14,5,2,0,1,1,-1.4959381762884036,1.582987897065738,-1.5279972843516023
-0.5154856848304652,-0.593024010889375,0.9091076848349999,0.8370432055410357,9,3,8,2,3,2,2,-3.1596261376729187,-0.3574230227973392,-3.16296357633174
0.257745793976351,0.2807614932884821,0.7010084566571941,0.48173853677043565,10,6,1,0,1,2,1,-2.9547046233589387,0.0007568883674429453,-2.874783188506194
0.2164227535328933,-0.110852997861143,0.48473987417956366,-0.5433374952627783,13,3,4,1,1,1,1,-3.035064281473123,-0.310899631973953,-3.011197380370974
0.32748547725077404,-0.763523215055719,0.9078904249875521,0.731142440189529,11,5,6,1,0,2,2,-1.813564498389869,1.662002529651601,-1.816661641217262
0.591320461322884,-0.8450340524152282,-0.4353723315785596,0.17059365666862258,8,1,0,3,3,1,2,-3.5040098221252527,-0.41659817188428705,-3.3767792130962215
-0.9231982453473109,-0.26349978520973383,0.9580636815833348,-0.1585268748627664,3,6,7,0,3,2,2,-1.0267715654177745,0.22734376436378323,-1.0512213156965549
0.07231077250547213,0.43472550607273375,-0.11287330900299453,0.877753950284546,13,13,3,2,1,1,2,-1.672284760432181,1.3156981178908387,-1.655507661687224
0.7272821048343123,0.9936183613622178,-0.14628334240982088,-0.7776982404333763,6,7,3,2,3,1,2,-1.8958019766733023,0.8976275791957862,-1.8743178020331968
0.6529292189843658,0.11537738237090545,-0.8907793935730619,0.9436906026509693,6,4,14,0,1,1,1,-3.3437854362807204,0.7900832111830981,-3.2223135548668593
0.30166644312296986,0.2301292597156226,-0.6486558000881786,0.02637978341965952,5,3,2,0,3,1,1,-2.8802274023015837,-0.9588666312745864,-3.027150979948149
-0.6676300007805016,-0.3345410469792418,0.8798487457714177,-0.31394657481995125,11,15,9,0,0,1,1,-0.03833016492652508,1.6624217593055204,-0.0068216365554779335
-0.09952742665476544,-0.4905025853265623,-0.2962303313059871,0.41123060956858604,6,7,0,3,0,1,2,-1.1569337021147996,0.7506735074345845,-1.4124367610137105
-0.6313972060998019,-0.921276240360541,-0.9563065760275964,0.5489712062395817,10,13,14,3,0,2,2,1.0464425429909572,2.354949606025564,0.9776247728527472
-0.0858806814684474,-0.4194897892549412,0.12387050703932667,-0.7761308437304215,9,0,13,0,2,1,2,-5.59113406586253,-2.574675001816519,-5.583768146688371
-0.046033214764692465,-0.2215827627531224,0.7748490707407205,0.787867021339981,11,10,4,3,2,2,2,-1.2811019637029766,1.7897441179916886,-1.2587856950955272
0.861997239425168,-0.8989852152343869,0.09460948822936865,0.7808818960021715,6,7,4,1,2,2,1,-2.6965116570550385,0.7271300355260054,-2.725849113521825
-0.44198341930440677,-0.19006282524762308,0.9975858716313091,-0.8900673863203559,6,2,8,3,2,1,1,-4.6516681442628744,-1.493681878250356,-4.682844077748302
-0.2844904734125715,-0.8721981159032524,-0.8513307822278571,-0.7692743973885923,3,4,7,2,3,1,2,-2.2997164866891793,-0.6251007547411429,-2.3005859595629525
-0.33024341972603,0.14170787255752315,0.8191907822218887,-0.9876323547182067,3,2,2,3,2,2,1,-3.046373346180332,-1.1169174015893262,-2.868968433161548
0.22039201797166896,0.8847428789368292,0.5764018597334122,-0.9519175252671244,3,14,13,3,2,1,1,-1.000332282594134,0.6456545717037887,-1.1021441733655841
0.9908430258509122,-0.42497760123248196,0.07644020373695048,0.06664709571921001,5,7,12,3,1,1,1,-0.9463771703289143,2.5184158284712703,-0.9769583570770766
-0.884517841065928,0.6900244743115518,-0.8818997110834561,-0.456671617272689,9,13,4,1,1,1,1,-2.164745566390229,1.252679060507571,-2.195394799021646
0.22268331249545237,-0.2580525748156619,0.5443040552316762,-0.6590749768367159,2,0,14,3,3,1,1,-4.898308978711829,-2.359430000488574,-4.78200420571765
-0.9352217244480099,-0.328313025921368,0.027733051426543254,0.5932897380302762,13,3,0,0,0,1,1,-2.628696643838653,-0.2044203658231712,-2.401112403726823
-0.5280067881815249,-0.7129104881124642,-0.6291822992518914,-0.6358737422362892,7,1,15,1,3,1,2,-5.249081050982053,-2.1398650375230157,-5.267198430623656
0.726863155578769,-0.7210995275896797,0.13841292625885537,0.7359592534618058,7,14,13,1,2,2,2,1.3351282569389449,2.664424555439114,1.4153918474419716
-0.7371752342894631,-0.4750299841988179,0.16243095497876658,0.43633589512102744,9,14,2,2,1,1,2,-1.6679110675850686,0.8744801940701897,-1.6684754714995436
-0.30389608904535903,0.79111148174777,0.933244441792215,-0.11312179432791192,13,1,10,1,1,1,1,-4.347441655090677,-1.2781406553510086,-4.357036552418254
-0.7609382609058444,-0.5393615506342448,-0.7871764741943108,0.6435048339707807,10,0,6,0,2,2,2,-4.694980825128914,-2.2207088035042655,-4.7051776152068685
-0.35853283537685754,-0.6154841630638161,-0.38106090182279817,0.9498085456204699,3,1,9,2,1,2,2,-2.801124808818007,-0.7987394623592952,-2.900199136303235
0.5726633107900809,-0.1897838908242866,-0.9945837003590958,0.6998929918903769,12,6,6,2,1,2,2,-1.4029685893185555,1.9474129924836165,-1.414155171203653
0.19228529909979386,0.4791623544434853,-0.5780602187600992,0.6832440150855481,7,1,4,1,3,1,1,-4.071957833376887,-2.069851756541911,-4.0598970333544315
-0.732443710012064,0.9066143351647451,-0.8546688248376866,-0.6018131601281487,2,6,12,3,1,2,2,-2.0795788675679807,1.4683121749030599,-2.1143055548563945
-0.42054403252357075,-0.5224964578279518,-0.5729142910193172,-0.1777113270400259,11,8,10,0,2,1,2,-1.4787089727083838,2.2547432371390688,-1.4996732174369034
0.7324540611573536,0.7431717657248131,-0.1633083850124839,-0.11120876309783889,6,7,15,1,2,1,2,-0.15043380553080166,2.2743092282902677,-0.23748461240696525
0.011851600292787756,0.5554558201355861,0.716645877757716,0.689728170821017,12,5,0,3,3,1,1,-2.2823324689169042,0.5649564574010723,-2.125396279616386
0.2712639972800799,0.9858869315658143,0.5554349781451013,-0.548320735553216,13,10,10,1,1,1,1,0.20743750346637224,2.952408924997422,0.23429719734030366
0.623254028889707,-0.4121664789901325,-0.10734728002687755,0.4540370540282679,5,6,6,0,0,1,1,-3.9539746457648657,0.1678538885369991,-3.972801801708812
0.13796638860824562,0.06295849256364172,-0.08407357102092905,-0.20642134917083155,7,15,15,0,2,1,2,-1.157543741615686,0.9690941290986973,-1.1579716665983872
-0.3324468058604044,0.15862680557692177,0.7780012216293317,0.13860996882440402,11,3,1,2,3,1,1,-2.5426310576496,0.16711858869825857,-2.5768164256273645
-0.10146368306872655,-0.40711022451169376,0.8592992154026566,-0.7507732286433453,5,8,1,1,3,1,2,-1.5898412888054847,0.6305558715258162,-1.5033741233005082
-0.7334314838356537,0.8554914661508146,0.735404195838478,0.41524117148107065,12,13,5,1,1,2,2,-1.3044057821011237,2.048134239947507,-1.3109333114573813
0.2568139152819795,-0.12270196312803106,-0.9224861288916351,-0.0009033295906575312,2,3,0,1,1,1,1,-2.5962177574524206,-1.102443890856662,-2.594568781541813
-0.9312462832965496,0.27792604394656917,-0.8371055742176816,-0.12997081131955324,11,14,9,2,3,2,2,0.8279581774768692,3.0584263753108987,0.7991649531385114
-0.5593452131248349,-0.7935667022420008,0.1700703374373238,-0.022915067119485766,3,13,12,0,3,1,1,-1.0614831392291344,0.9299799880207087,-1.1236689898312513
0.2991120135139236,0.7359991837901798,0.6563717386469059,0.2521094179616026,12,13,9,0,2,2,2,-0.14944733525228565,2.6749728475113232,-0.11928780016448723
-0.11032128131894092,0.7988250443346505,-0.7329315336785012,-0.226607100025076,13,1,4,2,3,2,2,-3.661710464256581,-1.5218705601981704,-3.599324982538671
-0.7749937389467365,0.4718408127478977,-0.44980223688175114,0.2782156939894127,4,6,3,1,2,2,2,-2.9251338711747334,0.11740187191158397,-2.9403932076051666
0.20578576521087055,0.3084409240580259,0.9963998153312352,-0.8500799130599739,2,4,6,2,1,2,2,-3.7250952181528274,-0.338416418588497,-3.7553469676744498
-0.8694464848670722,0.643678645505805,0.29261986731476264,0.29468426874618237,4,2,14,3,2,1,1,-2.7322926241191943,-0.46575782184883274,-2.7019063340470986
0.5035891747345127,0.17673137843531328,-0.5746714269773143,-0.8059635635258211,13,12,15,1,0,1,2,1.1402046271269124,2.2079810012000767,1.0274059734970153
-0.07275585131310036,0.5685425986134338,0.8937603926820472,-0.449659775023864,5,5,4,0,2,2,2,-3.49192016221822,-0.17884875649913662,-3.5281465716462153
-0.279880196138548,-0.04426529017372838,-0.2894320515261548,0.3650234602324003,11,5,14,3,1,2,1,-0.1765752241921662,2.419884519566146,-0.1532834087184851
-0.7494975378075841,0.3110199436922252,-0.9204057453286949,0.19536467104691813,5,14,14,0,3,2,1,-0.3781167102293097,1.6721231914603663,-0.4908954706976314
-0.012041701719624154,0.7387046019846948,0.47365291150300814,0.002080473969206853,12,5,13,0,2,2,2,-1.2995840303287554,1.91734118100986,-1.240729357974736
-0.10770148708566096,0.34332046199579747,-0.3321950569468921,-0.49148167802213893,7,14,4,3,3,2,2,-1.3391625600889492,1.5928827351630528,-1.3145742384934376
0.6874575854205149,-0.12391184818923251,-0.3152097534082807,0.09295272205075289,11,9,12,1,3,2,2,0.8775405323731134,2.9662703520426597,0.9754427146276043
-0.6211131336651945,-0.19770406101640492,0.8955921320289142,-0.20681885122734056,7,11,15,1,2,2,1,1.1071446275943537,2.4965312669794546,1.3676683693280713
-0.3465222188627328,-0.3007712023845557,0.19269299499355186,-0.45157422175170603,11,12,2,0,2,2,2,-2.5020323894500014,0.7533296627677727,-2.526217500694087
0.4312414339435715,0.3738828700070207,0.7862274826449451,0.3788342677426493,10,10,9,1,1,1,1,-0.41991335504292354,2.8899517589191785,-0.44115241255513993
0.7172002139649964,0.925465167722278,0.2566942350988888,-0.6317973532780861,7,12,2,1,0,2,2,-2.0574858066561093,1.0922793385133645,-2.071473940007705
0.5537874964097453,-0.8584171279776511,0.3207765047916509,0.6183896073134825,7,4,3,2,3,2,2,-2.317599620217925,0.046660592155848696,-2.37799260450872
0.2808945479865057,-0.3716758723260558,0.915942132964908,-0.9331528551289925,10,14,2,1,2,1,2,-1.7844899424708212,0.7190394177893837,-1.8008497755150177
-0.5292334762032849,-0.01125837790848383,0.8296698999937562,-0.5765712557040583,11,2,7,3,3,2,2,-3.476538272933864,-1.0240716397799439,-3.439680677916381
-0.7067708856803154,0.29185578604607865,-0.5342417076963699,-0.6864791426967214,10,1,10,0,2,2,1,-4.729931085614332,-1.4281117097119034,-4.721930163587429
0.8232658274169511,0.856028473458762,-0.6691596957431813,-0.9953531877361395,3,6,8,1,1,1,1,-1.0128677256226224,0.845447178271236,-1.029451508734588
-0.49535451147250953,0.8305798807585478,-0.468628870267473,0.7916314631203893,6,15,14,1,0,1,1,-1.837721373528308,0.6810647496825677,-1.8746477055397177
-0.5538273309420503,0.0913373299372695,0.3679502598302826,-0.6195441383597249,2,11,7,2,3,2,2,-2.2140989864188487,0.8586215497833111,-2.172612384978865
-0.32863519871431657,0.14916439510375912,0.02956846986626882,0.02652100914088451,6,15,2,1,3,1,1,-1.4859802226681367,0.45682296508267073,-1.5053482850994466
-0.6056340360638675,-0.8047799237820168,-0.6663028435888447,0.8474627917535522,6,1,1,3,0,2,2,-2.8998200785682102,-0.7178549133007696,-2.9189525690461022
-0.5412129956912359,-0.5633937763769754,-0.8906136508474647,-0.9646599104091322,7,9,4,0,3,2,1,-2.9448632119680562,0.48472440153331153,-2.979360180224753
-0.7188161636532688,-0.15043331695162743,-0.31650231534814544,-0.6331527130040879,12,0,2,1,2,2,1,-3.843364352558564,-1.6758417118233235,-3.733128406917652
0.7740854888939237,-0.44995045502440445,-0.5527747604146704,0.7141938792198317,3,15,3,3,0,1,2,-1.000544731546294,-0.33302862976849007,-1.2614820397602335
-0.12446989002374309,-0.3792582217837599,0.5242592409006492,0.8723531283330104,11,10,0,0,0,2,1,-2.793031104121546,-0.08128505449649431,-2.72203462698218
0.2482268400913088,-0.05184747178428473,0.7513702551722119,-0.45713827144789354,3,13,8,2,1,2,2,-1.0520294391852003,1.3832349574522642,-1.104402652290532
-0.9437569874441525,-0.24935730845397241,0.25350669708466245,-0.7078068689173596,13,6,15,2,1,1,1,-0.08184732220580737,2.3205346713985935,-0.053991921995972775
0.7371056615716753,-0.6520782246075489,-0.9076070335967423,0.15919345482534797,11,14,3,1,3,1,1,-1.9392132362149772,0.8378969358693475,-1.9558694144159559
-0.5771374840021777,-0.4696585176332888,0.3257195752693314,0.9308972692012425,6,7,11,1,3,1,2,-2.3773242253368374,1.632194952114556,-2.352776070208109
0.9769809689736095,-0.3113839333600814,-0.8764752274196006,0.4687000706705915,4,13,1,3,0,1,2,-1.0478876577446241,-0.02917724665098821,-1.0933617751123585
-0.24336878566948106,-0.8232060657064832,-0.3155489504421909,0.9627666684825602,5,8,2,0,2,2,1,-3.1026287204960474,-0.08171521633311787,-3.0937102716183422
0.6416980185262575,-0.4370453950981612,-0.8598626085576211,-0.8867488852448839,13,14,1,3,1,1,2,-1.3293247528429104,0.6918708579280204,-1.201051214980571
-0.03373070886900109,-0.873633806279547,0.2222830464224923,0.9674700673515155,10,1,4,1,2,1,2,-3.686106051509537,-1.6570812351477404,-3.7298439523579576
0.16447489760517264,-0.4002514631118701,-0.9311935830930835,0.26985946023548757,9,4,5,2,3,2,1,-2.6091080352987426,0.09403622616144774,-2.597914644524009
0.7731908830047967,-0.1781148952997802,0.20860883964295773,0.26003736123765475,11,1,4,3,3,2,2,-3.6871635089593746,-1.5406512937006678,-3.590046665820746
0.2874396126498917,-0.4457112962532803,-0.10064604563255997,-0.3094708958858938,13,13,7,1,0,1,1,-0.8713773179125179,2.168905921936319,-0.8757023809127098
-0.6153072736921699,0.4347455481259468,0.32867873321136454,-0.3132444208508549,9,2,6,2,3,2,2,-3.5226715412101277,-1.1317889118682385,-3.5086710007343944
-0.1294145516247318,0.050307788223256766,-0.6007423846801649,0.5010883275074751,13,8,0,2,0,1,1,-1.4520298328574721,0.6131248294861569,-1.4994598147860034
-0.5339620712063304,0.6262840089634509,0.1768624809069046,-0.5784738011401875,6,9,11,0,0,1,2,1.0966645950805805,2.474626062124823,0.9756822086071166
0.1952648797378007,0.47786091069894443,-0.9416602154185134,0.08247642886766027,2,10,1,1,0,2,2,-1.9509166383696315,-0.5934547643071331,-1.918521520408002
-0.2825149789142227,0.9912903533486985,-0.0396329694762243,-0.028228787620773632,7,1,0,1,1,2,2,-2.792988224140352,-0.5512858163330425,-2.7549282926130223
-0.9985045832589379,0.18827278295510252,0.4386012180502272,0.23749396491521257,2,6,13,0,1,2,2,-2.036064459703484,1.15103580136734,-2.029605658526568
-0.32918637300730613,0.9045280290667446,0.0661105801894224,0.2630887573523206,7,2,6,3,2,2,2,-3.6231475931661254,-0.890595035987411,-3.61115641439526
0.8598711881481713,-0.08258976866492351,-0.6367371562423563,-0.3952085193921555,10,14,3,1,0,1,2,-2.060892095036808,0.9319314675849564,-2.0684287350792796
0.4208436300248235,-0.16215275041416266,0.034544339508621125,-0.8315739776458033,9,10,5,2,3,2,1,-1.669954680744396,1.876586763963177,-1.6731934635753574
0.4297968761545772,-0.14031066051368923,-0.387115326899514,0.9244258202318894,4,10,8,1,3,1,1,-1.0120754404467818,1.3174231172217759,-1.0035272350720226
0.3468394578228653,0.22899892051038506,0.7849381879040234,-0.8427465780204839,3,4,12,3,3,2,1,-1.032242363925155,0.200061671917442,-1.1375101091447317
0.0666167249174816,0.9919872982013993,0.6010722102534953,0.6912841832488428,7,14,11,2,1,1,1,0.9305169473221386,2.748604143062511,0.9983446184184985
-0.26777376414249754,-0.7927265470384088,0.4048107317324039,-0.40108455213149075,9,6,1,1,2,1,2,-1.6006184490689237,0.8345328976568361,-1.7063256436607481
-0.7067833992799937,-0.6806673012656985,0.5801664999428755,0.23258149670828931,2,4,2,1,1,2,1,-2.777478473258196,-0.952177768697517,-2.752192361974122
0.2474874521751913,-0.7319502113620164,-0.7684799075073507,0.6883717916481633,12,5,6,3,3,2,2,-1.9220153961322808,0.827192145092138,-1.907348505717909
0.7950646530441681,0.8155224873003573,-0.8251663842578323,0.8729866626204514,13,6,11,1,3,2,2,-0.6760810248267268,2.400814607253525,-0.6140832988392175
0.936417681725811,-0.7042951242752324,0.8817525349894177,-0.6342138938626627,12,0,1,3,2,1,1,-3.7014121865304954,-1.3977362464912955,-3.8388085056775405
0.2903001666018068,-0.9660617413690671,0.9207335492442605,-0.910823814531712,8,8,1,3,0,1,1,-1.5873367590042378,0.5651903746779047,-1.5695065086518667
-0.9009747405954129,0.1987171742716054,-0.31665085236309176,0.9066327444019211,6,12,3,2,0,2,2,-1.5701930162517024,1.4880246761691633,-1.5680908600601529
0.36887072213861494,0.006440829717268892,0.5302976997225279,-0.029418731876569293,10,2,0,0,2,1,1,-2.943441664629509,-0.3239311632994963,-2.990943328165275
-0.5739293603134716,0.21555687721377437,-0.8324180549034768,0.2861219870800593,6,1,5,2,0,1,1,-4.494130564950451,-1.5142692853704878,-4.533860401905266
-0.7611022320714285,0.24460595814805242,0.8688404336850275,-0.5869311920559872,9,5,0,3,3,2,2,-1.9117445630454288,0.8695748760430169,-1.7629344136297425
0.09249520026170188,-0.8210537543792256,-0.16403182898617286,0.7065695971344039,8,8,13,3,3,2,2,0.38725405836063387,2.7142964937844445,0.4650645427309388
-0.8418479580467038,-0.10499422060098373,-0.7962164920568944,-0.9681594654744028,3,12,11,2,3,2,1,-1.0387007919209064,1.664102025723147,-1.0122447143538702
-0.5326191023492728,0.2784036587799197,-0.5286349308482301,0.4273205662243076,9,1,0,1,2,2,2,-2.878466392556416,-0.501963704072546,-2.8613536939449427
-0.9109819214476573,-0.42172656316247803,-0.09742964564472012,-0.7660339072294848,8,4,13,2,0,1,1,-2.1577685847658734,1.6776931606781664,-2.1293351273114287
-0.6166573623394513,-0.050911299682887545,-0.27702570035637586,-0.2825459609078025,5,13,2,0,2,2,1,-2.748832909669306,0.08728061865249298,-2.7820870786840475
0.6109325660811735,-0.32277754177473494,-0.8891340221175323,0.10837530200958234,10,0,15,0,1,1,1,-5.495238157781797,-1.9881793847628901,-5.444340402336154
-0.5233255787440061,0.5879101694311812,-0.027034468535154232,-0.3319089031600808,5,9,9,3,0,1,1,-0.23379490514292478,2.9987573816525384,-0.1390593612454408
0.5568568135627998,-0.6589239022035482,-0.1052989019887487,-0.5790806556469315,8,15,2,1,3,2,2,-1.8452031079492586,0.7858625714716712,-1.8660428874995472
-0.2868821576462226,-0.10539448749479874,0.9310358364695328,-0.24530304553937676,2,15,8,1,3,1,2,-1.4968810452371344,0.8082250152672246,-1.5600996229628408
0.4620206982789663,-0.8467551960155946,0.3280660662226351,-0.5248799708644603,5,5,6,0,2,1,1,-4.279925244270065,-0.5334023217890488,-4.352860793924106
-0.5900415343481784,0.4839907822523446,-0.8954417934624808,0.7050852897510007,11,5,6,1,2,2,1,-2.4862631050354698,0.9169285125442954,-2.4828450852331114
-0.36154940442762307,0.8118233424692951,-0.7467257489632513,-0.6429604214548026,9,3,15,1,3,2,1,-3.1395687270633563,0.3742429074463068,-3.1418346912967157
0.16655239427819324,0.46951857769875716,-0.3569339823233184,-0.9306985803719658,3,4,9,0,3,1,2,-2.189174879380302,-0.4910133791413803,-2.198560972799344
-0.9239016433798182,0.45727404463379817,0.05613616186415782,-0.5958381278269584,13,2,10,2,2,1,1,-3.9602354059164715,-0.9515262518697308,-3.9433778166017053
0.5734460294670816,0.019452150576359406,-0.39986583418912014,-0.6974714310746482,12,4,4,2,0,2,1,-2.230193301228818,0.8867617259280011,-2.217713992216707
-0.8450327468890346,-0.9639419820821755,-0.7953356409318737,-0.17900257260524133,3,5,6,2,1,1,1,-1.1334374775010008,0.10017086950026623,-1.1985866179411084
-0.05735641178986328,0.9621952490270191,0.4807565938820395,-0.7639879467612503,3,6,13,1,1,2,2,-1.0341776619953849,1.416773188069982,-1.1004013584182837
0.2501831053730572,0.8923737879825224,0.15954288352495927,0.08043453355723718,6,6,13,3,3,1,1,-2.334943996690876,1.4117984391841363,-2.366750671507265
-0.5942536481715308,0.49125666504100396,0.9912381192454134,0.3313010012519195,6,11,3,3,3,2,1,-1.6866244941128499,1.3697575330194853,-1.6473089623142991
-0.25538580285390444,-0.49067246822007626,-0.02209814712309588,-0.18518423729062916,4,2,4,0,1,2,1,-4.723245537759411,-1.363672488836285,-4.772777741895358
-0.08003666064379833,-0.441321029446881,-0.26121767108977245,-0.6809200866231528,7,5,13,2,3,2,2,-1.8364461357739528,1.6141948095050824,-1.8969269799016346
-0.6046193937710249,-0.36236535425399063,0.18699283164370284,-0.579764448119571,8,13,11,1,3,2,1,1.6713283575965052,3.1742631157417485,1.6797569690848213
-0.9686081888074407,-0.27980073843577347,-0.8203557411487905,-0.4863399245496296,9,4,7,3,1,2,2,-2.125423265439356,1.0591896461060146,-2.103964550209632
0.8749623447982093,0.383854726533184,-0.6882969268971131,-0.5131147664691786,13,11,8,2,3,2,2,-0.02331503548062991,3.0053030971248713,-0.034674096840850516
-0.9974638461690195,0.7880143958336121,0.04342360273383661,-0.4746605293390309,5,12,9,3,2,2,2,1.3545534577238099,3.3077721987230735,1.4117946676113016
-0.19547917263291592,-0.8975514071913735,-0.006969155538790295,-0.7533630178494155,9,3,10,3,0,1,1,-2.992006992100477,0.7484643824642193,-2.991784250806991
-0.46411449978630426,0.04038921544777119,0.1314840521418028,-0.9693788267461891,6,1,6,2,3,2,1,-4.54965171696761,-2.058540694858274,-4.594850669393439
-0.2665561828124019,-0.7883899502869716,0.2564131941860879,-0.7572561509027607,5,9,1,3,3,1,1,-1.351242654875971,0.7386467826914678,-1.354873731349479
-0.013438345322879908,-0.9920801139757145,0.0023254629149807027,-0.23245508404518156,11,3,2,3,3,1,2,-2.6556870022179613,-0.22881209058670463,-2.574558592107066
0.7336429713769783,0.7879461149250093,0.8395851435588726,-0.8103016134936878,11,2,9,0,3,1,2,-4.751527892557283,-1.6991423901830613,-4.734010917164451
-0.6615938966454964,-0.6249455541756668,-0.9788967263681989,-0.8171474622765815,10,2,6,2,2,2,1,-3.358035524780498,-0.7592052533564229,-3.3529182986648376
-0.9638378155886291,-0.19934026317848352,0.0997538423124209,0.23916518565417366,6,10,14,1,0,2,2,1.0078442636223768,2.6679539337034925,1.1933519154652068
-0.05401881260369468,0.039370062300753794,-0.6188479069656123,-0.07592131432088878,3,11,5,1,2,1,2,-1.0019056682755747,0.40985809256258826,-0.9602201031967761
0.7990255301926197,0.8817598126829693,0.3417297740038119,0.32884757318535573,2,9,1,3,2,2,1,-1.3807071541793556,-0.5814483495273532,-1.505709391646841
0.24387346751341843,0.21358579164267355,0.6989398031673246,0.08240753154259672,4,15,10,0,2,2,1,-0.336696747880045,1.921063157467024,-0.6789237291551675
-0.11111808465700257,-0.7167655100267656,-0.7950073416215744,0.07092989931390825,11,1,8,3,2,1,2,-4.485579826182136,-1.829200062246529,-4.4700747444482465
0.9034048127810743,-0.36055830132029154,0.7361963197341257,0.7625013633637796,13,13,6,1,3,2,2,-1.2226639238247503,2.291520435163613,-1.2557783170845085
-0.964572298781222,0.4063995695509739,-0.9565998094489168,0.2623761561201423,7,7,5,0,2,2,2,-2.949960097585029,0.8031390121830384,-2.976918473874171
-0.2742683660097931,0.2021823347926055,0.6972131037975595,0.7772842276730345,5,5,15,0,0,1,2,-0.8287237965672702,1.839272387364493,-1.0477565221960037
-0.6110729616353725,0.1238962199864786,-0.37087169814526955,-0.8312582071229899,7,7,2,0,0,1,2,-2.8758848381163626,0.09788733930433469,-2.876089129324927
-0.28115234633836583,-0.8370522045741162,-0.6133215327758956,0.9014894264253435,4,10,11,1,0,1,1,-1.0276110217016872,1.5612463737200801,-1.0308170318766765
0.9578391122397996,-0.2272637257263861,-0.4654826297058765,-0.15697763497941897,8,7,7,0,3,2,2,-2.624467178679427,1.261173136351196,-2.638037362234403
0.8006244791489818,0.3296359814325418,-0.7895608895236605,0.3440395243610701,7,10,6,3,3,2,1,-1.4971765269014508,2.0963200273389644,-1.4980601919338443
-0.45266723015708465,0.9600109263936338,0.19251715046540419,0.41947416960204054,12,6,11,2,3,1,1,-1.6545552226798588,1.6415103436803806,-1.582567350577288
0.5517445790882534,-0.10643264698357702,-0.1049995043791434,0.910045839223337,3,12,12,2,2,2,1,-1.0200920761901162,1.5106804508247695,-1.0436599182947048
-0.06854884466500488,-0.5195099630713922,-0.06039135710263688,-0.08906885598727654,13,11,10,2,2,2,1,1.172062687067396,3.343700832984227,1.1372394005122755
-0.8797828878432083,0.8318699250223074,0.23090284076881207,-0.6146178106140641,12,8,12,2,0,1,1,1.3873002954225533,2.9236245642843404,1.3184681025872083
0.8955391640642965,-0.8926058428013863,-0.787508583060879,-0.6526567260913203,12,8,2,2,2,1,1,-1.626505830752271,0.6376350114069251,-1.5950769476344686
0.25700780016713565,0.11450366663682132,0.48527197936338107,-0.4404661382259183,3,5,13,3,0,2,1,-0.9981430593277354,1.4979767118996998,-1.0652427453537368
0.26750817438067265,-0.7189853937828135,-0.1140979785041345,0.12287675586624869,12,15,7,2,3,2,1,-0.5433037350748953,2.2978140453528346,-0.45798049574381816
0.36841815037697323,0.7648823826951634,-0.5929777833362271,0.746722235682876,2,15,2,3,3,2,2,-1.2070087688754016,-0.1780738802388854,-1.0875948125949348
-0.17253420483934034,-0.4015031614796791,0.49621133577497845,-0.5834446496929084,13,11,6,0,2,1,1,-2.626634533253637,1.345718817861747,-2.596131496165589
-0.15041163733717644,-0.22889499701666138,0.8308324029334069,0.5238687514861942,7,9,11,2,3,1,2,-0.5916532442697017,2.770532441117286,-0.6855726007295347
-0.4754513563700302,-0.1278590395613748,-0.6861947517077598,0.895130252648086,9,8,15,1,1,2,2,1.8767558183101538,2.8200614458311115,1.9449396718932987
0.4695236227106887,-0.4957120883221129,-0.01837939746391437,-0.8489334616861848,7,10,3,0,2,1,2,-2.4888725281469206,0.527131496177553,-2.490690775346354
-0.7477246839676959,0.059067230044914876,-0.4622769100419868,-0.9579261950790627,12,3,2,1,2,1,2,-2.535085508424733,-0.08995283628371523,-2.418944728812163
0.9989357884051604,0.24475186294634832,-0.13802425468561896,-0.42367095423209733,13,1,1,2,1,1,2,-3.0820828072646704,-0.6997081124975277,-3.0010681300836164
-0.359402515006515,0.8133065939039978,-0.6175157418477573,0.23085783006585325,4,10,5,3,1,1,2,-1.032760379568864,1.1443574259196398,-1.0159817731676741
0.3822117401077023,0.766386105847217,0.8963970134861348,-0.02649790329536894,3,12,11,2,2,2,1,-1.0253585520071455,1.6507497039243668,-1.0369634949820774
0.8931971455566774,0.45260700073763593,-0.5606357332483474,-0.10183321464777317,7,10,8,1,2,2,2,-0.5956157154452252,2.8780460771626966,-0.6184653106953866
0.034263784021276056,-0.7658711740362747,0.05635544284603422,-0.7462543438738134,4,2,1,0,2,2,1,-3.421807750525986,-1.1513838107024077,-3.4003376963524197
0.9408770977681948,-0.7752281354169483,-0.46299016549432936,-0.015196481591328581,12,6,15,0,0,2,1,-0.314379792638691,2.15322118100627,-0.3002220343038262
-0.40214769980333354,-0.17836720886514446,-0.5646004022855351,0.9320429182604171,6,3,7,2,0,1,1,-3.9490850024140163,-0.18763136371056613,-4.016701520812965
0.04862987668024199,0.9259159892972593,0.21537128210162204,0.9667744409211452,9,10,8,3,2,1,2,-0.6010908435160834,2.762240013956636,-0.5613574672833096
0.5429466897192128,0.830277640809792,0.709030871821499,0.3663511264796362,8,7,15,0,3,2,1,-0.7222927258190416,2.0833840998887037,-0.6822186897081175
-0.8182469232607033,0.7093500827685271,0.26111206181839064,0.4944722760791005,8,14,8,2,1,1,2,0.6040073705141947,2.4196030341485764,0.640198422007491
-0.5764037002369946,0.5850795352426734,-0.6261854070997637,-0.8666803403533878,2,4,11,3,2,1,2,-3.9789474481806377,-0.2052809493679803,-3.9526096577030083
-0.28107075629211287,0.7167388134393169,-0.5347922757024881,-0.7689882676870676,7,12,9,2,0,1,1,2.1850064132626663,3.0036257420287757,2.0660656992172295
0.33863083272700334,0.776544393023012,-0.08011609741207448,0.21394623254853085,11,5,0,0,0,1,2,-2.3368913299480485,0.18754293029886135,-2.2870368861068044
0.03804338715711153,0.9585265828090326,0.3927248650660611,0.34395227585410226,7,1,9,3,2,1,1,-4.986791341895877,-2.0785277862062648,-5.052569370146345
0.04366175061037869,0.17130867085759838,-0.983008842785581,0.5220119658991107,12,0,6,1,0,2,1,-4.215184410834552,-1.33998090560303,-4.196067425787298
0.7628206646465001,0.1872971702147217,0.21572564816196094,-0.19327138994729354,7,4,3,3,1,2,1,-2.4345881101369113,0.39413369028772727,-2.4123004705910636
0.12023196601869679,-0.22707487134412951,-0.1595007963849162,0.124221765246459,5,0,13,3,3,1,1,-5.458645091709544,-2.986019703326522,-5.432699475619936
0.9495396868408261,0.65120684981403,-0.8799836148219764,-0.24754124327761784,9,7,2,0,2,1,2,-2.4230117143941365,0.3679030075273485,-2.388641182595011
0.4791264962225361,-0.8267604782906119,0.3383083110697016,-0.17939255625467587,12,12,0,0,1,1,1,-2.255350806425897,-0.005102143089836463,-2.238392383166121
-0.2875002107924398,-0.645569886242416,0.39023963189153466,0.23248129866122458,2,13,2,3,2,2,2,-1.0109535659627344,-0.16453958050234146,-1.0501970361117519
-0.4960035567118566,0.8415129021094674,0.1631776756995107,0.06696041748956572,10,6,3,3,2,1,1,-1.7823982699425263,0.9201269415166734,-1.7815347450462287
-0.05055774574357419,-0.48321470425925983,0.6371864607462159,0.7992011895264717,13,10,6,2,2,2,1,-1.089292500120808,2.4212519957473884,-1.0702482409007072
-0.5043751141861863,-0.9273185033675151,-0.7963054697152345,0.4569878676948804,9,8,12,2,1,2,1,1.3942707836212154,3.0061095336583157,1.3024053582758515
-0.3885957283790229,0.04900114843795289,0.3037361872952118,0.558966033769057,2,11,13,3,1,2,2,-1.0137602853100154,1.0760046514351829,-0.9474473867037525
0.3857568553933044,0.11174162839791868,0.39905574080514383,-0.17596452209668723,5,14,0,0,1,1,2,-1.9125036606018018,-0.05148717919606701,-1.7373172200733091
-0.8613909879625026,-0.08717312057515136,0.21937812249913602,-0.48825491837557444,11,11,1,1,2,1,1,-1.6946782504568814,0.5693658415271767,-1.6952638563028535
-0.01080589447248248,0.7894951416626022,-0.4646631256114049,-0.17880260552346683,5,11,9,1,2,1,2,-0.22058403261035353,2.7391746692389867,-0.2713985672877747
-0.13811732696334622,-0.603993939384893,-0.12395640729934132,-0.18251247438294427,3,7,3,1,2,2,1,-1.029376069350295,-0.22419187839176077,-1.178995913200385
-0.3588648279670019,-0.7300430278567158,-0.40764646888200295,0.14456762908400234,2,2,1,0,3,1,1,-3.4221522261844672,-1.3866085990612023,-3.6338588681176063
-0.3884877449752506,-0.8543094049096005,0.8652793875998581,-0.2108977414372537,2,13,13,0,3,2,2,-1.0649785815386585,0.9827274181473415,-1.1407618768023093
-0.5073035055153963,-0.8734931822026408,-0.7365809295872898,0.7174899370591603,9,12,7,1,1,2,2,-0.3781429888341349,2.773596539725438,-0.4055192689271572
-0.47794321692830377,0.7515250777183107,0.504691405063912,-0.9647096796427883,6,0,9,1,2,2,2,-5.208051408353059,-2.3446209868716372,-5.262661508655829
0.3634497008246842,-0.5844190705904924,0.5978971241434121,0.6060743215349436,13,14,9,1,3,2,2,0.3704567470410809,2.926123196832014,0.3581043255335611
0.481766413443971,0.32372062443001104,-0.2889404056959848,0.6177170780671306,3,0,13,3,2,1,2,-4.560920046049643,-1.7575562930812043,-4.463854202026933
-0.5455846443359911,-0.18718742639800912,0.7025223347241205,0.5969684858608508,5,4,2,3,3,2,1,-2.223809557409386,-0.027909299473950218,-2.2789751293042517
-0.8029062971741152,-0.5358428442676699,0.4178000125031649,0.6474889238245993,12,6,8,1,2,2,2,-1.3555605926344874,2.1173468894060483,-1.3504965359183216
-0.5127228613088342,-0.06279637975698038,0.1826022978464894,0.7736818056632142,8,2,5,0,0,1,2,-4.298144671969851,-0.9226083673677284,-4.321153034875075
-0.820695537528642,-0.32528184328544074,-0.8205981619703084,0.9230874457622191,5,11,1,2,0,2,2,-1.8197468687646472,0.900053143480782,-1.8296829131424595
-0.6899826651664909,0.32890131418651913,0.41759852981230794,-0.6442404090787428,12,7,1,3,0,2,1,-1.6318204293543552,1.0593075896695727,-1.473122402614807
0.5799490000335457,0.278590945330915,0.7069311064051063,0.47474594406134263,11,4,8,3,2,1,1,-3.0308970410639886,0.24250015462751387,-3.032969777556289
-0.18421152643961913,-0.42519493230903493,0.11575836715577115,-0.3913848163582714,8,7,6,3,0,1,1,-2.012391787776817,1.8139113617273321,-1.9945648500403903
-0.6448841605735545,0.8303342759491099,-0.06958913375665787,-0.8736234414509676,2,2,11,1,0,1,2,-4.309988989555656,-0.5270093140662551,-4.265877933436428
0.5856800905470543,0.8115135812728957,0.9501743394153626,-0.5354206918070947,9,9,3,3,0,2,2,-1.476532829267897,1.6045251016002156,-1.4590804343556265
0.27221126928723716,-0.6705382078378765,-0.1403374849739949,-0.4254846102458647,11,4,12,2,1,2,2,-1.1238916445047136,2.1532307719900694,-1.1033942204921905
-0.7234336531905046,-0.14775525805502898,0.10464299474855587,0.19776618951463432,13,12,3,1,2,1,2,-1.8455901624217375,1.2015821313486157,-1.824495950644451
0.6101867535990524,0.7011603946131988,0.10109060123999103,0.6517764528536292,7,3,0,0,0,1,2,-2.4544636250135707,-0.32890854829322386,-2.5309840240942765
-0.4804111676576792,-0.4906766271351064,0.9963901089555713,-0.6241480842524092,2,0,1,0,1,1,2,-3.9104824818229504,-1.6716601153951653,-4.068761200810732
-0.5612212216075074,-0.07129950023571663,-0.13349813538194422,0.5993837240055824,10,9,7,0,0,1,2,-2.0235843783230107,2.040036169157653,-1.9604744540502321
0.547990174588018,-0.8958551875574605,-0.9743567009787883,0.5910887838532961,10,1,4,0,3,2,2,-3.9688165699220463,-1.8338945694182809,-3.991762023306507
0.8714985230491008,0.19522638186492092,0.6188549769256297,0.6003052967835012,3,10,9,1,1,2,2,-1.0329593399937103,1.523400913738573,-1.0096066682474962
0.6222091326106363,-0.6055146676659664,-0.5729250442320972,0.35218606832915356,6,7,15,1,0,1,1,1.0370357276891553,2.6381278917171156,1.0506084102219997
-0.35361150028524513,0.8703171447532423,-0.27335485582755203,-0.2194241826737271,7,10,10,0,2,2,2,-0.30352487026730335,2.5899702497096686,-0.305425503468828
0.8294986574553207,-0.6660996419310616,-0.7576890774780292,-0.8291830343834694,10,13,2,2,1,1,2,-1.6363656393452901,0.9667551255126935,-1.6220095770983989
0.015018188938662913,-0.19749483359254394,0.7101567719393762,-0.13616293770834242,8,0,2,0,2,1,2,-3.944399186444045,-1.8630169866487374,-3.9589055344053112
-0.3459864630077958,0.2559174706858156,-0.4496195764530486,0.8191733901075546,8,9,7,1,0,1,1,-1.598127734763608,2.384021384982994,-1.586595137133881
-0.844575163216549,0.06472046972262979,-0.3932714355716591,-0.21432184703719526,3,1,15,0,3,1,1,-4.346550828641245,-1.5994633894190637,-4.260976703911493
-0.14498488481470084,0.4656766745448311,-0.3273838111725005,-0.3427913210403146,12,8,15,1,1,2,2,1.8004822955083355,2.870810857203434,2.0829505154321195
0.5375283614423207,-0.4688248033852802,0.534466788318446,-0.5882253784668012,8,3,2,1,1,1,1,-2.71276354070822,-0.2518348293776709,-2.7101559958341657
0.873322609169362,-0.7874429768589284,0.6839670561164526,-0.03429047003410646,12,12,8,2,0,2,2,0.7848459334274849,2.875000774250707,0.7848240993334612
-0.23286521798541582,-0.016524113962021136,0.7924724982922662,0.6134156154901229,11,9,15,1,1,1,1,1.67792283644458,2.652317244355021,1.8211935001049102
0.3611336827214302,0.7176831668285206,0.25774628882661044,0.5256958046929581,13,14,5,0,3,1,2,-2.3897093542723016,1.2563324809242686,-2.4201786755687964
0.7029783632930933,-0.033867509613394686,-0.16785865918262766,0.9557073870035635,12,3,2,0,2,2,1,-3.2623999194491673,-0.5020578049401683,-3.2212811358423536
0.5101208296323656,0.3446536199872825,0.06240209363919247,-0.8022533146746973,13,15,15,2,0,2,2,0.36604073479887367,1.8830295330260987,0.3844574374440376
0.7556946220331284,0.09885722457703205,0.31235807244537406,-0.2355253599710172,10,12,15,3,1,2,2,1.3973912351272872,2.603881910669297,1.4058565393497204
-0.812959752804181,-0.1457751071613318,-0.742491125263889,0.8952473170413342,11,11,4,1,1,2,2,-1.7285517223404294,1.8819206552146208,-1.7319485731091657
-0.3887030063276331,0.18596540193486422,0.07536704351020096,-0.9905751489555177,2,0,7,1,1,1,2,-4.423447159283278,-2.008915257380991,-4.387270292879344
0.7649902101362729,-0.9597565562938519,0.505454275651952,-0.05245341497115419,9,3,2,0,3,2,2,-2.7056314326026913,-0.6241970874074548,-2.787191347474007
0.28253141851373953,-0.17271087054460232,-0.41437426652566245,-0.2498011893633001,2,2,5,0,1,1,2,-3.4094897795777572,-1.424353698636244,-3.302017458101229
0.28422047005104223,-0.40369928744688877,-0.7470715091928577,0.6851090029303626,2,12,13,2,2,1,2,-1.0120685772837383,0.5160927425772726,-1.0680783396935656
-0.8487392723309011,0.1541280904514053,0.2852558704218633,0.6996852091940482,13,10,12,2,1,1,2,2.4483108232870454,3.0050061533692745,2.1938270756177323
0.5424861480663561,-0.9223741043763958,-0.6117424591080556,0.07321501852754864,9,8,13,0,1,1,1,-0.3269815147397601,1.9243298547087906,-0.4110639072353336
0.754814690790294,-0.9194373865320393,0.6096656345929441,-0.26202477468448704,5,12,14,0,1,1,2,-1.16337436666686,1.300944967187751,-1.1031201775295618
-0.6807344864531197,0.792563104327576,-0.19101787109618118,-0.08874876928959963,11,0,6,2,0,1,1,-4.548409459153627,-1.808959070052113,-4.509287887649306
-0.6264549435377413,0.662491610179885,0.5335367126766715,-0.29871461708570624,4,14,4,2,3,2,2,-1.1280250140916022,1.3909979279513967,-1.12569631990696
-0.5025492124187507,-0.9690035163476194,-0.666471462254616,0.21332305955173547,8,6,10,0,3,1,1,-3.582439126082298,0.7367088390457064,-3.56193163263303
-0.8429275144144026,-0.2871905283006706,0.4953036491299556,0.10138108938958923,2,1,14,2,0,1,2,-4.254445336590074,-0.763336249229568,-4.231814030387434
-0.1963730827966097,-0.8473950916518409,0.4654003677416141,0.2337695119303631,9,3,2,3,0,2,2,-2.182269158169815,0.32553969835719976,-2.193918448366921
0.17155654186209524,0.17353581568918242,-0.10854035819426167,0.6722372310900853,3,13,11,3,0,1,2,-1.0258039282374585,0.6767699778956204,-1.0961024855567627
-0.46795724654239645,0.18163174979101537,0.011545667738421805,-0.9640237368552247,3,13,14,0,2,2,2,-1.0297682293421007,0.7200107726536257,-1.0788878167482792
-0.9593178362356447,-0.589625714190386,-0.025834911352843992,0.7565049354646931,6,8,2,2,2,1,2,-1.6430405868578144,1.0231996830648207,-1.6079069307116625
-0.07289716422935166,0.7756758451857602,-0.08975153793446111,0.11182403414864073,11,9,8,3,2,2,1,-0.18651896511080618,2.9367273212465355,-0.20428197744644602
0.3541875695672887,0.557031760123327,-0.7379707626990688,0.20191438999499445,4,7,1,1,2,2,1,-2.4325150836102836,0.10567798323448267,-2.4133472301028935
0.04348645158182918,-0.9731810922557538,-0.9611074831609068,0.9459232699040832,6,9,12,0,3,2,1,-0.7001301992723362,2.1496816817010886,-0.6468008574875348
0.274809224522367,0.11341851310570772,0.4765910209566153,-0.32878151151819734,5,14,12,3,1,2,1,-0.07762583497989617,1.9242287727139302,-0.2991436943692046
-0.9632832320015521,0.30798844284049665,0.23717029814423074,-0.38030576649344017,10,10,11,0,3,2,2,-0.1655366893883099,2.647328226360432,-0.1951320468358879
-0.09537192989732901,-0.9136594182741171,-0.3807985098289999,-0.35977971798819763,3,14,5,2,0,2,2,-1.0342926400186787,0.38224165571961866,-1.0825210787491641
-0.35691633520425725,0.9964680516574407,0.9923273863405264,-0.6175789645065164,8,9,8,1,1,2,1,-0.7491763238944393,2.8841199395067,-0.783518331037966
-0.16817269140498103,0.440666738331986,0.8365700707599155,-0.1839190767943668,6,3,4,3,3,2,1,-2.960838365294963,-0.6894867035906768,-2.9571605247280104
-0.8683403132736924,0.38514560015516364,0.1437950449179075,0.814926352692851,9,11,5,3,2,2,2,-1.1661747276190133,2.1245199622824296,-1.1669387784630723
-0.036010164534265865,-0.8590786446660834,-0.44371271910217835,-0.3509867016621053,12,1,6,1,1,2,2,-3.562238360389937,-1.0059766489847055,-3.5594951467369746
0.054294588598361004,0.5279263926512359,-0.9898423740485456,0.8355172852703214,10,14,6,0,0,2,1,-1.7569092891100946,1.334917014000037,-1.7617521656695454
0.31240596074721316,-0.05667363442967943,0.14325538672233096,-0.9071942279697487,10,2,14,3,3,2,2,-3.4979710848368852,-0.36102666989053245,-3.5380649433257467
-0.11392004672967837,0.23562638917857281,0.5399472364132019,-0.7920812481752209,6,5,1,3,2,2,1,-1.7299090351178883,0.6415971468952711,-1.7970781787492964
0.036647846079646884,-0.07638703687596271,-0.3711317883771892,0.1619371732631849,3,5,9,1,3,1,1,-1.4437176166244252,-0.013479979826959242,-1.4207195507422072
-0.12298396660206001,0.22204682308384904,0.24838414579254087,-0.7359296462200089,13,9,7,0,0,1,2,-1.8934925462160554,2.122971834989899,-1.8399443147586811
-0.307467916930503,0.6154785864014289,-0.28721900140019163,-0.7981046367279188,13,13,7,1,3,2,2,-0.7063985831777698,2.681560228012101,-0.7630356914787424
-0.35058933148347204,0.9628951908582586,-0.7305054697381852,-0.37038988215886337,5,9,8,2,2,1,2,-1.760915113523401,2.131209114217901,-1.804816565013024
-0.24015141807597096,0.0038711615617212924,0.2101425068754874,0.11978106369157082,10,1,5,0,0,2,1,-4.330297587964319,-1.0656580101716422,-4.324741159608931
0.773230977978711,-0.47392764492213946,-0.5508810614622073,-0.06898866694504058,7,1,2,3,2,2,1,-3.312590738647766,-1.1185875265205403,-3.1730850871240888
0.036799253266130316,-0.7747815413015586,0.8679748370252345,-0.632840745289708,8,14,6,2,2,2,2,-0.8095143831563292,2.223334309364013,-0.8414784402068011
0.8871062912988188,0.805067765277151,0.744322303939013,-0.8574833347035442,7,5,8,3,2,1,1,-3.2015121477201256,0.45707832425192546,-3.2212602030752935
0.42940463276451535,0.8754092307587353,0.8245091222023113,0.8921512361376627,12,11,12,1,1,2,2,2.3423136253941568,3.100499127943971,2.096279868360534
0.7169405051965259,0.09278093442347224,0.1389530293260215,-0.3136522855854329,12,15,0,0,2,2,2,-2.1509476096736466,0.2443152078908729,-2.151411922946491
0.0877558423222351,-0.32289194512589736,-0.053130132811902486,0.22634072148623408,8,13,9,0,2,2,2,-0.04147535764451721,2.6154381299996876,-0.06949642271789688
0.5591057375905235,-0.9551015031373506,0.1997715761055494,0.3908213419394486,6,5,13,2,2,1,1,-2.933478134814094,1.1693441080139877,-2.860225355484282
-0.6741946910452119,0.624827315247801,0.7067914670738833,0.828680885332967,3,13,5,2,1,1,2,-1.005412655305419,0.5681544833298819,-1.0382641590445547
-0.4919379644020281,0.9642703688723009,0.9660399961527169,0.8499538964700695,10,10,10,1,0,2,2,1.3118149211068628,3.1940261001784043,1.3168403737815266
-0.9991969119493203,0.6117823383937084,-0.8415007877401424,-0.6170207701837611,3,3,13,3,2,2,1,-1.3662174467203707,0.11702467251621414,-1.3106233201299218
-0.7476938074243664,-0.7534321450951744,-0.7050947990501977,-0.9405274774107948,11,1,0,1,0,2,1,-2.764339979041898,-0.4272316652053274,-2.76468926634942
0.5167695431798356,0.21202766387216254,0.14062501565300778,-0.8928468807851841,12,11,0,0,2,1,2,-1.7390194354801989,0.30535757423111826,-1.7180939447570076
0.7132246724498521,0.8553490829990384,0.8996584109727315,0.10965159300661242,13,4,7,3,1,1,1,-2.5378647941586636,0.6645206016811254,-2.5291072230801936
-0.0144373082700886,-0.6785733016180286,0.9565309270589482,-0.6829595319451811,13,10,12,1,1,1,2,1.8708381336763442,2.8932772105825872,1.9155463020697432
0.2608352367627087,-0.4141495931937542,-0.25291940737140894,0.33993984819331335,13,3,1,2,2,1,2,-2.312398773960451,0.2632324055827,-2.2766308012725776
0.5785813093542094,-0.9375728793225049,0.9337311005867872,0.05318988517957868,12,6,3,1,3,1,2,-1.937116612053945,0.824650980155811,-1.9411673909804323
-0.9214161096986151,0.3098142462957181,-0.11452814458708338,0.8978324363774302,7,11,0,1,0,2,1,-2.2064306267505063,0.5466023439503105,-2.202933156689743
-0.584312557160702,0.6268137871293593,0.4856625529313805,0.32318213191853085,12,11,13,2,3,2,1,2.0464383780016595,2.978218245615194,2.214188767587191
-0.623229981330254,-0.887506611369655,-0.838583091612028,0.9855419730254675,8,3,10,3,2,1,1,-3.8063685184949967,-0.441471861752409,-3.863314209885707
-0.7146912970536758,0.018163657132942213,0.659391368834128,-0.3003932909768412,2,12,10,1,2,1,2,-1.763074068587128,1.0661916356484542,-1.7888925408439336
-0.058430005974585475,0.4132850434978679,0.8812799983722277,-0.34135744503499144,2,2,3,3,3,1,2,-3.626340278847841,-1.520693094479801,-3.697229198961703
-0.8480129873683364,0.35757644452048987,-0.6478347339365675,0.4334371715352838,8,9,14,3,3,1,2,0.2394800114623885,2.5615234113152607,0.24839187106934849
0.08122198864945807,0.6992003499649162,-0.03973012072325366,-0.2535852617897463,10,12,10,0,3,2,1,-0.4691796519568412,2.7038968798088305,-0.5088971537136223
0.34837389765922766,0.2665378346749778,-0.8010075476387237,0.2083478763451836,10,0,6,3,2,2,2,-4.224992691363388,-2.047525583656744,-4.282735243393105
-0.4980255873678585,0.36686897410783414,0.36775348232661265,0.003680485111276832,7,1,12,2,1,2,2,-4.023916875697926,-0.6186126625897778,-4.069784928645956
-0.3491634386347844,-0.8105221704413117,0.9517417255670733,-0.4274819292336336,8,15,14,0,3,2,2,1.3802490607090985,2.1389841762407333,1.47671319113438
0.07315638005724057,-0.4435656258623557,-0.8767840294150615,-0.6750031690511171,12,9,5,2,0,1,2,-1.4543745666127053,2.1243158396451762,-1.458962553301572
0.2519678278359072,-0.6989108238755506,-0.06191990666807423,0.008849492126873804,12,3,10,3,2,2,2,-2.132571985316959,0.7118818904456603,-2.120995932092568
-0.6485695083263483,0.19423324003100673,-0.1516298885080476,-0.10662255651067021,13,0,4,2,0,2,2,-3.48674242857178,-1.279642130834238,-3.5219833271080665
0.7279096440190211,-0.40227362242626463,-0.6140319841219428,-0.7676388514918218,9,14,4,3,1,2,1,-1.3551891219059575,1.548081951530318,-1.3509160427850524
-0.7030336339894312,0.10860141169590509,0.054296763250529345,0.46845560237216666,11,14,9,3,2,2,1,1.157916286046014,2.8886139616532227,1.1006274281620352
-0.07979474688462407,-0.613105543976125,-0.5792558369403285,-0.9539058231867852,4,2,4,2,0,1,1,-2.5931315950006724,-0.7246825829869946,-2.5271028093237646
-0.9296507369368068,0.8236431872734855,0.5506638597718321,-0.09858788349922865,3,10,0,1,3,1,1,-1.6259951395547323,-0.8678838488911764,-1.5265499358329824
0.11484948934028405,-0.4879576538769739,0.30165590097865613,-0.7674526394142387,6,9,8,1,2,2,2,-1.012422072140306,2.663529111247909,-0.9949921973791737
-0.005518304238713023,-0.8120181411667959,-0.4185553847586698,0.967463707994012,5,12,5,2,1,1,2,-1.0924789953314762,1.8183120610211307,-1.0306127108143117
-0.2654445974385815,0.8276290452498885,-0.26340906468858094,-0.253110817709129,7,0,11,2,2,2,1,-5.146650114955138,-2.1607418218790926,-5.204305523035777
-0.33171395523227565,0.6358083536648789,-0.9232722772885977,0.7415943446762263,10,15,13,0,0,2,2,0.4899700805929193,1.6532338403147007,0.4188769463292086
-0.7196691332345393,0.08836629795360351,-0.9839837186524343,-0.809812704578541,5,1,0,3,2,1,1,-3.107251673657848,-0.3896254480687976,-3.3555340794610364
-0.19270661101304443,0.35732018765379414,-0.15820694248154799,0.9228351556931467,4,12,11,2,3,1,2,-1.0321399916233835,1.8777852900437086,-1.090336558124241
0.38676380122971077,-0.6594816957491281,-0.4565849622918141,-0.5745460677394538,6,6,0,0,0,2,1,-2.9722695168898494,-0.34728178510089946,-2.9000720582319093
0.3375065088996274,0.08575626472161035,0.6657871897744589,-0.7498221803271929,6,5,1,1,1,1,2,-2.041982152582143,0.3171882833992242,-2.0602804264284624
-0.4927687447228717,0.7674667776627737,0.12295588747335362,-0.6281327182512308,6,12,6,3,2,2,1,-0.8740021275499741,2.3753418356142135,-0.8364275142067599
-0.023380714348309795,-0.32456171087556585,0.09853698669688526,0.4967216668572394,10,2,11,2,1,1,2,-3.853078698293851,-0.40336680266826946,-3.846849326745283
0.12069734870064686,0.45723031358555377,-0.29030855313868353,0.2253686893492144,2,1,7,0,0,2,1,-4.417825717119822,-1.2511610832567786,-4.350591325713034
-0.45551891498791064,-0.231678484093075,0.6718709800330158,-0.70273356884423,2,15,15,3,0,1,2,-0.9989573074999625,-0.2949583094341722,-1.3096154047123116
-0.29804875214781723,-0.19069251670289966,-0.21263622801877435,-0.616253631190997,3,2,13,3,1,1,2,-2.3931363703626722,-0.39877312015673055,-2.322146822848126
0.9226692623896124,-0.08206056386930238,-0.5231456420930327,0.8836330001003116,5,2,6,2,1,2,2,-4.1532686849152185,-0.8415323603641618,-4.214050451623557
0.3239396789012683,-0.07029043837345861,0.261177394617087,-0.10080218798452534,2,10,12,3,1,2,2,-1.021928262748604,1.5244193751927873,-0.9483104185701232
0.6430711557793722,-0.9428581645519791,0.26170207729022343,-0.30082960843121587,8,12,11,2,3,2,2,-0.48963432670505447,3.021696131716147,-0.6281940752534814
-0.4504043784641989,0.46630604621317073,-0.8118803595428226,0.9027927449688311,9,13,0,1,3,2,2,-1.347265121500576,0.5206863872825482,-1.4250042156273555
-0.6628019031319263,0.1615936597069514,0.42877512407458473,0.8332862053878323,5,0,15,2,0,2,1,-4.489089756406518,-0.8898077137308338,-4.534538292694976
0.3519849795126804,0.41131866774789305,-0.021540199590774245,-0.23412523541676578,3,12,10,0,0,2,2,-1.0416898386569868,1.1555660259971543,-1.0791196985677807
0.8879918134212228,-0.9043223749859224,0.7003438904100951,0.9951651858919448,2,2,5,0,3,1,2,-3.90926888076889,-1.7045448724532233,-3.8526180688692646
0.9948458781071083,-0.4378522291097737,0.3360389050251198,-0.6466353716473896,6,14,0,2,1,1,1,-1.1660011767645486,0.23870792173398442,-1.2759996366675685
0.6952806590185103,0.5431394521116524,0.7617628475494733,0.6114937843562402,12,4,14,3,0,2,2,-0.2919448776971114,2.4340010722951257,-0.26857396901118447
-0.054241355578909856,-0.9218426279960896,0.2770874548038269,-0.8988062926468365,6,15,10,0,0,2,2,0.6171488300823347,1.97252089594343,0.691761855357871
0.13172614711923902,-0.685528669811533,0.3812454841626831,0.026868994251640244,3,7,11,0,0,2,2,-1.0168758996210756,1.1971167277211503,-1.0692994476811342
-0.77465294673042,0.1537665499538916,-0.9180969357010405,0.054639359199719406,4,4,13,2,2,1,2,-1.0112329370136854,0.5273327339583777,-1.0940156345573833
-0.7909442242486115,-0.7425055942485739,0.1140136126262572,0.7879453368488585,10,1,6,3,0,1,2,-3.9017895004161507,-1.1452115950395765,-3.9082278590772948
0.37828671396067537,0.029142232535600998,-0.5996915775012663,-0.3608211474800034,3,15,7,1,0,1,2,-1.005980137602515,0.1350731330494513,-1.0910234680328281
0.13856276590104888,0.6238182299198094,0.6158760600285669,-0.6202946794580617,6,12,14,0,0,1,2,-0.8951839040626942,1.2737024797979954,-1.0485927893423517


==> images/aggregation/real_world_ds/aggregation_evaluation_results_3_3.csv <==
c1,c2,c3,c4,t1,t2,t3,t4,t5,t6,t7,y_min,y_avg,y_aggregation
-0.250919762305275,0.9014286128198323,0.4639878836228102,0.1973169683940732,8,9,2,2,2,1,2,-1.5165260314899975,1.1261905560851513,-1.047394499944077
-0.3325827777219563,-0.7142663641561184,0.30177694589770576,-0.8871768419457995,9,11,13,1,1,2,2,2.3212746251217955,3.1542286754561055,2.427975922918477
-0.6331909802931324,-0.39151551408092455,0.04951286326447568,-0.13610996271576847,2,10,10,2,1,2,2,-1.031953203608206,1.7446656868795634,-1.0606260248756199
0.9475110376829183,-0.5344573191393915,-0.8187871309343584,0.2367720186661746,13,6,3,3,0,1,1,-1.9332629517135034,1.0210674342530135,-1.1178697100090678
0.21508970380287673,-0.6589517526254169,-0.869896814029441,0.8977710745066665,13,13,1,1,0,2,1,-2.3046855069148977,0.6858489394331274,-0.6417544194196345
-0.538212348755702,-0.5179490679479766,0.36652703765091643,0.21999331556524182,9,14,2,1,0,2,2,-2.1530228531194853,0.9458660186439434,-0.11783075091340262
0.32504456870796394,-0.3765778478211781,0.040136042355621626,0.0934205586865593,7,12,14,1,1,2,2,1.08840884562738,2.4769678335121004,1.493437014053743
-0.20969952799637115,0.8533177315875884,0.45454399171284177,-0.34691846238832924,8,11,8,1,3,1,2,-1.3028323499342145,2.5191859436401938,0.14602725008970113
0.49464022027476173,0.07938426477815952,0.17350233132769644,0.930510614528276,13,11,12,0,0,1,1,1.8003006381157147,2.33498287299078,1.8454996606154135
-0.8508987126404584,0.9737738732010346,0.5444895385933148,-0.6025686369316552,9,14,10,2,0,2,1,1.2540841620897893,2.9542871320261503,1.716075908526162
0.5803510810624113,0.21191994956202276,0.8526017570266979,0.3021540510038889,13,6,8,3,3,2,1,-1.2863542220186648,1.7407907224173185,-0.7537402064792242
-0.8728832994279527,-0.3780353565686756,-0.3496333559465059,0.45921235667612814,9,5,10,2,0,1,1,-1.8687000785583487,2.030955499939492,-0.9441907639717211
0.9434241907782075,0.6978276485321677,0.4434590423297464,-0.5280301605020885,8,10,8,2,2,2,2,-0.18830623670655872,3.00673337642442,0.711284410985425
-0.12132699626845977,-0.5965615953292076,0.7915271913470387,-0.0492595536357765,5,13,4,2,2,1,1,-1.4036628526045094,1.2820169023955288,0.21357721339251073
0.5111022770860973,-0.5424036690167551,-0.846040180342414,-0.42049709417246395,7,11,1,1,0,2,1,-2.3468220479362967,0.7126240382438852,-0.8514023150328294
-0.7890114803394588,-0.08693085903417952,-0.5631191255663328,-0.16698010425926757,12,15,9,2,3,1,1,0.11896260579983403,2.647545533071024,1.8896782454617516
0.8136568830915081,-0.45573550123072937,0.29538024108272465,-0.9989592460093684,10,2,6,1,3,1,1,-4.042040569150691,-1.6424494497336621,-3.321984604963658
-0.030340057282033595,0.3848720657805407,-0.46117533240295705,-0.5117489555044517,12,5,15,3,3,1,2,-1.9426066613166253,1.3994041199979592,-1.1534911281943743
-0.27274079524141204,0.9435641654419213,0.9248945898842225,-0.4964354083492717,3,2,0,0,0,2,1,-3.105814641859534,-1.174595261792047,-1.702374463953995
-0.46643797144943,0.9532299116653058,-0.17792597336353744,-0.9338985341989032,2,0,2,1,1,1,2,-4.154636073748356,-1.7771900685692577,-3.648072076060616
-0.10443367085381672,0.1057861781426559,0.18539344775878708,-0.8382933473345695,9,10,0,2,1,2,1,-1.6244499251864708,0.7437044202444538,-0.9900734696387448
0.26461166118715895,0.2670594215217894,0.07154936814951696,-0.8194204598911834,2,8,11,2,1,2,1,-1.5653902531669248,1.615080997214757,-1.2984372019778674
0.7167176096274397,-0.3480821895962305,-0.5595179048689034,0.42229906487603563,4,3,15,2,3,1,1,-2.24582165939054,-0.24869002664208073,-1.1225813461195646
-0.20485595782495536,0.03550270105496023,0.675420211814656,0.35138023407856145,10,8,1,2,2,2,2,-1.5148609193834373,1.1182187684461082,-1.1602812671360083
-0.4841167445696888,0.3199680920683581,0.6344444004024317,0.11040162319892466,13,0,1,0,3,2,2,-3.758346545781149,-1.6670158464539226,-3.300575054426961
0.11658690721419518,0.7652726863786794,-0.6225857833172412,-0.44225729481563625,4,15,15,2,3,2,2,-1.1954781697268406,1.5024948227031107,-0.8820034205404761
0.5597510917152477,0.2840632923085755,-0.8317200700099023,-0.6767425718107725,7,7,3,1,2,2,2,-2.2175778256672936,1.0686427015860849,-1.1359937158889624
0.8802668849155568,0.9473276735106346,-0.4321580505250686,-0.3892722793112131,3,5,2,3,0,1,2,-1.631279839028898,-0.3809283008087574,-1.0534773989768882
0.4243584426950717,-0.5255018250063999,-0.34920060368146455,0.4929828102360483,9,6,2,0,3,1,2,-2.1105091641210274,0.3605003220279359,-1.9024534145533616
-0.812650464343815,-0.26456839388113296,-0.4695952646365491,-0.5120207132418328,7,5,12,2,1,2,1,-1.2054282574519901,2.319625184640793,-0.5248945227228756
-0.1312112689791427,-0.2998431846106486,0.2902067240611297,0.3378481193261993,2,4,11,0,3,1,2,-4.121197644444689,-0.7629403669643913,-1.66898563567516
-0.9513680671370923,0.29094459181433563,-0.6457786411859021,0.8809171687058286,6,5,2,3,0,1,2,-2.3433355726945626,0.4051179197527117,-1.3317913554161196
-0.3384993906589726,0.10552993367097985,0.14458493834167663,0.9606631674320913,5,14,12,0,3,1,1,-0.10564031856546141,2.411417597788292,0.8448809466805425
-0.36615598968744467,-0.661014506627815,0.11360252491670031,0.8723095483215619,11,2,7,1,3,2,2,-3.7166241978849346,-1.1107908826844635,-3.157811616706353
0.3422870336481012,-0.2827064374076722,-0.4916727018605225,-0.4094188231621225,11,0,7,0,0,1,2,-5.061316843911095,-1.9423071023703748,-4.092670368462945
-0.28101769756048967,-0.4128163114710133,0.6187223109570272,0.6202267893583615,10,7,12,3,1,1,1,-0.21730629384933464,2.6599537497450467,0.36577652770301
0.25578882989727214,-0.6114520929759155,-0.8581181660001447,-0.20643234557222323,13,2,6,2,3,2,2,-3.2444451043013793,-0.9891284934704105,-2.906174544470725
-0.12305175396382606,0.3440522705903988,-0.34369466505053614,-0.6899167665445116,7,9,9,1,0,2,2,0.4882970751465806,3.246916886444919,1.2866647809059932
0.6452011213193165,-0.2796187171774742,-0.7458789746962304,0.04448652010960874,6,11,11,3,0,1,2,1.2980578475840892,3.4016230715070424,2.2483817000653548
0.6840461500239627,-0.611239932010254,-0.17729218988664286,0.39902442153438766,9,3,15,0,1,2,2,-2.552015683831109,1.0492789121650798,-1.5370405977416146
-0.35408705411750807,0.5903723895374073,-0.45833549747585156,-0.12205715858872779,8,9,4,1,0,2,1,-2.144805551379063,1.5856792727527003,-0.33853588690812825
-0.14337105011978446,0.37699980153073276,-0.8836128089831128,0.8304274552529609,3,15,13,1,3,1,2,-1.0227073377084588,0.8022370640255609,-1.0501074672539983
0.8692279946794195,0.2765411876867008,0.033392514853133326,0.3142226570003337,6,5,12,2,2,2,2,-1.7330086726542109,1.8719560002920035,-1.0606764516690896
-0.2880546426974768,0.5156922209287382,-0.9712130227404883,-0.7678547189861675,6,14,0,1,1,2,2,-1.7943236175023443,0.4010444997500089,-0.8762639839911048
-0.6493394602213229,-0.9656777963364995,0.5267288460078219,0.6138259541015589,5,0,13,1,0,1,2,-5.026211880051671,-1.610036340479124,-4.098161387512
0.23170019610443293,0.2701873017352876,-0.909391980455911,-0.25077477074705756,11,2,9,3,0,2,1,-2.5630344415956405,0.7366438526594006,-2.027983983931523
0.36792753879628215,0.23170232877982766,0.8877832091215143,0.8885031942503347,13,15,15,2,3,2,2,1.659215214497519,2.605433815759868,1.745977947780055
-0.22366014758695618,0.28657643688470635,-0.08349421901696674,0.09123357863186987,6,11,2,0,0,2,2,-2.724921868665592,0.40599261791461344,-0.9352756045744466
-0.5866312802465092,-0.4520777453577325,-0.5708217605832517,-0.2454818335440483,4,1,2,2,0,2,2,-3.949653915647758,-1.2158689296484926,-2.9335178950487077
-0.22920675806886992,0.3632273379455795,-0.31875086107151995,-0.4786109435281938,8,3,9,0,1,1,1,-4.520412382268988,-0.4467360150033918,-2.9557389147843005
0.7549440270541059,0.47014208760777154,0.6069618607696972,-0.43593085485738703,11,4,8,3,3,1,1,-3.2703598283582096,-0.18018090205479168,-2.5506437015437378
0.4632955105992804,-0.7446205411550688,-0.4999671015677907,0.1610880246878197,8,13,15,0,3,1,1,0.5963176976093392,1.9295701675681418,0.9736330249860499
0.5017421355829947,0.5090857481693647,-0.7937522623281348,0.8051058133591333,5,15,8,1,0,1,1,0.21094880630822077,1.8323237022206205,0.49402940477341134
-0.22159664253167377,-0.9783246970394033,0.8107639528385273,-0.8174266464277329,8,11,13,2,3,2,1,2.1487877091919434,3.0504333764315064,2.4217776090288656
-0.013948684456390081,-0.8334311776094807,-0.8165917054830378,0.20488185180223795,5,10,4,3,0,1,2,-1.5531230875756457,1.5221240919098926,-0.3082296218647346
0.5792362855891078,-0.8175877939026193,-0.01115939059483706,-0.8848824799667114,11,4,2,2,0,1,1,-2.279228099693321,0.5207954635126598,-1.7079984418180942
-0.7658659671447883,-0.7140166358943283,0.5230212634349445,0.23643612663252211,7,6,13,0,3,2,1,-2.105620022997487,1.6449688173372035,-0.8551879762320939
0.6437201185807124,0.4124844543129924,-0.8373024387162005,-0.8303245718296162,4,7,15,0,0,2,2,0.29593251958658207,2.261490830385847,1.1909929772231262
-0.5266296126358425,0.8153874126970926,0.1837774776425687,-0.2995635065993729,13,14,2,0,3,2,1,-2.620078946806435,0.40494895823297006,-1.3565187800935716
-0.15155598150604743,0.812708770189472,-0.7776050353876973,-0.0147497914182817,3,11,13,1,3,2,2,-1.035421230032544,1.4775371997754563,-1.01535336526311
-0.7649475064457902,0.29842060423212713,0.4920897585308466,0.16673753019431925,10,14,11,0,0,2,1,1.0374030716476812,2.0883835192377878,1.246801770430297
-0.5528083229610947,0.9264450788812226,-0.9756910506203673,0.9397576534152781,6,15,5,0,2,2,1,-2.3745152345896936,0.8324751205286867,-0.4386420447339439
-0.49401966402151776,0.3908222462132951,-0.8491309058204615,-0.6675691361814942,2,13,14,2,0,1,2,-1.0223625802355905,-0.05466988315003917,-0.9756134149935349
0.16862862384620048,0.802316020981978,-0.9091072393170843,-0.43807362081553936,9,5,11,3,3,1,2,-2.569702876643172,0.7944586924411658,-2.0030137018715988
-0.6606401922088689,0.2936967233374477,-0.22346323202025564,-0.5412105085901007,13,11,4,0,3,2,1,-2.7252555433752406,0.7851775998661219,-1.1406614138092694
0.3963234280394903,0.07219273268824078,-0.3809447674273445,0.6275900394138973,13,15,12,0,1,1,1,0.8253081315896971,1.956979875807997,1.140612392539875
0.8810636542707668,-0.1667218845230416,0.16232524236165258,0.8383531036711191,11,7,13,1,2,1,1,-0.4835906060140568,2.4276305205150686,0.32112621550167236
-0.947266051005496,-0.2470732662439008,0.6211066615636658,0.9745522586298889,2,10,4,1,2,1,2,-2.234394114245778,-0.11745770348910943,-1.2339105089494782
0.6583284414130288,0.1381629383314953,-0.8729763408199973,-0.9263562647280172,2,4,15,2,1,2,1,-2.5181987431835045,0.7557918445277314,-1.4354659148804714
0.06869255005892616,0.49982149893994365,0.8263315045152857,0.1702990646509439,6,4,9,1,2,1,1,-4.071541588147918,-0.21778746461395462,-2.7292540695050156
-0.09891172937981296,-0.74168116969701,0.9081020545174447,0.2123492689017601,2,0,7,3,1,2,1,-3.973089448945008,-1.7756437810548404,-3.5179864910756593
-0.772884815600742,0.3431463911855992,0.040615401807586604,0.5446367834712786,12,1,11,0,1,2,1,-4.19890460140908,-0.6983015369516643,-3.2251145010207343
-0.8231835532687068,0.5836356789392658,0.17991179427527215,-0.039908065963049744,8,14,4,0,1,2,1,-2.760600470118963,0.665982768184938,-0.6936889915691642
-0.5740716769821785,-0.7272570488264605,-0.9709106686642361,-0.29882488238680605,3,1,13,2,2,1,1,-3.8287569334255034,-1.298757755958937,-2.08435646133713
0.4527940653004565,0.09489261379822311,-0.09817910516779116,0.820942556806546,8,9,2,0,0,1,2,-2.7269327266295846,0.2943376818480417,-1.4185617214595785
-0.08130638410765512,0.6841828300374193,0.537835482630795,-0.8675280442962683,6,1,5,0,1,1,2,-4.724614742176829,-1.9062332446528356,-3.6420251845667817
0.26680170863345154,-0.5197087624436139,-0.8482733437826722,-0.7422405561787015,8,15,14,2,1,2,2,0.7931822029794575,1.790318707337737,1.083899828877967
-0.6398654553014029,0.39300293245415796,-0.17667757128494377,0.7486352097088342,12,12,15,1,0,2,1,1.0134454909278174,2.2553934288440214,1.4382107798906631
-0.9182627674670423,-0.6621298738556709,-0.44281932193608275,-0.6459790314465064,6,5,0,0,0,2,2,-2.6788235994663054,-0.1465522281036434,-2.001390039180227
0.7884345257918515,-0.7425032034007122,-0.3398009733796892,-0.356834470639942,11,8,14,0,1,1,2,0.9297020249674655,2.265197118495577,1.3945268454688051
0.7471572482135544,0.8417448010636264,-0.8778440802902725,-0.44624470370559255,2,7,0,2,0,2,1,-1.7677258854928084,-0.7890865433605017,-1.2113779680255996
0.07318129197466505,0.8480835182148663,-0.5277669337651913,0.5199108178751712,9,1,12,1,1,1,2,-4.667187435770474,-1.2301206774139986,-3.8146003023089197
-0.7337661428250435,0.3743310108066622,0.6888813452672575,0.4992324640171748,13,12,1,1,1,1,1,-1.9675490029784495,0.545455231325183,-1.0242695440749336
-0.5150589927305407,-0.4615135381012381,-0.2454316737907547,-0.9598576044445473,10,0,6,1,1,2,2,-4.315560102419033,-1.7446937506551492,-3.7790780235634958
-0.5335671769003976,-0.3141462714434795,-0.052060117138887696,-0.2897913934413905,10,12,1,2,3,1,2,-1.183095617724626,0.7792355959327512,-0.8613550741151881
0.17368223604175825,0.49087894836866,-0.13668090754064122,-0.7448393944088725,10,4,5,3,1,2,2,-2.0946762724592567,0.7331312125033723,-1.4051303498884533
-0.511293689070691,-0.0035046043021196294,-0.33930303743817203,0.8673836475197492,6,5,4,1,1,1,2,-3.1147302964662607,0.09916557388366644,-1.8427266657237846
-0.6786372534808887,-0.6268659518973885,-0.4298096626123058,-0.6532528094104904,8,8,6,2,2,1,2,-2.0080935592762907,1.7767384941323665,-0.7787512576605384
0.39392292473284307,0.9945110695367887,0.7932205259480416,0.15199683561131994,12,3,14,1,1,1,2,-2.6581286803956483,0.8770927054014345,-2.0195003670334684
-0.6582248252198684,0.337286439848862,0.8587519782551716,0.11352578602785957,9,9,2,0,3,1,2,-2.0305743484268612,0.536561680974083,-1.5580326047641255
0.9359881330084685,0.42190495767349656,-0.6009861453233605,0.47249436739697637,13,14,0,1,1,2,2,-1.8615780739277417,0.49392025438167875,-0.8424199623477282
0.16247644284522456,-0.6912745694515954,-0.03771979629036504,0.06517886510317172,2,5,1,3,1,1,1,-2.136765533682344,-0.8322989319455073,-1.2134063409088285
0.09784395977795457,-0.5965390753395283,0.36914309575966664,-0.8242637775146864,6,8,0,0,2,1,2,-1.9305919537390317,0.285954473352565,-1.6457887042663149
0.21220376211167724,0.5885788999329249,-0.7866014997731279,0.7014549200329094,13,11,1,1,0,2,1,-2.265279839419787,0.8358535899976764,-0.8447905890890319
0.8766809136420757,-0.6375338676686797,-0.867007465266445,0.4822412985801181,7,11,15,0,3,1,1,0.8216894247844297,2.3402422248852996,1.2553205053376322
0.501003849530627,0.5990742618390312,0.6502653533855944,-0.6271900264237118,4,10,13,1,1,2,1,0.5593173935209186,2.5340352889602933,1.4283519720583069
0.7544010816262166,-0.21510978515472923,0.6331988789431542,-0.12173018285956316,4,12,5,0,2,1,1,-1.0005170020636172,0.38083783562320345,-0.9797066591452459
0.1549725418122514,-0.28927509636320825,-0.21703577959699616,0.06371495937634797,6,7,7,2,2,1,2,-2.672171894590205,1.2464798021127033,-1.463625604184123
0.8796642472269502,0.2554161061428357,-0.33018877068582775,-0.7214558546732255,2,3,13,2,2,2,1,-3.6340202620230677,-0.25883088193866993,-1.3438021647947718
-0.6966502405344976,-0.37655586440890354,-0.5030217203710685,0.48789258514535394,5,5,1,1,0,1,2,-2.470818307852275,-0.017268767744644364,-1.6179675973138303
-0.3158365025681851,0.6425146093440257,-0.7787365260895855,0.6929045834690364,9,3,7,2,0,2,1,-2.5781261006759055,0.7694126084026903,-1.735713809362241
-0.027285036008784402,-0.18208964582901355,0.5437639611964902,-0.975593855363911,4,2,3,3,1,1,1,-2.932244550735647,-0.9576162030945069,-1.5168056636368075
-0.3086080129921611,-0.6368045663971487,0.8169011226672567,0.16678358953224093,9,6,14,1,1,1,2,-0.8407121950836671,2.283588458699649,0.20812846120852152
0.8237048176859294,-0.7217676117138763,-0.798410793968227,-0.48796893629267557,9,11,10,3,3,2,2,1.1693682901837898,3.1866483454790586,1.3302549522569156
0.3933016477537845,0.8449987623545914,0.41447726862679724,-0.6949219141714773,13,14,9,0,1,1,1,-0.642024210568039,1.9468573865438996,0.9801422845283594
-0.791506067896381,0.6808792639608459,0.8213723965114261,-0.7543784363085324,6,4,9,1,3,2,1,-3.605763313988715,-0.059436044775140195,-2.4977609741807107
0.8416837652347446,0.7397927241242566,0.03767611425214423,0.1825508714898585,6,14,8,0,0,2,2,0.7972199229453316,1.9804943446875072,0.9597917190121115
0.5755797774289848,0.20744306346027797,-0.7714653998886245,-0.17099083159274464,11,10,5,1,2,2,1,-1.8936928513284104,1.9261024946520533,-0.5044860260513295
0.47500249621949675,-0.09556411822038569,-0.5507903541200361,-0.0951209677346132,4,5,7,0,2,2,2,-4.178045919752542,0.08070476769461495,-2.4356981451499125
-0.93224167950681,-0.3770536577344852,0.5609914150921753,-0.44482565474116376,11,11,1,0,0,1,1,-2.8663920814324064,-0.0676733231126139,-1.8233279435060117
0.9221406349389103,-0.7026745444937741,-0.17075175254595254,-0.8293006638427123,9,0,6,0,3,1,2,-4.941516445270873,-2.934674467620578,-4.36351968418066
0.4999209407983556,-0.5801888138088285,0.7961085788814275,-0.5897207190359857,2,12,12,1,3,2,1,-1.047552341540491,1.3644554604579684,-0.898382457830498
-0.8685827211432953,0.5510552333900212,-0.09342233050394477,0.04878053865516008,13,0,1,1,1,1,1,-3.5706681489082714,-1.3400039317258114,-3.151275066327553
-0.794037041337369,-0.33127437737903564,-0.8489932723922216,0.5064924414949017,11,9,2,1,1,2,1,-2.312526471126977,1.1107888212222043,-1.075231597279544
-0.9492272886793103,-0.6876948052676193,0.43194445769479506,0.3178478838203027,2,8,6,2,3,1,1,-2.8092335174742487,-0.06038432209382197,-1.2810052182241367
0.011015758212067572,0.19009795940084118,-0.3214575082076181,0.13888703552700066,4,0,11,2,3,2,1,-5.483695487967026,-2.7641377505064764,-4.896777489952245
-0.5136556180010918,0.4445338637113183,0.7113929362125715,0.6604397291339832,5,3,4,1,0,2,1,-3.7623848291094233,-0.3548456478745366,-2.486951707867638
-0.35201987778640076,-0.8261499700993014,0.26648154982192107,0.4718092263920046,6,2,15,0,2,2,1,-4.232311147556594,-0.4705081975558632,-3.1755133561516433
-0.1571508988150041,0.7853434221539497,0.6348871234768818,-0.31636529660424806,11,14,1,2,2,1,2,-1.306867049971927,0.7044173984914579,-0.6453050308156605
0.6613090131304995,-0.3096157102374488,0.5476690464026805,-0.27448421066810913,6,11,2,3,1,2,2,-1.5640040460684528,1.2491293534903884,-0.24027150900768862
-0.7197736484670949,0.7369359517958256,-0.025137603500972716,0.7891044537881828,2,1,2,0,1,1,2,-3.707139898345674,-1.641353641015816,-3.0804493789606786
0.39769170632180884,-0.1948999128060389,-0.563953785011827,0.2901083355386589,5,9,9,0,0,2,1,-0.5479888495147521,2.372106973544814,0.605590971916844
0.3663677128909628,0.6451677518233478,0.05932335731016214,0.6301088568049142,10,5,1,0,0,1,2,-2.606060725615077,0.043293260841359794,-2.0154785832225692
0.6594836074144033,-0.5871574564787936,-0.978008342683039,-0.7262287398623855,10,14,5,2,3,2,2,-1.2473756098621247,1.9048466198869944,0.5503725064010756
0.2661961267148951,-0.011452299723457182,0.1465887563588013,0.6762139263565916,6,11,13,1,1,2,2,1.2833691442427604,2.9904636765281345,2.1300608890899295
-0.6674332624878412,0.4760672328527409,-0.8344026641497471,0.2063042189327764,11,12,4,2,3,1,2,-1.5256361784870411,1.5451676997102421,-0.4940663812894875
0.831027354583828,0.44306572224381124,0.22080933401591518,0.8986135941155313,8,14,7,1,1,1,2,-0.5390537999395878,1.9728985831172052,1.2529906878412935
-0.5701192428184865,-0.9376337298774307,-0.47547191140034983,0.19015586140050966,12,0,13,2,0,1,2,-4.611255003156531,-1.2478657610332229,-3.9190815684834788
0.24666510180998147,-0.05152538259926076,-0.31123253591153355,-0.29691967773156236,2,8,12,2,3,2,1,-2.0504030140149876,1.3085134700559835,-1.2707076462329372
-0.5071959335217864,0.6382046353483994,0.5988317579379585,0.3893929417088535,7,1,11,2,0,2,1,-3.776944857226846,-0.19876354154724496,-2.9351713337073724
0.8346271509244856,-0.7263627381620772,0.9004747076416049,-0.10798845408408853,13,13,15,3,2,2,1,1.4760128775156909,2.477757677480622,1.7627955120367187
0.6131222957228994,0.3175667334214347,0.38455312903570493,0.6983913031306386,10,1,8,3,2,1,2,-4.5415608528598135,-1.8736851747819594,-3.9890324297297544
-0.89680838668258,0.3398349291000784,-0.9116691245797997,0.1765275139398621,2,6,9,0,1,2,1,-3.4254504956555145,0.514640519885965,-1.2995611685694626
-0.9321080428284023,0.39484053449367984,-0.40530198525489847,0.8487923907530608,3,10,6,0,1,1,2,-1.0180379695711899,0.517924344628919,-1.018706904190618
-0.8902347707070501,-0.0897126299276878,0.04486915214233789,0.28909330125164434,9,2,11,3,0,2,1,-2.50608381104164,0.9668184131404955,-1.9357953074451022
0.3925775517562795,-0.3202500724638677,0.4495335430575229,-0.8692873184021153,9,0,3,0,1,1,1,-4.230198334332561,-2.0592156538943955,-3.6237614171181876
0.2517827528740182,0.7719554964723743,0.23172637636460913,-0.5340810504927325,8,2,9,1,1,1,1,-4.402335858279532,-0.8974697717046648,-3.373953680157499
-0.6290541808465551,-0.23207222016054851,0.8651798188505058,-0.859940588505058,5,12,13,0,0,2,1,-0.5373110548064004,1.5688009713224265,-0.2928024923918872
-0.04043734628699047,0.16151441445465542,-0.45662605786199184,-0.20342523204872887,10,14,6,3,0,1,2,-0.5621093549441053,1.8653275967234753,0.9056332645037768
-0.9933072759140416,-0.06537846692469484,-0.40599424709023557,0.7056436433838027,3,13,4,0,3,1,1,-1.282716802809269,-0.2377569263146388,-1.0226979457102188
0.9754447794720631,-0.1444537325282753,-0.23134670568063664,0.3592945653861397,13,10,9,0,0,1,1,-0.9871468181338997,2.3969256065122186,0.622553308190039
0.17710845794649077,0.9646610301601632,0.7683979562630059,0.20159689288439608,3,8,6,3,3,1,2,-0.9973304168678557,0.4219158966443735,-1.08251547937498
0.8854635482702513,0.2992932979847369,0.21547358975771824,0.02537702203301717,11,10,1,0,1,1,1,-2.550587976982084,0.08023309012987095,-1.8633919995100099
0.9145405259666513,0.6524113915879317,0.6015393742597501,0.2595558459923062,8,0,8,2,3,2,1,-5.065399059753078,-2.581871065362699,-4.5978264478096
-0.6522095015610254,-0.2075159621946825,0.5164769514081826,0.39204123610758446,9,2,15,2,1,1,2,-3.5804460278114254,0.00870587999969747,-2.832796929367768
0.49574320818445705,-0.9302696795323502,0.7898428824556798,0.7202536328358475,12,8,7,2,2,2,1,-0.938201576440718,2.350759400997398,-0.2706214725300085
0.7774961597379544,0.9113029964595067,0.7242552345309012,0.6190321494497562,9,8,4,2,2,2,2,-1.7323578099454957,1.6411646484043478,-0.705305925759917
-0.49470181207822983,-0.9898357203639481,0.39142858569950034,-0.9024328366536538,3,5,4,3,3,1,2,-2.098075246241568,-0.5799734252994955,-1.0970855043577918
-0.8477382810193996,0.7024138280975374,-0.00970694597205135,-0.038826845346704,4,9,2,3,3,2,2,-1.5604320560945129,0.9126951893518149,-0.9117933445639099
0.13146392799158213,-0.46594345966115736,0.757259972710316,0.5948520432138562,9,11,0,2,2,2,1,-1.4418787627347218,0.6411928937062341,-0.9863949998513446
-0.33198224250952424,-0.522619937397965,0.8601807010194773,-0.788331812342832,12,5,11,2,0,1,1,-1.190505695571206,2.3405129585958377,-0.5069677555869105
0.743687055490464,-0.9415054339308817,0.6516335011295253,-0.7422602650531096,12,4,13,2,2,2,2,-2.128422613714418,1.745584337148372,-1.204722692696671
0.11236347007951397,0.5132716075698693,-0.48262333860418405,-0.6137342708254139,12,0,8,0,3,1,2,-5.326577327380784,-3.00449690816971,-4.6562075265034695
0.2680114061992227,0.07997075943171095,0.5596907903022872,-0.7860387223460832,8,9,8,3,1,1,2,-0.7451799093449254,2.9871801085655267,0.030862377121081197
0.26524378626789624,0.8640562110200349,-0.7949805440186415,0.8744569744729023,5,1,3,2,3,1,2,-3.912366174128337,-1.8067155372981556,-3.4094752950743854
-0.8652987970624566,0.16434092035254655,-0.30823388609408653,0.24183103553495422,12,1,1,1,3,1,1,-3.459492868968033,-0.8861165494876142,-2.748704183956202
-0.10808338597935707,0.2951472868038152,0.18879171845709064,-0.2327754791887564,12,0,5,2,2,2,1,-4.095116427479621,-2.04033846907677,-3.745162537067229
-0.49498250062323557,-0.9979410403087332,-0.682123433446487,-0.0629211664628313,5,0,2,0,0,1,1,-4.234096043603753,-1.9341345403113772,-3.4823221026904343
0.5896190974998587,0.3873644515629773,-0.5584607744224792,-0.8352379087683146,5,5,10,2,2,1,2,-3.5448183802403306,0.6110944218787986,-2.133378437639042
-0.6978842164381995,-0.13533039791479617,0.8872318403351978,-0.1605453661477554,12,3,5,2,0,1,1,-2.9022312884927763,0.04750924789180323,-1.880132673770039
-0.3760960190097391,-0.3585145191237451,0.44884534522823394,0.4916740240619286,4,15,0,0,3,2,2,-1.976205743045202,-0.0065231189760429015,-1.4117071961108127
0.7287164996792741,-0.05358018661688568,0.9363868558294435,-0.6289489685937577,2,12,4,3,2,1,2,-1.7423562225519533,0.11265226425255302,-1.1704416535752404
0.0607087874565122,-0.9642762150433613,0.5935956557280551,-0.41166405331304423,9,11,9,2,3,2,1,0.15953112535579517,3.0368444028462984,0.7829174388198277
-0.036955296974899854,-0.765383622075211,-0.7496284155948991,0.37113057445794273,5,8,5,3,0,2,1,-1.808411807285108,1.673558665772539,-0.6829853313885932
0.3030389336045294,-0.3481490720958502,0.1805278777712449,-0.1335065020566888,2,7,4,1,1,2,2,-3.0218079215689726,-0.15034850900585958,-1.3340835485208058
-0.040122330565752984,0.20004109623860744,-0.41667484258139353,0.3899637722530851,2,11,5,0,3,1,2,-2.458842970734334,-0.09464059033927609,-1.3535755246618593
0.49832327820256617,-0.7081558519297091,-0.7944151910146686,0.1418090036883286,7,5,11,3,0,2,2,-0.8629026623596534,2.7057721905767846,-0.36947461434755546
-0.9804583051616327,-0.3470773835120162,0.03542328676942286,-0.8242670017103333,2,12,3,1,1,1,2,-1.8083795550783792,-0.14743657326624993,-1.1459461089340137
0.9549327726295715,-0.5982818202754117,0.38638788164536186,0.6428814560197329,11,6,11,0,3,1,1,-2.8766259816295956,1.1366171919973977,-1.6015822095709351
0.4129514529738023,-0.9368277103487159,0.8724244924873796,-0.8960574326970552,10,1,11,3,3,2,2,-4.525670013631627,-1.6340435482594646,-3.9826265058088786
0.6034561661395836,-0.3210996149143879,0.6296502274930245,-0.8397703072306497,5,15,3,1,1,2,2,-1.7651585636420744,0.8107507179270409,-0.04585138340366668
-0.038192337102030294,-0.9184917878150545,-0.6720010380210055,-0.12278556702092325,3,5,11,2,3,1,1,-1.046751671488469,0.18877061269511197,-1.0494897146134874
0.7435671331844034,-0.5615720252839114,0.9517305116382626,-0.3262084164577863,9,12,6,0,2,2,1,-2.3268585509119797,1.772375186648824,-0.0752713655844045
-0.6766549117063947,-0.9582777214169238,0.3065260384746602,-0.33537074928978217,9,8,10,2,3,2,1,-0.41360729571059207,2.823422837495754,0.2106184560107513
0.36045648486258264,-0.8556031820416483,-0.9386949955883879,-0.48463422297757264,13,0,13,0,2,2,1,-5.055581182130929,-1.8658478896299673,-4.265324290851598
0.6924905840380986,0.2575296364118902,0.47070059733150527,0.5354477761335605,13,7,1,0,2,2,1,-2.554328310275797,0.19716818992513518,-1.9380568010845718
-0.12276916162081908,0.450515320830273,-0.0266621171505943,0.7468464761633211,3,3,5,2,1,1,1,-2.4598319344354045,-0.6685787962829655,-1.1251026311609726
-0.43229094278270996,-0.28169794066753706,-0.23230569626440745,-0.06837438595950296,6,14,0,2,1,2,2,-1.48755919573017,0.5283340886769092,-0.6282795533123815
0.818065041331282,-0.6406337822595161,-0.5249133501522447,0.9427901880832792,8,4,4,1,0,1,2,-3.1145065925302515,0.18561687214372788,-1.7784782133606847
-0.8052132148928957,-0.18995840183935697,0.1858367996635637,0.15882979868700153,5,1,6,1,0,1,1,-4.967312090695206,-1.637879075459505,-3.836463021367759
0.938824644670575,-0.4837331345977449,0.3134733290825844,-0.34961987155061025,9,11,7,3,0,1,1,-0.26128231447010425,2.7802205630421475,0.9734588017867305
-0.5306519234768978,0.7674193393215052,-0.11595125243428495,-0.33822127402165614,11,11,13,0,0,1,2,1.5857550683064328,2.539267304443776,1.9055148014415122
0.17576874222077388,0.8971667097028675,-0.4949444358491615,-0.2814985041675089,13,8,10,0,2,1,2,-1.2687611307141684,2.321976408777995,-0.08370869620239574
-0.05073824850037223,0.6883408979383943,0.6113403059001064,0.1707087287935043,7,11,10,0,3,2,2,-0.3259295164374836,2.631011413062466,0.8637308207085497
-0.8858262878213703,0.06233905600206402,0.873211384589923,-0.9213129186629807,8,2,5,0,0,1,1,-4.533230136032941,-1.04103893227616,-3.0553765598102363
-0.7933820857519687,0.16934140088517746,0.3764157317331909,-0.205242023071198,3,7,10,2,1,2,1,-1.0205742919379133,1.6746051535186606,-0.993846632010694
0.2782398756310007,0.7358365890400442,-0.0905202887322818,0.031192057158500486,3,6,11,1,3,1,2,-1.0312048409356478,0.6978488918755676,-1.0422123112571406
-0.7345706923614452,-0.7129152759212143,0.8796395838536835,0.4657978366826836,9,1,4,0,2,2,1,-4.281242185971362,-1.6727409394440687,-3.175261373260493
-0.1124995613908577,0.7362845087550107,-0.6457004211052282,0.38525190445232904,8,6,9,2,1,2,2,-0.9435537109652065,2.6517991979758624,-0.25771896183485504
-0.5117054191552515,0.6617543826834109,0.7292176719100734,0.5370387290475824,12,7,8,1,3,1,1,-2.169185782871115,1.5638441902412956,-0.8439944789078629
-0.5686496952045657,0.3177709404653144,-0.21227118869168304,0.30246595408298416,11,13,11,1,1,2,2,2.211041637192967,3.056146472835581,2.360461663040902
-0.363776892763761,0.7328773350552908,0.986673874717257,0.5048555252311451,6,12,14,0,2,2,2,0.6581507062327319,2.2610321720302236,1.2652860365585907
-0.19171935669793405,-0.3459336768735226,0.33518677112716944,0.6156918838825172,3,12,8,2,2,1,1,-1.0245978069443353,1.3979402152287521,-1.040257699973114
-0.24865549623654704,-0.40626145087943843,0.29814931758878616,-0.3432375442298379,2,11,9,2,2,1,1,-2.530436202432122,1.0368692704888787,-1.5475327234327567
-0.22288379745930853,-0.1026127547549387,-0.5249117382513451,-0.25349641674131984,13,5,9,2,2,2,2,-1.150949005168294,1.904849824937298,-0.714861252862687
0.2851519378943792,0.518688655845732,0.0008906182614829561,0.08472732995947663,9,15,1,1,3,1,1,-1.5619032216489883,0.30359435648591504,-1.052588431573171
-0.3175043447476873,-0.23960876242828588,-0.20235443820619903,0.16034473845466457,13,3,14,2,3,1,2,-3.3007146464992965,-0.13749482359181625,-2.7629606225786376
0.4937514322716454,0.43098181419854886,0.04246826497066869,0.6447868376341162,12,6,15,2,0,2,1,1.5269783670220562,2.808507792530466,2.0583315194135507
-0.5130354068474015,0.8540690895926133,-0.8794652194208783,0.8688720536110286,7,2,1,1,0,2,2,-2.7803645537450463,-0.3270830369873323,-2.146749403326338
0.046169449163569354,0.3401920692218834,0.8592117548439784,0.06452042667808033,9,15,9,3,1,2,2,0.8862976754993643,2.396112290313524,1.4468810907033138
-0.45475199853293247,-0.17290179694929697,-0.7562278133261049,-0.6377013009306394,13,9,6,0,2,1,1,-2.7944094428513435,1.1116277069059688,-0.986068143915299
-0.7862461538105123,0.1346244392578071,-0.4868744325972725,0.9258537504751596,5,5,6,1,0,2,2,-2.805527929889557,0.9257106998102598,-1.6312672312578964
0.05299838830756198,-0.7753913111775617,-0.9948319703100352,0.2759704115865953,6,5,11,0,1,1,1,-3.5527902444524964,1.0005962778899489,-1.8819419739513557
0.22196197770198345,-0.17794306038659058,0.6797226057334407,0.8000462467960223,2,9,10,0,3,2,2,-2.2580039945546626,0.9247668766849054,-1.2590234259437363
0.6452286370273568,-0.15252349270247434,0.3350997985829409,-0.8089293723306636,5,9,0,2,1,1,1,-1.2273839748982627,0.5702503779163455,-1.114360337255489
-0.5295288303960304,0.7385192493021051,-0.054216068733635714,0.07071620368532172,7,15,4,2,2,2,1,-1.7550445446354712,1.3843169604298358,0.3995600840592631
0.09339482542814004,-0.5361058077680492,-0.21818800818897066,0.1889526703723461,10,1,15,2,2,1,2,-4.747743827821962,-1.4379697451801694,-4.0357156743988245
-0.19136246379141575,-0.14360077014877048,0.43519553131635247,0.3848723026487393,8,7,11,1,2,2,2,-0.5533178154800155,2.93144938143506,0.2599806855298908
-0.32554573448915924,0.8110495846593477,0.5452454548987651,-0.47020910552653317,6,0,3,2,0,2,1,-4.020645017805501,-1.5295761871623854,-3.169751104758671
-0.546687195546024,-0.2900073883361254,-0.8611523145078133,0.03811958181654074,3,11,4,3,2,2,1,-1.00408398199131,0.341548869617214,-1.0108402279865536
-0.4577051269996304,0.18562398330684537,0.36026386220690276,-0.5383416216919759,11,2,5,1,1,1,2,-3.578924291795184,-0.9007011410890924,-2.652606410486593
0.32367837969875723,0.1155668347400498,0.4613010204784922,-0.0695887754325637,9,5,11,1,3,1,1,-3.1333061330394365,0.6441955769659179,-1.9957673797356532
0.2699200911820663,0.5096756398816955,-0.6590441236521649,-0.1810442939895922,10,6,15,3,0,2,2,0.8857487572747484,2.804006453440715,1.953562107817728
0.9624727486886078,-0.050226912987562766,-0.2349474395119835,-0.7603419959647073,4,7,5,0,3,2,2,-3.457361868564588,0.1276802423412735,-1.8902020809723694
0.07991426056111917,0.6840665887528425,0.041915954544084366,0.24717137600551942,3,7,6,3,0,1,2,-1.0170749362181064,0.8045982621319179,-1.0281936083379655
0.013676863640965209,-0.6813919587620394,-0.8737819338416997,-0.7647019430528827,8,1,12,1,0,1,2,-4.4213789352485175,-0.7214507985177332,-3.4626196210537596
0.8739156460621256,0.10760448142475254,-0.3889513786839529,-0.20603696585143316,8,9,3,1,2,2,1,-2.256233900320669,1.2244591342574518,-1.0225512722793344
0.572551913514189,0.14917476463553325,0.13315072434283715,-0.21791447388365115,13,14,0,1,1,2,1,-2.020755202495998,0.4016367759879966,-0.953805816191333
-0.23875341304683984,0.755948640890139,0.7361133802149007,0.6118508002352423,8,3,13,0,2,1,1,-4.338576528422973,-0.37420884102920904,-3.0651189097205562
-0.6529509700269827,0.3899021778049234,-0.30780054692442893,0.9512204017198298,11,8,1,0,0,2,1,-3.100781875734622,0.007344409145710464,-1.9480982439683625
0.8455143810267887,-0.025876162362128197,0.21250587550195488,0.5296196018059909,5,2,2,0,1,1,1,-3.719481133648848,-1.2531262215663932,-2.8798672620391836
-0.2649311554169371,-0.8636553812290129,-0.948376186101026,-0.7296674216903545,5,12,11,3,3,2,2,1.4761584053909589,3.4343096706865928,2.4901806125798935
0.18858150112354943,0.8728983477673211,0.7522103851960851,-0.44449475250147774,7,15,12,2,1,2,2,0.8665619693842348,2.277072715332721,1.1780441185035642
-0.27040356171094104,-0.22707831768170572,0.12888218135776497,-0.6164350888162788,10,1,13,2,1,1,1,-4.542887504184545,-1.0609674358305017,-3.7216943507207483
0.39007045771710636,0.9673578505268272,-0.5216397915681488,-0.7155012626256076,10,11,13,1,2,1,2,2.3176885396279716,2.8907776493817394,2.425532808339001
0.38323611113863865,0.23610334857437199,0.26637925202692814,-0.5422107903067728,6,6,11,3,0,2,2,-0.8388153359824042,2.9844855989499055,0.06333586240384492
0.05408292782330326,-0.14783323221925704,-0.738579246519601,0.7732084304809335,4,6,10,3,1,2,1,-1.859613335982623,2.1366472803905596,-0.8663788437769395
0.4672287611228041,0.5386097872826796,-0.9779374711427056,-0.16769200364047698,12,4,5,1,2,1,2,-2.797096999967151,0.050366831262017846,-1.8364336997751194
0.3619496544764891,-0.6206103036506456,0.23789638601544305,-0.3529992101770525,11,1,12,0,0,2,1,-3.946737270046551,-0.04760988137940894,-2.8345780032681835
0.9191532886420668,-0.024291912147275108,-0.780527602644993,0.09591897794738591,6,3,15,2,0,2,2,-1.9021413854956357,1.708402336259391,-1.2687455945067592
-0.6999026706120315,-0.35064814621988005,0.4747141547755993,-0.04796374126246694,10,12,3,0,1,2,1,-3.027115144724007,0.5673451276292876,-0.9797799034193369
0.9124443812978966,-0.7337099916438061,-0.7957009406849238,0.3173842924148871,10,0,1,3,3,1,1,-3.87169420829644,-1.4606563053654946,-2.9461966998573565
0.6817431588518452,-0.92314730207535,0.803523984270847,-0.07704507075053169,12,6,1,3,2,2,2,-1.4423636060869645,0.5301183978256927,-1.4939769292046743
-0.5460706112692717,0.7787818322576885,-0.0987606865404842,0.7649188809121996,6,15,11,0,2,1,2,0.27626394075089766,1.9560811976294046,1.0054768600164399
-0.9166541987952315,-0.8304159679083936,0.4326467761253645,-0.8558313280026533,9,2,7,0,0,2,1,-4.061162122450602,-0.2664698789268476,-2.7008024983657006
-0.22480953703446094,-0.07610612665808847,0.983176817740548,0.9414999153413404,4,6,2,3,2,1,2,-1.440344148796096,-0.05740792656692969,-1.0349517866495583
-0.8032087005732054,0.3206054394026763,0.5287453244434719,-0.46990714334999195,7,14,15,3,3,1,1,-0.18252335154443666,1.979324915776777,0.48291763471950805
0.5649698491278758,-0.5443151649137801,0.9519816991975849,0.33470079609285674,4,0,3,1,3,2,1,-4.342208603476287,-2.355277735934053,-3.790426131633278
0.28780850708226136,0.06060426649831663,-0.9160975531367275,0.9369775551887676,6,3,11,2,3,2,2,-3.6754836158789415,-0.3487092341993257,-2.945981641397117
-0.027968994044920148,0.8405943624388155,0.04153628366842543,0.23299945379016695,3,10,9,2,0,2,2,-1.0347682184289884,1.6679605794772518,-1.0596434674132964
-0.5507687763122961,-0.25566595232497336,-0.135846234111608,-0.12119002061109563,10,1,5,3,1,2,1,-3.5320621683273417,-1.0092031847175964,-3.0135688559108997
0.35196455117271075,-0.00790432264022689,-0.974570220026213,0.9848308009789404,11,15,13,2,2,1,2,1.289901113888773,2.631996065509886,1.52199894899904
0.8378530672791089,-0.49551795965327683,0.5100838574925566,-0.07892100545171998,9,13,7,1,2,1,2,-0.9861278512014738,2.306022064978135,1.1001732242640678
-0.8922835860039477,-0.35988033495803307,0.5063746718268056,-0.46133740339594986,13,12,12,1,1,1,1,2.4081280405805687,2.9433721878563324,2.4449846749699566
0.451959819970591,0.6355706597138902,-0.5729772673786562,0.011705385903657994,9,11,12,1,2,1,1,1.9425170664528497,2.8322989797928675,2.1684771499671767
0.4868475721532186,0.22388101067466204,-0.7881385748830141,-0.6968612568246528,8,11,14,0,3,1,1,1.1181608887825891,2.3830034998980003,1.6124896022374375
-0.6783036520845076,0.11608465029793402,0.6235044337314197,0.48342412302586,4,0,3,3,2,2,2,-4.039778397163497,-2.0989143154024235,-3.6244520461266263
0.600141937398319,-0.5919287307422023,0.11016989860457249,0.4661425920593496,8,10,10,1,0,2,1,1.3084206424788727,3.0917472604594556,2.288547703479225
0.07739133468607817,0.0483183414523245,0.6960955822615438,0.6799279605643651,13,0,13,1,0,2,1,-3.921303897807839,-0.5040782011298629,-3.2592580268142055
-0.26411849739583104,-0.3461367673238418,-0.7022238993351106,-0.38879156901957024,9,2,4,1,3,1,1,-3.4420057909874116,-1.3835253210850782,-3.023614021702312
0.28673035982356865,0.560799552294549,-0.5655818046175789,-0.7243542016815292,7,4,5,3,2,1,2,-3.0792512670270544,-0.2989090194725979,-2.265861252239064
0.23917867491968137,-0.2890139791172852,0.5883946625541685,-0.8140187203537357,8,6,3,0,1,1,2,-2.9582156465419263,0.1707396013854445,-1.6608417487243166
-0.7917252841594251,-0.5491224890726123,0.40588688195735356,-0.8943920790629438,9,1,13,1,2,1,2,-4.959348964117924,-1.6880449849282573,-4.149113898040923
0.6500988203601241,-0.0034886354730927494,-0.8458834417313377,-0.8828981415120416,13,13,9,1,0,1,2,0.8240148215896883,2.640093876679497,1.7724877668607533
0.03453811288321873,-0.11960200408901889,-0.7050949465874321,-0.3436144927813769,8,0,1,2,3,1,1,-3.9103535964124494,-1.2767383195518849,-2.8932877040764544
0.602733831639038,0.5331770479432867,0.4672316600846249,-0.40111297901622667,2,0,5,3,3,2,1,-4.664725082020234,-2.1991402251232266,-3.7958985203782456
-0.7633276181532254,-0.1801902206074235,0.6796045712712344,-0.23233409613391198,10,9,15,0,0,2,1,0.9052916384581433,2.3719638007132655,1.6643847792578363
0.9592934300677669,-0.6694117780596509,0.400503918889042,0.1716202919438039,7,12,5,0,2,1,1,-2.7838870517569356,0.7470846329095598,-0.5268446608674173
0.881358490230681,-0.4814064822684525,-0.14068637452212984,0.7454605009692037,6,3,0,0,1,2,1,-2.795641629665387,-0.5235114591625789,-2.5664834423498575
0.4120380153280492,0.2623412919134127,-0.9003159444341169,0.8078266605207494,4,0,7,0,3,2,1,-5.6179792430164905,-2.9345422940754764,-4.798536417662535
-0.6821836646612929,0.22045029895528256,-0.7292918354446289,0.5027501720580914,9,8,3,0,1,2,2,-2.7783833442168415,0.7248097830144917,-1.2472710749660276
-0.9108101832540769,-0.9274247547729957,-0.4485602938088955,-0.4487753226421092,9,9,15,3,1,1,2,1.8394718955269735,2.898584079294329,2.139292313436235
0.6895788725720429,-0.46372195980897324,-0.6872363911931041,0.7061792468073009,12,3,1,1,2,1,1,-2.388407763462391,0.21211344989267514,-2.138728723590117
0.06484136455043421,-0.1778087947985869,-0.30531334748231465,0.7996666913745449,3,15,7,2,3,2,1,-1.0211147458281074,0.9777409974787538,-1.0193637858778921
0.7642712285641202,-0.2131043068728169,0.6557367506443457,0.5754260310554173,10,4,9,0,1,1,1,-3.810209122631585,0.3691761322626639,-2.218152856657142
0.4503114551022296,-0.617618597070422,-0.32347378933530324,-0.3826025132536095,6,15,11,0,0,1,1,-0.5195827767470851,0.9878872910630897,-0.1008314948759827
-0.6975063425301309,-0.5493661400975298,-0.498066677319404,0.7012321156822756,8,0,0,3,0,1,2,-3.193635723829475,-0.8043791422375711,-2.642705112386774
-0.1920442473469035,0.08509160679084582,0.5833999769067033,0.09767731344011743,3,5,13,1,1,1,2,-1.030180238041214,0.963902679992765,-1.0438058916667583
-0.6684509196734485,0.8913962940005646,0.6999507429613239,0.33804467465821664,3,15,15,2,0,1,2,-1.000316784525495,-0.10677801427328167,-1.054915617973958
-0.4188248803872898,0.5739402698353326,-0.7761281459569394,-0.28805325241029456,4,15,2,2,0,2,2,-1.0749609947487668,0.5037065489261647,-0.20781317592910026
-0.48275833022392245,-0.6705872931354082,-0.3395698702570049,0.5135030113772701,7,14,7,3,0,1,2,0.678308370584539,1.9758237852073626,1.1777009819257318
-0.6767603774282571,-0.4890133106887906,0.8932759083992143,0.12036451674982374,13,9,0,2,1,1,2,-1.3843291134434812,0.7103700451158694,-1.0662436061250196
-0.07213724637533447,0.8184404117231203,0.07740359590542845,-0.0043749839314195516,7,6,3,2,0,1,2,-2.327092035616528,0.7810305880326304,-1.0621715576454123
-0.8131840560494088,-0.11785568349843256,-0.6087814539109699,-0.626553408453917,9,7,11,3,0,2,1,0.7925225403647107,3.210726392786187,1.1822074353119378
0.2691648351006075,0.5958283192317881,-0.20805905467509023,0.8301801368140864,9,1,9,3,3,2,2,-4.353459238726595,-1.7498423508271328,-3.898751037880317
-0.6679313731676091,0.2269462772783526,-0.27379852673197913,0.7943726819292378,12,7,5,0,3,1,1,-3.0926054248996717,0.383042678151839,-1.6725993773650798
-0.6315503215239477,0.7879794200157408,0.3085851046499237,-0.6957914335554543,5,13,5,1,1,1,2,-1.0412001122287846,1.4917548937676395,0.6020876959940116
-0.7647120236813496,0.47946066417108124,-0.36066633511891055,0.9768319788241531,8,4,4,1,0,2,2,-2.72573110163987,0.5820934722538698,-1.4632794860524378
0.9941563141633234,0.9595649157090438,0.3122680360411614,-0.7403471020965648,6,8,2,0,3,1,2,-2.0520401775344217,0.3266591318014465,-1.5905110257293236
0.7805161060356043,-0.841186830713941,0.4629929806807247,-0.6251761118048356,10,3,5,1,1,1,2,-3.210558740069811,-0.4491631583729314,-2.650032274007619
-0.3712997736325032,-0.057664202134370734,0.6432737954209433,-0.0814696056535722,6,7,1,1,2,2,2,-1.9675200073905748,0.8486846051724751,-1.3805044184707207
0.05086982509138571,-0.5113201184270677,-0.7741135831776529,-0.8256410643363377,2,4,2,3,1,1,1,-2.4876117105933333,-0.9306158899090256,-1.3568519356164777
-0.0992980421891747,0.49765267392661294,0.30229516976334825,0.24185713495686234,7,0,4,3,2,2,1,-4.108471929675678,-2.040973081905079,-3.713012856893412
-0.49205025085595056,-0.9377688001652846,0.47858947032954635,-0.7873125474884508,4,7,7,3,2,1,2,-1.0364942327024635,0.8609172203185899,-1.0445767083563373
0.7114745178115727,-0.5456408859529702,0.6740822504858801,-0.44144782309117914,4,3,9,0,2,2,1,-4.7979749442396145,-0.72125274531092,-3.2381615962343284
-0.5747112472578078,-0.9336212908751476,-0.3921071975185524,0.306325581062566,5,11,0,2,0,1,2,-1.1709114763995676,0.5775285731547191,-0.7698342440114077
0.3299698069519905,-0.479426284867994,0.8143900614116597,0.3414646238116681,8,10,10,1,3,2,2,0.09179309004364267,3.107050238471241,0.8072798322305335
-0.5465392341529787,-0.2367761202655998,-0.7423025759994903,-0.17447774146794792,12,3,0,0,3,2,2,-2.7008158321507447,0.13409226848586175,-2.1692520722936837
0.8361531043983013,-0.43992534089902113,0.7166833535982418,-0.41556353907620447,4,2,9,2,0,2,2,-4.0575201238598275,-0.02454475039020994,-2.8338947916417805
0.9635973865212553,0.24268899450705916,0.11836961365865295,0.25647622092656275,10,11,2,2,3,2,2,-1.425395382479243,1.2007129658162872,-0.7860002898042124
0.4073719549215915,0.08139695328982066,-0.8069310596091184,-0.516212343482322,2,7,3,0,1,1,1,-2.5961037163144547,-0.8185588015255159,-1.5714813792944127
-0.40552438458276563,-0.4001617769860306,0.4863863974632068,-0.9037143280432931,5,11,7,1,0,1,2,-0.4333905634183771,2.4898027305174693,0.9287940499949292
-0.3191883133008706,0.9780567167003478,0.2523523431862764,0.06263304113611823,2,15,13,3,2,1,2,-1.0037015008260142,0.24916651635381695,-0.9742574864089637
0.5783216931774628,0.146698691270436,0.31765014028014105,-0.4953855003211869,6,2,11,0,0,1,1,-4.654303235500976,-0.445766881095502,-3.2770264083506615
0.8192536388731848,0.3384005258761569,0.6585735986335111,0.7579578005645347,2,7,12,2,2,2,2,-1.9545466917747647,1.4933722269478584,-1.2493913915201365
0.8213531588702792,-0.07113352754891444,-0.7249524503659692,-0.3183686004203068,5,12,5,3,0,1,2,-0.49023075139081496,1.8473466888370096,1.019158413932384
0.18339432461265104,0.40526754617103267,-0.5251330632503874,0.02472755509158131,13,3,5,3,0,1,2,-2.57608006013228,0.16475684021460105,-1.9418922594047656
-0.47464871480269655,-0.4568624704979203,-0.05420573437819032,0.9676806257108757,9,6,5,1,1,1,2,-2.4913381545924493,0.9947380805397553,-1.136239584299756
-0.2762938135897226,-0.05501328998697286,-0.9087025089952325,-0.7199518048933646,13,9,0,0,0,1,1,-2.4761137568695704,-0.06618638988089771,-1.9606207511917633
0.24503939145949039,-0.06051247401863247,-0.10506371735508435,-0.05142315913747897,2,12,12,1,0,2,1,-1.0025516382894426,0.9519306568386475,-0.9078379120743829
-0.5618623817962844,-0.9265572749983577,-0.7839484917386172,-0.3222787013224968,6,4,0,3,1,2,1,-1.781265166099317,0.49014977656008024,-1.6637097442366873
-0.9112244556582911,-0.44435585443653114,0.6333643509014362,-0.4308753964742049,2,7,4,2,2,1,1,-2.3062977392285546,-0.4325227908750296,-1.2428825991087857
0.7484450493703516,-0.012906839319762664,0.4045175320633285,0.9856336779981407,2,7,11,2,3,2,2,-2.580121769428787,1.1342969938704328,-1.2503001108617318
0.3418860094850158,-0.4836534916176616,0.34921570583243233,-0.40654471779182,11,6,11,1,0,2,1,-0.18735641938989434,3.1836381100169415,0.798393595317539
0.27280274036681407,-0.8977292371157986,-0.4847855593325563,-0.8809505993044566,5,1,1,1,3,2,1,-3.272635121692628,-1.1646158897530547,-2.9507935049331535
-0.08752698208891596,-0.2618939564781668,-0.7579499990296139,-0.16210441962504918,5,0,0,3,1,1,1,-3.424628751435902,-0.9200825502013679,-2.714473041757293
0.4997015288729325,-0.17464934783320674,0.292192350010126,0.29290018024921394,4,10,12,1,1,2,1,0.8038735435735544,2.982010083096144,1.7802838081740437
0.8265738951524735,0.22514693668963837,0.7473971869326901,0.4479461109321876,12,4,1,0,1,1,2,-2.4266211977323224,0.11199732544921116,-2.1488151477301884
0.9825264534672664,0.640025258238712,0.38976474735191835,0.06498539887429322,12,0,6,0,2,2,1,-4.848007219847263,-2.2529947609641723,-4.086844288577057
-0.7539934097525087,0.1172847929008507,-0.31366529365468354,0.458346975098896,10,5,11,0,1,1,2,-2.618389834184258,1.377167746008787,-1.3992515870982218
-0.1922042716597525,-0.8447707105371183,0.08506873706450291,0.7234849898365907,13,11,1,3,2,1,2,-0.9455779135672138,0.9232566862871132,-0.7825947641726776
0.15853270764105365,0.5187020515052261,-0.8022527647187292,0.7793040660351327,11,10,8,1,3,2,1,-0.9234930665436588,2.674458422012561,0.27471526513502414
0.05162519774664753,0.023362773163023487,-0.6687433059434693,0.29148102019122457,6,7,0,0,2,2,1,-2.4155158357815103,-0.036781388831322794,-1.9970459793213329
-0.9491044801884982,0.2916447725729685,0.2738046349094865,-0.31879166683741667,12,13,10,0,0,2,2,0.8395355187496634,2.4073203191914008,1.5343533765117965
0.2115584989053807,-0.27081254360492,-0.5642148914900198,0.9760719323111837,2,14,3,0,0,2,1,-1.1196094084851405,-0.2461165021926536,-0.9679906266966816
-0.5430265064904585,0.9549042359807358,0.06382541304852674,-0.7284219058721257,11,10,13,1,2,2,1,2.048938912880724,2.863740248736015,2.314203223085712
-0.6799501270736119,-0.9532958073436282,0.5124272279003537,-0.08295398223621864,11,4,9,0,0,2,2,-2.198311973902036,1.7326254559527503,-1.0121513796884298
-0.37206656524529436,0.7768073446173624,0.20588575295892309,0.6534147194829749,2,12,12,2,2,2,2,-1.033053845015068,1.4512118530076588,-0.8077089406403246
-0.938124710537316,0.9414843073544963,0.5470777830691278,0.9602179848275338,10,0,12,1,0,2,1,-4.216494135966322,-0.7560598283906905,-3.4537136629106175
0.6672999238751711,-0.11911729937515192,-0.3953335012970125,-0.48133020536581106,4,9,0,0,1,1,2,-1.6761095128858186,-0.4777020325136008,-1.3764430536156713
-0.5299255703923498,0.6613770210401537,0.08965531509037361,-0.6695158991147936,9,12,2,0,2,2,1,-2.8385991790781344,0.2801366273536972,-1.3713261827844525
-0.5853819936248841,0.5647766589201746,0.46915584624282647,-0.39902122879913526,7,8,7,1,2,1,1,-2.475143803038351,1.4396297553265525,-1.0525549824375722
-0.20972451347136278,-0.9210809342182014,-0.048907925026346666,0.08604916791532635,4,14,15,2,0,2,1,-2.3060832317058426,0.6425034031115404,-1.523697796314831
-0.2930785189064351,-0.08306715086148442,-0.9240368734202931,0.491720077254024,8,11,4,0,3,2,1,-2.7163199309390977,0.7241273439438303,-1.1028323693807112
0.7541811620363779,0.8880841876507957,-0.7024080611897687,-0.07464878986921297,13,11,3,3,1,1,1,-1.55139366297476,1.3877842102873563,-0.41947193888499473
-0.24934018416079629,-0.4284328889482596,-0.5935538178278255,0.5235963827553944,12,10,15,0,2,2,1,1.1070975361676147,2.3616307403969525,1.5891834631293185
0.7311542912491045,0.9614786871668588,-0.18483158285236612,0.6550378442126061,5,6,12,2,3,1,1,-2.764716650653131,1.0594042886259862,-1.6130904122926244
-0.8810568622654384,-0.9936643028385965,0.2803966231192476,-0.4031301752762466,9,2,14,1,2,1,1,-4.331362138291231,-0.7631400324821977,-3.516689958831262
0.02086497800846443,0.25318502218642047,0.8527652134601735,-0.9617678111404719,7,12,5,2,2,2,2,-1.2471792678619709,2.1279326382442303,0.5978901235495746
-0.7311297411837563,-0.40120882325663754,-0.2825689491659731,0.60887441535901,9,2,7,1,0,2,1,-3.3962017015807215,0.026627891422994314,-2.3966887715350045
0.9810920655402668,-0.5986979651924775,0.9892972831199958,-0.820375691434452,8,2,0,3,0,1,1,-2.413688618560307,0.125098963381113,-2.016107512910338
-0.8619409182243007,-0.9886683709408655,0.8741820569175895,0.6438532718798593,10,14,0,3,2,2,1,-1.3105322356718712,0.5794129717565184,-0.6574139710437203
-0.8227905720606419,-0.02474438066557827,-0.8447013306567899,-0.18491393793513833,7,10,2,3,2,2,2,-1.4875308417136992,1.2886722616806197,-0.6734652611300382
0.15408132892382165,0.395512552146859,-0.9878225035203219,-0.798117600044957,7,15,1,3,0,1,2,-1.3154256927497427,0.3718112877773845,-0.4719168453082543
0.5890310889814974,0.4141729545333963,-0.8995479770720525,-0.854196329264193,9,14,14,3,1,1,1,-0.12469446183635924,1.7905256190378607,0.7147952166954412
0.6069654865937693,0.8584561072637078,-0.18979461094486716,0.8122220042649941,8,4,6,0,0,1,2,-3.7891861944558167,0.11023000488424767,-2.2181557056454926
0.9579622303496178,0.20698619208675728,-0.28437183177290226,0.29563489198105675,7,14,0,2,2,2,2,-1.3796727134575049,0.5343666700421151,-0.7776446633525883
-0.09210630378328588,0.6428639832851866,0.10931469607019118,0.27418167416180994,3,13,1,3,1,2,1,-1.0526600781566415,-0.392047604400339,-1.0147318925770494
0.6079170151050406,0.10500193481577824,0.04033978462150234,-0.7142480773211766,8,7,1,3,2,1,2,-1.3065118240822844,0.9377146009266267,-1.1890089182302543
0.7639843394432717,0.6475561802023304,0.4434431054343586,-0.4569059051775153,2,14,8,2,0,2,1,-1.0167763091322357,1.1218376220425164,-1.0446411789787626
-0.9062961829447937,-0.44766088435820106,0.41395297491143235,-0.8746207567562683,3,7,8,1,0,2,1,-1.0284052318924723,1.3714016744446424,-0.9779984513300604
-0.834569076951293,0.8617747441216168,0.6534293198620367,-0.7401401509285974,10,10,1,3,3,2,2,-1.0537432574408117,1.030696549287595,-0.8433160167342022
0.7837442896214695,-0.13236516084694094,0.819886287708784,-0.2453638920736143,13,2,4,0,1,1,2,-3.6656855039094594,-0.9937339513940453,-2.5976692572799656
0.12925810199452625,0.8603419308768492,0.6884974048116368,0.35169549292867286,8,4,4,2,0,1,1,-2.949239505998117,0.2565224353242617,-1.6303073339325838
-0.4431211834991309,-0.7407986976091161,0.35221646282882224,0.8879646107264192,10,4,3,2,2,2,1,-2.367607565260593,0.3898399324583866,-1.7073384188015452
-0.9036279752134075,-0.27989906819804333,0.9135996309685723,0.0008022914204024456,10,2,14,3,1,2,2,-2.540105556860691,0.8844141047509433,-2.0340624614125247
0.5415612365277596,-0.9942374966687708,0.7179133708412591,-0.6279539999886687,6,12,3,2,1,2,1,-1.8322823411908926,1.1986604777583243,-0.49884676295981584
0.31470696434025713,-0.05543639167403658,0.7603134758429702,-0.5685186416470918,8,12,12,1,0,2,2,2.070493832600632,3.076790925118976,2.120340787802431
0.30327952095455313,0.4771949162646614,-0.3687453124733,0.2896652080446276,6,11,7,1,1,1,2,-0.9528781733902857,2.4433202118946036,0.4751149828557281
-0.8293173270313503,-0.913986096266121,0.3337333211018434,0.6466188596414357,7,9,4,3,2,1,2,-1.709777306910821,1.543155999322976,-0.6434942905201604
-0.9706132226900923,-0.24181190265612762,-0.32530890646181465,-0.9613447381647979,5,13,9,2,0,1,1,0.38669557122129117,3.003832299976491,1.6746029420874617
-0.33951444132718933,0.8121317713727305,-0.4666496066760448,0.4497129986300341,10,3,9,3,1,2,1,-2.2976388455284553,0.8347945541348973,-1.8192346395573364
-0.3762722841662336,0.5479827563055251,0.5458429637522302,0.0425920953082779,11,11,10,1,0,2,1,1.299411372620594,3.087803164941198,2.409912784223502
-0.23483935285872914,-0.2645326983897802,-0.636521618581074,-0.12898474905561863,6,8,0,2,1,1,2,-1.3386254985521928,0.7232557623915351,-1.1706049344161569
0.2837199177107108,0.14129924776186975,0.13618502467573457,0.32601469228355184,8,3,14,2,0,2,1,-1.6732699662408015,1.8054325417203192,-1.1280835616975948
0.6595262405752897,0.21229312986695947,-0.417711504429642,-0.5858101636468576,12,3,7,2,0,1,1,-2.9932991518806613,0.32857943749235946,-2.098896054309721
-0.5067927300439508,-0.03184586057959682,0.49488881319338796,-0.05238034320410678,11,3,9,3,0,1,1,-2.7998592678944005,0.6908323179163673,-2.0934723858902267
0.06147471057367171,0.30191467023614527,0.28918234948468724,0.12258708589680545,7,8,0,2,1,2,1,-1.685911150715169,0.787935818422466,-1.163809149733632
-0.7183941022146478,0.2448272831319933,0.5626437114946101,0.1565967988407213,12,12,4,3,3,2,1,-1.4890008586851884,1.6927558055542629,-0.21265681208337422
-0.6722379524390356,0.28563782960034856,0.6197203747211724,0.8947904991728937,7,7,5,3,0,1,1,-2.306213280971283,1.2990444863839317,-0.9580819235369242
0.41544270053505494,-0.8755935476705945,-0.7053939114420593,-0.9843168184561664,5,8,10,3,1,1,2,-1.354093843238556,2.7628822212504343,-0.1561188395706527
-0.39616659984499636,0.5221766120477511,-0.2914644703179068,0.8981423926296879,6,5,5,1,1,2,2,-2.8108947272251665,0.6356883370860467,-1.6826952964269994
0.09371928195025236,-0.6393841291544438,-0.08280411297232004,0.12174892672523518,7,12,7,3,0,1,2,0.3638321285869952,2.5504493416168814,1.5319621366093659
0.6872993281036475,0.9623850583282316,0.5862857479934789,0.707569843409334,13,11,5,0,3,2,1,-2.6368821547554493,1.1534275832141228,-0.9217880898012676
-0.003527999001454063,-0.18665186000283374,0.9060400423577983,0.04507943346410648,13,10,4,0,1,1,1,-2.9645404429204554,0.6206110043917589,-1.1248328303827353
-0.85383687594597,0.2446865292344922,0.9623556735245891,-0.6197847004325447,4,12,10,0,1,1,1,-1.063954597239162,1.3093793178277164,-0.974183542549661
-0.2095881473800596,0.905793591995655,0.9341053628520697,-0.21441244838131324,11,7,13,3,3,1,2,-0.7859143409216365,2.2086548910972272,-0.09461844348994874
0.2812303670977747,0.33320095809323846,-0.6746005123828682,0.13017062490551257,7,12,5,3,0,1,2,-0.8110609952573784,1.9435115378504284,0.852976119294319
0.5688417160068353,-0.24602891614743982,0.10398060424144218,0.6095062439793897,6,7,9,3,3,2,1,-1.7205536274710234,1.9719061160792302,-0.961392868856213
0.45772288453989374,-0.8092014453735787,-0.14259595802713276,-0.9416604727094711,4,11,12,0,1,2,1,0.09409679002937166,2.3342523641576327,1.106915886216478
-0.6923859507167844,0.9801727521349641,0.9096939860769362,-0.01064962081743337,10,12,6,0,2,2,2,-1.8904414634168187,2.0764347286253133,0.11846820463371927
0.5085299466940454,0.8368528642908173,0.9018571890050968,0.15424517207664157,2,1,12,3,0,2,1,-3.944694422857864,-0.699160257451448,-1.5681518149289533
-0.2828430769502537,0.3132621474157522,-0.5192021742129862,-0.6168141085303485,5,3,6,1,2,1,1,-4.392884922345134,-1.1411411566064407,-3.2520825889672533
-0.9221400733486651,-0.9279623634171472,-0.6495564557883453,0.7335407090120005,10,12,3,0,3,1,2,-2.2347189994335706,0.7623863571126872,-1.252486457282936
0.1601776693389092,0.03339677045253553,0.5175525075146503,-0.4350078680542955,13,6,14,2,2,2,2,0.6287352335698718,2.5869389530823375,1.2134072333036825
-0.19811647505390662,0.5262167272026166,0.6463216614177185,0.7777748480072595,3,3,12,0,3,1,2,-2.7468587200244565,-0.7596537944945205,-1.18164007251675
-0.33687060186561246,0.7100604032398703,-0.5858483815782896,-0.8576834296531344,5,9,14,2,0,1,1,0.018204995787716786,2.3403657693549955,0.9377775496653957
-0.8098939089346144,0.653493536052494,-0.9047174851269868,0.4534984483363933,9,7,9,3,2,2,1,-0.615212485002797,2.6635707528757964,-0.09065587626976812
-0.07341269345440637,-0.9091934370626149,-0.4199416127021882,0.8620199417705996,6,13,8,0,0,1,2,0.9267736156480888,2.00499813052065,1.3054234365721502
0.045020362171176886,-0.8907311599980554,0.9461563259446657,-0.5477493375006561,7,4,12,3,2,2,1,-2.2923795377811613,1.2997082212627253,-1.6781414106905543
-0.896198112825382,-0.6177625810079947,-0.37983092331448987,0.46344947312842577,5,14,8,0,0,1,2,0.4132235216347327,2.079852417015486,0.7307546191934431
-0.3941381887191415,-0.34940973195393776,0.42524266619702566,0.6335589330112721,10,13,15,2,2,2,2,1.709378675334517,2.6155821869905305,1.837332651530126
0.9697168055249517,0.5084965193641615,-0.21360959794415546,0.18127566798927552,2,15,10,2,2,2,2,-1.035825320666158,1.1201806781654444,-1.030678596444586
-0.9586572622161911,-0.46196070640337905,0.03519260263104407,-0.4623065150943133,11,5,8,0,3,2,2,-2.7574359377985735,0.7506614737807092,-1.5165635067572139
0.26431899837291484,-0.7401172554641176,0.12018339488679097,0.561463706401802,10,2,3,0,0,1,2,-3.6058312725292114,-0.8147595821267664,-2.4412072740133275
-0.6819499925194774,-0.6396084917437042,-0.803530015621839,0.6070362168698686,8,9,6,0,1,1,1,-2.97802817291067,1.042488450420733,-0.46030851581788906
-0.9382841913838551,-0.8962094009631782,-0.7156591065922089,-0.5732133040486209,5,3,4,2,0,1,1,-3.8557075980145723,-0.6224391766847085,-2.6462391861518437
0.45411352323078025,0.12414558880514215,0.8941813342170382,-0.007482494235276915,4,9,14,3,3,2,2,0.6282618882013189,2.7702414958462342,2.1192100261764764
0.8131444213443255,-0.9678762700379877,0.5643425261824924,-0.7512343375173514,11,0,13,1,0,1,2,-5.085829917744261,-1.4515947672018437,-4.113074078036433
0.11796126819954811,0.002175760524394166,0.4123863659267173,0.0685811037873516,9,2,4,0,0,1,2,-4.0393105347698475,-0.9011696123701751,-2.576052789054505
0.7252809422983579,-0.6414887761844199,0.6000069635273628,0.10541415143709054,13,15,10,2,1,1,2,1.1223637840416478,2.6607794321742113,1.312597306824595
0.3543048249153473,0.2500583721704115,-0.36690066946426003,0.6328215699300614,10,4,7,2,1,2,1,-2.2621554986320778,1.0891609180707538,-1.3457394056231835
0.14349196628749739,0.6656607535765422,0.8121741209625211,-0.9756864570452264,9,11,0,0,3,2,1,-2.135602098234399,0.17906886926070895,-1.786287117710738
-0.3864468009557176,-0.29408299309528685,0.24258489809922024,-0.3319000686624616,10,11,13,0,1,2,1,1.5321951339112196,2.5221642934970543,1.8563880949304556
-0.2882904814815772,-0.8321609283571412,-0.333074812807979,0.3550818910070681,12,1,13,2,2,2,1,-3.74423818347403,-0.7589251552113538,-3.3391387902738323
0.2834687945971164,0.34295829733441385,0.2645643072752797,-0.6020157220811264,4,15,5,0,3,2,1,-1.954617083789917,0.8232903651219756,-0.37090696529420875
-0.3494921881508961,0.8825448964837033,0.8294622299130072,-0.9770386805012443,11,0,1,1,1,1,2,-3.535595499501527,-1.281133593988538,-3.057092619673647
-0.1927979952768175,0.47576996966921237,0.40910885605489056,-0.1545427262121355,12,0,11,2,2,1,2,-5.221530349455492,-2.4662579168677214,-4.626524578420541
0.033579878256316364,0.4803227375229262,0.26140094231757005,0.09921253706151334,7,5,9,2,2,1,1,-3.2099947740661365,0.5344442408612493,-2.0139875626244215
-0.848832772291866,0.9028464416911319,-0.40541841938533274,-0.8158660278350491,13,2,3,2,2,2,2,-2.800276997850289,-0.5528738366474252,-2.3003432954604945
0.2832638176547091,0.4075846219810153,-0.2534803710744822,0.1273199420575244,10,0,15,3,1,1,1,-4.997815358726422,-1.7565214607006427,-4.309949667028874
-0.45780749247186847,0.19533656540540623,0.732191267223383,0.8934674578467912,11,8,9,0,2,1,2,-1.8077028370422017,1.9845637709219273,-0.441866409917309
0.8781141919343742,-0.9866357415522244,0.5446020303306858,0.2504095390608845,10,12,11,0,0,1,2,-0.8398227214283035,2.0153819191586813,1.316528691951531
0.8725342788264383,0.08398014977953183,0.8793030225870164,-0.5590326130533918,10,12,13,1,3,2,2,2.337796104685402,3.1000257816068117,2.470525432346296
0.954013908877887,-0.7962137982541264,-0.983360115545616,-0.1328344147347713,4,3,10,0,2,1,2,-2.2121691853026024,-0.4458582022922513,-1.063228555278734
0.7226392516301816,0.6345046227336424,0.02545278852355204,-0.12323003993847736,4,7,11,0,2,1,1,-1.0543252413097228,1.1009561111271051,-1.020316446872754
-0.5159558400382456,0.4281054467562535,-0.8172170273364472,-0.6014593270663984,8,14,15,3,2,2,1,0.44574177248508695,2.091262984261612,0.9655356414687846
-0.2880579350232113,-0.9683736075340759,-0.8457096629208363,0.8223365703601582,12,12,1,2,1,2,1,-1.8062906684730322,0.928279959406447,-0.6047068868207826
0.3457433371961596,-0.8377016429275217,0.9029814203535744,0.6769836676860497,7,14,2,3,2,1,1,-1.3547959411961958,0.7726474314557268,-0.3373931564259918
0.5735390067142547,-0.20510368620181674,0.02722209308864909,-0.4932856598806772,12,13,7,2,1,2,1,-0.07075400447822566,2.7047292846222453,1.7198629969331087
0.8415332169267147,0.16889781951485205,0.07666388651142686,-0.46229297123561297,13,0,5,0,0,2,2,-4.266418088980657,-1.4809930370238127,-3.4206859260616014
0.5747466900102112,-0.17732106700171224,0.7474458403644502,0.2759085253694775,7,9,7,3,1,2,1,-0.6169413801332455,2.8570364608635024,0.21153194648879708
0.8725612429378533,-0.8719873067827582,0.6494864746940152,-0.41523377917561377,12,9,8,0,3,2,2,-1.545043974508859,1.9352054112466455,-0.6878899221815751
-0.18473428404068848,-0.06094891591227469,-0.9433774511946644,-0.5799413009674368,2,6,2,1,1,2,1,-2.59464112019313,-0.7064739496321654,-1.3441320308553486
-0.4795268040295413,-0.6810154749172834,-0.6790747714575471,-0.8590161087137107,11,11,4,1,2,1,1,-2.1776597867788174,1.3497440668460585,-0.8064608701488036
0.6529761803915248,-0.10759755804491267,0.6116890652356661,-0.9840711905090977,13,11,10,3,1,1,1,1.342326602121069,3.086365865255315,2.172663053301884
-0.2862280496577796,-0.29242168252712797,0.6571111958121627,0.5785856966393712,8,13,15,2,3,1,2,0.9569432676457659,2.552699954952683,1.6158431870446088
0.264433195507898,-0.25295964620062494,-0.4570024916362643,-0.5364328194213,2,4,12,0,1,1,1,-4.166583548107699,0.06315914612264947,-1.3209079416846157
0.006264945103080066,-0.6122738641262147,0.7176335423363094,0.3538815659936747,2,11,6,3,2,2,1,-1.9353988702766494,0.6730139579466253,-1.2509562907542278
-0.9734979329921789,-0.4081142222826868,-0.08162153253487636,-0.17781278223912045,5,14,15,2,0,1,1,-2.1660975309349455,0.6902523764798429,-1.552665296653483
-0.9960157295618595,0.4374792357070605,0.4648020981167582,0.029866699826518905,7,5,0,1,0,2,1,-2.3281532020379285,0.35288186372310526,-1.6495975283532212
0.46482772962533714,0.7633249646654254,-0.7570092178244692,0.269278512974761,4,3,1,0,1,2,1,-3.553374555618456,-0.9762791905090098,-2.5061835417082965
-0.5092953716675779,-0.8845356815497656,-0.2179342617452027,-0.5315932581473317,13,7,7,2,0,1,1,-1.3862288257611919,2.468735298527081,-0.19611989493457593
0.50773014767385,0.7429368427530676,0.35795698607608384,-0.17627051916500802,11,0,12,1,1,1,1,-5.209211547218569,-2.0018081626329707,-4.38166899265937
0.7410539325387684,0.2628378424367528,0.0650081328319636,-0.7692107156421653,2,4,15,0,0,1,2,-3.3744247083899093,0.6059038099218634,-1.81090753272032
0.9608711405407435,0.0245695144869702,-0.7714284600040411,0.5296019449185545,4,6,9,0,2,1,1,-1.0509432481088365,0.6353101042340911,-1.065548490118441
-0.9637519179085405,0.5855162271456256,-0.8619081873708005,-0.0514899580460928,6,10,15,1,3,2,1,1.8303740567073798,2.7241546130800294,1.9517265082830921
0.4626330394065925,0.39455083810771385,0.505276588143672,-0.06988950339871125,7,15,8,2,3,1,2,0.0421089501331956,2.2773772487361676,1.7606155900272709
0.58311640518274,-0.09741177394149014,-0.633115607193131,0.7099480391229487,4,10,4,1,1,1,2,-1.0227079712577896,0.5718785432395137,-0.9783742349973004
-0.9689833387468156,-0.4382360696275125,-0.5840872814212201,-0.9160291421808235,7,11,14,0,3,2,1,1.3277239173465016,2.5876694171464774,1.7463234628023783
-0.8668705441715543,0.2966360149041911,-0.8517891548502659,-0.24906214306699925,7,14,3,3,0,1,2,-1.36760971388649,0.9908529332549302,0.22929734499805038
-0.357675694728093,-0.5597773481904937,-0.2989589314276764,-0.2549334524808984,12,6,13,3,2,2,2,0.17331042590291013,2.533019153057987,0.6944221984742736
-0.9093614420782108,-0.3001101209407204,0.8585768045241189,-0.24154692563910207,3,13,15,0,0,2,1,-1.045472290737076,0.34505593009083163,-1.1155149502255561
0.6089892848636447,0.5456191465806748,0.09683832598712527,-0.8670733484474558,9,8,9,1,0,2,1,-0.24321806906443066,3.1722882038803246,0.9373853242210053
-0.29959401781853945,0.3549468296469458,0.5170037618327814,-0.9707434822446486,4,15,11,0,2,1,2,-1.0627786484167525,0.8544209976791782,-1.0299483705571981
-0.6100496001994216,0.780819034438657,0.4999555969041416,0.8164569774006458,8,14,2,0,3,2,2,-2.352616673928026,0.6162112217678696,-1.088411344654847
0.7051699098766855,0.0832928364335197,0.5165345841121183,-0.38619097361085997,12,5,15,3,3,1,1,-1.9307411108486878,1.3631943989919129,-1.1849778494265348
-0.5169987440143331,-0.5701747259272083,-0.15029831426382612,0.8156770277670682,13,10,14,3,0,2,2,1.547644647878414,2.967917025434744,2.158461696221986
-0.732698837178964,-0.11228162315739776,-0.09844743222727237,0.9169956713354803,2,15,13,1,0,1,1,-0.985992753929575,-0.06988648945942993,-0.9984236070556136
0.8781369589005832,0.2727485630667488,-0.3509763996493158,-0.4609762754154547,13,4,9,1,0,1,2,-2.077650513751472,1.5492845388073144,-1.3519198976152567
0.6475347915982459,-0.8737194141452174,0.5535809668144542,0.6432958659235424,8,6,5,3,3,2,1,-1.9930920138880666,0.8840873191389791,-1.5406486121734995
0.4956771488241436,-0.698783793563452,-0.5655382270939784,-0.07201973707114995,7,5,12,0,3,1,1,-3.9531745528372126,0.342327038616309,-2.2476937068854057
0.1146743391460161,-0.9220413586777392,0.33369478261131613,-0.35394530849181227,9,13,10,3,3,1,1,0.963229005704092,3.08476621915059,1.996174330394351
-0.12716080254081397,0.33354381956779444,-0.8113451474179127,0.4960094727428068,2,5,12,3,1,2,1,-2.5938257000199223,1.0126683869622528,-1.2970295063164947
0.9977852240665812,-0.3467215011481781,0.49636782409769276,0.6133301060536329,11,2,12,2,2,1,1,-4.140584197297332,-0.816429193797249,-3.441009283143545
-0.39193945510400074,-0.3637911061930559,0.9223188314203303,0.7834217304054918,6,2,5,2,1,1,2,-3.9900591461049637,-1.1959266463034435,-3.099336437665709
0.3086840109854394,-0.5359636393823786,-0.97123710785583,0.5287067728728547,3,0,15,3,3,1,1,-5.079043708623742,-2.0117133366989886,-3.8254810496025016
0.023271435790154227,-0.9893076782912711,0.876827487716288,-0.17036976122210556,11,2,8,3,0,1,1,-3.4330744092643117,-0.19819604484849856,-2.8298516298398364
0.46600723925670673,0.35225079517658053,-0.7231290133412114,0.15768033607118515,4,6,7,2,1,2,1,-2.8568266045649824,1.1337894498773229,-1.6528401066803138
0.23705411743637117,0.26614530699902605,-0.06142954534841927,-0.11388127533915782,3,3,5,0,1,2,2,-2.2063573320264442,-0.48341998915512335,-1.0664834718638345
0.18631643807893639,-0.8933040060222046,-0.09047131489467786,0.34957260433482107,8,5,1,3,2,1,1,-1.7280400427934715,0.6758201760183389,-1.5815737771299212
0.26328703016578325,-0.8912185029553776,0.2885134473016231,0.9484953082895122,7,9,5,2,0,2,1,-1.4329842584175878,2.1537154237077316,0.12300622097997227
0.19860423227887547,-0.641287979421518,0.4102782911411267,-0.08965601653268718,2,12,13,1,1,2,2,-1.0040457000757188,0.8800213087749067,-0.9281799754688695
0.5582051727915736,0.21939485030523187,0.3992791392442434,0.6763099499772851,7,3,13,1,2,2,2,-3.0228827265185214,0.6151663766709559,-2.223694414663478
0.9070701957030176,0.7632312797559953,0.16899959106158047,0.6675839018376546,3,3,5,1,2,2,2,-2.3849894550670214,-0.6578794757628317,-1.1088202461203285
-0.29015067824597995,-0.896021296044585,-0.9365124692540228,-0.153329711693605,2,15,3,3,2,2,2,-1.000229908563166,-0.006772083212487185,-0.9462503614148801
0.3180908202644648,-0.577536337054138,0.7259936627177441,0.7721868706264163,12,4,6,3,3,1,1,-2.8208133399389896,-0.1906857741432699,-2.086579227127605
0.9944757998072054,-0.9399479893412144,0.7947317315818638,0.2452610671973161,8,8,7,2,2,1,2,-1.861688637321718,2.017601356002754,-0.8478928319709347
-0.7441261509764336,-0.30498583514963795,-0.12921270764852877,-0.2080768225047902,2,15,9,1,0,1,2,-1.0051180187395639,0.5177839452295301,-1.079332043793559
-0.22880481497333327,-0.8579302219119957,-0.5784137968999428,-0.5412684459246553,5,1,5,3,1,2,2,-4.270633654091636,-1.4757209244413785,-3.6194186640488932
-0.12308656949884367,0.05976252217705236,0.9706076645745709,-0.6679563527142784,9,7,11,3,2,2,1,-0.032780161808706465,2.8980534602542654,0.29907316833885683
-0.34749216391770643,-0.4012332525893034,-0.5349880155843376,-0.7406420435515293,8,11,0,3,0,1,2,-1.1376268074516063,0.6430420276450352,-0.6588297764023534
0.9507465542928417,-0.659769165381437,0.7964761279064703,0.5536066642797759,7,14,7,2,3,1,2,-0.7198894202224997,2.1884081805796414,1.2322207748345246
-0.03092400983997834,-0.3951609774429272,0.12681672896770824,0.6076097809669503,6,15,5,1,3,2,2,-1.5479198814050448,1.5008770372402327,0.5845772182333719
-0.3766203429699171,-0.9937181879037558,-0.6515131967092409,0.7508112502436686,2,6,14,2,1,1,1,-3.1742783976009625,1.1523555870662419,-1.7298731231915785
-0.8860425460052634,-0.16278545016334012,-0.083137151737124,0.45001215259823746,3,2,11,3,0,1,2,-1.9946972143938124,-0.08044951210937129,-1.0064270619124143
-0.372249006555059,0.0760454107278059,0.6802161568783998,0.9789022619301129,10,7,3,1,2,1,2,-2.057051535465691,1.134900938879814,-1.3743174850172895
-0.05826528755364646,0.31211004395140796,0.11915770893068389,0.3740783011649611,13,6,8,2,3,2,2,-1.241621791157736,1.7578035943730566,-0.6536084982910848
-0.3435337886433212,-0.092020177600602,0.5248939173497369,-0.7479959442720114,2,0,4,1,2,1,1,-4.713064295918252,-1.9837060863923146,-3.9271730934494995
0.02579411103761875,0.7392121649495549,-0.1944483335342002,0.9404706888297536,9,8,12,3,2,2,1,0.7213385257658941,2.880650867939495,1.2852301605422964
0.14175483367895247,-0.6294592892333526,-0.4427138737699272,-0.5625803993528335,7,1,15,1,3,1,2,-5.248087430316312,-2.1369138034449997,-4.547366606042598
0.9398530506903817,0.14252093987419467,-0.7139977546685472,-0.2509035132408375,4,9,2,3,2,2,1,-1.900867533651439,0.8369074258020641,-0.7846692854972467
0.45892753966332744,0.14644638889918293,-0.3247013960015308,0.9770432959908935,10,14,13,0,1,2,1,1.1662629184311903,2.0339343932659557,1.4134240842246182
0.17786614989112826,0.5033523440458385,0.2469556610385928,0.20056292105607398,2,3,3,0,0,2,2,-3.3713675732225075,-1.0054973744337552,-1.7775302932002208
-0.08335281082484913,-0.2975612253024382,-0.812446947485967,-0.02773902957015184,3,10,12,2,1,2,2,-1.0241066229790048,1.5976388095684433,-1.0234074873495906
0.8490449374637998,0.5716252909367463,0.17989576560361753,-0.9871295770064086,13,8,12,3,2,2,2,1.6105369149873772,2.971502772915976,1.7542732496316245
-0.14002957175788056,0.19382138109331226,0.9991154065008772,0.5388977881640942,3,12,10,0,1,1,2,-1.0195958136977654,1.213015784719733,-1.0179526590652987
-0.3191768877714807,0.021161514919119773,0.23025828108239965,0.8212114344288435,11,11,14,0,2,2,2,1.5164317842987363,2.6300163665167307,1.7972079523961393
-0.4430585421448954,0.705963990661183,0.8567670112726149,0.9927965873581108,13,2,10,1,3,1,2,-4.228784938936807,-1.4348938872621162,-3.663423346833858
-0.9007712533223251,0.4491965736952579,-0.776814000085505,0.21663900001554337,9,10,13,3,0,1,2,1.9762912783378914,3.0199388879822475,2.287041591880711
-0.600317457436121,-0.8889499343816989,0.13692979701587982,0.30303136665778485,2,15,9,0,0,1,2,-1.009259008683483,0.46186982405885935,-1.1234312765845822
0.8582894344233747,-0.22535496404937194,-0.8676696223311191,-0.9616890288974942,4,5,7,0,0,1,1,-1.1588685885270982,0.3737203155096933,-1.0480095958488116
-0.30983250897353254,-0.9397922555773621,0.9229846491482243,0.33573581340162684,4,6,11,2,0,2,1,-0.8573744183535387,2.69173580876433,-0.07737091898410481
-0.6153802079327451,-0.40869091677502944,0.23923185388984458,0.19925513691984276,5,3,5,1,0,1,2,-4.109259764544557,-0.6078098565569426,-2.8981548395530363
0.9267206408920758,-0.9794310081286159,0.43209994648428895,0.41249232511052436,8,11,13,2,1,2,1,-0.7752301372865985,2.6616717234101293,1.806230415044711
-0.7154895204463692,-0.37367359634044583,0.6990684309758026,-0.8220205702873067,9,0,14,3,3,2,2,-5.091855521236345,-2.2552058026860378,-4.549598203506448
-0.09437257157816648,-0.6030178507893018,-0.6702304468697231,-0.520021272260085,9,11,14,3,2,2,1,1.91331426725843,2.8386127674432236,2.2593654625410657
-0.10657094548295931,0.0030359207003327615,-0.506682768389187,-0.05807949513053301,11,8,9,3,3,2,2,-0.2736988723689311,2.608108687756722,0.16132612282527953
-0.6456149979776178,-0.41146652672577133,-0.7704061454974398,0.8830658205688822,2,14,2,3,0,1,2,-1.0416481266192896,-0.36570344260887633,-1.0230072130354944
-0.17760502223490837,-0.19518748140137654,0.7691737764592275,0.7911256962636775,8,3,6,3,2,2,1,-3.062483703506436,-0.2021123181548109,-2.387412800262289
-0.11988390698120255,0.45942381299484447,0.8804416111425699,0.20759398385819217,5,0,3,1,0,2,1,-4.316588784787715,-1.6899434659747332,-3.333085630253699
0.0629098283786107,-0.42410931464801505,-0.01436083093435081,-0.4001158604459547,5,14,13,0,0,2,1,-1.194649019331104,0.995114515154731,-1.1254057805561328
-0.21975953062332154,-0.2897367044923749,-0.9095016219622243,-0.5641825834959731,8,3,10,1,0,2,1,-2.5180417283427556,1.344501759678379,-1.5761209025848177
0.13321051781092597,0.3140609964682146,0.7967729331680697,-0.2009624308261304,10,3,0,3,2,1,1,-2.4100559797128107,0.4232020773425604,-1.8867158681805622
0.5599766538210886,-0.8025255862346683,-0.8486777921917783,-0.27691720249192286,12,12,5,0,0,1,1,-2.62812885322961,0.9144945283115816,-0.4838705703361137
0.18969475900381916,0.47773335426606534,-0.9351131079056261,0.3174352774540443,13,11,11,2,1,1,1,1.9173491517136818,3.090866057223228,2.4598880206162144
0.4963216527753711,0.1225113561498481,-0.5075116780587998,-0.15290416801620732,10,6,14,1,0,2,1,0.8766262535525569,2.7899470085330327,1.6339226855201503
-0.711381598556794,-0.7685973636393957,-0.9454999760983698,0.047172970442905804,7,7,4,2,0,1,1,-2.4296946448675034,1.0496630028777112,-0.7484099307138177
0.1552635086888452,-0.2815825060346193,0.6471044532236381,0.6413923215335586,7,2,12,3,3,2,1,-4.123825169396341,-0.8940019588556378,-3.5038578716423814
-0.8964282225343663,0.114621150628617,-0.6879283773200462,0.6691819051905441,7,2,13,1,2,2,1,-3.8732859417915546,-0.31516560087497436,-3.0540702280657754
0.1529448751155078,0.5237672237248878,0.5630112954843642,-0.44848519111743745,9,2,11,1,0,2,2,-2.7977656990865842,0.9115808699221625,-2.016722529550549
0.36773290367068645,0.06314430537346238,-0.9346818784310083,-0.04880761635598341,5,5,5,2,3,2,2,-3.045621843502109,0.0860910905691598,-2.0599083710109465
-0.33578043338375085,0.8562036710195731,0.6897246549792655,-0.5520349082698377,13,6,14,2,2,1,1,-0.5934159725340911,2.159715136228139,0.03821685237249528
0.323555464943277,-0.8463939033711569,-0.29066759002983433,0.10132675888170306,11,15,11,3,3,1,1,1.8587387701240858,2.9744177361234585,2.333627487604969
-0.2530841097345895,-0.4893272524735117,-0.7882513635737414,-0.2902046330268919,7,9,15,1,0,2,1,1.4922084399743196,2.7126220526923515,2.0340777115296915
-0.20948136913768445,-0.6364422655652762,-0.6863745893663886,0.6546042994744918,5,12,9,3,3,1,2,-0.008259559573830177,2.8866581745942357,0.8693756568124986
0.11408102655007024,-0.537238727246304,0.004854574332752826,0.46297271940623164,10,6,12,1,3,1,2,-1.888478842497133,1.663683692862951,-1.1486981577593667
-0.07077366238205829,-0.2407664710966595,-0.3668264801826977,-0.42860081191047095,11,5,1,1,0,1,1,-2.313948019412494,0.5670239089339486,-1.7236015116775183
-0.20354441208397667,-0.11219233536017681,0.7871891729002631,0.3161099677224415,7,7,9,0,1,2,2,-1.6128611685358512,2.1757574134831374,-0.3393806974417483
0.5362563567617644,0.0009546317334363508,-0.1324588679639649,-0.5009938406345165,11,15,8,0,1,2,2,-0.5722735302959048,2.031917218518149,0.7111487785998947
-0.3495776074475774,-0.9214611715166954,-0.4560027893112879,-0.9872419131868186,2,15,3,2,3,1,1,-1.1195536372599615,-0.26225156118213727,-0.9965258673025306
-0.5782275446384237,0.7143833141191773,0.6408536405180401,-0.11885294397538537,2,3,5,3,2,1,1,-3.108180135565167,-1.1875599476479448,-1.9787841547323366
0.9806646075872967,-0.9484608024712977,0.2070576130022419,0.31901196330265424,2,1,0,2,0,1,1,-3.0919070002665583,-1.2931647461465436,-2.3684307401322395
-0.8686157670206816,0.7742386344473968,-0.1603026046273648,-0.006208962999902257,8,13,8,3,1,1,2,0.6150405573190456,2.770673275152931,1.9651110425918754
-0.1637104236744007,0.5145659565510015,0.7959292936955771,-0.8317446754812343,11,13,6,2,0,1,2,-0.8242203224425149,2.0872282115511633,1.2717028290874148
-0.6807501971356655,-0.32875345404417655,-0.8463851178614374,-0.5300114449306168,6,4,5,0,2,1,1,-4.238030219195023,-0.8473198760734698,-2.708069587043615
-0.5370495724694038,0.7368190478938681,0.8529275959123697,-0.16074523438637933,7,10,10,3,0,1,2,1.089435824184932,3.285515649683188,2.2756838474500847
0.7159101818301143,0.4623146889098344,0.8935120703474064,0.5632309583927981,12,14,14,3,1,2,2,1.1240285293296874,2.48750248190498,1.3947861089028997
-0.20463117113389062,0.947600826714299,0.08839732500740438,-0.44952163792598343,12,14,14,3,2,1,1,1.5948251075242008,2.4432115317288794,1.5320022355974536
0.02636616751355758,-0.6111047111366228,-0.8136077608746106,-0.17900841187889083,12,0,14,0,0,2,2,-4.201758069756401,-0.5910639730487347,-3.4184807190595925
0.6346106244264735,0.860796840338651,-0.8092781574539929,-0.09988272114754948,13,4,13,2,3,2,2,-1.553460156214301,1.4241858468490172,-1.2483057222722653
0.3255925484194433,0.741267762966981,0.5181738651112768,0.45505846045018994,5,14,13,3,2,1,2,-0.18452426720687576,2.0898868459037487,-0.06800025587419084
-0.5828232645178986,-0.4072159862494331,0.8216053419396265,0.09482968075945175,10,5,14,3,1,2,2,-0.26053506105094404,2.470011350017841,0.43592057206784246
0.35939443366669055,-0.8866391356683292,-0.9306545915478672,-0.21617887411218195,8,1,12,2,1,2,1,-3.932447883704333,-0.5271198064857735,-3.189607377927562
-0.3103647845076605,-0.32537809169754484,-0.37617618892658955,-0.7557769681514241,4,2,5,1,3,1,1,-3.706432087903525,-1.4439294639651434,-2.5754418852231664
0.652129369096571,0.346184261822434,0.6487008944986989,-0.20601567558505174,5,6,13,2,0,2,2,0.018206151951196795,2.9433655493211015,1.1570190777761218
-0.9301215071880231,0.9795128268186692,-0.9399573357018562,-0.11094349389968072,8,3,2,1,1,1,2,-2.577019682096526,-0.23405242932249276,-2.201836682605224
0.5233517524273252,0.014164848120533424,0.2758037491059231,0.9703491101813495,3,10,3,1,1,2,2,-0.9974061267344358,0.10523702486238899,-0.9912075313048634
0.3307304168378087,0.0014218516733426334,0.28972244562995986,-0.9529350111718025,12,7,0,2,2,1,2,-1.716246219124476,0.7459857649390343,-1.213389846677381
0.20638433122933497,0.04720109430522346,-0.49283176600726164,-0.058099882454971,12,11,15,0,2,2,1,1.132028486517628,2.321583746238799,1.5300274023057352
0.5307267277160814,-0.49394731815949355,0.7311247663444069,-0.7943148156850466,11,10,7,1,2,1,1,-1.7123667747856284,2.2697650366792947,-0.06146103844307549
-0.7298397075484786,-0.6964491802977959,0.7791532366609843,0.8878565669529157,2,15,1,3,1,2,2,-1.3778256974244343,-0.4456369240932744,-1.0318167267913825
-0.4481546112389063,0.537162661826404,-0.5474551399936276,0.38470861230882836,9,0,12,3,0,2,2,-3.9988364772877243,-0.6538071050616011,-3.387613389760794
-0.4978397926696645,0.30085049764772864,-0.5753320514262175,-0.7559851728462219,3,10,10,0,3,2,2,-1.037938262789179,1.2132359579218983,-1.02769260223345
-0.042943260160954955,0.8577190996911312,-0.33605699052830906,-0.0693261321210279,10,9,15,0,1,2,2,1.077044582877708,2.6354675695350216,1.8030267802420046
-0.034573053846131074,0.5549109343647711,0.3456942669770895,0.44850905499826643,7,10,1,2,0,2,2,-1.8675379586923717,1.0862407774751175,-0.6696519705319841
-0.8991664527955816,0.7807686417105322,0.15376240262241692,0.12783913351124743,9,4,9,1,1,1,2,-3.0881544936632808,0.6382601352304837,-2.005332295956657
-0.7450286397195076,0.6004126953671582,0.7260180921344539,-0.6986250259983324,7,3,12,3,1,2,1,-2.520230253732571,1.0896728879727133,-1.81911271278279
0.39566557101034006,0.8005282224041408,0.5843823896033522,0.3527221357454482,5,3,1,1,2,1,2,-2.345239855867115,-0.27569249240812727,-2.237952996184192
0.5126685391657733,-0.8366654482798075,0.8485741415893224,-0.3483530784590305,4,13,6,2,1,2,2,0.5857463466452313,2.2729703637301135,1.5775909154454884
-0.35293917502901695,0.3301119780132622,0.11315685700430667,-0.31453814914418565,13,0,8,1,2,2,2,-4.506314643303423,-2.0227783547799896,-4.096199449683087
-0.3634759172285482,0.7885302365128279,0.2898058105847119,-0.423496845665263,12,0,4,2,2,1,2,-4.315038872867883,-2.2128617012313314,-3.702508978085847
-0.4910373367634795,-0.9742050604209491,0.08059881352299936,0.7023014708519635,12,3,2,0,0,1,2,-3.1256060424453564,-0.3396334811426575,-2.3184886107868943
0.6245162419806838,-0.23191472321779916,0.332535722958077,0.9776710627783289,12,8,7,2,0,2,2,-0.3498592258190846,3.01257995269498,0.5398565307363492
-0.8067103314244954,-0.6462060983520321,0.9746723171590919,-0.11179288618676275,7,9,15,2,3,2,1,1.116929540182955,2.775363132950516,2.189842662710752
0.6249476420883433,-0.34611795132664946,-0.3885120851054178,-0.1945925580108796,5,5,7,0,3,1,1,-4.42555327440015,-0.6325691528764616,-2.8705749028252465
0.26479251293101713,-0.743348275622471,0.15698501645866014,0.38684425611261797,5,8,6,3,2,2,1,-2.014864137817751,1.6452676476624777,-0.9354642580503194
0.46049837905914237,0.23834547073167345,-0.6267201204046349,-0.9486207102611837,7,11,3,2,0,1,2,-1.6289120386778393,1.3994821331609912,0.05171432823518396
-0.53491733675829,-0.5479336064226958,0.10210190658986473,0.04712715905971154,4,9,6,2,0,2,1,-1.2767815950329755,1.9703024860825973,-0.16568416751916504
-0.8279356859341136,-0.8859461719927613,-0.7890331450779287,0.17117536774522502,8,13,10,1,1,1,1,2.1833551599468985,3.0013664260711486,2.4069600379908285
-0.9168420803068125,-0.0037401129039151826,0.37862082420538057,-0.49537614586062584,7,0,9,3,0,1,2,-5.064350783157867,-1.8376014570778203,-4.2454550508769175
0.08954445396557764,-0.7286233644154414,0.7872705066922674,-0.8507231378411424,8,12,3,0,3,2,2,-2.397769959690387,0.8973007267236939,-1.0997195391903583
0.11292927469764402,-0.2827568360928172,0.8226783801572615,-0.9581317643465335,9,15,8,0,0,1,2,-0.27881812405434747,1.5661809560866813,0.5027571039891052
-0.39396498603594,0.9330950331041648,0.25623906248714357,0.8612849527039197,8,13,9,2,3,2,1,0.6063824717362214,3.188212822989393,1.8747110076257287
-0.49824180021859954,-0.7591053200068691,0.16908622651891636,0.9386436245683578,11,8,5,0,2,1,2,-2.7640117364443184,0.9471539928967938,-1.193427400113808
-0.6678949570369273,-0.8777906647607354,-0.0013941079713495341,-0.7873254053035457,5,12,12,2,1,2,1,0.5800516382681637,2.9670123696163646,1.8291639455078055
-0.17034868895729605,-0.22545117715031737,0.31938054586094866,-0.11593315813775296,5,9,5,3,2,1,2,-2.0156105263233353,1.2601500293429868,-0.949884795851297
0.4609849549645988,-0.7292891300534319,-0.6047215588177397,-0.6389635432151528,10,6,15,0,1,2,1,-0.27113219656193777,2.2379510139849583,0.8922384381907493
-0.32383118126747723,-0.7463519548991624,-0.21651509887544362,-0.6746783697890297,2,3,10,1,1,2,1,-3.8908553602180524,-0.2304237877964377,-1.332021872893177
-0.9160718531127314,-0.2727092821611008,-0.802811539516127,-0.7670443006533259,9,2,3,1,3,1,1,-3.3313505508755576,-1.1117497063271162,-2.9294512308250034
0.1317011206264933,0.8160370908433248,-0.2073747490035589,-0.40734839620039986,4,14,10,2,2,2,1,0.33265215117968966,3.105675292073656,1.7855462810608398
-0.8387691896607965,0.8791371780503314,0.5102672348903918,0.17324783656732534,5,13,13,1,2,2,2,0.3938014529228781,2.516240814063743,1.0572546994749257
0.8315764789082543,-0.2804118129094011,-0.38605543558196365,-0.609605670856235,2,14,9,1,2,2,1,-1.0453863420921858,1.5344538987009055,-0.824565132172066
-0.2117279064347437,0.20666839242406954,0.6033685863826099,-0.06096266930873262,3,14,13,0,1,1,2,-1.0058361155365214,0.41345847175116723,-1.0846733865427844
-0.037444097561526,0.6193500725317787,0.9010656419088179,-0.9558677026354183,10,5,4,3,2,1,1,-2.243255617100049,0.5181957088876866,-1.5363349280326968
0.13378559249907207,-0.29691547990060396,0.22075499063665527,-0.9517796131826664,13,5,1,2,2,1,2,-1.720588556806761,0.8934388100112847,-1.625378542257377
-0.2335692681054966,-0.5673344447383459,-0.11484530813436922,-0.9032745779024383,11,10,3,2,1,2,1,-1.7981545454705559,1.6373899116996502,-0.5243825991567685
0.007093963023772298,-0.8637819505529549,-0.5636513408134536,0.8707563226142345,11,8,6,0,0,1,1,-2.836631321010237,1.176371073924892,-0.5172190794493678
0.9158917198522751,0.08222764975768948,0.21017903708107677,-0.5590247211705015,8,0,8,1,0,2,2,-4.400684811414541,-1.2694802868580648,-3.728875471634711
0.6497075349742072,0.5754843766047397,-0.4332718622177636,0.6744744364436361,12,6,9,2,2,1,1,-1.7112686998599895,1.7641044953438114,-0.9162736519256469
-0.6732664832031596,-0.6310818978802333,-0.5954121016835927,-0.2265858859120442,7,11,14,1,0,1,1,0.09695860747220653,2.1007647847643676,0.5258401457749202
0.7671294567403808,-0.4587600106128067,-0.6116742619078355,-0.051130212758530025,4,4,2,0,3,1,2,-2.3267686824206724,-0.8408710926990195,-1.5711330566927002
0.1320368497756419,0.7560670256889139,0.11574735132014635,0.9195820408097004,10,6,14,2,1,2,1,0.7645415645909156,2.7227521299613886,1.3985953861320766
0.8055275759290175,0.04979997345167653,-0.09761361709855265,-0.339217052668767,9,7,0,0,1,2,1,-2.57426077433402,-0.027386828199530595,-2.034227101523251
-0.7461111724900547,-0.7534324414021063,0.037123377331467866,-0.5083051150131994,10,6,10,1,2,1,1,-2.189734979534579,1.752894200831261,-1.1790924245404613
-0.9060540178037204,0.8561035004576962,-0.8177187211106449,-0.4281989324575952,12,11,14,0,3,1,2,1.3430043866715482,2.5199570115334406,1.720184565348233
-0.17842238000077648,-0.020711847935934724,-0.1691139988158208,-0.9519899103102223,2,3,13,0,1,2,1,-3.669617824369109,-0.04358191589396313,-1.3139969209569728
0.93560547529697,0.09972835672879632,0.926318054130133,-0.7704928011723291,6,8,3,1,1,1,2,-2.202094072229886,0.7789167959796246,-0.9305021103229705
0.35509161036755166,0.0938577519709538,-0.04982025426646386,0.8448685673122489,3,14,8,2,2,1,1,-1.0395661561126877,1.1830869011331269,-1.0353266853838325
-0.3501544111867174,0.3745911251650351,0.9232316140923313,0.46048666871573607,9,8,0,2,2,1,2,-1.724402400612631,0.7516745865990236,-1.1872945595222841
-0.6382161972422034,0.5983159422095641,-0.33161457165378017,0.4617406915523208,13,11,10,0,2,2,1,-0.39159404174725515,2.6402538349702156,0.749629466320902
-0.8640534003611926,-0.6375488779005809,0.9143939270384691,0.780276106893828,4,7,15,1,0,2,1,0.3372954584721378,2.5696517109731,1.3852720955009012
0.13710451120922418,-0.8816458562729164,0.2656052213230138,0.5378400891423367,9,11,6,2,1,1,2,-1.2068180384034994,2.3884056200877484,0.5115949567015556
0.8140839208300437,0.983065551654773,-0.5833692199829641,-0.2891213252718765,8,10,10,2,3,2,1,0.29198679493880564,3.1385115254755993,0.8549927538178907
0.18756126388690442,0.151186857280164,-0.6770843318715198,-0.05652032496312187,8,10,12,3,1,2,1,1.7091087644165472,3.0561865407777304,2.545835029827337
0.6549974832713468,-0.49091891415667765,-0.053944993313958634,-0.9133694534913761,12,5,10,0,0,1,1,-2.543872661341059,1.6808820765057604,-1.1196239526637877
0.5924872189127743,0.47005037237964675,0.2202158440724693,-0.023644649378371962,8,3,4,1,0,2,1,-3.209028989082495,0.051108465319971895,-1.8908897800400626
0.38803482821148405,-0.6344976680251282,-0.36190985133552034,-0.1689718738758681,12,8,12,1,1,1,1,0.30319833471562496,2.7119375059501505,1.1507516956345047
0.16965562261158174,0.8829484750121308,-0.651181465777001,-0.056701018498809264,9,2,1,3,0,2,1,-2.3368308963092206,-0.03851748040909106,-1.954390079509295
-0.7492493015322534,-0.4927744582805835,0.28417301470479805,-0.44892686571829765,2,11,13,2,1,1,2,-1.1385849212140415,0.4274383213039171,-1.0552722814064905
0.19389044682634515,0.620322179919405,-0.14065327328970412,0.49971986257653755,4,8,0,1,2,1,2,-1.6192314822376763,-0.13426914800796463,-1.216059869153021
-0.6376562982999598,0.5813822038003358,-0.23053484698511006,-0.12800963885882832,7,4,9,1,3,1,2,-3.999703574355626,-0.5063980216693065,-2.930328621651062
-0.6453468935521212,0.4461432720993377,0.5453419762563332,0.42979906818262736,3,11,7,3,0,1,1,-1.005768226423633,1.2762933570640747,-1.098993335126043
-0.9722757281742798,0.2987576404732448,0.3377530620813707,0.5973115607132731,5,0,15,2,2,1,2,-5.303126324145573,-2.427135712771069,-4.752210249601983
0.4140305885451816,0.3251358354775702,0.6154356399629592,0.7718279909948498,5,9,12,1,0,1,1,0.9313153695716532,2.867439986526324,1.8693658967885975
0.7595048045886872,-0.9015581709184768,-0.5378382942510076,0.7947714349274297,6,10,2,0,0,2,1,-3.173922664770466,0.01398732615093031,-1.3294200214946992
-0.5810884609809779,-0.16747443862418532,-0.28685734809836183,0.8234517538255515,10,3,6,1,1,2,2,-2.8036044231557846,0.21691660038213692,-1.9984576216701841
-0.5806194451395983,0.9531220466458086,0.29120515411682324,0.8690877614310311,11,2,4,2,2,1,1,-3.1741425218168224,-1.0528247097013397,-2.663731779307995
0.9312779505336009,-0.2128893277873689,-0.7385653528204854,0.3434177184881215,11,6,11,1,2,2,1,-0.8248327585825693,2.652929335048021,-0.05843090592799405
-0.3756205268617412,-0.14506694366662187,0.2904371516893278,0.4904294853816691,4,5,10,3,2,2,1,-2.879154115238804,1.0821439633231964,-1.8391236854527262
0.8430267838148358,0.6241552220173581,0.6504227425192621,0.5901160352122623,13,6,2,2,1,1,1,-1.890749220441192,1.0082917656594788,-1.4152829249473875
0.9125837630267226,-0.24664711914107507,-0.32151867765232733,-0.8751373454444393,7,7,2,3,1,2,2,-1.6886739329586848,1.1396706302034043,-0.9423476567801072
0.6176526469833681,0.750977300791793,-0.39506736507706064,0.7173962424891478,12,9,1,3,0,2,2,-1.473254783925706,1.164665878809363,-0.635458241668152
-0.8049846150722495,0.7066584331175756,-0.34367985529278444,-0.8924553766760333,9,10,9,2,2,2,2,0.43810581261821335,3.2482197578493377,1.0596602152997903
-0.8726304649949665,-0.6457457116034919,-0.9897207448288794,-0.1091809577884264,6,5,7,2,1,1,2,-3.3883318967165033,0.4754195718211056,-2.0510204612327705
0.7425032547973052,-0.4211182100635835,0.5664309093133575,0.6064898093296125,2,12,14,3,3,2,2,-1.0396405981048078,1.0937583637851596,-0.8090229458852249
0.2499594967520704,0.27670115484086355,-0.38570870379157696,0.7193591701606659,2,10,15,1,2,2,1,-1.0152909790937066,1.001430322673238,-0.8645944180247267
-0.6634428229845744,0.6728843849397395,0.09781926328014334,-0.6216084152192902,5,4,8,2,2,1,1,-4.20604710790675,-0.407426075632301,-2.8603008209254606
0.5861260567413118,0.9624831949109243,0.8649778471796037,0.8677318856924976,4,3,13,2,3,1,1,-2.389344619036788,-0.4360457952453633,-1.0652186271255906
-0.27403431919225674,0.7585591123140134,0.45074320046971494,-0.7748190669416111,3,5,13,1,2,1,2,-1.0388489300481756,0.6210876870195308,-1.0419718886728568
-0.30040787638481614,0.7249930148031707,-0.5338543762183301,0.3903749324201313,10,1,7,3,3,1,2,-4.386550854145165,-2.186804590174214,-3.9546924325915946
0.9909483046936287,0.8230294517317016,-0.5569654557737884,-0.8876759801933738,13,13,8,0,1,2,2,-0.5630309653463557,2.416363808014919,1.2481853231661986
-0.0748129057896938,-0.9334640576612832,-0.7562238349354591,-0.16827732118410488,9,10,5,1,0,1,2,-1.823656956794222,1.893207014112412,0.06116586457164125
0.7383497148061746,0.06012491010346488,-0.06403907504391326,-0.1785815092166676,7,2,4,3,1,2,2,-3.1298360923181874,-0.5986301858582186,-2.5225237450476463
-0.16206045244095124,-0.08394276683226276,-0.4867055856278084,0.5042286653939496,6,6,1,1,1,1,1,-2.199652250919957,0.26310241266741524,-1.6578054818979597
0.6913070445546847,-0.48079343258304297,-0.9967124857751006,-0.2471700749586121,6,7,8,0,1,1,2,-2.9628449503753633,1.3381618685777754,-1.381555656331798
-0.9995459235634889,0.8300030754950545,0.687758822461858,0.48458446297389424,8,12,5,2,1,1,2,-1.3248634914185256,1.9944881379685968,0.71727976398158
0.44556920124304233,-0.5363174165705471,0.4111254232993822,-0.3845943732203123,3,10,10,2,3,1,2,-1.0204878131920585,1.556274471287741,-1.0140831730335742
-0.5310010446518125,0.49875803344831193,0.8356817661871061,-0.7839420850168415,3,6,1,1,3,2,1,-1.6615970518623948,-0.7466987124321525,-1.1549199959041447
-0.21637821076565666,0.6048035689026485,-0.3175111004845588,-0.1116331862432669,8,12,9,0,2,2,1,-0.7111441128788735,2.594615618450858,0.9649385714587404
0.34317548587785196,-0.9365550163679377,0.06993334681888808,-0.9246045501702944,8,7,1,1,2,2,2,-1.8419484855993615,0.7161131574130164,-1.3583701717337908
-0.5027902307733874,0.07678995857391535,0.9842712789571655,0.7150612155038474,12,12,4,1,1,1,1,-2.177007714799912,1.410505967705551,-0.2856349388390323
-0.34823731476841924,0.9080845301561715,-0.7562409964372327,-0.9634498605529875,5,7,10,1,3,1,2,-2.821296195111296,1.316717365383474,-1.4275506476924855
-0.5176695713844761,-0.532865277862778,-0.8636267604690746,-0.6257514591789965,10,6,11,2,1,2,1,-0.27621949550272784,2.9684366308657175,0.3504754334395272
0.7518098499997892,0.8105979980210309,-0.014086056688279891,-0.3396880993687912,3,0,14,1,3,2,1,-4.566389717446834,-1.7190304470113273,-3.2470864546835263
0.9875679507563442,-0.3707421821296024,0.34803506976793464,0.6886297283047649,9,5,2,3,2,1,1,-1.8987669969417476,0.6280635026494414,-1.6576261391044738
-0.8589287248140869,0.818859007371753,-0.6197424673625886,0.6425003091194086,7,4,0,2,0,1,1,-1.8348839043942065,0.5046402864239572,-1.731970050798177
0.719290690705213,-0.6623799884308716,0.7078857642837058,-0.973542374189412,13,0,3,1,3,1,1,-4.458533257768039,-2.1442992778624985,-3.6551901378469505
0.6392497390952898,0.7763826993226082,-0.601560628325847,-0.4316314085765425,3,13,12,3,1,2,2,-1.0401729439237448,1.0522448398024966,-1.0132396777192954
-0.6802404732671172,0.3824933275719786,-0.664866921390987,-0.37938303579090493,6,11,5,1,3,1,2,-1.970655603643244,1.4212227869299405,-0.4010967718249007
0.32672506802936274,-0.7635551758550803,-0.19700477887024737,0.5862570759261128,7,12,0,2,2,2,1,-1.447254459361762,0.5553371673371633,-0.9187655850423504
0.9112989345329787,0.907265215659379,-0.2953458914949214,-0.9137997821033519,8,15,10,0,0,1,2,0.61561582720811,2.0187551622258537,0.6013208669245045
0.5270316873364245,-0.7826349212506158,0.9625151547825537,-0.23676700178173005,11,2,14,2,2,1,2,-3.983564351054765,-0.5490297902440419,-3.2885970988531947
-0.09943503233694839,0.06221899267505515,0.4914353324095746,0.6518818382238365,3,10,6,0,0,1,2,-1.0223173647571138,0.6433602066126229,-1.0322042955607142
0.3428121452874737,0.852616553842392,0.23833608848611676,0.6496138959596613,5,4,13,3,0,1,2,-2.138713695202148,1.6281112178586996,-1.4000729403389311
0.9354856496674313,0.31553076654520007,0.12879076067797923,0.8659132510564547,10,15,14,1,2,2,1,1.4059769549877077,2.2931057112006,1.4931803704066684
-0.6136799831831345,-0.05738345085175767,-0.05496911436082952,-0.24355096951331046,3,6,12,2,0,1,2,-1.0238638360716374,1.556485334595398,-1.0287793593103547
-0.949302791472123,0.3800937768188992,-0.36779737690605896,-0.8885182928251165,6,15,10,0,1,1,1,0.1946282766138397,1.8363151711746823,0.7770267106066002
0.09098068098967138,-0.5858858332339343,0.087946222569935,-0.5368019504722021,10,1,15,0,3,2,2,-4.700864606722549,-1.4654192783505713,-3.9197475565845075
-0.38464182104410294,0.852119119636531,-0.6766108934520263,0.9316646394366652,9,9,10,0,0,2,1,-0.41204295747805975,2.5162753720243893,1.0199335918871182
-0.43526416191468753,-0.8380925277686238,0.7532276540317833,0.4577396089766823,5,4,12,1,0,1,2,-2.8029989968743285,1.2771462886194556,-1.587657985913937
0.5196473168567768,-0.3223530351543853,0.9041248932780055,0.4758555379976006,9,14,10,3,0,1,1,0.9086456908052962,2.563028568187686,1.5045782093201898
-0.0016021063173363714,-0.5668416287455182,0.7452517709717927,-0.8257814210771319,11,8,9,1,1,2,1,-0.42693959826745864,3.165720193386903,0.7797712786614441
-0.11029513434491833,-0.021903199101433568,-0.29670025531618927,0.8190969460242767,2,11,0,3,0,2,1,-1.453254950230055,-0.6277448460341295,-1.0635703953579934
0.4502223198666322,0.5926013268302643,0.6658747846373221,0.9715364991714823,5,4,5,2,1,2,2,-3.2199420099314104,0.046649374538250084,-2.2269019344973766
0.6101946240822698,0.690079297793285,-0.20989332428640806,-0.8974730816480037,11,5,15,3,1,2,1,-0.12361876797544413,2.396362452604873,0.8399259007707782
-0.07159210209574662,0.23840863458430972,-0.039411482417288424,0.3234076909626935,12,9,9,1,2,1,2,-0.6099138663711845,2.8490226712977607,0.26554543999467645
-0.9462646919101294,-0.2390362290139283,-0.787748829018009,0.06271366350539043,11,10,1,1,3,2,1,-1.8049170799023326,0.665815315556469,-1.2636775204177182
0.7959104323700383,0.050098680490769265,0.4145578238113343,-0.49565424500894006,3,11,9,0,3,2,2,-1.030664186667226,1.1757155592260442,-1.0454437509646992
-0.8924360716452442,-0.9558283093976405,-0.2840776109344707,-0.3326782187326147,2,13,15,3,1,2,2,-1.0348963887955502,0.4671310217392857,-0.9116471859396811
0.45623287467233276,0.2005028201991661,0.46250117869475016,0.5394932457141743,5,13,15,2,1,2,1,-0.97999904609763,1.562856914292141,-0.7153156897038415
0.03135310215414622,-0.005492226818244017,-0.6431678068730085,-0.7836899708532865,5,10,5,1,0,1,2,-1.8047836901777798,1.4561532173479843,-0.3986466027308334
-0.05312868124995718,0.7090947864043606,-0.3199912278802157,0.7392993696243426,12,4,15,2,2,1,1,-2.1399775985536404,1.1635684099038817,-1.5872041071847705
-0.45175927236159863,0.6553503895625437,0.479735653200807,0.5780456890962684,10,14,2,0,1,1,2,-2.5086011174675336,0.4092936741306563,-1.048116203400185
-0.9170053489801873,-0.35586492960854055,0.1194893226673499,0.7158698279946576,9,12,2,2,1,1,2,-1.6390098545617668,1.068969855497464,-0.5013276703702658
0.3923849006021798,-0.6142588626207715,-0.8145703783794602,0.06444574971238781,11,9,0,0,2,2,1,-2.356723371775651,0.16027933758210114,-1.8772151121327834
0.06494181576779479,0.12883317555949536,0.20116639397427205,-0.6674893393005987,11,4,5,0,3,2,1,-3.478072278115451,-0.28288189089685284,-2.0580942698761038
-0.7517852645724452,-0.7571701889900557,0.44226471471364737,-0.6324306697841977,4,10,14,0,2,2,1,0.3625349658094216,2.170423012148871,1.0800031941876462
-0.18422078298543987,-0.4407273630135875,-0.7272593450648683,0.45602451559239476,6,3,15,3,3,1,2,-3.901781497818932,-0.5111952381277721,-3.238407625526641
-0.12750794728568526,0.3166148790121237,-0.12456635013291728,-0.4464917360973828,6,11,1,1,2,2,2,-1.8543198542070203,0.8222904487948033,-1.029079512949334
-0.2243314608578113,-0.4242406438606383,0.449392508523649,0.6728311931597133,13,5,11,1,2,2,2,-0.9731094482052484,2.275402056183388,-0.3185007961448028
-0.9006770170805622,0.24703839034830888,-0.8737872617689075,-0.35078166297967694,9,7,4,3,1,1,1,-2.1125822309976328,1.2686390698148164,-0.8613546035700304
-0.5267804345849854,-0.03300382978639238,-0.14170101608335628,-0.8502083159960325,10,3,15,3,3,2,1,-2.6379198517439293,0.6058703449575766,-2.1489759239325856
-0.489293299542197,0.655952927004503,-0.2440119227476938,0.9623631175876843,10,10,6,1,0,2,2,-0.943740052133305,2.6422811849014516,0.7911962021301775
0.6683282164168827,-0.7640550327438769,-0.9096972711754161,-0.12420022571417544,6,1,1,2,0,1,2,-2.979330032767532,-0.8978683658824494,-2.683780785989209
0.23342541529355199,0.72159787383099,-0.30760622663934467,0.3075735022489232,9,7,12,1,3,1,2,-1.3851405592494452,2.160868192124989,-0.5101128569898343
-0.19151671578592167,0.9865303928594931,0.7371140564989216,0.12927971579240394,2,14,12,3,0,2,2,-0.998453499635378,0.5819357540837986,-0.9616885029154212
0.2615408403452413,-0.08870090112024509,-0.035965320446134985,0.5155531207503159,7,15,0,3,3,2,1,-1.1043958959792588,0.46270026050973595,-0.7176436724215219
-0.7734007912034646,-0.6561748845457913,0.09464936867897222,-0.6708014526008506,7,12,2,0,2,2,2,-2.6241884342166766,0.652476316324104,-1.2042238318516783
0.11843626353691628,0.02948438751355975,-0.8008405729199422,-0.9679436870897538,13,1,12,0,1,2,2,-3.873130981212443,-0.41684084319157577,-3.0738167362831392
-0.9788977550996203,-0.2118196944509938,0.7019037988136001,-0.30828228404946145,8,7,13,3,0,2,1,0.6382505452686122,2.9789415295871375,1.8981531479910714
0.7596754958829357,0.29736590671472896,0.798497836578405,0.24701062249467443,6,13,1,2,1,2,1,-1.8169693189001948,0.7502848193114353,-0.5147008447628285
0.3395089024364957,-0.1952538985550647,-0.40398628561248917,0.25095612084932273,5,4,5,0,3,1,2,-4.025349643494676,-1.0037264251355043,-2.8680432418302595
0.23324395633055017,-0.919332295723096,-0.347659491743493,-0.06288601081773071,2,10,6,3,0,1,1,-2.6317715963644384,0.5178184477420115,-1.4955820792691534
-0.5929302522262072,0.5381222663194485,-0.1489886814563144,0.13083187950507602,6,9,8,3,3,2,1,-1.0792341133592576,2.5785503861097,-0.2597443103406844
-0.39638126067461266,-0.9252060191824054,0.010730513011859344,-0.19393737743452677,5,5,11,3,2,1,2,-3.1029976941617665,0.8521470648349015,-1.9360011899473155
0.8707889793355974,0.5028466350626053,0.8826687855738033,0.35323446710501294,12,9,5,3,0,1,1,-1.4809697526908598,2.010580714061733,0.051338184156998035
0.40161683600348064,0.5306325990507725,0.8588069676983077,-0.590395181887581,10,14,5,2,0,1,1,-1.4959381762884036,1.582987897065738,0.6091837128918505
-0.5154856848304652,-0.593024010889375,0.9091076848349999,0.8370432055410357,9,3,8,2,3,2,2,-3.1596261376729187,-0.3574230227973392,-2.690658785703871
0.257745793976351,0.2807614932884821,0.7010084566571941,0.48173853677043565,10,6,1,0,1,2,1,-2.9547046233589387,0.0007568883674429453,-2.057910062761025
0.2164227535328933,-0.110852997861143,0.48473987417956366,-0.5433374952627783,13,3,4,1,1,1,1,-3.035064281473123,-0.310899631973953,-2.0860469988685524
0.32748547725077404,-0.763523215055719,0.9078904249875521,0.731142440189529,11,5,6,1,0,2,2,-1.813564498389869,1.662002529651601,-0.6893621464979304
0.591320461322884,-0.8450340524152282,-0.4353723315785596,0.17059365666862258,8,1,0,3,3,1,2,-3.5040098221252527,-0.41659817188428705,-2.3125622874238627
-0.9231982453473109,-0.26349978520973383,0.9580636815833348,-0.1585268748627664,3,6,7,0,3,2,2,-1.0267715654177745,0.22734376436378323,-1.0712525569718636
0.07231077250547213,0.43472550607273375,-0.11287330900299453,0.877753950284546,13,13,3,2,1,1,2,-1.672284760432181,1.3156981178908387,-0.05382878113209566
0.7272821048343123,0.9936183613622178,-0.14628334240982088,-0.7776982404333763,6,7,3,2,3,1,2,-1.8958019766733023,0.8976275791957862,-1.4030259364944597
0.6529292189843658,0.11537738237090545,-0.8907793935730619,0.9436906026509693,6,4,14,0,1,1,1,-3.3437854362807204,0.7900832111830981,-2.0707360015174445
0.30166644312296986,0.2301292597156226,-0.6486558000881786,0.02637978341965952,5,3,2,0,3,1,1,-2.8802274023015837,-0.9588666312745864,-2.7809777802762734
-0.6676300007805016,-0.3345410469792418,0.8798487457714177,-0.31394657481995125,11,15,9,0,0,1,1,-0.03833016492652508,1.6624217593055204,0.5809723710699111
-0.09952742665476544,-0.4905025853265623,-0.2962303313059871,0.41123060956858604,6,7,0,3,0,1,2,-1.1569337021147996,0.7506735074345845,-1.0257194343946023
-0.6313972060998019,-0.921276240360541,-0.9563065760275964,0.5489712062395817,10,13,14,3,0,2,2,1.0464425429909572,2.354949606025564,1.273370700223419
-0.0858806814684474,-0.4194897892549412,0.12387050703932667,-0.7761308437304215,9,0,13,0,2,1,2,-5.59113406586253,-2.574675001816519,-4.786563109210181
-0.046033214764692465,-0.2215827627531224,0.7748490707407205,0.787867021339981,11,10,4,3,2,2,2,-1.2811019637029766,1.7897441179916886,-0.3155115983447559
0.861997239425168,-0.8989852152343869,0.09460948822936865,0.7808818960021715,6,7,4,1,2,2,1,-2.6965116570550385,0.7271300355260054,-1.2044893666354135
-0.44198341930440677,-0.19006282524762308,0.9975858716313091,-0.8900673863203559,6,2,8,3,2,1,1,-4.6516681442628744,-1.493681878250356,-3.8191803803032855
-0.2844904734125715,-0.8721981159032524,-0.8513307822278571,-0.7692743973885923,3,4,7,2,3,1,2,-2.2997164866891793,-0.6251007547411429,-1.116477473527096
-0.33024341972603,0.14170787255752315,0.8191907822218887,-0.9876323547182067,3,2,2,3,2,2,1,-3.046373346180332,-1.1169174015893262,-1.6046520397417818
0.22039201797166896,0.8847428789368292,0.5764018597334122,-0.9519175252671244,3,14,13,3,2,1,1,-1.000332282594134,0.6456545717037887,-1.0323771601427651
0.9908430258509122,-0.42497760123248196,0.07644020373695048,0.06664709571921001,5,7,12,3,1,1,1,-0.9463771703289143,2.5184158284712703,0.0025901853162518806
-0.884517841065928,0.6900244743115518,-0.8818997110834561,-0.456671617272689,9,13,4,1,1,1,1,-2.164745566390229,1.252679060507571,-0.008480980889065681
0.22268331249545237,-0.2580525748156619,0.5443040552316762,-0.6590749768367159,2,0,14,3,3,1,1,-4.898308978711829,-2.359430000488574,-3.9976948704572797
-0.9352217244480099,-0.328313025921368,0.027733051426543254,0.5932897380302762,13,3,0,0,0,1,1,-2.628696643838653,-0.2044203658231712,-2.3916867754780626
-0.5280067881815249,-0.7129104881124642,-0.6291822992518914,-0.6358737422362892,7,1,15,1,3,1,2,-5.249081050982053,-2.1398650375230157,-4.548108551464913
0.726863155578769,-0.7210995275896797,0.13841292625885537,0.7359592534618058,7,14,13,1,2,2,2,1.3351282569389449,2.664424555439114,1.6272482191921238
-0.7371752342894631,-0.4750299841988179,0.16243095497876658,0.43633589512102744,9,14,2,2,1,1,2,-1.6679110675850686,0.8744801940701897,-0.23371913994083926
-0.30389608904535903,0.79111148174777,0.933244441792215,-0.11312179432791192,13,1,10,1,1,1,1,-4.347441655090677,-1.2781406553510086,-3.616583765947475
-0.7609382609058444,-0.5393615506342448,-0.7871764741943108,0.6435048339707807,10,0,6,0,2,2,2,-4.694980825128914,-2.2207088035042655,-4.0757459706366
-0.35853283537685754,-0.6154841630638161,-0.38106090182279817,0.9498085456204699,3,1,9,2,1,2,2,-2.801124808818007,-0.7987394623592952,-1.198736717609621
0.5726633107900809,-0.1897838908242866,-0.9945837003590958,0.6998929918903769,12,6,6,2,1,2,2,-1.4029685893185555,1.9474129924836165,-0.44691207289629054
0.19228529909979386,0.4791623544434853,-0.5780602187600992,0.6832440150855481,7,1,4,1,3,1,1,-4.071957833376887,-2.069851756541911,-3.578904288559845
-0.732443710012064,0.9066143351647451,-0.8546688248376866,-0.6018131601281487,2,6,12,3,1,2,2,-2.0795788675679807,1.4683121749030599,-1.3007514572008272
-0.42054403252357075,-0.5224964578279518,-0.5729142910193172,-0.1777113270400259,11,8,10,0,2,1,2,-1.4787089727083838,2.2547432371390688,-0.25340043303239773
0.7324540611573536,0.7431717657248131,-0.1633083850124839,-0.11120876309783889,6,7,15,1,2,1,2,-0.15043380553080166,2.2743092282902677,0.9264637888825702
0.011851600292787756,0.5554558201355861,0.716645877757716,0.689728170821017,12,5,0,3,3,1,1,-2.2823324689169042,0.5649564574010723,-1.4699807869908244
0.2712639972800799,0.9858869315658143,0.5554349781451013,-0.548320735553216,13,10,10,1,1,1,1,0.20743750346637224,2.952408924997422,1.39370552760809
0.623254028889707,-0.4121664789901325,-0.10734728002687755,0.4540370540282679,5,6,6,0,0,1,1,-3.9539746457648657,0.1678538885369991,-2.251815943243528
0.13796638860824562,0.06295849256364172,-0.08407357102092905,-0.20642134917083155,7,15,15,0,2,1,2,-1.157543741615686,0.9690941290986973,-0.8676036025545624
-0.3324468058604044,0.15862680557692177,0.7780012216293317,0.13860996882440402,11,3,1,2,3,1,1,-2.5426310576496,0.16711858869825857,-2.0724601107447227
-0.10146368306872655,-0.40711022451169376,0.8592992154026566,-0.7507732286433453,5,8,1,1,3,1,2,-1.5898412888054847,0.6305558715258162,-1.3671778266691055
-0.7334314838356537,0.8554914661508146,0.735404195838478,0.41524117148107065,12,13,5,1,1,2,2,-1.3044057821011237,2.048134239947507,0.8340016456487624
0.2568139152819795,-0.12270196312803106,-0.9224861288916351,-0.0009033295906575312,2,3,0,1,1,1,1,-2.5962177574524206,-1.102443890856662,-1.7196371675249968
-0.9312462832965496,0.27792604394656917,-0.8371055742176816,-0.12997081131955324,11,14,9,2,3,2,2,0.8279581774768692,3.0584263753108987,2.2495304425764204
-0.5593452131248349,-0.7935667022420008,0.1700703374373238,-0.022915067119485766,3,13,12,0,3,1,1,-1.0614831392291344,0.9299799880207087,-1.032206390019359
0.2991120135139236,0.7359991837901798,0.6563717386469059,0.2521094179616026,12,13,9,0,2,2,2,-0.14944733525228565,2.6749728475113232,1.222201267385733
-0.11032128131894092,0.7988250443346505,-0.7329315336785012,-0.226607100025076,13,1,4,2,3,2,2,-3.661710464256581,-1.5218705601981704,-3.0991505851922825
-0.7749937389467365,0.4718408127478977,-0.44980223688175114,0.2782156939894127,4,6,3,1,2,2,2,-2.9251338711747334,0.11740187191158397,-1.7416960180792207
0.20578576521087055,0.3084409240580259,0.9963998153312352,-0.8500799130599739,2,4,6,2,1,2,2,-3.7250952181528274,-0.338416418588497,-1.3645206474457174
-0.8694464848670722,0.643678645505805,0.29261986731476264,0.29468426874618237,4,2,14,3,2,1,1,-2.7322926241191943,-0.46575782184883274,-1.1196599963444955
0.5035891747345127,0.17673137843531328,-0.5746714269773143,-0.8059635635258211,13,12,15,1,0,1,2,1.1402046271269124,2.2079810012000767,1.2838799770039284
-0.07275585131310036,0.5685425986134338,0.8937603926820472,-0.449659775023864,5,5,4,0,2,2,2,-3.49192016221822,-0.17884875649913662,-1.950058869266618
-0.279880196138548,-0.04426529017372838,-0.2894320515261548,0.3650234602324003,11,5,14,3,1,2,1,-0.1765752241921662,2.419884519566146,0.524830079585267
-0.7494975378075841,0.3110199436922252,-0.9204057453286949,0.19536467104691813,5,14,14,0,3,2,1,-0.3781167102293097,1.6721231914603663,-0.06580385015512563
-0.012041701719624154,0.7387046019846948,0.47365291150300814,0.002080473969206853,12,5,13,0,2,2,2,-1.2995840303287554,1.91734118100986,-0.2898164539186947
-0.10770148708566096,0.34332046199579747,-0.3321950569468921,-0.49148167802213893,7,14,4,3,3,2,2,-1.3391625600889492,1.5928827351630528,0.37005656535508263
0.6874575854205149,-0.12391184818923251,-0.3152097534082807,0.09295272205075289,11,9,12,1,3,2,2,0.8775405323731134,2.9662703520426597,1.5498152321155394
-0.6211131336651945,-0.19770406101640492,0.8955921320289142,-0.20681885122734056,7,11,15,1,2,2,1,1.1071446275943537,2.4965312669794546,1.7523637111595882
-0.3465222188627328,-0.3007712023845557,0.19269299499355186,-0.45157422175170603,11,12,2,0,2,2,2,-2.5020323894500014,0.7533296627677727,-1.1863498393002923
0.4312414339435715,0.3738828700070207,0.7862274826449451,0.3788342677426493,10,10,9,1,1,1,1,-0.41991335504292354,2.8899517589191785,0.9408723438859499
0.7172002139649964,0.925465167722278,0.2566942350988888,-0.6317973532780861,7,12,2,1,0,2,2,-2.0574858066561093,1.0922793385133645,-0.1773997620897993
0.5537874964097453,-0.8584171279776511,0.3207765047916509,0.6183896073134825,7,4,3,2,3,2,2,-2.317599620217925,0.046660592155848696,-1.851159673349642
0.2808945479865057,-0.3716758723260558,0.915942132964908,-0.9331528551289925,10,14,2,1,2,1,2,-1.7844899424708212,0.7190394177893837,-0.6415036450512466
-0.5292334762032849,-0.01125837790848383,0.8296698999937562,-0.5765712557040583,11,2,7,3,3,2,2,-3.476538272933864,-1.0240716397799439,-3.1141957058111505
-0.7067708856803154,0.29185578604607865,-0.5342417076963699,-0.6864791426967214,10,1,10,0,2,2,1,-4.729931085614332,-1.4281117097119034,-3.695284646071796
0.8232658274169511,0.856028473458762,-0.6691596957431813,-0.9953531877361395,3,6,8,1,1,1,1,-1.0128677256226224,0.845447178271236,-1.0376620964532972
-0.49535451147250953,0.8305798807585478,-0.468628870267473,0.7916314631203893,6,15,14,1,0,1,1,-1.837721373528308,0.6810647496825677,-1.5801567185241379
-0.5538273309420503,0.0913373299372695,0.3679502598302826,-0.6195441383597249,2,11,7,2,3,2,2,-2.2140989864188487,0.8586215497833111,-1.2741766524311842
-0.32863519871431657,0.14916439510375912,0.02956846986626882,0.02652100914088451,6,15,2,1,3,1,1,-1.4859802226681367,0.45682296508267073,-0.7323652325075244
-0.6056340360638675,-0.8047799237820168,-0.6663028435888447,0.8474627917535522,6,1,1,3,0,2,2,-2.8998200785682102,-0.7178549133007696,-2.363682620585914
-0.5412129956912359,-0.5633937763769754,-0.8906136508474647,-0.9646599104091322,7,9,4,0,3,2,1,-2.9448632119680562,0.48472440153331153,-1.2750591547721997
-0.7188161636532688,-0.15043331695162743,-0.31650231534814544,-0.6331527130040879,12,0,2,1,2,2,1,-3.843364352558564,-1.6758417118233235,-3.3217568433765634
0.7740854888939237,-0.44995045502440445,-0.5527747604146704,0.7141938792198317,3,15,3,3,0,1,2,-1.000544731546294,-0.33302862976849007,-1.0496566120076267
-0.12446989002374309,-0.3792582217837599,0.5242592409006492,0.8723531283330104,11,10,0,0,0,2,1,-2.793031104121546,-0.08128505449649431,-1.9632839443291445
0.2482268400913088,-0.05184747178428473,0.7513702551722119,-0.45713827144789354,3,13,8,2,1,2,2,-1.0520294391852003,1.3832349574522642,-1.0251651858863327
-0.9437569874441525,-0.24935730845397241,0.25350669708466245,-0.7078068689173596,13,6,15,2,1,1,1,-0.08184732220580737,2.3205346713985935,0.8167411981200534
0.7371056615716753,-0.6520782246075489,-0.9076070335967423,0.15919345482534797,11,14,3,1,3,1,1,-1.9392132362149772,0.8378969358693475,-0.661311737791854
-0.5771374840021777,-0.4696585176332888,0.3257195752693314,0.9308972692012425,6,7,11,1,3,1,2,-2.3773242253368374,1.632194952114556,-1.2140096554691964
0.9769809689736095,-0.3113839333600814,-0.8764752274196006,0.4687000706705915,4,13,1,3,0,1,2,-1.0478876577446241,-0.02917724665098821,-0.9505118842053757
-0.24336878566948106,-0.8232060657064832,-0.3155489504421909,0.9627666684825602,5,8,2,0,2,2,1,-3.1026287204960474,-0.08171521633311787,-1.6644752880678104
0.6416980185262575,-0.4370453950981612,-0.8598626085576211,-0.8867488852448839,13,14,1,3,1,1,2,-1.3293247528429104,0.6918708579280204,-0.4063162906620716
-0.03373070886900109,-0.873633806279547,0.2222830464224923,0.9674700673515155,10,1,4,1,2,1,2,-3.686106051509537,-1.6570812351477404,-3.2179385083170398
0.16447489760517264,-0.4002514631118701,-0.9311935830930835,0.26985946023548757,9,4,5,2,3,2,1,-2.6091080352987426,0.09403622616144774,-1.8414412427025184
0.7731908830047967,-0.1781148952997802,0.20860883964295773,0.26003736123765475,11,1,4,3,3,2,2,-3.6871635089593746,-1.5406512937006678,-3.1271823956518188
0.2874396126498917,-0.4457112962532803,-0.10064604563255997,-0.3094708958858938,13,13,7,1,0,1,1,-0.8713773179125179,2.168905921936319,1.186219720473012
-0.6153072736921699,0.4347455481259468,0.32867873321136454,-0.3132444208508549,9,2,6,2,3,2,2,-3.5226715412101277,-1.1317889118682385,-3.0233109474837194
-0.1294145516247318,0.050307788223256766,-0.6007423846801649,0.5010883275074751,13,8,0,2,0,1,1,-1.4520298328574721,0.6131248294861569,-1.131458105769123
-0.5339620712063304,0.6262840089634509,0.1768624809069046,-0.5784738011401875,6,9,11,0,0,1,2,1.0966645950805805,2.474626062124823,1.359661813155917
0.1952648797378007,0.47786091069894443,-0.9416602154185134,0.08247642886766027,2,10,1,1,0,2,2,-1.9509166383696315,-0.5934547643071331,-1.2056035141593584
-0.2825149789142227,0.9912903533486985,-0.0396329694762243,-0.028228787620773632,7,1,0,1,1,2,2,-2.792988224140352,-0.5512858163330425,-2.5884964780904487
-0.9985045832589379,0.18827278295510252,0.4386012180502272,0.23749396491521257,2,6,13,0,1,2,2,-2.036064459703484,1.15103580136734,-1.251987152441274
-0.32918637300730613,0.9045280290667446,0.0661105801894224,0.2630887573523206,7,2,6,3,2,2,2,-3.6231475931661254,-0.890595035987411,-3.076124476658991
0.8598711881481713,-0.08258976866492351,-0.6367371562423563,-0.3952085193921555,10,14,3,1,0,1,2,-2.060892095036808,0.9319314675849564,-0.062460119950436155
0.4208436300248235,-0.16215275041416266,0.034544339508621125,-0.8315739776458033,9,10,5,2,3,2,1,-1.669954680744396,1.876586763963177,-0.4399067157950464
0.4297968761545772,-0.14031066051368923,-0.387115326899514,0.9244258202318894,4,10,8,1,3,1,1,-1.0120754404467818,1.3174231172217759,-1.0377352498500214
0.3468394578228653,0.22899892051038506,0.7849381879040234,-0.8427465780204839,3,4,12,3,3,2,1,-1.032242363925155,0.200061671917442,-1.0292568079364581
0.0666167249174816,0.9919872982013993,0.6010722102534953,0.6912841832488428,7,14,11,2,1,1,1,0.9305169473221386,2.748604143062511,1.511297900900902
-0.26777376414249754,-0.7927265470384088,0.4048107317324039,-0.40108455213149075,9,6,1,1,2,1,2,-1.6006184490689237,0.8345328976568361,-1.5340345702077658
-0.7067833992799937,-0.6806673012656985,0.5801664999428755,0.23258149670828931,2,4,2,1,1,2,1,-2.777478473258196,-0.952177768697517,-1.550539993021956
0.2474874521751913,-0.7319502113620164,-0.7684799075073507,0.6883717916481633,12,5,6,3,3,2,2,-1.9220153961322808,0.827192145092138,-1.3154549243307017
0.7950646530441681,0.8155224873003573,-0.8251663842578323,0.8729866626204514,13,6,11,1,3,2,2,-0.6760810248267268,2.400814607253525,-0.16968235609009402
0.936417681725811,-0.7042951242752324,0.8817525349894177,-0.6342138938626627,12,0,1,3,2,1,1,-3.7014121865304954,-1.3977362464912955,-2.9605903692431776
0.2903001666018068,-0.9660617413690671,0.9207335492442605,-0.910823814531712,8,8,1,3,0,1,1,-1.5873367590042378,0.5651903746779047,-0.9958745477331126
-0.9009747405954129,0.1987171742716054,-0.31665085236309176,0.9066327444019211,6,12,3,2,0,2,2,-1.5701930162517024,1.4880246761691633,0.49211337956843654
0.36887072213861494,0.006440829717268892,0.5302976997225279,-0.029418731876569293,10,2,0,0,2,1,1,-2.943441664629509,-0.3239311632994963,-2.388783473964127
-0.5739293603134716,0.21555687721377437,-0.8324180549034768,0.2861219870800593,6,1,5,2,0,1,1,-4.494130564950451,-1.5142692853704878,-3.5340948383767254
-0.7611022320714285,0.24460595814805242,0.8688404336850275,-0.5869311920559872,9,5,0,3,3,2,2,-1.9117445630454288,0.8695748760430169,-1.5065955136664886
0.09249520026170188,-0.8210537543792256,-0.16403182898617286,0.7065695971344039,8,8,13,3,3,2,2,0.38725405836063387,2.7142964937844445,1.1790379227763925
-0.8418479580467038,-0.10499422060098373,-0.7962164920568944,-0.9681594654744028,3,12,11,2,3,2,1,-1.0387007919209064,1.664102025723147,-1.02167824293917
-0.5326191023492728,0.2784036587799197,-0.5286349308482301,0.4273205662243076,9,1,0,1,2,2,2,-2.878466392556416,-0.501963704072546,-2.5241603822490646
-0.9109819214476573,-0.42172656316247803,-0.09742964564472012,-0.7660339072294848,8,4,13,2,0,1,1,-2.1577685847658734,1.6776931606781664,-1.3549217412232264
-0.6166573623394513,-0.050911299682887545,-0.27702570035637586,-0.2825459609078025,5,13,2,0,2,2,1,-2.748832909669306,0.08728061865249298,-1.2450904657331785
0.6109325660811735,-0.32277754177473494,-0.8891340221175323,0.10837530200958234,10,0,15,0,1,1,1,-5.495238157781797,-1.9881793847628901,-4.481358058444637
-0.5233255787440061,0.5879101694311812,-0.027034468535154232,-0.3319089031600808,5,9,9,3,0,1,1,-0.23379490514292478,2.9987573816525384,0.705798607737604
0.5568568135627998,-0.6589239022035482,-0.1052989019887487,-0.5790806556469315,8,15,2,1,3,2,2,-1.8452031079492586,0.7858625714716712,-0.5760016382029207
-0.2868821576462226,-0.10539448749479874,0.9310358364695328,-0.24530304553937676,2,15,8,1,3,1,2,-1.4968810452371344,0.8082250152672246,-1.2162062864947438
0.4620206982789663,-0.8467551960155946,0.3280660662226351,-0.5248799708644603,5,5,6,0,2,1,1,-4.279925244270065,-0.5334023217890488,-2.7775674885090504
-0.5900415343481784,0.4839907822523446,-0.8954417934624808,0.7050852897510007,11,5,6,1,2,2,1,-2.4862631050354698,0.9169285125442954,-1.2415627370669395
-0.36154940442762307,0.8118233424692951,-0.7467257489632513,-0.6429604214548026,9,3,15,1,3,2,1,-3.1395687270633563,0.3742429074463068,-2.337971697845144
0.16655239427819324,0.46951857769875716,-0.3569339823233184,-0.9306985803719658,3,4,9,0,3,1,2,-2.189174879380302,-0.4910133791413803,-1.0730427420120046
-0.9239016433798182,0.45727404463379817,0.05613616186415782,-0.5958381278269584,13,2,10,2,2,1,1,-3.9602354059164715,-0.9515262518697308,-3.3599788603249245
0.5734460294670816,0.019452150576359406,-0.39986583418912014,-0.6974714310746482,12,4,4,2,0,2,1,-2.230193301228818,0.8867617259280011,-1.1131413656960485
-0.8450327468890346,-0.9639419820821755,-0.7953356409318737,-0.17900257260524133,3,5,6,2,1,1,1,-1.1334374775010008,0.10017086950026623,-1.045548725150382
-0.05735641178986328,0.9621952490270191,0.4807565938820395,-0.7639879467612503,3,6,13,1,1,2,2,-1.0341776619953849,1.416773188069982,-1.0425513265130844
0.2501831053730572,0.8923737879825224,0.15954288352495927,0.08043453355723718,6,6,13,3,3,1,1,-2.334943996690876,1.4117984391841363,-1.5251109924965742
-0.5942536481715308,0.49125666504100396,0.9912381192454134,0.3313010012519195,6,11,3,3,3,2,1,-1.6866244941128499,1.3697575330194853,-0.5893319379004673
-0.25538580285390444,-0.49067246822007626,-0.02209814712309588,-0.18518423729062916,4,2,4,0,1,2,1,-4.723245537759411,-1.363672488836285,-3.4116235231068064
-0.08003666064379833,-0.441321029446881,-0.26121767108977245,-0.6809200866231528,7,5,13,2,3,2,2,-1.8364461357739528,1.6141948095050824,-1.2244571258746448
-0.6046193937710249,-0.36236535425399063,0.18699283164370284,-0.579764448119571,8,13,11,1,3,2,1,1.6713283575965052,3.1742631157417485,2.347508345284703
-0.9686081888074407,-0.27980073843577347,-0.8203557411487905,-0.4863399245496296,9,4,7,3,1,2,2,-2.125423265439356,1.0591896461060146,-1.5374802132056657
0.8749623447982093,0.383854726533184,-0.6882969268971131,-0.5131147664691786,13,11,8,2,3,2,2,-0.02331503548062991,3.0053030971248713,0.8380241907974417
-0.9974638461690195,0.7880143958336121,0.04342360273383661,-0.4746605293390309,5,12,9,3,2,2,2,1.3545534577238099,3.3077721987230735,2.0148494023570422
-0.19547917263291592,-0.8975514071913735,-0.006969155538790295,-0.7533630178494155,9,3,10,3,0,1,1,-2.992006992100477,0.7484643824642193,-2.1719512495119773
-0.46411449978630426,0.04038921544777119,0.1314840521418028,-0.9693788267461891,6,1,6,2,3,2,1,-4.54965171696761,-2.058540694858274,-3.9281575979050047
-0.2665561828124019,-0.7883899502869716,0.2564131941860879,-0.7572561509027607,5,9,1,3,3,1,1,-1.351242654875971,0.7386467826914678,-1.084213168216299
-0.013438345322879908,-0.9920801139757145,0.0023254629149807027,-0.23245508404518156,11,3,2,3,3,1,2,-2.6556870022179613,-0.22881209058670463,-2.0951469215409584
0.7336429713769783,0.7879461149250093,0.8395851435588726,-0.8103016134936878,11,2,9,0,3,1,2,-4.751527892557283,-1.6991423901830613,-3.724531501505347
-0.6615938966454964,-0.6249455541756668,-0.9788967263681989,-0.8171474622765815,10,2,6,2,2,2,1,-3.358035524780498,-0.7592052533564229,-2.850107304339008
-0.9638378155886291,-0.19934026317848352,0.0997538423124209,0.23916518565417366,6,10,14,1,0,2,2,1.0078442636223768,2.6679539337034925,1.7473313233179482
-0.05401881260369468,0.039370062300753794,-0.6188479069656123,-0.07592131432088878,3,11,5,1,2,1,2,-1.0019056682755747,0.40985809256258826,-1.0100625396172502
0.7990255301926197,0.8817598126829693,0.3417297740038119,0.32884757318535573,2,9,1,3,2,2,1,-1.3807071541793556,-0.5814483495273532,-1.1226474811640226
0.24387346751341843,0.21358579164267355,0.6989398031673246,0.08240753154259672,4,15,10,0,2,2,1,-0.336696747880045,1.921063157467024,0.6243898774070298
-0.11111808465700257,-0.7167655100267656,-0.7950073416215744,0.07092989931390825,11,1,8,3,2,1,2,-4.485579826182136,-1.829200062246529,-3.9423185844906494
0.9034048127810743,-0.36055830132029154,0.7361963197341257,0.7625013633637796,13,13,6,1,3,2,2,-1.2226639238247503,2.291520435163613,0.3506196165452989
-0.964572298781222,0.4063995695509739,-0.9565998094489168,0.2623761561201423,7,7,5,0,2,2,2,-2.949960097585029,0.8031390121830384,-0.9045394504901123
-0.2742683660097931,0.2021823347926055,0.6972131037975595,0.7772842276730345,5,5,15,0,0,1,2,-0.8287237965672702,1.839272387364493,-0.047304227116584774
-0.6110729616353725,0.1238962199864786,-0.37087169814526955,-0.8312582071229899,7,7,2,0,0,1,2,-2.8758848381163626,0.09788733930433469,-1.577145448877445
-0.28115234633836583,-0.8370522045741162,-0.6133215327758956,0.9014894264253435,4,10,11,1,0,1,1,-1.0276110217016872,1.5612463737200801,-0.9745664255292301
0.9578391122397996,-0.2272637257263861,-0.4654826297058765,-0.15697763497941897,8,7,7,0,3,2,2,-2.624467178679427,1.261173136351196,-1.0070428804708311
0.8006244791489818,0.3296359814325418,-0.7895608895236605,0.3440395243610701,7,10,6,3,3,2,1,-1.4971765269014508,2.0963200273389644,0.06476482273057199
-0.45266723015708465,0.9600109263936338,0.19251715046540419,0.41947416960204054,12,6,11,2,3,1,1,-1.6545552226798588,1.6415103436803806,-1.0523929592753059
0.5517445790882534,-0.10643264698357702,-0.1049995043791434,0.910045839223337,3,12,12,2,2,2,1,-1.0200920761901162,1.5106804508247695,-1.0131184870693888
-0.06854884466500488,-0.5195099630713922,-0.06039135710263688,-0.08906885598727654,13,11,10,2,2,2,1,1.172062687067396,3.343700832984227,1.8176782156654234
-0.8797828878432083,0.8318699250223074,0.23090284076881207,-0.6146178106140641,12,8,12,2,0,1,1,1.3873002954225533,2.9236245642843404,1.845338750022106
0.8955391640642965,-0.8926058428013863,-0.787508583060879,-0.6526567260913203,12,8,2,2,2,1,1,-1.626505830752271,0.6376350114069251,-1.2238057631443615
0.25700780016713565,0.11450366663682132,0.48527197936338107,-0.4404661382259183,3,5,13,3,0,2,1,-0.9981430593277354,1.4979767118996998,-1.0561654886201026
0.26750817438067265,-0.7189853937828135,-0.1140979785041345,0.12287675586624869,12,15,7,2,3,2,1,-0.5433037350748953,2.2978140453528346,1.3353140869766955
0.36841815037697323,0.7648823826951634,-0.5929777833362271,0.746722235682876,2,15,2,3,3,2,2,-1.2070087688754016,-0.1780738802388854,-0.9247132483558924
-0.17253420483934034,-0.4015031614796791,0.49621133577497845,-0.5834446496929084,13,11,6,0,2,1,1,-2.626634533253637,1.345718817861747,-0.6097921466181684
-0.15041163733717644,-0.22889499701666138,0.8308324029334069,0.5238687514861942,7,9,11,2,3,1,2,-0.5916532442697017,2.770532441117286,0.13111098743470345
-0.4754513563700302,-0.1278590395613748,-0.6861947517077598,0.895130252648086,9,8,15,1,1,2,2,1.8767558183101538,2.8200614458311115,2.3227027911321003
0.4695236227106887,-0.4957120883221129,-0.01837939746391437,-0.8489334616861848,7,10,3,0,2,1,2,-2.4888725281469206,0.527131496177553,-1.2387319892597424
-0.7477246839676959,0.059067230044914876,-0.4622769100419868,-0.9579261950790627,12,3,2,1,2,1,2,-2.535085508424733,-0.08995283628371523,-2.170489881959045
0.9989357884051604,0.24475186294634832,-0.13802425468561896,-0.42367095423209733,13,1,1,2,1,1,2,-3.0820828072646704,-0.6997081124975277,-2.6516501654045994
-0.359402515006515,0.8133065939039978,-0.6175157418477573,0.23085783006585325,4,10,5,3,1,1,2,-1.032760379568864,1.1443574259196398,-0.9788688413719184
0.3822117401077023,0.766386105847217,0.8963970134861348,-0.02649790329536894,3,12,11,2,2,2,1,-1.0253585520071455,1.6507497039243668,-1.014957386192743
0.8931971455566774,0.45260700073763593,-0.5606357332483474,-0.10183321464777317,7,10,8,1,2,2,2,-0.5956157154452252,2.8780460771626966,0.533522184354251
0.034263784021276056,-0.7658711740362747,0.05635544284603422,-0.7462543438738134,4,2,1,0,2,2,1,-3.421807750525986,-1.1513838107024077,-2.8787661762913572
0.9408770977681948,-0.7752281354169483,-0.46299016549432936,-0.015196481591328581,12,6,15,0,0,2,1,-0.314379792638691,2.15322118100627,0.8440885512565359
-0.40214769980333354,-0.17836720886514446,-0.5646004022855351,0.9320429182604171,6,3,7,2,0,1,1,-3.9490850024140163,-0.18763136371056613,-2.7077273444295558
0.04862987668024199,0.9259159892972593,0.21537128210162204,0.9667744409211452,9,10,8,3,2,1,2,-0.6010908435160834,2.762240013956636,0.20439076155810604
0.5429466897192128,0.830277640809792,0.709030871821499,0.3663511264796362,8,7,15,0,3,2,1,-0.7222927258190416,2.0833840998887037,0.5115783757560401
-0.8182469232607033,0.7093500827685271,0.26111206181839064,0.4944722760791005,8,14,8,2,1,1,2,0.6040073705141947,2.4196030341485764,1.7564198434112301
-0.5764037002369946,0.5850795352426734,-0.6261854070997637,-0.8666803403533878,2,4,11,3,2,1,2,-3.9789474481806377,-0.2052809493679803,-1.3742597949104385
-0.28107075629211287,0.7167388134393169,-0.5347922757024881,-0.7689882676870676,7,12,9,2,0,1,1,2.1850064132626663,3.0036257420287757,2.445820025136434
0.33863083272700334,0.776544393023012,-0.08011609741207448,0.21394623254853085,11,5,0,0,0,1,2,-2.3368913299480485,0.18754293029886135,-1.981430430610758
0.03804338715711153,0.9585265828090326,0.3927248650660611,0.34395227585410226,7,1,9,3,2,1,1,-4.986791341895877,-2.0785277862062648,-4.290314347442649
0.04366175061037869,0.17130867085759838,-0.983008842785581,0.5220119658991107,12,0,6,1,0,2,1,-4.215184410834552,-1.33998090560303,-3.44961344170204
0.7628206646465001,0.1872971702147217,0.21572564816196094,-0.19327138994729354,7,4,3,3,1,2,1,-2.4345881101369113,0.39413369028772727,-1.462607256101275
0.12023196601869679,-0.22707487134412951,-0.1595007963849162,0.124221765246459,5,0,13,3,3,1,1,-5.458645091709544,-2.986019703326522,-5.057189909814144
0.9495396868408261,0.65120684981403,-0.8799836148219764,-0.24754124327761784,9,7,2,0,2,1,2,-2.4230117143941365,0.3679030075273485,-1.7217619341866908
0.4791264962225361,-0.8267604782906119,0.3383083110697016,-0.17939255625467587,12,12,0,0,1,1,1,-2.255350806425897,-0.005102143089836463,-1.7686119706967935
-0.2875002107924398,-0.645569886242416,0.39023963189153466,0.23248129866122458,2,13,2,3,2,2,2,-1.0109535659627344,-0.16453958050234146,-0.9925561084139718
-0.4960035567118566,0.8415129021094674,0.1631776756995107,0.06696041748956572,10,6,3,3,2,1,1,-1.7823982699425263,0.9201269415166734,-1.4179368206165461
-0.05055774574357419,-0.48321470425925983,0.6371864607462159,0.7992011895264717,13,10,6,2,2,2,1,-1.089292500120808,2.4212519957473884,0.03780425396755621
-0.5043751141861863,-0.9273185033675151,-0.7963054697152345,0.4569878676948804,9,8,12,2,1,2,1,1.3942707836212154,3.0061095336583157,1.8404114057375425
-0.3885957283790229,0.04900114843795289,0.3037361872952118,0.558966033769057,2,11,13,3,1,2,2,-1.0137602853100154,1.0760046514351829,-0.799947154737479
0.3857568553933044,0.11174162839791868,0.39905574080514383,-0.17596452209668723,5,14,0,0,1,1,2,-1.9125036606018018,-0.05148717919606701,-1.4010194699755696
-0.8613909879625026,-0.08717312057515136,0.21937812249913602,-0.48825491837557444,11,11,1,1,2,1,1,-1.6946782504568814,0.5693658415271767,-1.175314527657758
-0.01080589447248248,0.7894951416626022,-0.4646631256114049,-0.17880260552346683,5,11,9,1,2,1,2,-0.22058403261035353,2.7391746692389867,0.6867632442307003
-0.13811732696334622,-0.603993939384893,-0.12395640729934132,-0.18251247438294427,3,7,3,1,2,2,1,-1.029376069350295,-0.22419187839176077,-1.0219529668658778
-0.3588648279670019,-0.7300430278567158,-0.40764646888200295,0.14456762908400234,2,2,1,0,3,1,1,-3.4221522261844672,-1.3866085990612023,-2.932301199192849
-0.3884877449752506,-0.8543094049096005,0.8652793875998581,-0.2108977414372537,2,13,13,0,3,2,2,-1.0649785815386585,0.9827274181473415,-0.8570489567681898
-0.5073035055153963,-0.8734931822026408,-0.7365809295872898,0.7174899370591603,9,12,7,1,1,2,2,-0.3781429888341349,2.773596539725438,1.3967423340842715
-0.47794321692830377,0.7515250777183107,0.504691405063912,-0.9647096796427883,6,0,9,1,2,2,2,-5.208051408353059,-2.3446209868716372,-4.540717525137008
0.3634497008246842,-0.5844190705904924,0.5978971241434121,0.6060743215349436,13,14,9,1,3,2,2,0.3704567470410809,2.926123196832014,1.8121483842678299
0.481766413443971,0.32372062443001104,-0.2889404056959848,0.6177170780671306,3,0,13,3,2,1,2,-4.560920046049643,-1.7575562930812043,-3.3795436358416455
-0.5455846443359911,-0.18718742639800912,0.7025223347241205,0.5969684858608508,5,4,2,3,3,2,1,-2.223809557409386,-0.027909299473950218,-1.9438775380929696
-0.8029062971741152,-0.5358428442676699,0.4178000125031649,0.6474889238245993,12,6,8,1,2,2,2,-1.3555605926344874,2.1173468894060483,-0.5179866142207104
-0.5127228613088342,-0.06279637975698038,0.1826022978464894,0.7736818056632142,8,2,5,0,0,1,2,-4.298144671969851,-0.9226083673677284,-2.930240371051974
-0.820695537528642,-0.32528184328544074,-0.8205981619703084,0.9230874457622191,5,11,1,2,0,2,2,-1.8197468687646472,0.900053143480782,-0.43454026869991697
-0.6899826651664909,0.32890131418651913,0.41759852981230794,-0.6442404090787428,12,7,1,3,0,2,1,-1.6318204293543552,1.0593075896695727,-0.8944134357778983
0.5799490000335457,0.278590945330915,0.7069311064051063,0.47474594406134263,11,4,8,3,2,1,1,-3.0308970410639886,0.24250015462751387,-2.3032256132129345
-0.18421152643961913,-0.42519493230903493,0.11575836715577115,-0.3913848163582714,8,7,6,3,0,1,1,-2.012391787776817,1.8139113617273321,-0.8086379698398936
-0.6448841605735545,0.8303342759491099,-0.06958913375665787,-0.8736234414509676,2,2,11,1,0,1,2,-4.309988989555656,-0.5270093140662551,-1.5276486481454168
0.5856800905470543,0.8115135812728957,0.9501743394153626,-0.5354206918070947,9,9,3,3,0,2,2,-1.476532829267897,1.6045251016002156,-0.1345901834499273
0.27221126928723716,-0.6705382078378765,-0.1403374849739949,-0.4254846102458647,11,4,12,2,1,2,2,-1.1238916445047136,2.1532307719900694,-0.6911730479639879
-0.7234336531905046,-0.14775525805502898,0.10464299474855587,0.19776618951463432,13,12,3,1,2,1,2,-1.8455901624217375,1.2015821313486157,-0.7317635863885599
0.6101867535990524,0.7011603946131988,0.10109060123999103,0.6517764528536292,7,3,0,0,0,1,2,-2.4544636250135707,-0.32890854829322386,-2.3829726266486575
-0.4804111676576792,-0.4906766271351064,0.9963901089555713,-0.6241480842524092,2,0,1,0,1,1,2,-3.9104824818229504,-1.6716601153951653,-3.48364023813328
-0.5612212216075074,-0.07129950023571663,-0.13349813538194422,0.5993837240055824,10,9,7,0,0,1,2,-2.0235843783230107,2.040036169157653,0.14017329435864861
0.547990174588018,-0.8958551875574605,-0.9743567009787883,0.5910887838532961,10,1,4,0,3,2,2,-3.9688165699220463,-1.8338945694182809,-3.3180928567262726
0.8714985230491008,0.19522638186492092,0.6188549769256297,0.6003052967835012,3,10,9,1,1,2,2,-1.0329593399937103,1.523400913738573,-1.062107921184042
0.6222091326106363,-0.6055146676659664,-0.5729250442320972,0.35218606832915356,6,7,15,1,0,1,1,1.0370357276891553,2.6381278917171156,2.01066487772072
-0.35361150028524513,0.8703171447532423,-0.27335485582755203,-0.2194241826737271,7,10,10,0,2,2,2,-0.30352487026730335,2.5899702497096686,0.8917537209808648
0.8294986574553207,-0.6660996419310616,-0.7576890774780292,-0.8291830343834694,10,13,2,2,1,1,2,-1.6363656393452901,0.9667551255126935,-0.3375619863747884
0.015018188938662913,-0.19749483359254394,0.7101567719393762,-0.13616293770834242,8,0,2,0,2,1,2,-3.944399186444045,-1.8630169866487374,-3.448955179980613
-0.3459864630077958,0.2559174706858156,-0.4496195764530486,0.8191733901075546,8,9,7,1,0,1,1,-1.598127734763608,2.384021384982994,0.09099306955537939
-0.844575163216549,0.06472046972262979,-0.3932714355716591,-0.21432184703719526,3,1,15,0,3,1,1,-4.346550828641245,-1.5994633894190637,-2.9420490590787733
-0.14498488481470084,0.4656766745448311,-0.3273838111725005,-0.3427913210403146,12,8,15,1,1,2,2,1.8004822955083355,2.870810857203434,2.3796170423279976
0.5375283614423207,-0.4688248033852802,0.534466788318446,-0.5882253784668012,8,3,2,1,1,1,1,-2.71276354070822,-0.2518348293776709,-2.2943786782196036
0.873322609169362,-0.7874429768589284,0.6839670561164526,-0.03429047003410646,12,12,8,2,0,2,2,0.7848459334274849,2.875000774250707,2.2645263350552765
-0.23286521798541582,-0.016524113962021136,0.7924724982922662,0.6134156154901229,11,9,15,1,1,1,1,1.67792283644458,2.652317244355021,2.1284626977693244
0.3611336827214302,0.7176831668285206,0.25774628882661044,0.5256958046929581,13,14,5,0,3,1,2,-2.3897093542723016,1.2563324809242686,-0.4266402207208316
0.7029783632930933,-0.033867509613394686,-0.16785865918262766,0.9557073870035635,12,3,2,0,2,2,1,-3.2623999194491673,-0.5020578049401683,-2.569748512351451
0.5101208296323656,0.3446536199872825,0.06240209363919247,-0.8022533146746973,13,15,15,2,0,2,2,0.36604073479887367,1.8830295330260987,0.9114383343188439
0.7556946220331284,0.09885722457703205,0.31235807244537406,-0.2355253599710172,10,12,15,3,1,2,2,1.3973912351272872,2.603881910669297,1.5307139537682508
-0.812959752804181,-0.1457751071613318,-0.742491125263889,0.8952473170413342,11,11,4,1,1,2,2,-1.7285517223404294,1.8819206552146208,-0.1896641569469022
-0.3887030063276331,0.18596540193486422,0.07536704351020096,-0.9905751489555177,2,0,7,1,1,1,2,-4.423447159283278,-2.008915257380991,-3.650743267222076
0.7649902101362729,-0.9597565562938519,0.505454275651952,-0.05245341497115419,9,3,2,0,3,2,2,-2.7056314326026913,-0.6241970874074548,-2.3279078445125267
0.28253141851373953,-0.17271087054460232,-0.41437426652566245,-0.2498011893633001,2,2,5,0,1,1,2,-3.4094897795777572,-1.424353698636244,-2.5899716166241995
0.28422047005104223,-0.40369928744688877,-0.7470715091928577,0.6851090029303626,2,12,13,2,2,1,2,-1.0120685772837383,0.5160927425772726,-1.0523934322047568
-0.8487392723309011,0.1541280904514053,0.2852558704218633,0.6996852091940482,13,10,12,2,1,1,2,2.4483108232870454,3.0050061533692745,2.4892612148926525
0.5424861480663561,-0.9223741043763958,-0.6117424591080556,0.07321501852754864,9,8,13,0,1,1,1,-0.3269815147397601,1.9243298547087906,0.5896949871938932
0.754814690790294,-0.9194373865320393,0.6096656345929441,-0.26202477468448704,5,12,14,0,1,1,2,-1.16337436666686,1.300944967187751,-0.7580678468039466
-0.6807344864531197,0.792563104327576,-0.19101787109618118,-0.08874876928959963,11,0,6,2,0,1,1,-4.548409459153627,-1.808959070052113,-3.7963756945097127
-0.6264549435377413,0.662491610179885,0.5335367126766715,-0.29871461708570624,4,14,4,2,3,2,2,-1.1280250140916022,1.3909979279513967,0.5011772200738382
-0.5025492124187507,-0.9690035163476194,-0.666471462254616,0.21332305955173547,8,6,10,0,3,1,1,-3.582439126082298,0.7367088390457064,-1.9104273825068558
-0.8429275144144026,-0.2871905283006706,0.4953036491299556,0.10138108938958923,2,1,14,2,0,1,2,-4.254445336590074,-0.763336249229568,-1.7809139764565802
-0.1963730827966097,-0.8473950916518409,0.4654003677416141,0.2337695119303631,9,3,2,3,0,2,2,-2.182269158169815,0.32553969835719976,-1.5426022979977705
0.17155654186209524,0.17353581568918242,-0.10854035819426167,0.6722372310900853,3,13,11,3,0,1,2,-1.0258039282374585,0.6767699778956204,-1.0351915274224397
-0.46795724654239645,0.18163174979101537,0.011545667738421805,-0.9640237368552247,3,13,14,0,2,2,2,-1.0297682293421007,0.7200107726536257,-1.0810906437998289
-0.9593178362356447,-0.589625714190386,-0.025834911352843992,0.7565049354646931,6,8,2,2,2,1,2,-1.6430405868578144,1.0231996830648207,-1.222844418168373
-0.07289716422935166,0.7756758451857602,-0.08975153793446111,0.11182403414864073,11,9,8,3,2,2,1,-0.18651896511080618,2.9367273212465355,0.596822720004532
0.3541875695672887,0.557031760123327,-0.7379707626990688,0.20191438999499445,4,7,1,1,2,2,1,-2.4325150836102836,0.10567798323448267,-1.4748028043208288
0.04348645158182918,-0.9731810922557538,-0.9611074831609068,0.9459232699040832,6,9,12,0,3,2,1,-0.7001301992723362,2.1496816817010886,0.4973267883452242
0.274809224522367,0.11341851310570772,0.4765910209566153,-0.32878151151819734,5,14,12,3,1,2,1,-0.07762583497989617,1.9242287727139302,0.5557216653504953
-0.9632832320015521,0.30798844284049665,0.23717029814423074,-0.38030576649344017,10,10,11,0,3,2,2,-0.1655366893883099,2.647328226360432,0.9638372388243133
-0.09537192989732901,-0.9136594182741171,-0.3807985098289999,-0.35977971798819763,3,14,5,2,0,2,2,-1.0342926400186787,0.38224165571961866,-1.0808944442059574
-0.35691633520425725,0.9964680516574407,0.9923273863405264,-0.6175789645065164,8,9,8,1,1,2,1,-0.7491763238944393,2.8841199395067,0.6586329426404096
-0.16817269140498103,0.440666738331986,0.8365700707599155,-0.1839190767943668,6,3,4,3,3,2,1,-2.960838365294963,-0.6894867035906768,-2.3672603035787634
-0.8683403132736924,0.38514560015516364,0.1437950449179075,0.814926352692851,9,11,5,3,2,2,2,-1.1661747276190133,2.1245199622824296,0.2911266684209291
-0.036010164534265865,-0.8590786446660834,-0.44371271910217835,-0.3509867016621053,12,1,6,1,1,2,2,-3.562238360389937,-1.0059766489847055,-3.0695188984080604
0.054294588598361004,0.5279263926512359,-0.9898423740485456,0.8355172852703214,10,14,6,0,0,2,1,-1.7569092891100946,1.334917014000037,0.032768689304237764
0.31240596074721316,-0.05667363442967943,0.14325538672233096,-0.9071942279697487,10,2,14,3,3,2,2,-3.4979710848368852,-0.36102666989053245,-3.0423853740472304
-0.11392004672967837,0.23562638917857281,0.5399472364132019,-0.7920812481752209,6,5,1,3,2,2,1,-1.7299090351178883,0.6415971468952711,-1.572961747846616
0.036647846079646884,-0.07638703687596271,-0.3711317883771892,0.1619371732631849,3,5,9,1,3,1,1,-1.4437176166244252,-0.013479979826959242,-1.048365632753907
-0.12298396660206001,0.22204682308384904,0.24838414579254087,-0.7359296462200089,13,9,7,0,0,1,2,-1.8934925462160554,2.122971834989899,0.18060041444481306
-0.307467916930503,0.6154785864014289,-0.28721900140019163,-0.7981046367279188,13,13,7,1,3,2,2,-0.7063985831777698,2.681560228012101,0.7787950684039344
-0.35058933148347204,0.9628951908582586,-0.7305054697381852,-0.37038988215886337,5,9,8,2,2,1,2,-1.760915113523401,2.131209114217901,-0.6703932839577995
-0.24015141807597096,0.0038711615617212924,0.2101425068754874,0.11978106369157082,10,1,5,0,0,2,1,-4.330297587964319,-1.0656580101716422,-3.03290612809938
0.773230977978711,-0.47392764492213946,-0.5508810614622073,-0.06898866694504058,7,1,2,3,2,2,1,-3.312590738647766,-1.1185875265205403,-2.7954026965376646
0.036799253266130316,-0.7747815413015586,0.8679748370252345,-0.632840745289708,8,14,6,2,2,2,2,-0.8095143831563292,2.223334309364013,1.4113599476326981
0.8871062912988188,0.805067765277151,0.744322303939013,-0.8574833347035442,7,5,8,3,2,1,1,-3.2015121477201256,0.45707832425192546,-2.094204066596025
0.42940463276451535,0.8754092307587353,0.8245091222023113,0.8921512361376627,12,11,12,1,1,2,2,2.3423136253941568,3.100499127943971,2.5012680322253185
0.7169405051965259,0.09278093442347224,0.1389530293260215,-0.3136522855854329,12,15,0,0,2,2,2,-2.1509476096736466,0.2443152078908729,-1.3283737950886638
0.0877558423222351,-0.32289194512589736,-0.053130132811902486,0.22634072148623408,8,13,9,0,2,2,2,-0.04147535764451721,2.6154381299996876,1.4966761200706806
0.5591057375905235,-0.9551015031373506,0.1997715761055494,0.3908213419394486,6,5,13,2,2,1,1,-2.933478134814094,1.1693441080139877,-1.7894396797198777
-0.6741946910452119,0.624827315247801,0.7067914670738833,0.828680885332967,3,13,5,2,1,1,2,-1.005412655305419,0.5681544833298819,-1.0540928574531307
-0.4919379644020281,0.9642703688723009,0.9660399961527169,0.8499538964700695,10,10,10,1,0,2,2,1.3118149211068628,3.1940261001784043,2.3663010483763
-0.9991969119493203,0.6117823383937084,-0.8415007877401424,-0.6170207701837611,3,3,13,3,2,2,1,-1.3662174467203707,0.11702467251621414,-1.0004557786044657
-0.7476938074243664,-0.7534321450951744,-0.7050947990501977,-0.9405274774107948,11,1,0,1,0,2,1,-2.764339979041898,-0.4272316652053274,-2.5701793386720504
0.5167695431798356,0.21202766387216254,0.14062501565300778,-0.8928468807851841,12,11,0,0,2,1,2,-1.7390194354801989,0.30535757423111826,-1.5213981137014658
0.7132246724498521,0.8553490829990384,0.8996584109727315,0.10965159300661242,13,4,7,3,1,1,1,-2.5378647941586636,0.6645206016811254,-1.71651942403734
-0.0144373082700886,-0.6785733016180286,0.9565309270589482,-0.6829595319451811,13,10,12,1,1,1,2,1.8708381336763442,2.8932772105825872,2.313565267717188
0.2608352367627087,-0.4141495931937542,-0.25291940737140894,0.33993984819331335,13,3,1,2,2,1,2,-2.312398773960451,0.2632324055827,-1.991052586837511
0.5785813093542094,-0.9375728793225049,0.9337311005867872,0.05318988517957868,12,6,3,1,3,1,2,-1.937116612053945,0.824650980155811,-1.627677376877959
-0.9214161096986151,0.3098142462957181,-0.11452814458708338,0.8978324363774302,7,11,0,1,0,2,1,-2.2064306267505063,0.5466023439503105,-1.0259865030227586
-0.584312557160702,0.6268137871293593,0.4856625529313805,0.32318213191853085,12,11,13,2,3,2,1,2.0464383780016595,2.978218245615194,2.364977751954924
-0.623229981330254,-0.887506611369655,-0.838583091612028,0.9855419730254675,8,3,10,3,2,1,1,-3.8063685184949967,-0.441471861752409,-3.058090606469687
-0.7146912970536758,0.018163657132942213,0.659391368834128,-0.3003932909768412,2,12,10,1,2,1,2,-1.763074068587128,1.0661916356484542,-1.3082373035020192
-0.058430005974585475,0.4132850434978679,0.8812799983722277,-0.34135744503499144,2,2,3,3,3,1,2,-3.626340278847841,-1.520693094479801,-2.9944923513922674
-0.8480129873683364,0.35757644452048987,-0.6478347339365675,0.4334371715352838,8,9,14,3,3,1,2,0.2394800114623885,2.5615234113152607,1.483663044579804
0.08122198864945807,0.6992003499649162,-0.03973012072325366,-0.2535852617897463,10,12,10,0,3,2,1,-0.4691796519568412,2.7038968798088305,0.704964695010885
0.34837389765922766,0.2665378346749778,-0.8010075476387237,0.2083478763451836,10,0,6,3,2,2,2,-4.224992691363388,-2.047525583656744,-3.9542370759522973
-0.4980255873678585,0.36686897410783414,0.36775348232661265,0.003680485111276832,7,1,12,2,1,2,2,-4.023916875697926,-0.6186126625897778,-3.288121040066471
-0.3491634386347844,-0.8105221704413117,0.9517417255670733,-0.4274819292336336,8,15,14,0,3,2,2,1.3802490607090985,2.1389841762407333,1.5344438913252674
0.07315638005724057,-0.4435656258623557,-0.8767840294150615,-0.6750031690511171,12,9,5,2,0,1,2,-1.4543745666127053,2.1243158396451762,0.0158486401074599
0.2519678278359072,-0.6989108238755506,-0.06191990666807423,0.008849492126873804,12,3,10,3,2,2,2,-2.132571985316959,0.7118818904456603,-1.9093123201838382
-0.6485695083263483,0.19423324003100673,-0.1516298885080476,-0.10662255651067021,13,0,4,2,0,2,2,-3.48674242857178,-1.279642130834238,-3.128016385682083
0.7279096440190211,-0.40227362242626463,-0.6140319841219428,-0.7676388514918218,9,14,4,3,1,2,1,-1.3551891219059575,1.548081951530318,0.636493204247427
-0.7030336339894312,0.10860141169590509,0.054296763250529345,0.46845560237216666,11,14,9,3,2,2,1,1.157916286046014,2.8886139616532227,2.267089716424195
-0.07979474688462407,-0.613105543976125,-0.5792558369403285,-0.9539058231867852,4,2,4,2,0,1,1,-2.5931315950006724,-0.7246825829869946,-1.1459549094410066
-0.9296507369368068,0.8236431872734855,0.5506638597718321,-0.09858788349922865,3,10,0,1,3,1,1,-1.6259951395547323,-0.8678838488911764,-1.215488123110171
0.11484948934028405,-0.4879576538769739,0.30165590097865613,-0.7674526394142387,6,9,8,1,2,2,2,-1.012422072140306,2.663529111247909,-0.06329338198404738
-0.005518304238713023,-0.8120181411667959,-0.4185553847586698,0.967463707994012,5,12,5,2,1,1,2,-1.0924789953314762,1.8183120610211307,0.4706495551861026
-0.2654445974385815,0.8276290452498885,-0.26340906468858094,-0.253110817709129,7,0,11,2,2,2,1,-5.146650114955138,-2.1607418218790926,-4.464214587506245
-0.33171395523227565,0.6358083536648789,-0.9232722772885977,0.7415943446762263,10,15,13,0,0,2,2,0.4899700805929193,1.6532338403147007,0.7023966265975856
-0.7196691332345393,0.08836629795360351,-0.9839837186524343,-0.809812704578541,5,1,0,3,2,1,1,-3.107251673657848,-0.3896254480687976,-2.335929041185165
-0.19270661101304443,0.35732018765379414,-0.15820694248154799,0.9228351556931467,4,12,11,2,3,1,2,-1.0321399916233835,1.8777852900437086,-0.9460940396361661
0.38676380122971077,-0.6594816957491281,-0.4565849622918141,-0.5745460677394538,6,6,0,0,0,2,1,-2.9722695168898494,-0.34728178510089946,-2.182275026638173
0.3375065088996274,0.08575626472161035,0.6657871897744589,-0.7498221803271929,6,5,1,1,1,1,2,-2.041982152582143,0.3171882833992242,-1.7527719587402528
-0.4927687447228717,0.7674667776627737,0.12295588747335362,-0.6281327182512308,6,12,6,3,2,2,1,-0.8740021275499741,2.3753418356142135,0.876679759749623
-0.023380714348309795,-0.32456171087556585,0.09853698669688526,0.4967216668572394,10,2,11,2,1,1,2,-3.853078698293851,-0.40336680266826946,-3.081616127894559
0.12069734870064686,0.45723031358555377,-0.29030855313868353,0.2253686893492144,2,1,7,0,0,2,1,-4.417825717119822,-1.2511610832567786,-2.5181099233045843
-0.45551891498791064,-0.231678484093075,0.6718709800330158,-0.70273356884423,2,15,15,3,0,1,2,-0.9989573074999625,-0.2949583094341722,-1.0194125214477794
-0.29804875214781723,-0.19069251670289966,-0.21263622801877435,-0.616253631190997,3,2,13,3,1,1,2,-2.3931363703626722,-0.39877312015673055,-1.0041010333489844
0.9226692623896124,-0.08206056386930238,-0.5231456420930327,0.8836330001003116,5,2,6,2,1,2,2,-4.1532686849152185,-0.8415323603641618,-3.200073872863775
0.3239396789012683,-0.07029043837345861,0.261177394617087,-0.10080218798452534,2,10,12,3,1,2,2,-1.021928262748604,1.5244193751927873,-0.8576850592140755
0.6430711557793722,-0.9428581645519791,0.26170207729022343,-0.30082960843121587,8,12,11,2,3,2,2,-0.48963432670505447,3.021696131716147,1.645079103191044
-0.4504043784641989,0.46630604621317073,-0.8118803595428226,0.9027927449688311,9,13,0,1,3,2,2,-1.347265121500576,0.5206863872825482,-1.0322270720012123
-0.6628019031319263,0.1615936597069514,0.42877512407458473,0.8332862053878323,5,0,15,2,0,2,1,-4.489089756406518,-0.8898077137308338,-3.5884584666844552
0.3519849795126804,0.41131866774789305,-0.021540199590774245,-0.23412523541676578,3,12,10,0,0,2,2,-1.0416898386569868,1.1555660259971543,-1.053921258108265
0.8879918134212228,-0.9043223749859224,0.7003438904100951,0.9951651858919448,2,2,5,0,3,1,2,-3.90926888076889,-1.7045448724532233,-3.1443842811021327
0.9948458781071083,-0.4378522291097737,0.3360389050251198,-0.6466353716473896,6,14,0,2,1,1,1,-1.1660011767645486,0.23870792173398442,-0.8562127082168821
0.6952806590185103,0.5431394521116524,0.7617628475494733,0.6114937843562402,12,4,14,3,0,2,2,-0.2919448776971114,2.4340010722951257,0.2844199478250869
-0.054241355578909856,-0.9218426279960896,0.2770874548038269,-0.8988062926468365,6,15,10,0,0,2,2,0.6171488300823347,1.97252089594343,0.6787608686734861
0.13172614711923902,-0.685528669811533,0.3812454841626831,0.026868994251640244,3,7,11,0,0,2,2,-1.0168758996210756,1.1971167277211503,-1.0617244743065934
-0.77465294673042,0.1537665499538916,-0.9180969357010405,0.054639359199719406,4,4,13,2,2,1,2,-1.0112329370136854,0.5273327339583777,-1.0765489956052283
-0.7909442242486115,-0.7425055942485739,0.1140136126262572,0.7879453368488585,10,1,6,3,0,1,2,-3.9017895004161507,-1.1452115950395765,-3.3416235446038356
0.37828671396067537,0.029142232535600998,-0.5996915775012663,-0.3608211474800034,3,15,7,1,0,1,2,-1.005980137602515,0.1350731330494513,-1.0630309061904444
0.13856276590104888,0.6238182299198094,0.6158760600285669,-0.6202946794580617,6,12,14,0,0,1,2,-0.8951839040626942,1.2737024797979954,-0.7748371510945007


==> images/aggregation/real_world_ds/aggregation_evaluation_results_3_5.csv <==
c1,c2,c3,c4,t1,t2,t3,t4,t5,t6,t7,y_min,y_avg,y_aggregation
-0.250919762305275,0.9014286128198323,0.4639878836228102,0.1973169683940732,8,9,2,2,2,1,2,-1.5165260314899975,1.1261905560851513,-0.9970706120928616
-0.3325827777219563,-0.7142663641561184,0.30177694589770576,-0.8871768419457995,9,11,13,1,1,2,2,2.3212746251217955,3.1542286754561055,2.4831711471685116
-0.6331909802931324,-0.39151551408092455,0.04951286326447568,-0.13610996271576847,2,10,10,2,1,2,2,-1.031953203608206,1.7446656868795634,-0.9994155066518645
0.9475110376829183,-0.5344573191393915,-0.8187871309343584,0.2367720186661746,13,6,3,3,0,1,1,-1.9332629517135034,1.0210674342530135,-1.035571250662439
0.21508970380287673,-0.6589517526254169,-0.869896814029441,0.8977710745066665,13,13,1,1,0,2,1,-2.3046855069148977,0.6858489394331274,-0.6887452523662847
-0.538212348755702,-0.5179490679479766,0.36652703765091643,0.21999331556524182,9,14,2,1,0,2,2,-2.1530228531194853,0.9458660186439434,-0.2834762392012098
0.32504456870796394,-0.3765778478211781,0.040136042355621626,0.0934205586865593,7,12,14,1,1,2,2,1.08840884562738,2.4769678335121004,1.4714382629771292
-0.20969952799637115,0.8533177315875884,0.45454399171284177,-0.34691846238832924,8,11,8,1,3,1,2,-1.3028323499342145,2.5191859436401938,0.2433740192303839
0.49464022027476173,0.07938426477815952,0.17350233132769644,0.930510614528276,13,11,12,0,0,1,1,1.8003006381157147,2.33498287299078,1.8828678702415749
-0.8508987126404584,0.9737738732010346,0.5444895385933148,-0.6025686369316552,9,14,10,2,0,2,1,1.2540841620897893,2.9542871320261503,1.6048615758346574
0.5803510810624113,0.21191994956202276,0.8526017570266979,0.3021540510038889,13,6,8,3,3,2,1,-1.2863542220186648,1.7407907224173185,-0.7256721333812415
-0.8728832994279527,-0.3780353565686756,-0.3496333559465059,0.45921235667612814,9,5,10,2,0,1,1,-1.8687000785583487,2.030955499939492,-0.9038169979287454
0.9434241907782075,0.6978276485321677,0.4434590423297464,-0.5280301605020885,8,10,8,2,2,2,2,-0.18830623670655872,3.00673337642442,0.8621153108038446
-0.12132699626845977,-0.5965615953292076,0.7915271913470387,-0.0492595536357765,5,13,4,2,2,1,1,-1.4036628526045094,1.2820169023955288,0.08273045101273732
0.5111022770860973,-0.5424036690167551,-0.846040180342414,-0.42049709417246395,7,11,1,1,0,2,1,-2.3468220479362967,0.7126240382438852,-0.8290631287383657
-0.7890114803394588,-0.08693085903417952,-0.5631191255663328,-0.16698010425926757,12,15,9,2,3,1,1,0.11896260579983403,2.647545533071024,1.9078475386173817
0.8136568830915081,-0.45573550123072937,0.29538024108272465,-0.9989592460093684,10,2,6,1,3,1,1,-4.042040569150691,-1.6424494497336621,-3.3809678154323333
-0.030340057282033595,0.3848720657805407,-0.46117533240295705,-0.5117489555044517,12,5,15,3,3,1,2,-1.9426066613166253,1.3994041199979592,-1.150072248420023
-0.27274079524141204,0.9435641654419213,0.9248945898842225,-0.4964354083492717,3,2,0,0,0,2,1,-3.105814641859534,-1.174595261792047,-1.715156379422929
-0.46643797144943,0.9532299116653058,-0.17792597336353744,-0.9338985341989032,2,0,2,1,1,1,2,-4.154636073748356,-1.7771900685692577,-3.3267217785834227
-0.10443367085381672,0.1057861781426559,0.18539344775878708,-0.8382933473345695,9,10,0,2,1,2,1,-1.6244499251864708,0.7437044202444538,-1.021237950767173
0.26461166118715895,0.2670594215217894,0.07154936814951696,-0.8194204598911834,2,8,11,2,1,2,1,-1.5653902531669248,1.615080997214757,-1.166991084696012
0.7167176096274397,-0.3480821895962305,-0.5595179048689034,0.42229906487603563,4,3,15,2,3,1,1,-2.24582165939054,-0.24869002664208073,-1.3870442666195117
-0.20485595782495536,0.03550270105496023,0.675420211814656,0.35138023407856145,10,8,1,2,2,2,2,-1.5148609193834373,1.1182187684461082,-1.1320797225419843
-0.4841167445696888,0.3199680920683581,0.6344444004024317,0.11040162319892466,13,0,1,0,3,2,2,-3.758346545781149,-1.6670158464539226,-3.376295628471172
0.11658690721419518,0.7652726863786794,-0.6225857833172412,-0.44225729481563625,4,15,15,2,3,2,2,-1.1954781697268406,1.5024948227031107,-0.8699845925319812
0.5597510917152477,0.2840632923085755,-0.8317200700099023,-0.6767425718107725,7,7,3,1,2,2,2,-2.2175778256672936,1.0686427015860849,-1.1019741358178565
0.8802668849155568,0.9473276735106346,-0.4321580505250686,-0.3892722793112131,3,5,2,3,0,1,2,-1.631279839028898,-0.3809283008087574,-1.0683957998480684
0.4243584426950717,-0.5255018250063999,-0.34920060368146455,0.4929828102360483,9,6,2,0,3,1,2,-2.1105091641210274,0.3605003220279359,-1.8423916624828238
-0.812650464343815,-0.26456839388113296,-0.4695952646365491,-0.5120207132418328,7,5,12,2,1,2,1,-1.2054282574519901,2.319625184640793,-0.3441565725477226
-0.1312112689791427,-0.2998431846106486,0.2902067240611297,0.3378481193261993,2,4,11,0,3,1,2,-4.121197644444689,-0.7629403669643913,-2.095832077986918
-0.9513680671370923,0.29094459181433563,-0.6457786411859021,0.8809171687058286,6,5,2,3,0,1,2,-2.3433355726945626,0.4051179197527117,-1.3584025887144389
-0.3384993906589726,0.10552993367097985,0.14458493834167663,0.9606631674320913,5,14,12,0,3,1,1,-0.10564031856546141,2.411417597788292,0.915639202477734
-0.36615598968744467,-0.661014506627815,0.11360252491670031,0.8723095483215619,11,2,7,1,3,2,2,-3.7166241978849346,-1.1107908826844635,-3.1555508042359084
0.3422870336481012,-0.2827064374076722,-0.4916727018605225,-0.4094188231621225,11,0,7,0,0,1,2,-5.061316843911095,-1.9423071023703748,-4.032500458094627
-0.28101769756048967,-0.4128163114710133,0.6187223109570272,0.6202267893583615,10,7,12,3,1,1,1,-0.21730629384933464,2.6599537497450467,0.4383047520012494
0.25578882989727214,-0.6114520929759155,-0.8581181660001447,-0.20643234557222323,13,2,6,2,3,2,2,-3.2444451043013793,-0.9891284934704105,-2.875748820894478
-0.12305175396382606,0.3440522705903988,-0.34369466505053614,-0.6899167665445116,7,9,9,1,0,2,2,0.4882970751465806,3.246916886444919,1.4045243636355038
0.6452011213193165,-0.2796187171774742,-0.7458789746962304,0.04448652010960874,6,11,11,3,0,1,2,1.2980578475840892,3.4016230715070424,2.199251871645618
0.6840461500239627,-0.611239932010254,-0.17729218988664286,0.39902442153438766,9,3,15,0,1,2,2,-2.552015683831109,1.0492789121650798,-1.3183596916597746
-0.35408705411750807,0.5903723895374073,-0.45833549747585156,-0.12205715858872779,8,9,4,1,0,2,1,-2.144805551379063,1.5856792727527003,-0.2763634299562845
-0.14337105011978446,0.37699980153073276,-0.8836128089831128,0.8304274552529609,3,15,13,1,3,1,2,-1.0227073377084588,0.8022370640255609,-0.9872110991312143
0.8692279946794195,0.2765411876867008,0.033392514853133326,0.3142226570003337,6,5,12,2,2,2,2,-1.7330086726542109,1.8719560002920035,-0.9107826716954881
-0.2880546426974768,0.5156922209287382,-0.9712130227404883,-0.7678547189861675,6,14,0,1,1,2,2,-1.7943236175023443,0.4010444997500089,-0.971213050997332
-0.6493394602213229,-0.9656777963364995,0.5267288460078219,0.6138259541015589,5,0,13,1,0,1,2,-5.026211880051671,-1.610036340479124,-4.0816981411430495
0.23170019610443293,0.2701873017352876,-0.909391980455911,-0.25077477074705756,11,2,9,3,0,2,1,-2.5630344415956405,0.7366438526594006,-1.908004642401132
0.36792753879628215,0.23170232877982766,0.8877832091215143,0.8885031942503347,13,15,15,2,3,2,2,1.659215214497519,2.605433815759868,1.8107483938210618
-0.22366014758695618,0.28657643688470635,-0.08349421901696674,0.09123357863186987,6,11,2,0,0,2,2,-2.724921868665592,0.40599261791461344,-1.0486885127781338
-0.5866312802465092,-0.4520777453577325,-0.5708217605832517,-0.2454818335440483,4,1,2,2,0,2,2,-3.949653915647758,-1.2158689296484926,-2.924834273359216
-0.22920675806886992,0.3632273379455795,-0.31875086107151995,-0.4786109435281938,8,3,9,0,1,1,1,-4.520412382268988,-0.4467360150033918,-2.9284649089950117
0.7549440270541059,0.47014208760777154,0.6069618607696972,-0.43593085485738703,11,4,8,3,3,1,1,-3.2703598283582096,-0.18018090205479168,-2.4868737324747956
0.4632955105992804,-0.7446205411550688,-0.4999671015677907,0.1610880246878197,8,13,15,0,3,1,1,0.5963176976093392,1.9295701675681418,0.8767573744951578
0.5017421355829947,0.5090857481693647,-0.7937522623281348,0.8051058133591333,5,15,8,1,0,1,1,0.21094880630822077,1.8323237022206205,0.7479101454582426
-0.22159664253167377,-0.9783246970394033,0.8107639528385273,-0.8174266464277329,8,11,13,2,3,2,1,2.1487877091919434,3.0504333764315064,2.4785495028174145
-0.013948684456390081,-0.8334311776094807,-0.8165917054830378,0.20488185180223795,5,10,4,3,0,1,2,-1.5531230875756457,1.5221240919098926,-0.26635034327485296
0.5792362855891078,-0.8175877939026193,-0.01115939059483706,-0.8848824799667114,11,4,2,2,0,1,1,-2.279228099693321,0.5207954635126598,-1.6279600332399116
-0.7658659671447883,-0.7140166358943283,0.5230212634349445,0.23643612663252211,7,6,13,0,3,2,1,-2.105620022997487,1.6449688173372035,-0.8331232484413693
0.6437201185807124,0.4124844543129924,-0.8373024387162005,-0.8303245718296162,4,7,15,0,0,2,2,0.29593251958658207,2.261490830385847,1.1208538835704425
-0.5266296126358425,0.8153874126970926,0.1837774776425687,-0.2995635065993729,13,14,2,0,3,2,1,-2.620078946806435,0.40494895823297006,-1.3454088901574752
-0.15155598150604743,0.812708770189472,-0.7776050353876973,-0.0147497914182817,3,11,13,1,3,2,2,-1.035421230032544,1.4775371997754563,-0.9373215834490158
-0.7649475064457902,0.29842060423212713,0.4920897585308466,0.16673753019431925,10,14,11,0,0,2,1,1.0374030716476812,2.0883835192377878,1.2670095300382584
-0.5528083229610947,0.9264450788812226,-0.9756910506203673,0.9397576534152781,6,15,5,0,2,2,1,-2.3745152345896936,0.8324751205286867,-0.39409173271028575
-0.49401966402151776,0.3908222462132951,-0.8491309058204615,-0.6675691361814942,2,13,14,2,0,1,2,-1.0223625802355905,-0.05466988315003917,-0.9673585025312179
0.16862862384620048,0.802316020981978,-0.9091072393170843,-0.43807362081553936,9,5,11,3,3,1,2,-2.569702876643172,0.7944586924411658,-1.9384260476961215
-0.6606401922088689,0.2936967233374477,-0.22346323202025564,-0.5412105085901007,13,11,4,0,3,2,1,-2.7252555433752406,0.7851775998661219,-1.228956017766606
0.3963234280394903,0.07219273268824078,-0.3809447674273445,0.6275900394138973,13,15,12,0,1,1,1,0.8253081315896971,1.956979875807997,1.1951733879147106
0.8810636542707668,-0.1667218845230416,0.16232524236165258,0.8383531036711191,11,7,13,1,2,1,1,-0.4835906060140568,2.4276305205150686,0.3709351991351798
-0.947266051005496,-0.2470732662439008,0.6211066615636658,0.9745522586298889,2,10,4,1,2,1,2,-2.234394114245778,-0.11745770348910943,-1.3443218546605393
0.6583284414130288,0.1381629383314953,-0.8729763408199973,-0.9263562647280172,2,4,15,2,1,2,1,-2.5181987431835045,0.7557918445277314,-1.4843442094671369
0.06869255005892616,0.49982149893994365,0.8263315045152857,0.1702990646509439,6,4,9,1,2,1,1,-4.071541588147918,-0.21778746461395462,-2.7511436038937
-0.09891172937981296,-0.74168116969701,0.9081020545174447,0.2123492689017601,2,0,7,3,1,2,1,-3.973089448945008,-1.7756437810548404,-3.319285286512856
-0.772884815600742,0.3431463911855992,0.040615401807586604,0.5446367834712786,12,1,11,0,1,2,1,-4.19890460140908,-0.6983015369516643,-3.1123271967049733
-0.8231835532687068,0.5836356789392658,0.17991179427527215,-0.039908065963049744,8,14,4,0,1,2,1,-2.760600470118963,0.665982768184938,-0.6054888137771538
-0.5740716769821785,-0.7272570488264605,-0.9709106686642361,-0.29882488238680605,3,1,13,2,2,1,1,-3.8287569334255034,-1.298757755958937,-2.088040367442503
0.4527940653004565,0.09489261379822311,-0.09817910516779116,0.820942556806546,8,9,2,0,0,1,2,-2.7269327266295846,0.2943376818480417,-1.470366624935729
-0.08130638410765512,0.6841828300374193,0.537835482630795,-0.8675280442962683,6,1,5,0,1,1,2,-4.724614742176829,-1.9062332446528356,-3.6421496307744494
0.26680170863345154,-0.5197087624436139,-0.8482733437826722,-0.7422405561787015,8,15,14,2,1,2,2,0.7931822029794575,1.790318707337737,1.0438003380216716
-0.6398654553014029,0.39300293245415796,-0.17667757128494377,0.7486352097088342,12,12,15,1,0,2,1,1.0134454909278174,2.2553934288440214,1.5059881889552946
-0.9182627674670423,-0.6621298738556709,-0.44281932193608275,-0.6459790314465064,6,5,0,0,0,2,2,-2.6788235994663054,-0.1465522281036434,-1.9736559770126385
0.7884345257918515,-0.7425032034007122,-0.3398009733796892,-0.356834470639942,11,8,14,0,1,1,2,0.9297020249674655,2.265197118495577,1.3312992888636797
0.7471572482135544,0.8417448010636264,-0.8778440802902725,-0.44624470370559255,2,7,0,2,0,2,1,-1.7677258854928084,-0.7890865433605017,-1.337637609181549
0.07318129197466505,0.8480835182148663,-0.5277669337651913,0.5199108178751712,9,1,12,1,1,1,2,-4.667187435770474,-1.2301206774139986,-3.736193858244978
-0.7337661428250435,0.3743310108066622,0.6888813452672575,0.4992324640171748,13,12,1,1,1,1,1,-1.9675490029784495,0.545455231325183,-1.0287345000570705
-0.5150589927305407,-0.4615135381012381,-0.2454316737907547,-0.9598576044445473,10,0,6,1,1,2,2,-4.315560102419033,-1.7446937506551492,-3.7514050221562973
-0.5335671769003976,-0.3141462714434795,-0.052060117138887696,-0.2897913934413905,10,12,1,2,3,1,2,-1.183095617724626,0.7792355959327512,-0.8417461088351614
0.17368223604175825,0.49087894836866,-0.13668090754064122,-0.7448393944088725,10,4,5,3,1,2,2,-2.0946762724592567,0.7331312125033723,-1.3919646057056572
-0.511293689070691,-0.0035046043021196294,-0.33930303743817203,0.8673836475197492,6,5,4,1,1,1,2,-3.1147302964662607,0.09916557388366644,-1.7793663481541162
-0.6786372534808887,-0.6268659518973885,-0.4298096626123058,-0.6532528094104904,8,8,6,2,2,1,2,-2.0080935592762907,1.7767384941323665,-0.7836509561742818
0.39392292473284307,0.9945110695367887,0.7932205259480416,0.15199683561131994,12,3,14,1,1,1,2,-2.6581286803956483,0.8770927054014345,-1.9078647242247055
-0.6582248252198684,0.337286439848862,0.8587519782551716,0.11352578602785957,9,9,2,0,3,1,2,-2.0305743484268612,0.536561680974083,-1.4999574130973838
0.9359881330084685,0.42190495767349656,-0.6009861453233605,0.47249436739697637,13,14,0,1,1,2,2,-1.8615780739277417,0.49392025438167875,-0.9415204463488713
0.16247644284522456,-0.6912745694515954,-0.03771979629036504,0.06517886510317172,2,5,1,3,1,1,1,-2.136765533682344,-0.8322989319455073,-1.3041160244748502
0.09784395977795457,-0.5965390753395283,0.36914309575966664,-0.8242637775146864,6,8,0,0,2,1,2,-1.9305919537390317,0.285954473352565,-1.6789251055076346
0.21220376211167724,0.5885788999329249,-0.7866014997731279,0.7014549200329094,13,11,1,1,0,2,1,-2.265279839419787,0.8358535899976764,-0.8517901982466982
0.8766809136420757,-0.6375338676686797,-0.867007465266445,0.4822412985801181,7,11,15,0,3,1,1,0.8216894247844297,2.3402422248852996,1.1941401033115149
0.501003849530627,0.5990742618390312,0.6502653533855944,-0.6271900264237118,4,10,13,1,1,2,1,0.5593173935209186,2.5340352889602933,1.4569241431491218
0.7544010816262166,-0.21510978515472923,0.6331988789431542,-0.12173018285956316,4,12,5,0,2,1,1,-1.0005170020636172,0.38083783562320345,-0.8646709476242461
0.1549725418122514,-0.28927509636320825,-0.21703577959699616,0.06371495937634797,6,7,7,2,2,1,2,-2.672171894590205,1.2464798021127033,-1.3537688500265765
0.8796642472269502,0.2554161061428357,-0.33018877068582775,-0.7214558546732255,2,3,13,2,2,2,1,-3.6340202620230677,-0.25883088193866993,-1.8086729091515146
-0.6966502405344976,-0.37655586440890354,-0.5030217203710685,0.48789258514535394,5,5,1,1,0,1,2,-2.470818307852275,-0.017268767744644364,-1.6052100221623926
-0.3158365025681851,0.6425146093440257,-0.7787365260895855,0.6929045834690364,9,3,7,2,0,2,1,-2.5781261006759055,0.7694126084026903,-1.6158526337126995
-0.027285036008784402,-0.18208964582901355,0.5437639611964902,-0.975593855363911,4,2,3,3,1,1,1,-2.932244550735647,-0.9576162030945069,-1.5736417133316754
-0.3086080129921611,-0.6368045663971487,0.8169011226672567,0.16678358953224093,9,6,14,1,1,1,2,-0.8407121950836671,2.283588458699649,0.26364471140788515
0.8237048176859294,-0.7217676117138763,-0.798410793968227,-0.48796893629267557,9,11,10,3,3,2,2,1.1693682901837898,3.1866483454790586,1.423087622289548
0.3933016477537845,0.8449987623545914,0.41447726862679724,-0.6949219141714773,13,14,9,0,1,1,1,-0.642024210568039,1.9468573865438996,0.9852218693359385
-0.791506067896381,0.6808792639608459,0.8213723965114261,-0.7543784363085324,6,4,9,1,3,2,1,-3.605763313988715,-0.059436044775140195,-2.5023510828754123
0.8416837652347446,0.7397927241242566,0.03767611425214423,0.1825508714898585,6,14,8,0,0,2,2,0.7972199229453316,1.9804943446875072,0.9376559076888977
0.5755797774289848,0.20744306346027797,-0.7714653998886245,-0.17099083159274464,11,10,5,1,2,2,1,-1.8936928513284104,1.9261024946520533,-0.413902743606993
0.47500249621949675,-0.09556411822038569,-0.5507903541200361,-0.0951209677346132,4,5,7,0,2,2,2,-4.178045919752542,0.08070476769461495,-2.4428885721822775
-0.93224167950681,-0.3770536577344852,0.5609914150921753,-0.44482565474116376,11,11,1,0,0,1,1,-2.8663920814324064,-0.0676733231126139,-1.8297047952525922
0.9221406349389103,-0.7026745444937741,-0.17075175254595254,-0.8293006638427123,9,0,6,0,3,1,2,-4.941516445270873,-2.934674467620578,-4.444670597841373
0.4999209407983556,-0.5801888138088285,0.7961085788814275,-0.5897207190359857,2,12,12,1,3,2,1,-1.047552341540491,1.3644554604579684,-0.8843840994634867
-0.8685827211432953,0.5510552333900212,-0.09342233050394477,0.04878053865516008,13,0,1,1,1,1,1,-3.5706681489082714,-1.3400039317258114,-3.188831559288194
-0.794037041337369,-0.33127437737903564,-0.8489932723922216,0.5064924414949017,11,9,2,1,1,2,1,-2.312526471126977,1.1107888212222043,-1.0387368900016782
-0.9492272886793103,-0.6876948052676193,0.43194445769479506,0.3178478838203027,2,8,6,2,3,1,1,-2.8092335174742487,-0.06038432209382197,-1.5155586930334122
0.011015758212067572,0.19009795940084118,-0.3214575082076181,0.13888703552700066,4,0,11,2,3,2,1,-5.483695487967026,-2.7641377505064764,-4.793680192089249
-0.5136556180010918,0.4445338637113183,0.7113929362125715,0.6604397291339832,5,3,4,1,0,2,1,-3.7623848291094233,-0.3548456478745366,-2.3924318760481342
-0.35201987778640076,-0.8261499700993014,0.26648154982192107,0.4718092263920046,6,2,15,0,2,2,1,-4.232311147556594,-0.4705081975558632,-3.0714934517303183
-0.1571508988150041,0.7853434221539497,0.6348871234768818,-0.31636529660424806,11,14,1,2,2,1,2,-1.306867049971927,0.7044173984914579,-0.6828961826417617
0.6613090131304995,-0.3096157102374488,0.5476690464026805,-0.27448421066810913,6,11,2,3,1,2,2,-1.5640040460684528,1.2491293534903884,-0.2827517788962568
-0.7197736484670949,0.7369359517958256,-0.025137603500972716,0.7891044537881828,2,1,2,0,1,1,2,-3.707139898345674,-1.641353641015816,-2.6915546698205315
0.39769170632180884,-0.1948999128060389,-0.563953785011827,0.2901083355386589,5,9,9,0,0,2,1,-0.5479888495147521,2.372106973544814,0.4298822874764512
0.3663677128909628,0.6451677518233478,0.05932335731016214,0.6301088568049142,10,5,1,0,0,1,2,-2.606060725615077,0.043293260841359794,-1.972048593088295
0.6594836074144033,-0.5871574564787936,-0.978008342683039,-0.7262287398623855,10,14,5,2,3,2,2,-1.2473756098621247,1.9048466198869944,0.6841607220926084
0.2661961267148951,-0.011452299723457182,0.1465887563588013,0.6762139263565916,6,11,13,1,1,2,2,1.2833691442427604,2.9904636765281345,2.0973985614111372
-0.6674332624878412,0.4760672328527409,-0.8344026641497471,0.2063042189327764,11,12,4,2,3,1,2,-1.5256361784870411,1.5451676997102421,-0.4614869474956441
0.831027354583828,0.44306572224381124,0.22080933401591518,0.8986135941155313,8,14,7,1,1,1,2,-0.5390537999395878,1.9728985831172052,1.1026210080431427
-0.5701192428184865,-0.9376337298774307,-0.47547191140034983,0.19015586140050966,12,0,13,2,0,1,2,-4.611255003156531,-1.2478657610332229,-3.8279663326080158
0.24666510180998147,-0.05152538259926076,-0.31123253591153355,-0.29691967773156236,2,8,12,2,3,2,1,-2.0504030140149876,1.3085134700559835,-1.3725536463799537
-0.5071959335217864,0.6382046353483994,0.5988317579379585,0.3893929417088535,7,1,11,2,0,2,1,-3.776944857226846,-0.19876354154724496,-2.900300874303786
0.8346271509244856,-0.7263627381620772,0.9004747076416049,-0.10798845408408853,13,13,15,3,2,2,1,1.4760128775156909,2.477757677480622,1.7832467321492054
0.6131222957228994,0.3175667334214347,0.38455312903570493,0.6983913031306386,10,1,8,3,2,1,2,-4.5415608528598135,-1.8736851747819594,-3.9716814215493077
-0.89680838668258,0.3398349291000784,-0.9116691245797997,0.1765275139398621,2,6,9,0,1,2,1,-3.4254504956555145,0.514640519885965,-1.6651107837344101
-0.9321080428284023,0.39484053449367984,-0.40530198525489847,0.8487923907530608,3,10,6,0,1,1,2,-1.0180379695711899,0.517924344628919,-0.9366904071293329
-0.8902347707070501,-0.0897126299276878,0.04486915214233789,0.28909330125164434,9,2,11,3,0,2,1,-2.50608381104164,0.9668184131404955,-1.9415184464742157
0.3925775517562795,-0.3202500724638677,0.4495335430575229,-0.8692873184021153,9,0,3,0,1,1,1,-4.230198334332561,-2.0592156538943955,-3.635138890183811
0.2517827528740182,0.7719554964723743,0.23172637636460913,-0.5340810504927325,8,2,9,1,1,1,1,-4.402335858279532,-0.8974697717046648,-3.299637943835333
-0.6290541808465551,-0.23207222016054851,0.8651798188505058,-0.859940588505058,5,12,13,0,0,2,1,-0.5373110548064004,1.5688009713224265,-0.2875101977168726
-0.04043734628699047,0.16151441445465542,-0.45662605786199184,-0.20342523204872887,10,14,6,3,0,1,2,-0.5621093549441053,1.8653275967234753,0.6952301005670296
-0.9933072759140416,-0.06537846692469484,-0.40599424709023557,0.7056436433838027,3,13,4,0,3,1,1,-1.282716802809269,-0.2377569263146388,-1.0706967732405912
0.9754447794720631,-0.1444537325282753,-0.23134670568063664,0.3592945653861397,13,10,9,0,0,1,1,-0.9871468181338997,2.3969256065122186,0.632366254021223
0.17710845794649077,0.9646610301601632,0.7683979562630059,0.20159689288439608,3,8,6,3,3,1,2,-0.9973304168678557,0.4219158966443735,-1.0251965964263998
0.8854635482702513,0.2992932979847369,0.21547358975771824,0.02537702203301717,11,10,1,0,1,1,1,-2.550587976982084,0.08023309012987095,-1.8698645261554034
0.9145405259666513,0.6524113915879317,0.6015393742597501,0.2595558459923062,8,0,8,2,3,2,1,-5.065399059753078,-2.581871065362699,-4.511796864289034
-0.6522095015610254,-0.2075159621946825,0.5164769514081826,0.39204123610758446,9,2,15,2,1,1,2,-3.5804460278114254,0.00870587999969747,-2.7858002757091613
0.49574320818445705,-0.9302696795323502,0.7898428824556798,0.7202536328358475,12,8,7,2,2,2,1,-0.938201576440718,2.350759400997398,-0.14366817469263912
0.7774961597379544,0.9113029964595067,0.7242552345309012,0.6190321494497562,9,8,4,2,2,2,2,-1.7323578099454957,1.6411646484043478,-0.6400189773414042
-0.49470181207822983,-0.9898357203639481,0.39142858569950034,-0.9024328366536538,3,5,4,3,3,1,2,-2.098075246241568,-0.5799734252994955,-1.1826567723298107
-0.8477382810193996,0.7024138280975374,-0.00970694597205135,-0.038826845346704,4,9,2,3,3,2,2,-1.5604320560945129,0.9126951893518149,-0.9294924189382935
0.13146392799158213,-0.46594345966115736,0.757259972710316,0.5948520432138562,9,11,0,2,2,2,1,-1.4418787627347218,0.6411928937062341,-1.0018985045191535
-0.33198224250952424,-0.522619937397965,0.8601807010194773,-0.788331812342832,12,5,11,2,0,1,1,-1.190505695571206,2.3405129585958377,-0.3676074602141072
0.743687055490464,-0.9415054339308817,0.6516335011295253,-0.7422602650531096,12,4,13,2,2,2,2,-2.128422613714418,1.745584337148372,-1.1333824664764078
0.11236347007951397,0.5132716075698693,-0.48262333860418405,-0.6137342708254139,12,0,8,0,3,1,2,-5.326577327380784,-3.00449690816971,-4.677519057059083
0.2680114061992227,0.07997075943171095,0.5596907903022872,-0.7860387223460832,8,9,8,3,1,1,2,-0.7451799093449254,2.9871801085655267,0.17872037700522472
0.26524378626789624,0.8640562110200349,-0.7949805440186415,0.8744569744729023,5,1,3,2,3,1,2,-3.912366174128337,-1.8067155372981556,-3.451190138593517
-0.8652987970624566,0.16434092035254655,-0.30823388609408653,0.24183103553495422,12,1,1,1,3,1,1,-3.459492868968033,-0.8861165494876142,-2.895134013859609
-0.10808338597935707,0.2951472868038152,0.18879171845709064,-0.2327754791887564,12,0,5,2,2,2,1,-4.095116427479621,-2.04033846907677,-3.7314629981560428
-0.49498250062323557,-0.9979410403087332,-0.682123433446487,-0.0629211664628313,5,0,2,0,0,1,1,-4.234096043603753,-1.9341345403113772,-3.453228651996969
0.5896190974998587,0.3873644515629773,-0.5584607744224792,-0.8352379087683146,5,5,10,2,2,1,2,-3.5448183802403306,0.6110944218787986,-2.144255955201941
-0.6978842164381995,-0.13533039791479617,0.8872318403351978,-0.1605453661477554,12,3,5,2,0,1,1,-2.9022312884927763,0.04750924789180323,-1.8861571233661691
-0.3760960190097391,-0.3585145191237451,0.44884534522823394,0.4916740240619286,4,15,0,0,3,2,2,-1.976205743045202,-0.0065231189760429015,-1.5119759609742511
0.7287164996792741,-0.05358018661688568,0.9363868558294435,-0.6289489685937577,2,12,4,3,2,1,2,-1.7423562225519533,0.11265226425255302,-1.2083230888011551
0.0607087874565122,-0.9642762150433613,0.5935956557280551,-0.41166405331304423,9,11,9,2,3,2,1,0.15953112535579517,3.0368444028462984,0.9474191581865452
-0.036955296974899854,-0.765383622075211,-0.7496284155948991,0.37113057445794273,5,8,5,3,0,2,1,-1.808411807285108,1.673558665772539,-0.6162636839712717
0.3030389336045294,-0.3481490720958502,0.1805278777712449,-0.1335065020566888,2,7,4,1,1,2,2,-3.0218079215689726,-0.15034850900585958,-1.539026576118713
-0.040122330565752984,0.20004109623860744,-0.41667484258139353,0.3899637722530851,2,11,5,0,3,1,2,-2.458842970734334,-0.09464059033927609,-1.4442660499123778
0.49832327820256617,-0.7081558519297091,-0.7944151910146686,0.1418090036883286,7,5,11,3,0,2,2,-0.8629026623596534,2.7057721905767846,-0.15869907229662453
-0.9804583051616327,-0.3470773835120162,0.03542328676942286,-0.8242670017103333,2,12,3,1,1,1,2,-1.8083795550783792,-0.14743657326624993,-1.2031566393651958
0.9549327726295715,-0.5982818202754117,0.38638788164536186,0.6428814560197329,11,6,11,0,3,1,1,-2.8766259816295956,1.1366171919973977,-1.5041167930250985
0.4129514529738023,-0.9368277103487159,0.8724244924873796,-0.8960574326970552,10,1,11,3,3,2,2,-4.525670013631627,-1.6340435482594646,-4.007150763100613
0.6034561661395836,-0.3210996149143879,0.6296502274930245,-0.8397703072306497,5,15,3,1,1,2,2,-1.7651585636420744,0.8107507179270409,-0.14335422726690908
-0.038192337102030294,-0.9184917878150545,-0.6720010380210055,-0.12278556702092325,3,5,11,2,3,1,1,-1.046751671488469,0.18877061269511197,-1.0467557510098096
0.7435671331844034,-0.5615720252839114,0.9517305116382626,-0.3262084164577863,9,12,6,0,2,2,1,-2.3268585509119797,1.772375186648824,-0.19913084651388083
-0.6766549117063947,-0.9582777214169238,0.3065260384746602,-0.33537074928978217,9,8,10,2,3,2,1,-0.41360729571059207,2.823422837495754,0.2930663393091222
0.36045648486258264,-0.8556031820416483,-0.9386949955883879,-0.48463422297757264,13,0,13,0,2,2,1,-5.055581182130929,-1.8658478896299673,-4.230122316348579
0.6924905840380986,0.2575296364118902,0.47070059733150527,0.5354477761335605,13,7,1,0,2,2,1,-2.554328310275797,0.19716818992513518,-1.9200819842273698
-0.12276916162081908,0.450515320830273,-0.0266621171505943,0.7468464761633211,3,3,5,2,1,1,1,-2.4598319344354045,-0.6685787962829655,-1.2835544376858241
-0.43229094278270996,-0.28169794066753706,-0.23230569626440745,-0.06837438595950296,6,14,0,2,1,2,2,-1.48755919573017,0.5283340886769092,-0.7479421529906266
0.818065041331282,-0.6406337822595161,-0.5249133501522447,0.9427901880832792,8,4,4,1,0,1,2,-3.1145065925302515,0.18561687214372788,-1.7436712356714557
-0.8052132148928957,-0.18995840183935697,0.1858367996635637,0.15882979868700153,5,1,6,1,0,1,1,-4.967312090695206,-1.637879075459505,-3.805089699191002
0.938824644670575,-0.4837331345977449,0.3134733290825844,-0.34961987155061025,9,11,7,3,0,1,1,-0.26128231447010425,2.7802205630421475,1.0001642466129725
-0.5306519234768978,0.7674193393215052,-0.11595125243428495,-0.33822127402165614,11,11,13,0,0,1,2,1.5857550683064328,2.539267304443776,1.9312532870191141
0.17576874222077388,0.8971667097028675,-0.4949444358491615,-0.2814985041675089,13,8,10,0,2,1,2,-1.2687611307141684,2.321976408777995,-0.005758902074164823
-0.05073824850037223,0.6883408979383943,0.6113403059001064,0.1707087287935043,7,11,10,0,3,2,2,-0.3259295164374836,2.631011413062466,0.8528115923099868
-0.8858262878213703,0.06233905600206402,0.873211384589923,-0.9213129186629807,8,2,5,0,0,1,1,-4.533230136032941,-1.04103893227616,-2.9348840622063292
-0.7933820857519687,0.16934140088517746,0.3764157317331909,-0.205242023071198,3,7,10,2,1,2,1,-1.0205742919379133,1.6746051535186606,-0.927020587134591
0.2782398756310007,0.7358365890400442,-0.0905202887322818,0.031192057158500486,3,6,11,1,3,1,2,-1.0312048409356478,0.6978488918755676,-0.9657881956215594
-0.7345706923614452,-0.7129152759212143,0.8796395838536835,0.4657978366826836,9,1,4,0,2,2,1,-4.281242185971362,-1.6727409394440687,-3.2489424092941053
-0.1124995613908577,0.7362845087550107,-0.6457004211052282,0.38525190445232904,8,6,9,2,1,2,2,-0.9435537109652065,2.6517991979758624,-0.15412233781692222
-0.5117054191552515,0.6617543826834109,0.7292176719100734,0.5370387290475824,12,7,8,1,3,1,1,-2.169185782871115,1.5638441902412956,-0.86706321992955
-0.5686496952045657,0.3177709404653144,-0.21227118869168304,0.30246595408298416,11,13,11,1,1,2,2,2.211041637192967,3.056146472835581,2.3891228782051854
-0.363776892763761,0.7328773350552908,0.986673874717257,0.5048555252311451,6,12,14,0,2,2,2,0.6581507062327319,2.2610321720302236,1.2007805719198372
-0.19171935669793405,-0.3459336768735226,0.33518677112716944,0.6156918838825172,3,12,8,2,2,1,1,-1.0245978069443353,1.3979402152287521,-0.963908050004465
-0.24865549623654704,-0.40626145087943843,0.29814931758878616,-0.3432375442298379,2,11,9,2,2,1,1,-2.530436202432122,1.0368692704888787,-1.4413238538261943
-0.22288379745930853,-0.1026127547549387,-0.5249117382513451,-0.25349641674131984,13,5,9,2,2,2,2,-1.150949005168294,1.904849824937298,-0.6879635226497499
0.2851519378943792,0.518688655845732,0.0008906182614829561,0.08472732995947663,9,15,1,1,3,1,1,-1.5619032216489883,0.30359435648591504,-1.06117687881944
-0.3175043447476873,-0.23960876242828588,-0.20235443820619903,0.16034473845466457,13,3,14,2,3,1,2,-3.3007146464992965,-0.13749482359181625,-2.748372068695263
0.4937514322716454,0.43098181419854886,0.04246826497066869,0.6447868376341162,12,6,15,2,0,2,1,1.5269783670220562,2.808507792530466,2.172761408895239
-0.5130354068474015,0.8540690895926133,-0.8794652194208783,0.8688720536110286,7,2,1,1,0,2,2,-2.7803645537450463,-0.3270830369873323,-2.143511483538454
0.046169449163569354,0.3401920692218834,0.8592117548439784,0.06452042667808033,9,15,9,3,1,2,2,0.8862976754993643,2.396112290313524,1.3547979741715932
-0.45475199853293247,-0.17290179694929697,-0.7562278133261049,-0.6377013009306394,13,9,6,0,2,1,1,-2.7944094428513435,1.1116277069059688,-0.9823463616515287
-0.7862461538105123,0.1346244392578071,-0.4868744325972725,0.9258537504751596,5,5,6,1,0,2,2,-2.805527929889557,0.9257106998102598,-1.5901543768347126
0.05299838830756198,-0.7753913111775617,-0.9948319703100352,0.2759704115865953,6,5,11,0,1,1,1,-3.5527902444524964,1.0005962778899489,-1.874514106328623
0.22196197770198345,-0.17794306038659058,0.6797226057334407,0.8000462467960223,2,9,10,0,3,2,2,-2.2580039945546626,0.9247668766849054,-1.4184989731298847
0.6452286370273568,-0.15252349270247434,0.3350997985829409,-0.8089293723306636,5,9,0,2,1,1,1,-1.2273839748982627,0.5702503779163455,-1.1759046623720555
-0.5295288303960304,0.7385192493021051,-0.054216068733635714,0.07071620368532172,7,15,4,2,2,2,1,-1.7550445446354712,1.3843169604298358,0.3363697869160547
0.09339482542814004,-0.5361058077680492,-0.21818800818897066,0.1889526703723461,10,1,15,2,2,1,2,-4.747743827821962,-1.4379697451801694,-3.983665407294959
-0.19136246379141575,-0.14360077014877048,0.43519553131635247,0.3848723026487393,8,7,11,1,2,2,2,-0.5533178154800155,2.93144938143506,0.3057133138547854
-0.32554573448915924,0.8110495846593477,0.5452454548987651,-0.47020910552653317,6,0,3,2,0,2,1,-4.020645017805501,-1.5295761871623854,-3.1791230491120146
-0.546687195546024,-0.2900073883361254,-0.8611523145078133,0.03811958181654074,3,11,4,3,2,2,1,-1.00408398199131,0.341548869617214,-0.9353389843184488
-0.4577051269996304,0.18562398330684537,0.36026386220690276,-0.5383416216919759,11,2,5,1,1,1,2,-3.578924291795184,-0.9007011410890924,-2.744019555290847
0.32367837969875723,0.1155668347400498,0.4613010204784922,-0.0695887754325637,9,5,11,1,3,1,1,-3.1333061330394365,0.6441955769659179,-1.956671671100553
0.2699200911820663,0.5096756398816955,-0.6590441236521649,-0.1810442939895922,10,6,15,3,0,2,2,0.8857487572747484,2.804006453440715,2.0011176673203694
0.9624727486886078,-0.050226912987562766,-0.2349474395119835,-0.7603419959647073,4,7,5,0,3,2,2,-3.457361868564588,0.1276802423412735,-1.9445434722337231
0.07991426056111917,0.6840665887528425,0.041915954544084366,0.24717137600551942,3,7,6,3,0,1,2,-1.0170749362181064,0.8045982621319179,-0.9310475301059664
0.013676863640965209,-0.6813919587620394,-0.8737819338416997,-0.7647019430528827,8,1,12,1,0,1,2,-4.4213789352485175,-0.7214507985177332,-3.387853814205807
0.8739156460621256,0.10760448142475254,-0.3889513786839529,-0.20603696585143316,8,9,3,1,2,2,1,-2.256233900320669,1.2244591342574518,-0.9735662329644246
0.572551913514189,0.14917476463553325,0.13315072434283715,-0.21791447388365115,13,14,0,1,1,2,1,-2.020755202495998,0.4016367759879966,-1.0402161269970456
-0.23875341304683984,0.755948640890139,0.7361133802149007,0.6118508002352423,8,3,13,0,2,1,1,-4.338576528422973,-0.37420884102920904,-2.995895129673904
-0.6529509700269827,0.3899021778049234,-0.30780054692442893,0.9512204017198298,11,8,1,0,0,2,1,-3.100781875734622,0.007344409145710464,-1.9363403850124632
0.8455143810267887,-0.025876162362128197,0.21250587550195488,0.5296196018059909,5,2,2,0,1,1,1,-3.719481133648848,-1.2531262215663932,-2.8254677894075586
-0.2649311554169371,-0.8636553812290129,-0.948376186101026,-0.7296674216903545,5,12,11,3,3,2,2,1.4761584053909589,3.4343096706865928,2.510781958867734
0.18858150112354943,0.8728983477673211,0.7522103851960851,-0.44449475250147774,7,15,12,2,1,2,2,0.8665619693842348,2.277072715332721,1.194970840772166
-0.27040356171094104,-0.22707831768170572,0.12888218135776497,-0.6164350888162788,10,1,13,2,1,1,1,-4.542887504184545,-1.0609674358305017,-3.637275701595141
0.39007045771710636,0.9673578505268272,-0.5216397915681488,-0.7155012626256076,10,11,13,1,2,1,2,2.3176885396279716,2.8907776493817394,2.4604982874713555
0.38323611113863865,0.23610334857437199,0.26637925202692814,-0.5422107903067728,6,6,11,3,0,2,2,-0.8388153359824042,2.9844855989499055,0.338041127051696
0.05408292782330326,-0.14783323221925704,-0.738579246519601,0.7732084304809335,4,6,10,3,1,2,1,-1.859613335982623,2.1366472803905596,-0.7805190715236909
0.4672287611228041,0.5386097872826796,-0.9779374711427056,-0.16769200364047698,12,4,5,1,2,1,2,-2.797096999967151,0.050366831262017846,-1.9132124271985274
0.3619496544764891,-0.6206103036506456,0.23789638601544305,-0.3529992101770525,11,1,12,0,0,2,1,-3.946737270046551,-0.04760988137940894,-2.7092595866153104
0.9191532886420668,-0.024291912147275108,-0.780527602644993,0.09591897794738591,6,3,15,2,0,2,2,-1.9021413854956357,1.708402336259391,-1.1301001366218706
-0.6999026706120315,-0.35064814621988005,0.4747141547755993,-0.04796374126246694,10,12,3,0,1,2,1,-3.027115144724007,0.5673451276292876,-1.049738325240505
0.9124443812978966,-0.7337099916438061,-0.7957009406849238,0.3173842924148871,10,0,1,3,3,1,1,-3.87169420829644,-1.4606563053654946,-3.1528910628869413
0.6817431588518452,-0.92314730207535,0.803523984270847,-0.07704507075053169,12,6,1,3,2,2,2,-1.4423636060869645,0.5301183978256927,-1.4531332502989986
-0.5460706112692717,0.7787818322576885,-0.0987606865404842,0.7649188809121996,6,15,11,0,2,1,2,0.27626394075089766,1.9560811976294046,1.1006365034561043
-0.9166541987952315,-0.8304159679083936,0.4326467761253645,-0.8558313280026533,9,2,7,0,0,2,1,-4.061162122450602,-0.2664698789268476,-2.581895448470668
-0.22480953703446094,-0.07610612665808847,0.983176817740548,0.9414999153413404,4,6,2,3,2,1,2,-1.440344148796096,-0.05740792656692969,-1.2881910223122435
-0.8032087005732054,0.3206054394026763,0.5287453244434719,-0.46990714334999195,7,14,15,3,3,1,1,-0.18252335154443666,1.979324915776777,0.3412733286274239
0.5649698491278758,-0.5443151649137801,0.9519816991975849,0.33470079609285674,4,0,3,1,3,2,1,-4.342208603476287,-2.355277735934053,-3.8539396324208948
0.28780850708226136,0.06060426649831663,-0.9160975531367275,0.9369775551887676,6,3,11,2,3,2,2,-3.6754836158789415,-0.3487092341993257,-2.909015905655328
-0.027968994044920148,0.8405943624388155,0.04153628366842543,0.23299945379016695,3,10,9,2,0,2,2,-1.0347682184289884,1.6679605794772518,-0.9541534212499923
-0.5507687763122961,-0.25566595232497336,-0.135846234111608,-0.12119002061109563,10,1,5,3,1,2,1,-3.5320621683273417,-1.0092031847175964,-2.990359852292255
0.35196455117271075,-0.00790432264022689,-0.974570220026213,0.9848308009789404,11,15,13,2,2,1,2,1.289901113888773,2.631996065509886,1.6090465649277585
0.8378530672791089,-0.49551795965327683,0.5100838574925566,-0.07892100545171998,9,13,7,1,2,1,2,-0.9861278512014738,2.306022064978135,0.9097323816960801
-0.8922835860039477,-0.35988033495803307,0.5063746718268056,-0.46133740339594986,13,12,12,1,1,1,1,2.4081280405805687,2.9433721878563324,2.4810311405274943
0.451959819970591,0.6355706597138902,-0.5729772673786562,0.011705385903657994,9,11,12,1,2,1,1,1.9425170664528497,2.8322989797928675,2.160682453314352
0.4868475721532186,0.22388101067466204,-0.7881385748830141,-0.6968612568246528,8,11,14,0,3,1,1,1.1181608887825891,2.3830034998980003,1.6264748609730033
-0.6783036520845076,0.11608465029793402,0.6235044337314197,0.48342412302586,4,0,3,3,2,2,2,-4.039778397163497,-2.0989143154024235,-3.6537597580556103
0.600141937398319,-0.5919287307422023,0.11016989860457249,0.4661425920593496,8,10,10,1,0,2,1,1.3084206424788727,3.0917472604594556,2.244381888364786
0.07739133468607817,0.0483183414523245,0.6960955822615438,0.6799279605643651,13,0,13,1,0,2,1,-3.921303897807839,-0.5040782011298629,-3.1205502575651956
-0.26411849739583104,-0.3461367673238418,-0.7022238993351106,-0.38879156901957024,9,2,4,1,3,1,1,-3.4420057909874116,-1.3835253210850782,-3.0268688719910015
0.28673035982356865,0.560799552294549,-0.5655818046175789,-0.7243542016815292,7,4,5,3,2,1,2,-3.0792512670270544,-0.2989090194725979,-2.258888252513377
0.23917867491968137,-0.2890139791172852,0.5883946625541685,-0.8140187203537357,8,6,3,0,1,1,2,-2.9582156465419263,0.1707396013854445,-1.6556997804915212
-0.7917252841594251,-0.5491224890726123,0.40588688195735356,-0.8943920790629438,9,1,13,1,2,1,2,-4.959348964117924,-1.6880449849282573,-4.1247065487963575
0.6500988203601241,-0.0034886354730927494,-0.8458834417313377,-0.8828981415120416,13,13,9,1,0,1,2,0.8240148215896883,2.640093876679497,1.6725163102395852
0.03453811288321873,-0.11960200408901889,-0.7050949465874321,-0.3436144927813769,8,0,1,2,3,1,1,-3.9103535964124494,-1.2767383195518849,-3.1846390580964674
0.602733831639038,0.5331770479432867,0.4672316600846249,-0.40111297901622667,2,0,5,3,3,2,1,-4.664725082020234,-2.1991402251232266,-3.7550688388050752
-0.7633276181532254,-0.1801902206074235,0.6796045712712344,-0.23233409613391198,10,9,15,0,0,2,1,0.9052916384581433,2.3719638007132655,1.626615608943819
0.9592934300677669,-0.6694117780596509,0.400503918889042,0.1716202919438039,7,12,5,0,2,1,1,-2.7838870517569356,0.7470846329095598,-0.9191860463507993
0.881358490230681,-0.4814064822684525,-0.14068637452212984,0.7454605009692037,6,3,0,0,1,2,1,-2.795641629665387,-0.5235114591625789,-2.4923475236709414
0.4120380153280492,0.2623412919134127,-0.9003159444341169,0.8078266605207494,4,0,7,0,3,2,1,-5.6179792430164905,-2.9345422940754764,-4.68670881812028
-0.6821836646612929,0.22045029895528256,-0.7292918354446289,0.5027501720580914,9,8,3,0,1,2,2,-2.7783833442168415,0.7248097830144917,-1.2558493132647253
-0.9108101832540769,-0.9274247547729957,-0.4485602938088955,-0.4487753226421092,9,9,15,3,1,1,2,1.8394718955269735,2.898584079294329,2.076979751914492
0.6895788725720429,-0.46372195980897324,-0.6872363911931041,0.7061792468073009,12,3,1,1,2,1,1,-2.388407763462391,0.21211344989267514,-2.1800434809594837
0.06484136455043421,-0.1778087947985869,-0.30531334748231465,0.7996666913745449,3,15,7,2,3,2,1,-1.0211147458281074,0.9777409974787538,-1.001692176844889
0.7642712285641202,-0.2131043068728169,0.6557367506443457,0.5754260310554173,10,4,9,0,1,1,1,-3.810209122631585,0.3691761322626639,-2.1381519965073457
0.4503114551022296,-0.617618597070422,-0.32347378933530324,-0.3826025132536095,6,15,11,0,0,1,1,-0.5195827767470851,0.9878872910630897,-0.24668547760366058
-0.6975063425301309,-0.5493661400975298,-0.498066677319404,0.7012321156822756,8,0,0,3,0,1,2,-3.193635723829475,-0.8043791422375711,-2.6869429942312597
-0.1920442473469035,0.08509160679084582,0.5833999769067033,0.09767731344011743,3,5,13,1,1,1,2,-1.030180238041214,0.963902679992765,-0.949056003285754
-0.6684509196734485,0.8913962940005646,0.6999507429613239,0.33804467465821664,3,15,15,2,0,1,2,-1.000316784525495,-0.10677801427328167,-1.0070619832172512
-0.4188248803872898,0.5739402698353326,-0.7761281459569394,-0.28805325241029456,4,15,2,2,0,2,2,-1.0749609947487668,0.5037065489261647,-0.32100770007337665
-0.48275833022392245,-0.6705872931354082,-0.3395698702570049,0.5135030113772701,7,14,7,3,0,1,2,0.678308370584539,1.9758237852073626,1.08397841090092
-0.6767603774282571,-0.4890133106887906,0.8932759083992143,0.12036451674982374,13,9,0,2,1,1,2,-1.3843291134434812,0.7103700451158694,-1.052061391183841
-0.07213724637533447,0.8184404117231203,0.07740359590542845,-0.0043749839314195516,7,6,3,2,0,1,2,-2.327092035616528,0.7810305880326304,-1.093921056533844
-0.8131840560494088,-0.11785568349843256,-0.6087814539109699,-0.626553408453917,9,7,11,3,0,2,1,0.7925225403647107,3.210726392786187,1.3205931891225564
0.2691648351006075,0.5958283192317881,-0.20805905467509023,0.8301801368140864,9,1,9,3,3,2,2,-4.353459238726595,-1.7498423508271328,-3.897524899188662
-0.6679313731676091,0.2269462772783526,-0.27379852673197913,0.7943726819292378,12,7,5,0,3,1,1,-3.0926054248996717,0.383042678151839,-1.6614375801460985
-0.6315503215239477,0.7879794200157408,0.3085851046499237,-0.6957914335554543,5,13,5,1,1,1,2,-1.0412001122287846,1.4917548937676395,0.5401735644235888
-0.7647120236813496,0.47946066417108124,-0.36066633511891055,0.9768319788241531,8,4,4,1,0,2,2,-2.72573110163987,0.5820934722538698,-1.456470730354865
0.9941563141633234,0.9595649157090438,0.3122680360411614,-0.7403471020965648,6,8,2,0,3,1,2,-2.0520401775344217,0.3266591318014465,-1.5687921980967683
0.7805161060356043,-0.841186830713941,0.4629929806807247,-0.6251761118048356,10,3,5,1,1,1,2,-3.210558740069811,-0.4491631583729314,-2.6551636133673022
-0.3712997736325032,-0.057664202134370734,0.6432737954209433,-0.0814696056535722,6,7,1,1,2,2,2,-1.9675200073905748,0.8486846051724751,-1.3294087074683472
0.05086982509138571,-0.5113201184270677,-0.7741135831776529,-0.8256410643363377,2,4,2,3,1,1,1,-2.4876117105933333,-0.9306158899090256,-1.4655022686078618
-0.0992980421891747,0.49765267392661294,0.30229516976334825,0.24185713495686234,7,0,4,3,2,2,1,-4.108471929675678,-2.040973081905079,-3.7015215936434736
-0.49205025085595056,-0.9377688001652846,0.47858947032954635,-0.7873125474884508,4,7,7,3,2,1,2,-1.0364942327024635,0.8609172203185899,-1.029704863347728
0.7114745178115727,-0.5456408859529702,0.6740822504858801,-0.44144782309117914,4,3,9,0,2,2,1,-4.7979749442396145,-0.72125274531092,-3.2250199080785844
-0.5747112472578078,-0.9336212908751476,-0.3921071975185524,0.306325581062566,5,11,0,2,0,1,2,-1.1709114763995676,0.5775285731547191,-0.8917604036375062
0.3299698069519905,-0.479426284867994,0.8143900614116597,0.3414646238116681,8,10,10,1,3,2,2,0.09179309004364267,3.107050238471241,0.9847457847540473
-0.5465392341529787,-0.2367761202655998,-0.7423025759994903,-0.17447774146794792,12,3,0,0,3,2,2,-2.7008158321507447,0.13409226848586175,-2.1844935526457023
0.8361531043983013,-0.43992534089902113,0.7166833535982418,-0.41556353907620447,4,2,9,2,0,2,2,-4.0575201238598275,-0.02454475039020994,-2.7533467698987466
0.9635973865212553,0.24268899450705916,0.11836961365865295,0.25647622092656275,10,11,2,2,3,2,2,-1.425395382479243,1.2007129658162872,-0.7925115486040688
0.4073719549215915,0.08139695328982066,-0.8069310596091184,-0.516212343482322,2,7,3,0,1,1,1,-2.5961037163144547,-0.8185588015255159,-1.8457291063160384
-0.40552438458276563,-0.4001617769860306,0.4863863974632068,-0.9037143280432931,5,11,7,1,0,1,2,-0.4333905634183771,2.4898027305174693,0.8841781289753394
-0.3191883133008706,0.9780567167003478,0.2523523431862764,0.06263304113611823,2,15,13,3,2,1,2,-1.0037015008260142,0.24916651635381695,-0.8635247491375648
0.5783216931774628,0.146698691270436,0.31765014028014105,-0.4953855003211869,6,2,11,0,0,1,1,-4.654303235500976,-0.445766881095502,-3.2193423526633955
0.8192536388731848,0.3384005258761569,0.6585735986335111,0.7579578005645347,2,7,12,2,2,2,2,-1.9545466917747647,1.4933722269478584,-1.344915447502564
0.8213531588702792,-0.07113352754891444,-0.7249524503659692,-0.3183686004203068,5,12,5,3,0,1,2,-0.49023075139081496,1.8473466888370096,0.9539403672966762
0.18339432461265104,0.40526754617103267,-0.5251330632503874,0.02472755509158131,13,3,5,3,0,1,2,-2.57608006013228,0.16475684021460105,-1.910904697408366
-0.47464871480269655,-0.4568624704979203,-0.05420573437819032,0.9676806257108757,9,6,5,1,1,1,2,-2.4913381545924493,0.9947380805397553,-1.1652194675111394
-0.2762938135897226,-0.05501328998697286,-0.9087025089952325,-0.7199518048933646,13,9,0,0,0,1,1,-2.4761137568695704,-0.06618638988089771,-1.9807499614807407
0.24503939145949039,-0.06051247401863247,-0.10506371735508435,-0.05142315913747897,2,12,12,1,0,2,1,-1.0025516382894426,0.9519306568386475,-0.857126269848582
-0.5618623817962844,-0.9265572749983577,-0.7839484917386172,-0.3222787013224968,6,4,0,3,1,2,1,-1.781265166099317,0.49014977656008024,-1.6286184538185078
-0.9112244556582911,-0.44435585443653114,0.6333643509014362,-0.4308753964742049,2,7,4,2,2,1,1,-2.3062977392285546,-0.4325227908750296,-1.4647567387647227
0.7484450493703516,-0.012906839319762664,0.4045175320633285,0.9856336779981407,2,7,11,2,3,2,2,-2.580121769428787,1.1342969938704328,-1.5466262544462877
0.3418860094850158,-0.4836534916176616,0.34921570583243233,-0.40654471779182,11,6,11,1,0,2,1,-0.18735641938989434,3.1836381100169415,0.9754243598716763
0.27280274036681407,-0.8977292371157986,-0.4847855593325563,-0.8809505993044566,5,1,1,1,3,2,1,-3.272635121692628,-1.1646158897530547,-2.9524064546026416
-0.08752698208891596,-0.2618939564781668,-0.7579499990296139,-0.16210441962504918,5,0,0,3,1,1,1,-3.424628751435902,-0.9200825502013679,-2.854538864414451
0.4997015288729325,-0.17464934783320674,0.292192350010126,0.29290018024921394,4,10,12,1,1,2,1,0.8038735435735544,2.982010083096144,1.7331886893049486
0.8265738951524735,0.22514693668963837,0.7473971869326901,0.4479461109321876,12,4,1,0,1,1,2,-2.4266211977323224,0.11199732544921116,-2.0771175664876247
0.9825264534672664,0.640025258238712,0.38976474735191835,0.06498539887429322,12,0,6,0,2,2,1,-4.848007219847263,-2.2529947609641723,-4.068575586965108
-0.7539934097525087,0.1172847929008507,-0.31366529365468354,0.458346975098896,10,5,11,0,1,1,2,-2.618389834184258,1.377167746008787,-1.2803402385855271
-0.1922042716597525,-0.8447707105371183,0.08506873706450291,0.7234849898365907,13,11,1,3,2,1,2,-0.9455779135672138,0.9232566862871132,-0.7923451481646888
0.15853270764105365,0.5187020515052261,-0.8022527647187292,0.7793040660351327,11,10,8,1,3,2,1,-0.9234930665436588,2.674458422012561,0.4149570202719961
0.05162519774664753,0.023362773163023487,-0.6687433059434693,0.29148102019122457,6,7,0,0,2,2,1,-2.4155158357815103,-0.036781388831322794,-1.9792937116527873
-0.9491044801884982,0.2916447725729685,0.2738046349094865,-0.31879166683741667,12,13,10,0,0,2,2,0.8395355187496634,2.4073203191914008,1.4412056861552973
0.2115584989053807,-0.27081254360492,-0.5642148914900198,0.9760719323111837,2,14,3,0,0,2,1,-1.1196094084851405,-0.2461165021926536,-0.9718337507058383
-0.5430265064904585,0.9549042359807358,0.06382541304852674,-0.7284219058721257,11,10,13,1,2,2,1,2.048938912880724,2.863740248736015,2.287411475292326
-0.6799501270736119,-0.9532958073436282,0.5124272279003537,-0.08295398223621864,11,4,9,0,0,2,2,-2.198311973902036,1.7326254559527503,-0.8268522858407622
-0.37206656524529436,0.7768073446173624,0.20588575295892309,0.6534147194829749,2,12,12,2,2,2,2,-1.033053845015068,1.4512118530076588,-0.8383010651520961
-0.938124710537316,0.9414843073544963,0.5470777830691278,0.9602179848275338,10,0,12,1,0,2,1,-4.216494135966322,-0.7560598283906905,-3.335371283745947
0.6672999238751711,-0.11911729937515192,-0.3953335012970125,-0.48133020536581106,4,9,0,0,1,1,2,-1.6761095128858186,-0.4777020325136008,-1.3990342986049098
-0.5299255703923498,0.6613770210401537,0.08965531509037361,-0.6695158991147936,9,12,2,0,2,2,1,-2.8385991790781344,0.2801366273536972,-1.482796821127351
-0.5853819936248841,0.5647766589201746,0.46915584624282647,-0.39902122879913526,7,8,7,1,2,1,1,-2.475143803038351,1.4396297553265525,-0.9132118003144687
-0.20972451347136278,-0.9210809342182014,-0.048907925026346666,0.08604916791532635,4,14,15,2,0,2,1,-2.3060832317058426,0.6425034031115404,-1.462097463470691
-0.2930785189064351,-0.08306715086148442,-0.9240368734202931,0.491720077254024,8,11,4,0,3,2,1,-2.7163199309390977,0.7241273439438303,-1.2170918423671488
0.7541811620363779,0.8880841876507957,-0.7024080611897687,-0.07464878986921297,13,11,3,3,1,1,1,-1.55139366297476,1.3877842102873563,-0.39385519033057503
-0.24934018416079629,-0.4284328889482596,-0.5935538178278255,0.5235963827553944,12,10,15,0,2,2,1,1.1070975361676147,2.3616307403969525,1.5634315214198502
0.7311542912491045,0.9614786871668588,-0.18483158285236612,0.6550378442126061,5,6,12,2,3,1,1,-2.764716650653131,1.0594042886259862,-1.5876622125536426
-0.8810568622654384,-0.9936643028385965,0.2803966231192476,-0.4031301752762466,9,2,14,1,2,1,1,-4.331362138291231,-0.7631400324821977,-3.420672388277508
0.02086497800846443,0.25318502218642047,0.8527652134601735,-0.9617678111404719,7,12,5,2,2,2,2,-1.2471792678619709,2.1279326382442303,0.571099355338603
-0.7311297411837563,-0.40120882325663754,-0.2825689491659731,0.60887441535901,9,2,7,1,0,2,1,-3.3962017015807215,0.026627891422994314,-2.2954611642824223
0.9810920655402668,-0.5986979651924775,0.9892972831199958,-0.820375691434452,8,2,0,3,0,1,1,-2.413688618560307,0.125098963381113,-1.9994917461924324
-0.8619409182243007,-0.9886683709408655,0.8741820569175895,0.6438532718798593,10,14,0,3,2,2,1,-1.3105322356718712,0.5794129717565184,-0.7813769241501219
-0.8227905720606419,-0.02474438066557827,-0.8447013306567899,-0.18491393793513833,7,10,2,3,2,2,2,-1.4875308417136992,1.2886722616806197,-0.6991882110682531
0.15408132892382165,0.395512552146859,-0.9878225035203219,-0.798117600044957,7,15,1,3,0,1,2,-1.3154256927497427,0.3718112877773845,-0.6933531432672101
0.5890310889814974,0.4141729545333963,-0.8995479770720525,-0.854196329264193,9,14,14,3,1,1,1,-0.12469446183635924,1.7905256190378607,0.6856241016310538
0.6069654865937693,0.8584561072637078,-0.18979461094486716,0.8122220042649941,8,4,6,0,0,1,2,-3.7891861944558167,0.11023000488424767,-2.110534807461037
0.9579622303496178,0.20698619208675728,-0.28437183177290226,0.29563489198105675,7,14,0,2,2,2,2,-1.3796727134575049,0.5343666700421151,-0.7980352202117413
-0.09210630378328588,0.6428639832851866,0.10931469607019118,0.27418167416180994,3,13,1,3,1,2,1,-1.0526600781566415,-0.392047604400339,-1.0126666429862663
0.6079170151050406,0.10500193481577824,0.04033978462150234,-0.7142480773211766,8,7,1,3,2,1,2,-1.3065118240822844,0.9377146009266267,-1.155732895580592
0.7639843394432717,0.6475561802023304,0.4434431054343586,-0.4569059051775153,2,14,8,2,0,2,1,-1.0167763091322357,1.1218376220425164,-0.9337420387899404
-0.9062961829447937,-0.44766088435820106,0.41395297491143235,-0.8746207567562683,3,7,8,1,0,2,1,-1.0284052318924723,1.3714016744446424,-0.8555864615801898
-0.834569076951293,0.8617747441216168,0.6534293198620367,-0.7401401509285974,10,10,1,3,3,2,2,-1.0537432574408117,1.030696549287595,-0.8578339790173264
0.7837442896214695,-0.13236516084694094,0.819886287708784,-0.2453638920736143,13,2,4,0,1,1,2,-3.6656855039094594,-0.9937339513940453,-2.718671506751374
0.12925810199452625,0.8603419308768492,0.6884974048116368,0.35169549292867286,8,4,4,2,0,1,1,-2.949239505998117,0.2565224353242617,-1.611635760507557
-0.4431211834991309,-0.7407986976091161,0.35221646282882224,0.8879646107264192,10,4,3,2,2,2,1,-2.367607565260593,0.3898399324583866,-1.6977811260960907
-0.9036279752134075,-0.27989906819804333,0.9135996309685723,0.0008022914204024456,10,2,14,3,1,2,2,-2.540105556860691,0.8844141047509433,-1.975888133584394
0.5415612365277596,-0.9942374966687708,0.7179133708412591,-0.6279539999886687,6,12,3,2,1,2,1,-1.8322823411908926,1.1986604777583243,-0.46080246089108223
0.31470696434025713,-0.05543639167403658,0.7603134758429702,-0.5685186416470918,8,12,12,1,0,2,2,2.070493832600632,3.076790925118976,2.1199222584461204
0.30327952095455313,0.4771949162646614,-0.3687453124733,0.2896652080446276,6,11,7,1,1,1,2,-0.9528781733902857,2.4433202118946036,0.40056343638575276
-0.8293173270313503,-0.913986096266121,0.3337333211018434,0.6466188596414357,7,9,4,3,2,1,2,-1.709777306910821,1.543155999322976,-0.6322112405439182
-0.9706132226900923,-0.24181190265612762,-0.32530890646181465,-0.9613447381647979,5,13,9,2,0,1,1,0.38669557122129117,3.003832299976491,1.7260604606970504
-0.33951444132718933,0.8121317713727305,-0.4666496066760448,0.4497129986300341,10,3,9,3,1,2,1,-2.2976388455284553,0.8347945541348973,-1.7422938148804992
-0.3762722841662336,0.5479827563055251,0.5458429637522302,0.0425920953082779,11,11,10,1,0,2,1,1.299411372620594,3.087803164941198,2.385001850552399
-0.23483935285872914,-0.2645326983897802,-0.636521618581074,-0.12898474905561863,6,8,0,2,1,1,2,-1.3386254985521928,0.7232557623915351,-1.174890656460418
0.2837199177107108,0.14129924776186975,0.13618502467573457,0.32601469228355184,8,3,14,2,0,2,1,-1.6732699662408015,1.8054325417203192,-0.9920236669610571
0.6595262405752897,0.21229312986695947,-0.417711504429642,-0.5858101636468576,12,3,7,2,0,1,1,-2.9932991518806613,0.32857943749235946,-1.9924782443378406
-0.5067927300439508,-0.03184586057959682,0.49488881319338796,-0.05238034320410678,11,3,9,3,0,1,1,-2.7998592678944005,0.6908323179163673,-2.039497539686526
0.06147471057367171,0.30191467023614527,0.28918234948468724,0.12258708589680545,7,8,0,2,1,2,1,-1.685911150715169,0.787935818422466,-1.1863090197184816
-0.7183941022146478,0.2448272831319933,0.5626437114946101,0.1565967988407213,12,12,4,3,3,2,1,-1.4890008586851884,1.6927558055542629,-0.21974813378589655
-0.6722379524390356,0.28563782960034856,0.6197203747211724,0.8947904991728937,7,7,5,3,0,1,1,-2.306213280971283,1.2990444863839317,-0.8819796642116409
0.41544270053505494,-0.8755935476705945,-0.7053939114420593,-0.9843168184561664,5,8,10,3,1,1,2,-1.354093843238556,2.7628822212504343,-0.03603551186636242
-0.39616659984499636,0.5221766120477511,-0.2914644703179068,0.8981423926296879,6,5,5,1,1,2,2,-2.8108947272251665,0.6356883370860467,-1.592060381668547
0.09371928195025236,-0.6393841291544438,-0.08280411297232004,0.12174892672523518,7,12,7,3,0,1,2,0.3638321285869952,2.5504493416168814,1.5241960768598797
0.6872993281036475,0.9623850583282316,0.5862857479934789,0.707569843409334,13,11,5,0,3,2,1,-2.6368821547554493,1.1534275832141228,-0.9818217966385981
-0.003527999001454063,-0.18665186000283374,0.9060400423577983,0.04507943346410648,13,10,4,0,1,1,1,-2.9645404429204554,0.6206110043917589,-1.1945453702879179
-0.85383687594597,0.2446865292344922,0.9623556735245891,-0.6197847004325447,4,12,10,0,1,1,1,-1.063954597239162,1.3093793178277164,-1.0020440877811538
-0.2095881473800596,0.905793591995655,0.9341053628520697,-0.21441244838131324,11,7,13,3,3,1,2,-0.7859143409216365,2.2086548910972272,-0.05953950068239769
0.2812303670977747,0.33320095809323846,-0.6746005123828682,0.13017062490551257,7,12,5,3,0,1,2,-0.8110609952573784,1.9435115378504284,0.7765121711574285
0.5688417160068353,-0.24602891614743982,0.10398060424144218,0.6095062439793897,6,7,9,3,3,2,1,-1.7205536274710234,1.9719061160792302,-0.8348539485416062
0.45772288453989374,-0.8092014453735787,-0.14259595802713276,-0.9416604727094711,4,11,12,0,1,2,1,0.09409679002937166,2.3342523641576327,1.032804301379164
-0.6923859507167844,0.9801727521349641,0.9096939860769362,-0.01064962081743337,10,12,6,0,2,2,2,-1.8904414634168187,2.0764347286253133,0.038047867657622275
0.5085299466940454,0.8368528642908173,0.9018571890050968,0.15424517207664157,2,1,12,3,0,2,1,-3.944694422857864,-0.699160257451448,-2.1341683923303405
-0.2828430769502537,0.3132621474157522,-0.5192021742129862,-0.6168141085303485,5,3,6,1,2,1,1,-4.392884922345134,-1.1411411566064407,-3.1918390212526644
-0.9221400733486651,-0.9279623634171472,-0.6495564557883453,0.7335407090120005,10,12,3,0,3,1,2,-2.2347189994335706,0.7623863571126872,-1.2631814210066532
0.1601776693389092,0.03339677045253553,0.5175525075146503,-0.4350078680542955,13,6,14,2,2,2,2,0.6287352335698718,2.5869389530823375,1.2823671766551175
-0.19811647505390662,0.5262167272026166,0.6463216614177185,0.7777748480072595,3,3,12,0,3,1,2,-2.7468587200244565,-0.7596537944945205,-1.4443879227129588
-0.33687060186561246,0.7100604032398703,-0.5858483815782896,-0.8576834296531344,5,9,14,2,0,1,1,0.018204995787716786,2.3403657693549955,1.1251252396069618
-0.8098939089346144,0.653493536052494,-0.9047174851269868,0.4534984483363933,9,7,9,3,2,2,1,-0.615212485002797,2.6635707528757964,0.012666271589621997
-0.07341269345440637,-0.9091934370626149,-0.4199416127021882,0.8620199417705996,6,13,8,0,0,1,2,0.9267736156480888,2.00499813052065,1.2574526838094586
0.045020362171176886,-0.8907311599980554,0.9461563259446657,-0.5477493375006561,7,4,12,3,2,2,1,-2.2923795377811613,1.2997082212627253,-1.6269424939517685
-0.896198112825382,-0.6177625810079947,-0.37983092331448987,0.46344947312842577,5,14,8,0,0,1,2,0.4132235216347327,2.079852417015486,0.9407871000397088
-0.3941381887191415,-0.34940973195393776,0.42524266619702566,0.6335589330112721,10,13,15,2,2,2,2,1.709378675334517,2.6155821869905305,1.8887342855988694
0.9697168055249517,0.5084965193641615,-0.21360959794415546,0.18127566798927552,2,15,10,2,2,2,2,-1.035825320666158,1.1201806781654444,-0.9430616562339782
-0.9586572622161911,-0.46196070640337905,0.03519260263104407,-0.4623065150943133,11,5,8,0,3,2,2,-2.7574359377985735,0.7506614737807092,-1.4794830341456977
0.26431899837291484,-0.7401172554641176,0.12018339488679097,0.561463706401802,10,2,3,0,0,1,2,-3.6058312725292114,-0.8147595821267664,-2.4662787453816204
-0.6819499925194774,-0.6396084917437042,-0.803530015621839,0.6070362168698686,8,9,6,0,1,1,1,-2.97802817291067,1.042488450420733,-0.7695603083980385
-0.9382841913838551,-0.8962094009631782,-0.7156591065922089,-0.5732133040486209,5,3,4,2,0,1,1,-3.8557075980145723,-0.6224391766847085,-2.555759156599805
0.45411352323078025,0.12414558880514215,0.8941813342170382,-0.007482494235276915,4,9,14,3,3,2,2,0.6282618882013189,2.7702414958462342,2.180598663975426
0.8131444213443255,-0.9678762700379877,0.5643425261824924,-0.7512343375173514,11,0,13,1,0,1,2,-5.085829917744261,-1.4515947672018437,-4.054300076949111
0.11796126819954811,0.002175760524394166,0.4123863659267173,0.0685811037873516,9,2,4,0,0,1,2,-4.0393105347698475,-0.9011696123701751,-2.5961103566305725
0.7252809422983579,-0.6414887761844199,0.6000069635273628,0.10541415143709054,13,15,10,2,1,1,2,1.1223637840416478,2.6607794321742113,1.194197348114968
0.3543048249153473,0.2500583721704115,-0.36690066946426003,0.6328215699300614,10,4,7,2,1,2,1,-2.2621554986320778,1.0891609180707538,-1.2879073797468266
0.14349196628749739,0.6656607535765422,0.8121741209625211,-0.9756864570452264,9,11,0,0,3,2,1,-2.135602098234399,0.17906886926070895,-1.7730445987907146
-0.3864468009557176,-0.29408299309528685,0.24258489809922024,-0.3319000686624616,10,11,13,0,1,2,1,1.5321951339112196,2.5221642934970543,1.8367684750000834
-0.2882904814815772,-0.8321609283571412,-0.333074812807979,0.3550818910070681,12,1,13,2,2,2,1,-3.74423818347403,-0.7589251552113538,-3.2302251807751947
0.2834687945971164,0.34295829733441385,0.2645643072752797,-0.6020157220811264,4,15,5,0,3,2,1,-1.954617083789917,0.8232903651219756,-0.45275676524514885
-0.3494921881508961,0.8825448964837033,0.8294622299130072,-0.9770386805012443,11,0,1,1,1,1,2,-3.535595499501527,-1.281133593988538,-3.1034496345283644
-0.1927979952768175,0.47576996966921237,0.40910885605489056,-0.1545427262121355,12,0,11,2,2,1,2,-5.221530349455492,-2.4662579168677214,-4.595311476493769
0.033579878256316364,0.4803227375229262,0.26140094231757005,0.09921253706151334,7,5,9,2,2,1,1,-3.2099947740661365,0.5344442408612493,-2.0592250002310193
-0.848832772291866,0.9028464416911319,-0.40541841938533274,-0.8158660278350491,13,2,3,2,2,2,2,-2.800276997850289,-0.5528738366474252,-2.330644955542694
0.2832638176547091,0.4075846219810153,-0.2534803710744822,0.1273199420575244,10,0,15,3,1,1,1,-4.997815358726422,-1.7565214607006427,-4.273307060184105
-0.45780749247186847,0.19533656540540623,0.732191267223383,0.8934674578467912,11,8,9,0,2,1,2,-1.8077028370422017,1.9845637709219273,-0.3334991101495972
0.8781141919343742,-0.9866357415522244,0.5446020303306858,0.2504095390608845,10,12,11,0,0,1,2,-0.8398227214283035,2.0153819191586813,1.3827743663102783
0.8725342788264383,0.08398014977953183,0.8793030225870164,-0.5590326130533918,10,12,13,1,3,2,2,2.337796104685402,3.1000257816068117,2.531494882671905
0.954013908877887,-0.7962137982541264,-0.983360115545616,-0.1328344147347713,4,3,10,0,2,1,2,-2.2121691853026024,-0.4458582022922513,-1.219613791231582
0.7226392516301816,0.6345046227336424,0.02545278852355204,-0.12323003993847736,4,7,11,0,2,1,1,-1.0543252413097228,1.1009561111271051,-0.9715404935106375
-0.5159558400382456,0.4281054467562535,-0.8172170273364472,-0.6014593270663984,8,14,15,3,2,2,1,0.44574177248508695,2.091262984261612,1.0241741058550624
-0.2880579350232113,-0.9683736075340759,-0.8457096629208363,0.8223365703601582,12,12,1,2,1,2,1,-1.8062906684730322,0.928279959406447,-0.6557062778785898
0.3457433371961596,-0.8377016429275217,0.9029814203535744,0.6769836676860497,7,14,2,3,2,1,1,-1.3547959411961958,0.7726474314557268,-0.44755184586498
0.5735390067142547,-0.20510368620181674,0.02722209308864909,-0.4932856598806772,12,13,7,2,1,2,1,-0.07075400447822566,2.7047292846222453,1.746293946038929
0.8415332169267147,0.16889781951485205,0.07666388651142686,-0.46229297123561297,13,0,5,0,0,2,2,-4.266418088980657,-1.4809930370238127,-3.4139761857869915
0.5747466900102112,-0.17732106700171224,0.7474458403644502,0.2759085253694775,7,9,7,3,1,2,1,-0.6169413801332455,2.8570364608635024,0.33243542227968714
0.8725612429378533,-0.8719873067827582,0.6494864746940152,-0.41523377917561377,12,9,8,0,3,2,2,-1.545043974508859,1.9352054112466455,-0.5684146470548794
-0.18473428404068848,-0.06094891591227469,-0.9433774511946644,-0.5799413009674368,2,6,2,1,1,2,1,-2.59464112019313,-0.7064739496321654,-1.563091483013597
-0.4795268040295413,-0.6810154749172834,-0.6790747714575471,-0.8590161087137107,11,11,4,1,2,1,1,-2.1776597867788174,1.3497440668460585,-0.7851232760796734
0.6529761803915248,-0.10759755804491267,0.6116890652356661,-0.9840711905090977,13,11,10,3,1,1,1,1.342326602121069,3.086365865255315,2.1536766310279765
-0.2862280496577796,-0.29242168252712797,0.6571111958121627,0.5785856966393712,8,13,15,2,3,1,2,0.9569432676457659,2.552699954952683,1.5290016086613138
0.264433195507898,-0.25295964620062494,-0.4570024916362643,-0.5364328194213,2,4,12,0,1,1,1,-4.166583548107699,0.06315914612264947,-1.8904246165676835
0.006264945103080066,-0.6122738641262147,0.7176335423363094,0.3538815659936747,2,11,6,3,2,2,1,-1.9353988702766494,0.6730139579466253,-1.2374270209351572
-0.9734979329921789,-0.4081142222826868,-0.08162153253487636,-0.17781278223912045,5,14,15,2,0,1,1,-2.1660975309349455,0.6902523764798429,-1.4376243551421743
-0.9960157295618595,0.4374792357070605,0.4648020981167582,0.029866699826518905,7,5,0,1,0,2,1,-2.3281532020379285,0.35288186372310526,-1.6037179562663688
0.46482772962533714,0.7633249646654254,-0.7570092178244692,0.269278512974761,4,3,1,0,1,2,1,-3.553374555618456,-0.9762791905090098,-2.492638975912888
-0.5092953716675779,-0.8845356815497656,-0.2179342617452027,-0.5315932581473317,13,7,7,2,0,1,1,-1.3862288257611919,2.468735298527081,-0.09873629174993562
0.50773014767385,0.7429368427530676,0.35795698607608384,-0.17627051916500802,11,0,12,1,1,1,1,-5.209211547218569,-2.0018081626329707,-4.330103755352102
0.7410539325387684,0.2628378424367528,0.0650081328319636,-0.7692107156421653,2,4,15,0,0,1,2,-3.3744247083899093,0.6059038099218634,-1.6906606850103474
0.9608711405407435,0.0245695144869702,-0.7714284600040411,0.5296019449185545,4,6,9,0,2,1,1,-1.0509432481088365,0.6353101042340911,-1.0433318712634512
-0.9637519179085405,0.5855162271456256,-0.8619081873708005,-0.0514899580460928,6,10,15,1,3,2,1,1.8303740567073798,2.7241546130800294,1.953222934525913
0.4626330394065925,0.39455083810771385,0.505276588143672,-0.06988950339871125,7,15,8,2,3,1,2,0.0421089501331956,2.2773772487361676,1.6204954849960886
0.58311640518274,-0.09741177394149014,-0.633115607193131,0.7099480391229487,4,10,4,1,1,1,2,-1.0227079712577896,0.5718785432395137,-0.879554150008998
-0.9689833387468156,-0.4382360696275125,-0.5840872814212201,-0.9160291421808235,7,11,14,0,3,2,1,1.3277239173465016,2.5876694171464774,1.7628424632270807
-0.8668705441715543,0.2966360149041911,-0.8517891548502659,-0.24906214306699925,7,14,3,3,0,1,2,-1.36760971388649,0.9908529332549302,0.07310512955407564
-0.357675694728093,-0.5597773481904937,-0.2989589314276764,-0.2549334524808984,12,6,13,3,2,2,2,0.17331042590291013,2.533019153057987,0.8121945496679135
-0.9093614420782108,-0.3001101209407204,0.8585768045241189,-0.24154692563910207,3,13,15,0,0,2,1,-1.045472290737076,0.34505593009083163,-1.0562069066484208
0.6089892848636447,0.5456191465806748,0.09683832598712527,-0.8670733484474558,9,8,9,1,0,2,1,-0.24321806906443066,3.1722882038803246,1.0403983146640154
-0.29959401781853945,0.3549468296469458,0.5170037618327814,-0.9707434822446486,4,15,11,0,2,1,2,-1.0627786484167525,0.8544209976791782,-0.9967176798474171
-0.6100496001994216,0.780819034438657,0.4999555969041416,0.8164569774006458,8,14,2,0,3,2,2,-2.352616673928026,0.6162112217678696,-1.0592529557167483
0.7051699098766855,0.0832928364335197,0.5165345841121183,-0.38619097361085997,12,5,15,3,3,1,1,-1.9307411108486878,1.3631943989919129,-1.176584328074781
-0.5169987440143331,-0.5701747259272083,-0.15029831426382612,0.8156770277670682,13,10,14,3,0,2,2,1.547644647878414,2.967917025434744,2.1512141034760983
-0.732698837178964,-0.11228162315739776,-0.09844743222727237,0.9169956713354803,2,15,13,1,0,1,1,-0.985992753929575,-0.06988648945942993,-0.9507176767238376
0.8781369589005832,0.2727485630667488,-0.3509763996493158,-0.4609762754154547,13,4,9,1,0,1,2,-2.077650513751472,1.5492845388073144,-1.2357861580982838
0.6475347915982459,-0.8737194141452174,0.5535809668144542,0.6432958659235424,8,6,5,3,3,2,1,-1.9930920138880666,0.8840873191389791,-1.5992134700663756
0.4956771488241436,-0.698783793563452,-0.5655382270939784,-0.07201973707114995,7,5,12,0,3,1,1,-3.9531745528372126,0.342327038616309,-2.2921809000531486
0.1146743391460161,-0.9220413586777392,0.33369478261131613,-0.35394530849181227,9,13,10,3,3,1,1,0.963229005704092,3.08476621915059,1.971633729173793
-0.12716080254081397,0.33354381956779444,-0.8113451474179127,0.4960094727428068,2,5,12,3,1,2,1,-2.5938257000199223,1.0126683869622528,-1.4935597682018398
0.9977852240665812,-0.3467215011481781,0.49636782409769276,0.6133301060536329,11,2,12,2,2,1,1,-4.140584197297332,-0.816429193797249,-3.328475384708078
-0.39193945510400074,-0.3637911061930559,0.9223188314203303,0.7834217304054918,6,2,5,2,1,1,2,-3.9900591461049637,-1.1959266463034435,-3.0890420572411386
0.3086840109854394,-0.5359636393823786,-0.97123710785583,0.5287067728728547,3,0,15,3,3,1,1,-5.079043708623742,-2.0117133366989886,-3.4773444777847686
0.023271435790154227,-0.9893076782912711,0.876827487716288,-0.17036976122210556,11,2,8,3,0,1,1,-3.4330744092643117,-0.19819604484849856,-2.7240837631715555
0.46600723925670673,0.35225079517658053,-0.7231290133412114,0.15768033607118515,4,6,7,2,1,2,1,-2.8568266045649824,1.1337894498773229,-1.5636928513281136
0.23705411743637117,0.26614530699902605,-0.06142954534841927,-0.11388127533915782,3,3,5,0,1,2,2,-2.2063573320264442,-0.48341998915512335,-1.1840198439319238
0.18631643807893639,-0.8933040060222046,-0.09047131489467786,0.34957260433482107,8,5,1,3,2,1,1,-1.7280400427934715,0.6758201760183389,-1.5543758979545093
0.26328703016578325,-0.8912185029553776,0.2885134473016231,0.9484953082895122,7,9,5,2,0,2,1,-1.4329842584175878,2.1537154237077316,0.1637465972060709
0.19860423227887547,-0.641287979421518,0.4102782911411267,-0.08965601653268718,2,12,13,1,1,2,2,-1.0040457000757188,0.8800213087749067,-0.8645417765837563
0.5582051727915736,0.21939485030523187,0.3992791392442434,0.6763099499772851,7,3,13,1,2,2,2,-3.0228827265185214,0.6151663766709559,-2.142679617553666
0.9070701957030176,0.7632312797559953,0.16899959106158047,0.6675839018376546,3,3,5,1,2,2,2,-2.3849894550670214,-0.6578794757628317,-1.2593225610843402
-0.29015067824597995,-0.896021296044585,-0.9365124692540228,-0.153329711693605,2,15,3,3,2,2,2,-1.000229908563166,-0.006772083212487185,-0.8518716117140226
0.3180908202644648,-0.577536337054138,0.7259936627177441,0.7721868706264163,12,4,6,3,3,1,1,-2.8208133399389896,-0.1906857741432699,-2.1341543949749235
0.9944757998072054,-0.9399479893412144,0.7947317315818638,0.2452610671973161,8,8,7,2,2,1,2,-1.861688637321718,2.017601356002754,-0.820366612429252
-0.7441261509764336,-0.30498583514963795,-0.12921270764852877,-0.2080768225047902,2,15,9,1,0,1,2,-1.0051180187395639,0.5177839452295301,-0.9917661206305743
-0.22880481497333327,-0.8579302219119957,-0.5784137968999428,-0.5412684459246553,5,1,5,3,1,2,2,-4.270633654091636,-1.4757209244413785,-3.582180250349122
-0.12308656949884367,0.05976252217705236,0.9706076645745709,-0.6679563527142784,9,7,11,3,2,2,1,-0.032780161808706465,2.8980534602542654,0.3931472570323883
-0.34749216391770643,-0.4012332525893034,-0.5349880155843376,-0.7406420435515293,8,11,0,3,0,1,2,-1.1376268074516063,0.6430420276450352,-0.78206065259651
0.9507465542928417,-0.659769165381437,0.7964761279064703,0.5536066642797759,7,14,7,2,3,1,2,-0.7198894202224997,2.1884081805796414,1.1223025932503037
-0.03092400983997834,-0.3951609774429272,0.12681672896770824,0.6076097809669503,6,15,5,1,3,2,2,-1.5479198814050448,1.5008770372402327,0.4989897767433292
-0.3766203429699171,-0.9937181879037558,-0.6515131967092409,0.7508112502436686,2,6,14,2,1,1,1,-3.1742783976009625,1.1523555870662419,-1.5898135167063319
-0.8860425460052634,-0.16278545016334012,-0.083137151737124,0.45001215259823746,3,2,11,3,0,1,2,-1.9946972143938124,-0.08044951210937129,-1.285954047123563
-0.372249006555059,0.0760454107278059,0.6802161568783998,0.9789022619301129,10,7,3,1,2,1,2,-2.057051535465691,1.134900938879814,-1.3176979225321612
-0.05826528755364646,0.31211004395140796,0.11915770893068389,0.3740783011649611,13,6,8,2,3,2,2,-1.241621791157736,1.7578035943730566,-0.6620702609002836
-0.3435337886433212,-0.092020177600602,0.5248939173497369,-0.7479959442720114,2,0,4,1,2,1,1,-4.713064295918252,-1.9837060863923146,-3.718520469845777
0.02579411103761875,0.7392121649495549,-0.1944483335342002,0.9404706888297536,9,8,12,3,2,2,1,0.7213385257658941,2.880650867939495,1.3724896811160672
0.14175483367895247,-0.6294592892333526,-0.4427138737699272,-0.5625803993528335,7,1,15,1,3,1,2,-5.248087430316312,-2.1369138034449997,-4.51781086503121
0.9398530506903817,0.14252093987419467,-0.7139977546685472,-0.2509035132408375,4,9,2,3,2,2,1,-1.900867533651439,0.8369074258020641,-0.8643131123486804
0.45892753966332744,0.14644638889918293,-0.3247013960015308,0.9770432959908935,10,14,13,0,1,2,1,1.1662629184311903,2.0339343932659557,1.4257810062932228
0.17786614989112826,0.5033523440458385,0.2469556610385928,0.20056292105607398,2,3,3,0,0,2,2,-3.3713675732225075,-1.0054973744337552,-2.0484132617777298
-0.08335281082484913,-0.2975612253024382,-0.812446947485967,-0.02773902957015184,3,10,12,2,1,2,2,-1.0241066229790048,1.5976388095684433,-0.9333364921546967
0.8490449374637998,0.5716252909367463,0.17989576560361753,-0.9871295770064086,13,8,12,3,2,2,2,1.6105369149873772,2.971502772915976,1.8777312981932868
-0.14002957175788056,0.19382138109331226,0.9991154065008772,0.5388977881640942,3,12,10,0,1,1,2,-1.0195958136977654,1.213015784719733,-0.9853770096568695
-0.3191768877714807,0.021161514919119773,0.23025828108239965,0.8212114344288435,11,11,14,0,2,2,2,1.5164317842987363,2.6300163665167307,1.8000287069819567
-0.4430585421448954,0.705963990661183,0.8567670112726149,0.9927965873581108,13,2,10,1,3,1,2,-4.228784938936807,-1.4348938872621162,-3.6452964900673805
-0.9007712533223251,0.4491965736952579,-0.776814000085505,0.21663900001554337,9,10,13,3,0,1,2,1.9762912783378914,3.0199388879822475,2.286399665077847
-0.600317457436121,-0.8889499343816989,0.13692979701587982,0.30303136665778485,2,15,9,0,0,1,2,-1.009259008683483,0.46186982405885935,-0.9925824504871896
0.8582894344233747,-0.22535496404937194,-0.8676696223311191,-0.9616890288974942,4,5,7,0,0,1,1,-1.1588685885270982,0.3737203155096933,-1.0654575491394844
-0.30983250897353254,-0.9397922555773621,0.9229846491482243,0.33573581340162684,4,6,11,2,0,2,1,-0.8573744183535387,2.69173580876433,0.051696266308851574
-0.6153802079327451,-0.40869091677502944,0.23923185388984458,0.19925513691984276,5,3,5,1,0,1,2,-4.109259764544557,-0.6078098565569426,-2.8333824740111964
0.9267206408920758,-0.9794310081286159,0.43209994648428895,0.41249232511052436,8,11,13,2,1,2,1,-0.7752301372865985,2.6616717234101293,1.7505160853120367
-0.7154895204463692,-0.37367359634044583,0.6990684309758026,-0.8220205702873067,9,0,14,3,3,2,2,-5.091855521236345,-2.2552058026860378,-4.556073378618198
-0.09437257157816648,-0.6030178507893018,-0.6702304468697231,-0.520021272260085,9,11,14,3,2,2,1,1.91331426725843,2.8386127674432236,2.2518105845599363
-0.10657094548295931,0.0030359207003327615,-0.506682768389187,-0.05807949513053301,11,8,9,3,3,2,2,-0.2736988723689311,2.608108687756722,0.3100582350494496
-0.6456149979776178,-0.41146652672577133,-0.7704061454974398,0.8830658205688822,2,14,2,3,0,1,2,-1.0416481266192896,-0.36570344260887633,-0.9730106751920051
-0.17760502223490837,-0.19518748140137654,0.7691737764592275,0.7911256962636775,8,3,6,3,2,2,1,-3.062483703506436,-0.2021123181548109,-2.3284293558827986
-0.11988390698120255,0.45942381299484447,0.8804416111425699,0.20759398385819217,5,0,3,1,0,2,1,-4.316588784787715,-1.6899434659747332,-3.3009921978426524
0.0629098283786107,-0.42410931464801505,-0.01436083093435081,-0.4001158604459547,5,14,13,0,0,2,1,-1.194649019331104,0.995114515154731,-1.0199201573382188
-0.21975953062332154,-0.2897367044923749,-0.9095016219622243,-0.5641825834959731,8,3,10,1,0,2,1,-2.5180417283427556,1.344501759678379,-1.5276843664153754
0.13321051781092597,0.3140609964682146,0.7967729331680697,-0.2009624308261304,10,3,0,3,2,1,1,-2.4100559797128107,0.4232020773425604,-1.881778432763942
0.5599766538210886,-0.8025255862346683,-0.8486777921917783,-0.27691720249192286,12,12,5,0,0,1,1,-2.62812885322961,0.9144945283115816,-0.5526359832736826
0.18969475900381916,0.47773335426606534,-0.9351131079056261,0.3174352774540443,13,11,11,2,1,1,1,1.9173491517136818,3.090866057223228,2.4666444576575195
0.4963216527753711,0.1225113561498481,-0.5075116780587998,-0.15290416801620732,10,6,14,1,0,2,1,0.8766262535525569,2.7899470085330327,1.6368726602213666
-0.711381598556794,-0.7685973636393957,-0.9454999760983698,0.047172970442905804,7,7,4,2,0,1,1,-2.4296946448675034,1.0496630028777112,-0.7843817341092291
0.1552635086888452,-0.2815825060346193,0.6471044532236381,0.6413923215335586,7,2,12,3,3,2,1,-4.123825169396341,-0.8940019588556378,-3.4243879290513513
-0.8964282225343663,0.114621150628617,-0.6879283773200462,0.6691819051905441,7,2,13,1,2,2,1,-3.8732859417915546,-0.31516560087497436,-2.9957077793290914
0.1529448751155078,0.5237672237248878,0.5630112954843642,-0.44848519111743745,9,2,11,1,0,2,2,-2.7977656990865842,0.9115808699221625,-1.9492664863295146
0.36773290367068645,0.06314430537346238,-0.9346818784310083,-0.04880761635598341,5,5,5,2,3,2,2,-3.045621843502109,0.0860910905691598,-2.0089197324596935
-0.33578043338375085,0.8562036710195731,0.6897246549792655,-0.5520349082698377,13,6,14,2,2,1,1,-0.5934159725340911,2.159715136228139,0.045878489992788735
0.323555464943277,-0.8463939033711569,-0.29066759002983433,0.10132675888170306,11,15,11,3,3,1,1,1.8587387701240858,2.9744177361234585,2.298641361990131
-0.2530841097345895,-0.4893272524735117,-0.7882513635737414,-0.2902046330268919,7,9,15,1,0,2,1,1.4922084399743196,2.7126220526923515,2.0237992431718013
-0.20948136913768445,-0.6364422655652762,-0.6863745893663886,0.6546042994744918,5,12,9,3,3,1,2,-0.008259559573830177,2.8866581745942357,0.8850630309373881
0.11408102655007024,-0.537238727246304,0.004854574332752826,0.46297271940623164,10,6,12,1,3,1,2,-1.888478842497133,1.663683692862951,-1.0611228921509341
-0.07077366238205829,-0.2407664710966595,-0.3668264801826977,-0.42860081191047095,11,5,1,1,0,1,1,-2.313948019412494,0.5670239089339486,-1.672494919613177
-0.20354441208397667,-0.11219233536017681,0.7871891729002631,0.3161099677224415,7,7,9,0,1,2,2,-1.6128611685358512,2.1757574134831374,-0.19917157129773846
0.5362563567617644,0.0009546317334363508,-0.1324588679639649,-0.5009938406345165,11,15,8,0,1,2,2,-0.5722735302959048,2.031917218518149,0.5575841914489972
-0.3495776074475774,-0.9214611715166954,-0.4560027893112879,-0.9872419131868186,2,15,3,2,3,1,1,-1.1195536372599615,-0.26225156118213727,-0.961321991525503
-0.5782275446384237,0.7143833141191773,0.6408536405180401,-0.11885294397538537,2,3,5,3,2,1,1,-3.108180135565167,-1.1875599476479448,-2.075976345538569
0.9806646075872967,-0.9484608024712977,0.2070576130022419,0.31901196330265424,2,1,0,2,0,1,1,-3.0919070002665583,-1.2931647461465436,-2.2075538407107955
-0.8686157670206816,0.7742386344473968,-0.1603026046273648,-0.006208962999902257,8,13,8,3,1,1,2,0.6150405573190456,2.770673275152931,1.8957772150012273
-0.1637104236744007,0.5145659565510015,0.7959292936955771,-0.8317446754812343,11,13,6,2,0,1,2,-0.8242203224425149,2.0872282115511633,1.1421463572656456
-0.6807501971356655,-0.32875345404417655,-0.8463851178614374,-0.5300114449306168,6,4,5,0,2,1,1,-4.238030219195023,-0.8473198760734698,-2.627946962614305
-0.5370495724694038,0.7368190478938681,0.8529275959123697,-0.16074523438637933,7,10,10,3,0,1,2,1.089435824184932,3.285515649683188,2.356232025289677
0.7159101818301143,0.4623146889098344,0.8935120703474064,0.5632309583927981,12,14,14,3,1,2,2,1.1240285293296874,2.48750248190498,1.406413976368937
-0.20463117113389062,0.947600826714299,0.08839732500740438,-0.44952163792598343,12,14,14,3,2,1,1,1.5948251075242008,2.4432115317288794,1.5363074079882968
0.02636616751355758,-0.6111047111366228,-0.8136077608746106,-0.17900841187889083,12,0,14,0,0,2,2,-4.201758069756401,-0.5910639730487347,-3.2633335341841816
0.6346106244264735,0.860796840338651,-0.8092781574539929,-0.09988272114754948,13,4,13,2,3,2,2,-1.553460156214301,1.4241858468490172,-1.2469308405725608
0.3255925484194433,0.741267762966981,0.5181738651112768,0.45505846045018994,5,14,13,3,2,1,2,-0.18452426720687576,2.0898868459037487,-0.06808684191958683
-0.5828232645178986,-0.4072159862494331,0.8216053419396265,0.09482968075945175,10,5,14,3,1,2,2,-0.26053506105094404,2.470011350017841,0.548926956315433
0.35939443366669055,-0.8866391356683292,-0.9306545915478672,-0.21617887411218195,8,1,12,2,1,2,1,-3.932447883704333,-0.5271198064857735,-3.117385192912539
-0.3103647845076605,-0.32537809169754484,-0.37617618892658955,-0.7557769681514241,4,2,5,1,3,1,1,-3.706432087903525,-1.4439294639651434,-2.2401037430678503
0.652129369096571,0.346184261822434,0.6487008944986989,-0.20601567558505174,5,6,13,2,0,2,2,0.018206151951196795,2.9433655493211015,1.2496763242787825
-0.9301215071880231,0.9795128268186692,-0.9399573357018562,-0.11094349389968072,8,3,2,1,1,1,2,-2.577019682096526,-0.23405242932249276,-2.1900036090196764
0.5233517524273252,0.014164848120533424,0.2758037491059231,0.9703491101813495,3,10,3,1,1,2,2,-0.9974061267344358,0.10523702486238899,-0.9294252319406273
0.3307304168378087,0.0014218516733426334,0.28972244562995986,-0.9529350111718025,12,7,0,2,2,1,2,-1.716246219124476,0.7459857649390343,-1.1729079720586935
0.20638433122933497,0.04720109430522346,-0.49283176600726164,-0.058099882454971,12,11,15,0,2,2,1,1.132028486517628,2.321583746238799,1.4886805764441335
0.5307267277160814,-0.49394731815949355,0.7311247663444069,-0.7943148156850466,11,10,7,1,2,1,1,-1.7123667747856284,2.2697650366792947,-0.05816424751058133
-0.7298397075484786,-0.6964491802977959,0.7791532366609843,0.8878565669529157,2,15,1,3,1,2,2,-1.3778256974244343,-0.4456369240932744,-0.9928460983326564
-0.4481546112389063,0.537162661826404,-0.5474551399936276,0.38470861230882836,9,0,12,3,0,2,2,-3.9988364772877243,-0.6538071050616011,-3.290492389748703
-0.4978397926696645,0.30085049764772864,-0.5753320514262175,-0.7559851728462219,3,10,10,0,3,2,2,-1.037938262789179,1.2132359579218983,-1.026643862883378
-0.042943260160954955,0.8577190996911312,-0.33605699052830906,-0.0693261321210279,10,9,15,0,1,2,2,1.077044582877708,2.6354675695350216,1.8254613824282035
-0.034573053846131074,0.5549109343647711,0.3456942669770895,0.44850905499826643,7,10,1,2,0,2,2,-1.8675379586923717,1.0862407774751175,-0.6699571131097825
-0.8991664527955816,0.7807686417105322,0.15376240262241692,0.12783913351124743,9,4,9,1,1,1,2,-3.0881544936632808,0.6382601352304837,-2.010542957731407
-0.7450286397195076,0.6004126953671582,0.7260180921344539,-0.6986250259983324,7,3,12,3,1,2,1,-2.520230253732571,1.0896728879727133,-1.8395889192085229
0.39566557101034006,0.8005282224041408,0.5843823896033522,0.3527221357454482,5,3,1,1,2,1,2,-2.345239855867115,-0.27569249240812727,-2.2155167115988363
0.5126685391657733,-0.8366654482798075,0.8485741415893224,-0.3483530784590305,4,13,6,2,1,2,2,0.5857463466452313,2.2729703637301135,1.5451266085730888
-0.35293917502901695,0.3301119780132622,0.11315685700430667,-0.31453814914418565,13,0,8,1,2,2,2,-4.506314643303423,-2.0227783547799896,-4.056416635986082
-0.3634759172285482,0.7885302365128279,0.2898058105847119,-0.423496845665263,12,0,4,2,2,1,2,-4.315038872867883,-2.2128617012313314,-3.7359227564811865
-0.4910373367634795,-0.9742050604209491,0.08059881352299936,0.7023014708519635,12,3,2,0,0,1,2,-3.1256060424453564,-0.3396334811426575,-2.2653610213747237
0.6245162419806838,-0.23191472321779916,0.332535722958077,0.9776710627783289,12,8,7,2,0,2,2,-0.3498592258190846,3.01257995269498,0.6841472943043867
-0.8067103314244954,-0.6462060983520321,0.9746723171590919,-0.11179288618676275,7,9,15,2,3,2,1,1.116929540182955,2.775363132950516,2.2470836577331568
0.6249476420883433,-0.34611795132664946,-0.3885120851054178,-0.1945925580108796,5,5,7,0,3,1,1,-4.42555327440015,-0.6325691528764616,-2.897595223205263
0.26479251293101713,-0.743348275622471,0.15698501645866014,0.38684425611261797,5,8,6,3,2,2,1,-2.014864137817751,1.6452676476624777,-0.8651921466040554
0.46049837905914237,0.23834547073167345,-0.6267201204046349,-0.9486207102611837,7,11,3,2,0,1,2,-1.6289120386778393,1.3994821331609912,-0.01763753242439889
-0.53491733675829,-0.5479336064226958,0.10210190658986473,0.04712715905971154,4,9,6,2,0,2,1,-1.2767815950329755,1.9703024860825973,-0.17311317992421074
-0.8279356859341136,-0.8859461719927613,-0.7890331450779287,0.17117536774522502,8,13,10,1,1,1,1,2.1833551599468985,3.0013664260711486,2.421331390542992
-0.9168420803068125,-0.0037401129039151826,0.37862082420538057,-0.49537614586062584,7,0,9,3,0,1,2,-5.064350783157867,-1.8376014570778203,-4.183870358008537
0.08954445396557764,-0.7286233644154414,0.7872705066922674,-0.8507231378411424,8,12,3,0,3,2,2,-2.397769959690387,0.8973007267236939,-1.1423652885187021
0.11292927469764402,-0.2827568360928172,0.8226783801572615,-0.9581317643465335,9,15,8,0,0,1,2,-0.27881812405434747,1.5661809560866813,0.3268824223894937
-0.39396498603594,0.9330950331041648,0.25623906248714357,0.8612849527039197,8,13,9,2,3,2,1,0.6063824717362214,3.188212822989393,1.8286309518156862
-0.49824180021859954,-0.7591053200068691,0.16908622651891636,0.9386436245683578,11,8,5,0,2,1,2,-2.7640117364443184,0.9471539928967938,-1.2028607056339258
-0.6678949570369273,-0.8777906647607354,-0.0013941079713495341,-0.7873254053035457,5,12,12,2,1,2,1,0.5800516382681637,2.9670123696163646,1.6577893150030114
-0.17034868895729605,-0.22545117715031737,0.31938054586094866,-0.11593315813775296,5,9,5,3,2,1,2,-2.0156105263233353,1.2601500293429868,-0.9426051787421079
0.4609849549645988,-0.7292891300534319,-0.6047215588177397,-0.6389635432151528,10,6,15,0,1,2,1,-0.27113219656193777,2.2379510139849583,0.8553507703498127
-0.32383118126747723,-0.7463519548991624,-0.21651509887544362,-0.6746783697890297,2,3,10,1,1,2,1,-3.8908553602180524,-0.2304237877964377,-1.8502210765374967
-0.9160718531127314,-0.2727092821611008,-0.802811539516127,-0.7670443006533259,9,2,3,1,3,1,1,-3.3313505508755576,-1.1117497063271162,-2.923558597883159
0.1317011206264933,0.8160370908433248,-0.2073747490035589,-0.40734839620039986,4,14,10,2,2,2,1,0.33265215117968966,3.105675292073656,1.6883337500088824
-0.8387691896607965,0.8791371780503314,0.5102672348903918,0.17324783656732534,5,13,13,1,2,2,2,0.3938014529228781,2.516240814063743,0.8942835943667984
0.8315764789082543,-0.2804118129094011,-0.38605543558196365,-0.609605670856235,2,14,9,1,2,2,1,-1.0453863420921858,1.5344538987009055,-0.8801081851169974
-0.2117279064347437,0.20666839242406954,0.6033685863826099,-0.06096266930873262,3,14,13,0,1,1,2,-1.0058361155365214,0.41345847175116723,-1.0129417780788232
-0.037444097561526,0.6193500725317787,0.9010656419088179,-0.9558677026354183,10,5,4,3,2,1,1,-2.243255617100049,0.5181957088876866,-1.5493804364747326
0.13378559249907207,-0.29691547990060396,0.22075499063665527,-0.9517796131826664,13,5,1,2,2,1,2,-1.720588556806761,0.8934388100112847,-1.5626875329312138
-0.2335692681054966,-0.5673344447383459,-0.11484530813436922,-0.9032745779024383,11,10,3,2,1,2,1,-1.7981545454705559,1.6373899116996502,-0.47088629877967525
0.007093963023772298,-0.8637819505529549,-0.5636513408134536,0.8707563226142345,11,8,6,0,0,1,1,-2.836631321010237,1.176371073924892,-0.7176041559996464
0.9158917198522751,0.08222764975768948,0.21017903708107677,-0.5590247211705015,8,0,8,1,0,2,2,-4.400684811414541,-1.2694802868580648,-3.61462481191801
0.6497075349742072,0.5754843766047397,-0.4332718622177636,0.6744744364436361,12,6,9,2,2,1,1,-1.7112686998599895,1.7641044953438114,-0.859707247291622
-0.6732664832031596,-0.6310818978802333,-0.5954121016835927,-0.2265858859120442,7,11,14,1,0,1,1,0.09695860747220653,2.1007647847643676,0.45455625334602967
0.7671294567403808,-0.4587600106128067,-0.6116742619078355,-0.051130212758530025,4,4,2,0,3,1,2,-2.3267686824206724,-0.8408710926990195,-1.6070877518892281
0.1320368497756419,0.7560670256889139,0.11574735132014635,0.9195820408097004,10,6,14,2,1,2,1,0.7645415645909156,2.7227521299613886,1.4430782761217507
0.8055275759290175,0.04979997345167653,-0.09761361709855265,-0.339217052668767,9,7,0,0,1,2,1,-2.57426077433402,-0.027386828199530595,-2.02910266077835
-0.7461111724900547,-0.7534324414021063,0.037123377331467866,-0.5083051150131994,10,6,10,1,2,1,1,-2.189734979534579,1.752894200831261,-1.0754181949153043
-0.9060540178037204,0.8561035004576962,-0.8177187211106449,-0.4281989324575952,12,11,14,0,3,1,2,1.3430043866715482,2.5199570115334406,1.7414339732346387
-0.17842238000077648,-0.020711847935934724,-0.1691139988158208,-0.9519899103102223,2,3,13,0,1,2,1,-3.669617824369109,-0.04358191589396313,-1.763008225403616
0.93560547529697,0.09972835672879632,0.926318054130133,-0.7704928011723291,6,8,3,1,1,1,2,-2.202094072229886,0.7789167959796246,-0.975659261974235
0.35509161036755166,0.0938577519709538,-0.04982025426646386,0.8448685673122489,3,14,8,2,2,1,1,-1.0395661561126877,1.1830869011331269,-1.0046242196700144
-0.3501544111867174,0.3745911251650351,0.9232316140923313,0.46048666871573607,9,8,0,2,2,1,2,-1.724402400612631,0.7516745865990236,-1.1484609157072014
-0.6382161972422034,0.5983159422095641,-0.33161457165378017,0.4617406915523208,13,11,10,0,2,2,1,-0.39159404174725515,2.6402538349702156,0.8987870031329885
-0.8640534003611926,-0.6375488779005809,0.9143939270384691,0.780276106893828,4,7,15,1,0,2,1,0.3372954584721378,2.5696517109731,1.4056632004846503
0.13710451120922418,-0.8816458562729164,0.2656052213230138,0.5378400891423367,9,11,6,2,1,1,2,-1.2068180384034994,2.3884056200877484,0.49425240686733074
0.8140839208300437,0.983065551654773,-0.5833692199829641,-0.2891213252718765,8,10,10,2,3,2,1,0.29198679493880564,3.1385115254755993,1.0388688625619542
0.18756126388690442,0.151186857280164,-0.6770843318715198,-0.05652032496312187,8,10,12,3,1,2,1,1.7091087644165472,3.0561865407777304,2.635416591952632
0.6549974832713468,-0.49091891415667765,-0.053944993313958634,-0.9133694534913761,12,5,10,0,0,1,1,-2.543872661341059,1.6808820765057604,-0.9535547163932966
0.5924872189127743,0.47005037237964675,0.2202158440724693,-0.023644649378371962,8,3,4,1,0,2,1,-3.209028989082495,0.051108465319971895,-1.8547507331854536
0.38803482821148405,-0.6344976680251282,-0.36190985133552034,-0.1689718738758681,12,8,12,1,1,1,1,0.30319833471562496,2.7119375059501505,1.2369348839583676
0.16965562261158174,0.8829484750121308,-0.651181465777001,-0.056701018498809264,9,2,1,3,0,2,1,-2.3368308963092206,-0.03851748040909106,-1.9487892230996513
-0.7492493015322534,-0.4927744582805835,0.28417301470479805,-0.44892686571829765,2,11,13,2,1,1,2,-1.1385849212140415,0.4274383213039171,-1.0393096693127537
0.19389044682634515,0.620322179919405,-0.14065327328970412,0.49971986257653755,4,8,0,1,2,1,2,-1.6192314822376763,-0.13426914800796463,-1.197376517841919
-0.6376562982999598,0.5813822038003358,-0.23053484698511006,-0.12800963885882832,7,4,9,1,3,1,2,-3.999703574355626,-0.5063980216693065,-2.9524280266745686
-0.6453468935521212,0.4461432720993377,0.5453419762563332,0.42979906818262736,3,11,7,3,0,1,1,-1.005768226423633,1.2762933570640747,-1.036895872422594
-0.9722757281742798,0.2987576404732448,0.3377530620813707,0.5973115607132731,5,0,15,2,2,1,2,-5.303126324145573,-2.427135712771069,-4.590258052021719
0.4140305885451816,0.3251358354775702,0.6154356399629592,0.7718279909948498,5,9,12,1,0,1,1,0.9313153695716532,2.867439986526324,1.8621178569110834
0.7595048045886872,-0.9015581709184768,-0.5378382942510076,0.7947714349274297,6,10,2,0,0,2,1,-3.173922664770466,0.01398732615093031,-1.5611516718516945
-0.5810884609809779,-0.16747443862418532,-0.28685734809836183,0.8234517538255515,10,3,6,1,1,2,2,-2.8036044231557846,0.21691660038213692,-1.9618677324318219
-0.5806194451395983,0.9531220466458086,0.29120515411682324,0.8690877614310311,11,2,4,2,2,1,1,-3.1741425218168224,-1.0528247097013397,-2.741807282160855
0.9312779505336009,-0.2128893277873689,-0.7385653528204854,0.3434177184881215,11,6,11,1,2,2,1,-0.8248327585825693,2.652929335048021,-0.0008778718753855441
-0.3756205268617412,-0.14506694366662187,0.2904371516893278,0.4904294853816691,4,5,10,3,2,2,1,-2.879154115238804,1.0821439633231964,-1.7605274583623334
0.8430267838148358,0.6241552220173581,0.6504227425192621,0.5901160352122623,13,6,2,2,1,1,1,-1.890749220441192,1.0082917656594788,-1.3866944158149048
0.9125837630267226,-0.24664711914107507,-0.32151867765232733,-0.8751373454444393,7,7,2,3,1,2,2,-1.6886739329586848,1.1396706302034043,-0.9029992038631938
0.6176526469833681,0.750977300791793,-0.39506736507706064,0.7173962424891478,12,9,1,3,0,2,2,-1.473254783925706,1.164665878809363,-0.6794379600154798
-0.8049846150722495,0.7066584331175756,-0.34367985529278444,-0.8924553766760333,9,10,9,2,2,2,2,0.43810581261821335,3.2482197578493377,1.2038444071387477
-0.8726304649949665,-0.6457457116034919,-0.9897207448288794,-0.1091809577884264,6,5,7,2,1,1,2,-3.3883318967165033,0.4754195718211056,-2.065401094817587
0.7425032547973052,-0.4211182100635835,0.5664309093133575,0.6064898093296125,2,12,14,3,3,2,2,-1.0396405981048078,1.0937583637851596,-0.8177884376885254
0.2499594967520704,0.27670115484086355,-0.38570870379157696,0.7193591701606659,2,10,15,1,2,2,1,-1.0152909790937066,1.001430322673238,-0.8152594568948632
-0.6634428229845744,0.6728843849397395,0.09781926328014334,-0.6216084152192902,5,4,8,2,2,1,1,-4.20604710790675,-0.407426075632301,-2.8605953273079714
0.5861260567413118,0.9624831949109243,0.8649778471796037,0.8677318856924976,4,3,13,2,3,1,1,-2.389344619036788,-0.4360457952453633,-1.3687092576071316
-0.27403431919225674,0.7585591123140134,0.45074320046971494,-0.7748190669416111,3,5,13,1,2,1,2,-1.0388489300481756,0.6210876870195308,-0.9689930282005532
-0.30040787638481614,0.7249930148031707,-0.5338543762183301,0.3903749324201313,10,1,7,3,3,1,2,-4.386550854145165,-2.186804590174214,-3.9586496372632656
0.9909483046936287,0.8230294517317016,-0.5569654557737884,-0.8876759801933738,13,13,8,0,1,2,2,-0.5630309653463557,2.416363808014919,1.2068827244737719
-0.0748129057896938,-0.9334640576612832,-0.7562238349354591,-0.16827732118410488,9,10,5,1,0,1,2,-1.823656956794222,1.893207014112412,0.011047802952529912
0.7383497148061746,0.06012491010346488,-0.06403907504391326,-0.1785815092166676,7,2,4,3,1,2,2,-3.1298360923181874,-0.5986301858582186,-2.523118250598409
-0.16206045244095124,-0.08394276683226276,-0.4867055856278084,0.5042286653939496,6,6,1,1,1,1,1,-2.199652250919957,0.26310241266741524,-1.6093667922310984
0.6913070445546847,-0.48079343258304297,-0.9967124857751006,-0.2471700749586121,6,7,8,0,1,1,2,-2.9628449503753633,1.3381618685777754,-1.4223526836303617
-0.9995459235634889,0.8300030754950545,0.687758822461858,0.48458446297389424,8,12,5,2,1,1,2,-1.3248634914185256,1.9944881379685968,0.5905918387699058
0.44556920124304233,-0.5363174165705471,0.4111254232993822,-0.3845943732203123,3,10,10,2,3,1,2,-1.0204878131920585,1.556274471287741,-1.0453463788939092
-0.5310010446518125,0.49875803344831193,0.8356817661871061,-0.7839420850168415,3,6,1,1,3,2,1,-1.6615970518623948,-0.7466987124321525,-1.2057652809409316
-0.21637821076565666,0.6048035689026485,-0.3175111004845588,-0.1116331862432669,8,12,9,0,2,2,1,-0.7111441128788735,2.594615618450858,0.8905023497491524
0.34317548587785196,-0.9365550163679377,0.06993334681888808,-0.9246045501702944,8,7,1,1,2,2,2,-1.8419484855993615,0.7161131574130164,-1.311332756189307
-0.5027902307733874,0.07678995857391535,0.9842712789571655,0.7150612155038474,12,12,4,1,1,1,1,-2.177007714799912,1.410505967705551,-0.3016755212061709
-0.34823731476841924,0.9080845301561715,-0.7562409964372327,-0.9634498605529875,5,7,10,1,3,1,2,-2.821296195111296,1.316717365383474,-1.4362256641469004
-0.5176695713844761,-0.532865277862778,-0.8636267604690746,-0.6257514591789965,10,6,11,2,1,2,1,-0.27621949550272784,2.9684366308657175,0.44723414459733224
0.7518098499997892,0.8105979980210309,-0.014086056688279891,-0.3396880993687912,3,0,14,1,3,2,1,-4.566389717446834,-1.7190304470113273,-2.821730935480952
0.9875679507563442,-0.3707421821296024,0.34803506976793464,0.6886297283047649,9,5,2,3,2,1,1,-1.8987669969417476,0.6280635026494414,-1.6376047564237088
-0.8589287248140869,0.818859007371753,-0.6197424673625886,0.6425003091194086,7,4,0,2,0,1,1,-1.8348839043942065,0.5046402864239572,-1.6897438688764201
0.719290690705213,-0.6623799884308716,0.7078857642837058,-0.973542374189412,13,0,3,1,3,1,1,-4.458533257768039,-2.1442992778624985,-3.822162216149982
0.6392497390952898,0.7763826993226082,-0.601560628325847,-0.4316314085765425,3,13,12,3,1,2,2,-1.0401729439237448,1.0522448398024966,-0.9700660449501289
-0.6802404732671172,0.3824933275719786,-0.664866921390987,-0.37938303579090493,6,11,5,1,3,1,2,-1.970655603643244,1.4212227869299405,-0.5044774226292184
0.32672506802936274,-0.7635551758550803,-0.19700477887024737,0.5862570759261128,7,12,0,2,2,2,1,-1.447254459361762,0.5553371673371633,-0.9459517965553554
0.9112989345329787,0.907265215659379,-0.2953458914949214,-0.9137997821033519,8,15,10,0,0,1,2,0.61561582720811,2.0187551622258537,0.711588743159119
0.5270316873364245,-0.7826349212506158,0.9625151547825537,-0.23676700178173005,11,2,14,2,2,1,2,-3.983564351054765,-0.5490297902440419,-3.2163923688814404
-0.09943503233694839,0.06221899267505515,0.4914353324095746,0.6518818382238365,3,10,6,0,0,1,2,-1.0223173647571138,0.6433602066126229,-0.9929322260803859
0.3428121452874737,0.852616553842392,0.23833608848611676,0.6496138959596613,5,4,13,3,0,1,2,-2.138713695202148,1.6281112178586996,-1.2329583431122446
0.9354856496674313,0.31553076654520007,0.12879076067797923,0.8659132510564547,10,15,14,1,2,2,1,1.4059769549877077,2.2931057112006,1.5760643713781346
-0.6136799831831345,-0.05738345085175767,-0.05496911436082952,-0.24355096951331046,3,6,12,2,0,1,2,-1.0238638360716374,1.556485334595398,-1.0095628906737062
-0.949302791472123,0.3800937768188992,-0.36779737690605896,-0.8885182928251165,6,15,10,0,1,1,1,0.1946282766138397,1.8363151711746823,0.8995966614216941
0.09098068098967138,-0.5858858332339343,0.087946222569935,-0.5368019504722021,10,1,15,0,3,2,2,-4.700864606722549,-1.4654192783505713,-3.8968407441337996
-0.38464182104410294,0.852119119636531,-0.6766108934520263,0.9316646394366652,9,9,10,0,0,2,1,-0.41204295747805975,2.5162753720243893,1.133443930903466
-0.43526416191468753,-0.8380925277686238,0.7532276540317833,0.4577396089766823,5,4,12,1,0,1,2,-2.8029989968743285,1.2771462886194556,-1.5157392480972638
0.5196473168567768,-0.3223530351543853,0.9041248932780055,0.4758555379976006,9,14,10,3,0,1,1,0.9086456908052962,2.563028568187686,1.5733533244816096
-0.0016021063173363714,-0.5668416287455182,0.7452517709717927,-0.8257814210771319,11,8,9,1,1,2,1,-0.42693959826745864,3.165720193386903,0.8596882048274253
-0.11029513434491833,-0.021903199101433568,-0.29670025531618927,0.8190969460242767,2,11,0,3,0,2,1,-1.453254950230055,-0.6277448460341295,-1.107043500329052
0.4502223198666322,0.5926013268302643,0.6658747846373221,0.9715364991714823,5,4,5,2,1,2,2,-3.2199420099314104,0.046649374538250084,-2.200029325839842
0.6101946240822698,0.690079297793285,-0.20989332428640806,-0.8974730816480037,11,5,15,3,1,2,1,-0.12361876797544413,2.396362452604873,0.8883008980331364
-0.07159210209574662,0.23840863458430972,-0.039411482417288424,0.3234076909626935,12,9,9,1,2,1,2,-0.6099138663711845,2.8490226712977607,0.4010591444475853
-0.9462646919101294,-0.2390362290139283,-0.787748829018009,0.06271366350539043,11,10,1,1,3,2,1,-1.8049170799023326,0.665815315556469,-1.242240521957183
0.7959104323700383,0.050098680490769265,0.4145578238113343,-0.49565424500894006,3,11,9,0,3,2,2,-1.030664186667226,1.1757155592260442,-1.005542863535072
-0.8924360716452442,-0.9558283093976405,-0.2840776109344707,-0.3326782187326147,2,13,15,3,1,2,2,-1.0348963887955502,0.4671310217392857,-1.0057894796312878
0.45623287467233276,0.2005028201991661,0.46250117869475016,0.5394932457141743,5,13,15,2,1,2,1,-0.97999904609763,1.562856914292141,-0.6327638285737294
0.03135310215414622,-0.005492226818244017,-0.6431678068730085,-0.7836899708532865,5,10,5,1,0,1,2,-1.8047836901777798,1.4561532173479843,-0.3855080772908973
-0.05312868124995718,0.7090947864043606,-0.3199912278802157,0.7392993696243426,12,4,15,2,2,1,1,-2.1399775985536404,1.1635684099038817,-1.5047722282405718
-0.45175927236159863,0.6553503895625437,0.479735653200807,0.5780456890962684,10,14,2,0,1,1,2,-2.5086011174675336,0.4092936741306563,-1.0813956353348013
-0.9170053489801873,-0.35586492960854055,0.1194893226673499,0.7158698279946576,9,12,2,2,1,1,2,-1.6390098545617668,1.068969855497464,-0.5170771613351441
0.3923849006021798,-0.6142588626207715,-0.8145703783794602,0.06444574971238781,11,9,0,0,2,2,1,-2.356723371775651,0.16027933758210114,-1.8560841013840055
0.06494181576779479,0.12883317555949536,0.20116639397427205,-0.6674893393005987,11,4,5,0,3,2,1,-3.478072278115451,-0.28288189089685284,-2.0889283362911386
-0.7517852645724452,-0.7571701889900557,0.44226471471364737,-0.6324306697841977,4,10,14,0,2,2,1,0.3625349658094216,2.170423012148871,0.969268758854938
-0.18422078298543987,-0.4407273630135875,-0.7272593450648683,0.45602451559239476,6,3,15,3,3,1,2,-3.901781497818932,-0.5111952381277721,-3.1887328770616414
-0.12750794728568526,0.3166148790121237,-0.12456635013291728,-0.4464917360973828,6,11,1,1,2,2,2,-1.8543198542070203,0.8222904487948033,-1.0126696926683652
-0.2243314608578113,-0.4242406438606383,0.449392508523649,0.6728311931597133,13,5,11,1,2,2,2,-0.9731094482052484,2.275402056183388,-0.28096170206413107
-0.9006770170805622,0.24703839034830888,-0.8737872617689075,-0.35078166297967694,9,7,4,3,1,1,1,-2.1125822309976328,1.2686390698148164,-0.8440636431896658
-0.5267804345849854,-0.03300382978639238,-0.14170101608335628,-0.8502083159960325,10,3,15,3,3,2,1,-2.6379198517439293,0.6058703449575766,-2.1358270943837003
-0.489293299542197,0.655952927004503,-0.2440119227476938,0.9623631175876843,10,10,6,1,0,2,2,-0.943740052133305,2.6422811849014516,0.7737972539326998
0.6683282164168827,-0.7640550327438769,-0.9096972711754161,-0.12420022571417544,6,1,1,2,0,1,2,-2.979330032767532,-0.8978683658824494,-2.6614004737644645
0.23342541529355199,0.72159787383099,-0.30760622663934467,0.3075735022489232,9,7,12,1,3,1,2,-1.3851405592494452,2.160868192124989,-0.4986491713141187
-0.19151671578592167,0.9865303928594931,0.7371140564989216,0.12927971579240394,2,14,12,3,0,2,2,-0.998453499635378,0.5819357540837986,-0.9834755662421296
0.2615408403452413,-0.08870090112024509,-0.035965320446134985,0.5155531207503159,7,15,0,3,3,2,1,-1.1043958959792588,0.46270026050973595,-0.8280393225423992
-0.7734007912034646,-0.6561748845457913,0.09464936867897222,-0.6708014526008506,7,12,2,0,2,2,2,-2.6241884342166766,0.652476316324104,-1.2259614204995284
0.11843626353691628,0.02948438751355975,-0.8008405729199422,-0.9679436870897538,13,1,12,0,1,2,2,-3.873130981212443,-0.41684084319157577,-2.9503031920437226
-0.9788977550996203,-0.2118196944509938,0.7019037988136001,-0.30828228404946145,8,7,13,3,0,2,1,0.6382505452686122,2.9789415295871375,1.9577701708677244
0.7596754958829357,0.29736590671472896,0.798497836578405,0.24701062249467443,6,13,1,2,1,2,1,-1.8169693189001948,0.7502848193114353,-0.5709479628813267
0.3395089024364957,-0.1952538985550647,-0.40398628561248917,0.25095612084932273,5,4,5,0,3,1,2,-4.025349643494676,-1.0037264251355043,-2.864821483992922
0.23324395633055017,-0.919332295723096,-0.347659491743493,-0.06288601081773071,2,10,6,3,0,1,1,-2.6317715963644384,0.5178184477420115,-1.5007210506908073
-0.5929302522262072,0.5381222663194485,-0.1489886814563144,0.13083187950507602,6,9,8,3,3,2,1,-1.0792341133592576,2.5785503861097,-0.17165570412230677
-0.39638126067461266,-0.9252060191824054,0.010730513011859344,-0.19393737743452677,5,5,11,3,2,1,2,-3.1029976941617665,0.8521470648349015,-1.9555793442475806
0.8707889793355974,0.5028466350626053,0.8826687855738033,0.35323446710501294,12,9,5,3,0,1,1,-1.4809697526908598,2.010580714061733,0.14757847712017882
0.40161683600348064,0.5306325990507725,0.8588069676983077,-0.590395181887581,10,14,5,2,0,1,1,-1.4959381762884036,1.582987897065738,0.48296827824047495
-0.5154856848304652,-0.593024010889375,0.9091076848349999,0.8370432055410357,9,3,8,2,3,2,2,-3.1596261376729187,-0.3574230227973392,-2.6514951605852097
0.257745793976351,0.2807614932884821,0.7010084566571941,0.48173853677043565,10,6,1,0,1,2,1,-2.9547046233589387,0.0007568883674429453,-2.0577917599566473
0.2164227535328933,-0.110852997861143,0.48473987417956366,-0.5433374952627783,13,3,4,1,1,1,1,-3.035064281473123,-0.310899631973953,-2.1479667285960877
0.32748547725077404,-0.763523215055719,0.9078904249875521,0.731142440189529,11,5,6,1,0,2,2,-1.813564498389869,1.662002529651601,-0.653723803763218
0.591320461322884,-0.8450340524152282,-0.4353723315785596,0.17059365666862258,8,1,0,3,3,1,2,-3.5040098221252527,-0.41659817188428705,-2.5759983699564173
-0.9231982453473109,-0.26349978520973383,0.9580636815833348,-0.1585268748627664,3,6,7,0,3,2,2,-1.0267715654177745,0.22734376436378323,-1.0232070474399573
0.07231077250547213,0.43472550607273375,-0.11287330900299453,0.877753950284546,13,13,3,2,1,1,2,-1.672284760432181,1.3156981178908387,-0.08892402003318148
0.7272821048343123,0.9936183613622178,-0.14628334240982088,-0.7776982404333763,6,7,3,2,3,1,2,-1.8958019766733023,0.8976275791957862,-1.3495862004891441
0.6529292189843658,0.11537738237090545,-0.8907793935730619,0.9436906026509693,6,4,14,0,1,1,1,-3.3437854362807204,0.7900832111830981,-1.8444842912209314
0.30166644312296986,0.2301292597156226,-0.6486558000881786,0.02637978341965952,5,3,2,0,3,1,1,-2.8802274023015837,-0.9588666312745864,-2.7206127866906984
-0.6676300007805016,-0.3345410469792418,0.8798487457714177,-0.31394657481995125,11,15,9,0,0,1,1,-0.03833016492652508,1.6624217593055204,0.43794458752518917
-0.09952742665476544,-0.4905025853265623,-0.2962303313059871,0.41123060956858604,6,7,0,3,0,1,2,-1.1569337021147996,0.7506735074345845,-1.1010810282760402
-0.6313972060998019,-0.921276240360541,-0.9563065760275964,0.5489712062395817,10,13,14,3,0,2,2,1.0464425429909572,2.354949606025564,1.2857619189894707
-0.0858806814684474,-0.4194897892549412,0.12387050703932667,-0.7761308437304215,9,0,13,0,2,1,2,-5.59113406586253,-2.574675001816519,-4.782238153564965
-0.046033214764692465,-0.2215827627531224,0.7748490707407205,0.787867021339981,11,10,4,3,2,2,2,-1.2811019637029766,1.7897441179916886,-0.20422730994675023
0.861997239425168,-0.8989852152343869,0.09460948822936865,0.7808818960021715,6,7,4,1,2,2,1,-2.6965116570550385,0.7271300355260054,-1.2587492594135656
-0.44198341930440677,-0.19006282524762308,0.9975858716313091,-0.8900673863203559,6,2,8,3,2,1,1,-4.6516681442628744,-1.493681878250356,-3.745653439281482
-0.2844904734125715,-0.8721981159032524,-0.8513307822278571,-0.7692743973885923,3,4,7,2,3,1,2,-2.2997164866891793,-0.6251007547411429,-1.2795044255145662
-0.33024341972603,0.14170787255752315,0.8191907822218887,-0.9876323547182067,3,2,2,3,2,2,1,-3.046373346180332,-1.1169174015893262,-1.6353045466905192
0.22039201797166896,0.8847428789368292,0.5764018597334122,-0.9519175252671244,3,14,13,3,2,1,1,-1.000332282594134,0.6456545717037887,-1.0002739200062611
0.9908430258509122,-0.42497760123248196,0.07644020373695048,0.06664709571921001,5,7,12,3,1,1,1,-0.9463771703289143,2.5184158284712703,0.19891052352754626
-0.884517841065928,0.6900244743115518,-0.8818997110834561,-0.456671617272689,9,13,4,1,1,1,1,-2.164745566390229,1.252679060507571,-0.040508048936749114
0.22268331249545237,-0.2580525748156619,0.5443040552316762,-0.6590749768367159,2,0,14,3,3,1,1,-4.898308978711829,-2.359430000488574,-4.151805372783657
-0.9352217244480099,-0.328313025921368,0.027733051426543254,0.5932897380302762,13,3,0,0,0,1,1,-2.628696643838653,-0.2044203658231712,-2.3679160650728366
-0.5280067881815249,-0.7129104881124642,-0.6291822992518914,-0.6358737422362892,7,1,15,1,3,1,2,-5.249081050982053,-2.1398650375230157,-4.518558983285856
0.726863155578769,-0.7210995275896797,0.13841292625885537,0.7359592534618058,7,14,13,1,2,2,2,1.3351282569389449,2.664424555439114,1.6614769773638636
-0.7371752342894631,-0.4750299841988179,0.16243095497876658,0.43633589512102744,9,14,2,2,1,1,2,-1.6679110675850686,0.8744801940701897,-0.3274761916076585
-0.30389608904535903,0.79111148174777,0.933244441792215,-0.11312179432791192,13,1,10,1,1,1,1,-4.347441655090677,-1.2781406553510086,-3.5466108713266493
-0.7609382609058444,-0.5393615506342448,-0.7871764741943108,0.6435048339707807,10,0,6,0,2,2,2,-4.694980825128914,-2.2207088035042655,-4.078995137266107
-0.35853283537685754,-0.6154841630638161,-0.38106090182279817,0.9498085456204699,3,1,9,2,1,2,2,-2.801124808818007,-0.7987394623592952,-1.5253900907797084
0.5726633107900809,-0.1897838908242866,-0.9945837003590958,0.6998929918903769,12,6,6,2,1,2,2,-1.4029685893185555,1.9474129924836165,-0.42189524118616284
0.19228529909979386,0.4791623544434853,-0.5780602187600992,0.6832440150855481,7,1,4,1,3,1,1,-4.071957833376887,-2.069851756541911,-3.6061160083297636
-0.732443710012064,0.9066143351647451,-0.8546688248376866,-0.6018131601281487,2,6,12,3,1,2,2,-2.0795788675679807,1.4683121749030599,-1.3672610778092764
-0.42054403252357075,-0.5224964578279518,-0.5729142910193172,-0.1777113270400259,11,8,10,0,2,1,2,-1.4787089727083838,2.2547432371390688,-0.15284175537310832
0.7324540611573536,0.7431717657248131,-0.1633083850124839,-0.11120876309783889,6,7,15,1,2,1,2,-0.15043380553080166,2.2743092282902677,0.934735909496371
0.011851600292787756,0.5554558201355861,0.716645877757716,0.689728170821017,12,5,0,3,3,1,1,-2.2823324689169042,0.5649564574010723,-1.4315093257914606
0.2712639972800799,0.9858869315658143,0.5554349781451013,-0.548320735553216,13,10,10,1,1,1,1,0.20743750346637224,2.952408924997422,1.441794640701255
0.623254028889707,-0.4121664789901325,-0.10734728002687755,0.4540370540282679,5,6,6,0,0,1,1,-3.9539746457648657,0.1678538885369991,-2.303731793704423
0.13796638860824562,0.06295849256364172,-0.08407357102092905,-0.20642134917083155,7,15,15,0,2,1,2,-1.157543741615686,0.9690941290986973,-0.8598754268842592
-0.3324468058604044,0.15862680557692177,0.7780012216293317,0.13860996882440402,11,3,1,2,3,1,1,-2.5426310576496,0.16711858869825857,-2.143811767912315
-0.10146368306872655,-0.40711022451169376,0.8592992154026566,-0.7507732286433453,5,8,1,1,3,1,2,-1.5898412888054847,0.6305558715258162,-1.320094755022674
-0.7334314838356537,0.8554914661508146,0.735404195838478,0.41524117148107065,12,13,5,1,1,2,2,-1.3044057821011237,2.048134239947507,0.7823310663404432
0.2568139152819795,-0.12270196312803106,-0.9224861288916351,-0.0009033295906575312,2,3,0,1,1,1,1,-2.5962177574524206,-1.102443890856662,-1.7244244646168287
-0.9312462832965496,0.27792604394656917,-0.8371055742176816,-0.12997081131955324,11,14,9,2,3,2,2,0.8279581774768692,3.0584263753108987,2.3087731819394244
-0.5593452131248349,-0.7935667022420008,0.1700703374373238,-0.022915067119485766,3,13,12,0,3,1,1,-1.0614831392291344,0.9299799880207087,-1.009625346871897
0.2991120135139236,0.7359991837901798,0.6563717386469059,0.2521094179616026,12,13,9,0,2,2,2,-0.14944733525228565,2.6749728475113232,1.3357220046353917
-0.11032128131894092,0.7988250443346505,-0.7329315336785012,-0.226607100025076,13,1,4,2,3,2,2,-3.661710464256581,-1.5218705601981704,-3.113389010546184
-0.7749937389467365,0.4718408127478977,-0.44980223688175114,0.2782156939894127,4,6,3,1,2,2,2,-2.9251338711747334,0.11740187191158397,-1.7083253609943831
0.20578576521087055,0.3084409240580259,0.9963998153312352,-0.8500799130599739,2,4,6,2,1,2,2,-3.7250952181528274,-0.338416418588497,-1.76907236030703
-0.8694464848670722,0.643678645505805,0.29261986731476264,0.29468426874618237,4,2,14,3,2,1,1,-2.7322926241191943,-0.46575782184883274,-1.5064257925071547
0.5035891747345127,0.17673137843531328,-0.5746714269773143,-0.8059635635258211,13,12,15,1,0,1,2,1.1402046271269124,2.2079810012000767,1.2379084218545946
-0.07275585131310036,0.5685425986134338,0.8937603926820472,-0.449659775023864,5,5,4,0,2,2,2,-3.49192016221822,-0.17884875649913662,-1.9373002851110976
-0.279880196138548,-0.04426529017372838,-0.2894320515261548,0.3650234602324003,11,5,14,3,1,2,1,-0.1765752241921662,2.419884519566146,0.627542369011147
-0.7494975378075841,0.3110199436922252,-0.9204057453286949,0.19536467104691813,5,14,14,0,3,2,1,-0.3781167102293097,1.6721231914603663,-0.08637381257246415
-0.012041701719624154,0.7387046019846948,0.47365291150300814,0.002080473969206853,12,5,13,0,2,2,2,-1.2995840303287554,1.91734118100986,-0.26588346847655453
-0.10770148708566096,0.34332046199579747,-0.3321950569468921,-0.49148167802213893,7,14,4,3,3,2,2,-1.3391625600889492,1.5928827351630528,0.3712784066896193
0.6874575854205149,-0.12391184818923251,-0.3152097534082807,0.09295272205075289,11,9,12,1,3,2,2,0.8775405323731134,2.9662703520426597,1.579767247180102
-0.6211131336651945,-0.19770406101640492,0.8955921320289142,-0.20681885122734056,7,11,15,1,2,2,1,1.1071446275943537,2.4965312669794546,1.739232102609157
-0.3465222188627328,-0.3007712023845557,0.19269299499355186,-0.45157422175170603,11,12,2,0,2,2,2,-2.5020323894500014,0.7533296627677727,-1.2044625104191442
0.4312414339435715,0.3738828700070207,0.7862274826449451,0.3788342677426493,10,10,9,1,1,1,1,-0.41991335504292354,2.8899517589191785,0.9207807829050696
0.7172002139649964,0.925465167722278,0.2566942350988888,-0.6317973532780861,7,12,2,1,0,2,2,-2.0574858066561093,1.0922793385133645,-0.2529705454604214
0.5537874964097453,-0.8584171279776511,0.3207765047916509,0.6183896073134825,7,4,3,2,3,2,2,-2.317599620217925,0.046660592155848696,-1.8927251376666625
0.2808945479865057,-0.3716758723260558,0.915942132964908,-0.9331528551289925,10,14,2,1,2,1,2,-1.7844899424708212,0.7190394177893837,-0.6447942755953796
-0.5292334762032849,-0.01125837790848383,0.8296698999937562,-0.5765712557040583,11,2,7,3,3,2,2,-3.476538272933864,-1.0240716397799439,-3.085057792291475
-0.7067708856803154,0.29185578604607865,-0.5342417076963699,-0.6864791426967214,10,1,10,0,2,2,1,-4.729931085614332,-1.4281117097119034,-3.64002271122893
0.8232658274169511,0.856028473458762,-0.6691596957431813,-0.9953531877361395,3,6,8,1,1,1,1,-1.0128677256226224,0.845447178271236,-0.9701468009775753
-0.49535451147250953,0.8305798807585478,-0.468628870267473,0.7916314631203893,6,15,14,1,0,1,1,-1.837721373528308,0.6810647496825677,-1.4134428715859655
-0.5538273309420503,0.0913373299372695,0.3679502598302826,-0.6195441383597249,2,11,7,2,3,2,2,-2.2140989864188487,0.8586215497833111,-1.313690881446777
-0.32863519871431657,0.14916439510375912,0.02956846986626882,0.02652100914088451,6,15,2,1,3,1,1,-1.4859802226681367,0.45682296508267073,-0.8086837205168055
-0.6056340360638675,-0.8047799237820168,-0.6663028435888447,0.8474627917535522,6,1,1,3,0,2,2,-2.8998200785682102,-0.7178549133007696,-2.4015989992817612
-0.5412129956912359,-0.5633937763769754,-0.8906136508474647,-0.9646599104091322,7,9,4,0,3,2,1,-2.9448632119680562,0.48472440153331153,-1.3577104426626216
-0.7188161636532688,-0.15043331695162743,-0.31650231534814544,-0.6331527130040879,12,0,2,1,2,2,1,-3.843364352558564,-1.6758417118233235,-3.3350877554061715
0.7740854888939237,-0.44995045502440445,-0.5527747604146704,0.7141938792198317,3,15,3,3,0,1,2,-1.000544731546294,-0.33302862976849007,-0.9936884649252262
-0.12446989002374309,-0.3792582217837599,0.5242592409006492,0.8723531283330104,11,10,0,0,0,2,1,-2.793031104121546,-0.08128505449649431,-1.943525945290855
0.2482268400913088,-0.05184747178428473,0.7513702551722119,-0.45713827144789354,3,13,8,2,1,2,2,-1.0520294391852003,1.3832349574522642,-0.9850018804438399
-0.9437569874441525,-0.24935730845397241,0.25350669708466245,-0.7078068689173596,13,6,15,2,1,1,1,-0.08184732220580737,2.3205346713985935,0.802760872003137
0.7371056615716753,-0.6520782246075489,-0.9076070335967423,0.15919345482534797,11,14,3,1,3,1,1,-1.9392132362149772,0.8378969358693475,-0.694353124960475
-0.5771374840021777,-0.4696585176332888,0.3257195752693314,0.9308972692012425,6,7,11,1,3,1,2,-2.3773242253368374,1.632194952114556,-1.1558288524039617
0.9769809689736095,-0.3113839333600814,-0.8764752274196006,0.4687000706705915,4,13,1,3,0,1,2,-1.0478876577446241,-0.02917724665098821,-0.9943100481604228
-0.24336878566948106,-0.8232060657064832,-0.3155489504421909,0.9627666684825602,5,8,2,0,2,2,1,-3.1026287204960474,-0.08171521633311787,-1.7566981330217473
0.6416980185262575,-0.4370453950981612,-0.8598626085576211,-0.8867488852448839,13,14,1,3,1,1,2,-1.3293247528429104,0.6918708579280204,-0.5967188072719847
-0.03373070886900109,-0.873633806279547,0.2222830464224923,0.9674700673515155,10,1,4,1,2,1,2,-3.686106051509537,-1.6570812351477404,-3.2597891310529823
0.16447489760517264,-0.4002514631118701,-0.9311935830930835,0.26985946023548757,9,4,5,2,3,2,1,-2.6091080352987426,0.09403622616144774,-1.8862653069099113
0.7731908830047967,-0.1781148952997802,0.20860883964295773,0.26003736123765475,11,1,4,3,3,2,2,-3.6871635089593746,-1.5406512937006678,-3.1273002743418123
0.2874396126498917,-0.4457112962532803,-0.10064604563255997,-0.3094708958858938,13,13,7,1,0,1,1,-0.8713773179125179,2.168905921936319,1.1183579013040965
-0.6153072736921699,0.4347455481259468,0.32867873321136454,-0.3132444208508549,9,2,6,2,3,2,2,-3.5226715412101277,-1.1317889118682385,-3.047293929072895
-0.1294145516247318,0.050307788223256766,-0.6007423846801649,0.5010883275074751,13,8,0,2,0,1,1,-1.4520298328574721,0.6131248294861569,-1.1513729743993268
-0.5339620712063304,0.6262840089634509,0.1768624809069046,-0.5784738011401875,6,9,11,0,0,1,2,1.0966645950805805,2.474626062124823,1.4133792057791323
0.1952648797378007,0.47786091069894443,-0.9416602154185134,0.08247642886766027,2,10,1,1,0,2,2,-1.9509166383696315,-0.5934547643071331,-1.333217179571127
-0.2825149789142227,0.9912903533486985,-0.0396329694762243,-0.028228787620773632,7,1,0,1,1,2,2,-2.792988224140352,-0.5512858163330425,-2.552919828786223
-0.9985045832589379,0.18827278295510252,0.4386012180502272,0.23749396491521257,2,6,13,0,1,2,2,-2.036064459703484,1.15103580136734,-1.3697311903265308
-0.32918637300730613,0.9045280290667446,0.0661105801894224,0.2630887573523206,7,2,6,3,2,2,2,-3.6231475931661254,-0.890595035987411,-3.024092271444916
0.8598711881481713,-0.08258976866492351,-0.6367371562423563,-0.3952085193921555,10,14,3,1,0,1,2,-2.060892095036808,0.9319314675849564,-0.18367856513719452
0.4208436300248235,-0.16215275041416266,0.034544339508621125,-0.8315739776458033,9,10,5,2,3,2,1,-1.669954680744396,1.876586763963177,-0.3805929090495763
0.4297968761545772,-0.14031066051368923,-0.387115326899514,0.9244258202318894,4,10,8,1,3,1,1,-1.0120754404467818,1.3174231172217759,-0.9648907459318304
0.3468394578228653,0.22899892051038506,0.7849381879040234,-0.8427465780204839,3,4,12,3,3,2,1,-1.032242363925155,0.200061671917442,-1.0748460212435162
0.0666167249174816,0.9919872982013993,0.6010722102534953,0.6912841832488428,7,14,11,2,1,1,1,0.9305169473221386,2.748604143062511,1.5962586770919671
-0.26777376414249754,-0.7927265470384088,0.4048107317324039,-0.40108455213149075,9,6,1,1,2,1,2,-1.6006184490689237,0.8345328976568361,-1.51126391505784
-0.7067833992799937,-0.6806673012656985,0.5801664999428755,0.23258149670828931,2,4,2,1,1,2,1,-2.777478473258196,-0.952177768697517,-1.7762370487503099
0.2474874521751913,-0.7319502113620164,-0.7684799075073507,0.6883717916481633,12,5,6,3,3,2,2,-1.9220153961322808,0.827192145092138,-1.3100352636333898
0.7950646530441681,0.8155224873003573,-0.8251663842578323,0.8729866626204514,13,6,11,1,3,2,2,-0.6760810248267268,2.400814607253525,-0.14526438868658068
0.936417681725811,-0.7042951242752324,0.8817525349894177,-0.6342138938626627,12,0,1,3,2,1,1,-3.7014121865304954,-1.3977362464912955,-3.072939857750712
0.2903001666018068,-0.9660617413690671,0.9207335492442605,-0.910823814531712,8,8,1,3,0,1,1,-1.5873367590042378,0.5651903746779047,-1.0183340851265656
-0.9009747405954129,0.1987171742716054,-0.31665085236309176,0.9066327444019211,6,12,3,2,0,2,2,-1.5701930162517024,1.4880246761691633,0.34400547215536215
0.36887072213861494,0.006440829717268892,0.5302976997225279,-0.029418731876569293,10,2,0,0,2,1,1,-2.943441664629509,-0.3239311632994963,-2.452810921449622
-0.5739293603134716,0.21555687721377437,-0.8324180549034768,0.2861219870800593,6,1,5,2,0,1,1,-4.494130564950451,-1.5142692853704878,-3.467722001044912
-0.7611022320714285,0.24460595814805242,0.8688404336850275,-0.5869311920559872,9,5,0,3,3,2,2,-1.9117445630454288,0.8695748760430169,-1.4120862224453212
0.09249520026170188,-0.8210537543792256,-0.16403182898617286,0.7065695971344039,8,8,13,3,3,2,2,0.38725405836063387,2.7142964937844445,1.2229477286448518
-0.8418479580467038,-0.10499422060098373,-0.7962164920568944,-0.9681594654744028,3,12,11,2,3,2,1,-1.0387007919209064,1.664102025723147,-0.9851161363089461
-0.5326191023492728,0.2784036587799197,-0.5286349308482301,0.4273205662243076,9,1,0,1,2,2,2,-2.878466392556416,-0.501963704072546,-2.534931038414391
-0.9109819214476573,-0.42172656316247803,-0.09742964564472012,-0.7660339072294848,8,4,13,2,0,1,1,-2.1577685847658734,1.6776931606781664,-1.1646793383922915
-0.6166573623394513,-0.050911299682887545,-0.27702570035637586,-0.2825459609078025,5,13,2,0,2,2,1,-2.748832909669306,0.08728061865249298,-1.397258140379728
0.6109325660811735,-0.32277754177473494,-0.8891340221175323,0.10837530200958234,10,0,15,0,1,1,1,-5.495238157781797,-1.9881793847628901,-4.432209106605152
-0.5233255787440061,0.5879101694311812,-0.027034468535154232,-0.3319089031600808,5,9,9,3,0,1,1,-0.23379490514292478,2.9987573816525384,0.7982597984478716
0.5568568135627998,-0.6589239022035482,-0.1052989019887487,-0.5790806556469315,8,15,2,1,3,2,2,-1.8452031079492586,0.7858625714716712,-0.5716745322582285
-0.2868821576462226,-0.10539448749479874,0.9310358364695328,-0.24530304553937676,2,15,8,1,3,1,2,-1.4968810452371344,0.8082250152672246,-1.163848017325722
0.4620206982789663,-0.8467551960155946,0.3280660662226351,-0.5248799708644603,5,5,6,0,2,1,1,-4.279925244270065,-0.5334023217890488,-2.787140106743329
-0.5900415343481784,0.4839907822523446,-0.8954417934624808,0.7050852897510007,11,5,6,1,2,2,1,-2.4862631050354698,0.9169285125442954,-1.270369118762569
-0.36154940442762307,0.8118233424692951,-0.7467257489632513,-0.6429604214548026,9,3,15,1,3,2,1,-3.1395687270633563,0.3742429074463068,-2.252999495191627
0.16655239427819324,0.46951857769875716,-0.3569339823233184,-0.9306985803719658,3,4,9,0,3,1,2,-2.189174879380302,-0.4910133791413803,-1.2170211779922688
-0.9239016433798182,0.45727404463379817,0.05613616186415782,-0.5958381278269584,13,2,10,2,2,1,1,-3.9602354059164715,-0.9515262518697308,-3.267141018133435
0.5734460294670816,0.019452150576359406,-0.39986583418912014,-0.6974714310746482,12,4,4,2,0,2,1,-2.230193301228818,0.8867617259280011,-1.1247940653990935
-0.8450327468890346,-0.9639419820821755,-0.7953356409318737,-0.17900257260524133,3,5,6,2,1,1,1,-1.1334374775010008,0.10017086950026623,-1.031600339004774
-0.05735641178986328,0.9621952490270191,0.4807565938820395,-0.7639879467612503,3,6,13,1,1,2,2,-1.0341776619953849,1.416773188069982,-1.008644432802036
0.2501831053730572,0.8923737879825224,0.15954288352495927,0.08043453355723718,6,6,13,3,3,1,1,-2.334943996690876,1.4117984391841363,-1.3305992252517231
-0.5942536481715308,0.49125666504100396,0.9912381192454134,0.3313010012519195,6,11,3,3,3,2,1,-1.6866244941128499,1.3697575330194853,-0.6362836004886797
-0.25538580285390444,-0.49067246822007626,-0.02209814712309588,-0.18518423729062916,4,2,4,0,1,2,1,-4.723245537759411,-1.363672488836285,-3.320998507516829
-0.08003666064379833,-0.441321029446881,-0.26121767108977245,-0.6809200866231528,7,5,13,2,3,2,2,-1.8364461357739528,1.6141948095050824,-1.0951168195448973
-0.6046193937710249,-0.36236535425399063,0.18699283164370284,-0.579764448119571,8,13,11,1,3,2,1,1.6713283575965052,3.1742631157417485,2.391272721088523
-0.9686081888074407,-0.27980073843577347,-0.8203557411487905,-0.4863399245496296,9,4,7,3,1,2,2,-2.125423265439356,1.0591896461060146,-1.4457793405746064
0.8749623447982093,0.383854726533184,-0.6882969268971131,-0.5131147664691786,13,11,8,2,3,2,2,-0.02331503548062991,3.0053030971248713,0.9911875523656173
-0.9974638461690195,0.7880143958336121,0.04342360273383661,-0.4746605293390309,5,12,9,3,2,2,2,1.3545534577238099,3.3077721987230735,2.086176304060138
-0.19547917263291592,-0.8975514071913735,-0.006969155538790295,-0.7533630178494155,9,3,10,3,0,1,1,-2.992006992100477,0.7484643824642193,-2.1677516453038006
-0.46411449978630426,0.04038921544777119,0.1314840521418028,-0.9693788267461891,6,1,6,2,3,2,1,-4.54965171696761,-2.058540694858274,-3.91839069057884
-0.2665561828124019,-0.7883899502869716,0.2564131941860879,-0.7572561509027607,5,9,1,3,3,1,1,-1.351242654875971,0.7386467826914678,-1.094890866721253
-0.013438345322879908,-0.9920801139757145,0.0023254629149807027,-0.23245508404518156,11,3,2,3,3,1,2,-2.6556870022179613,-0.22881209058670463,-2.1483019686168374
0.7336429713769783,0.7879461149250093,0.8395851435588726,-0.8103016134936878,11,2,9,0,3,1,2,-4.751527892557283,-1.6991423901830613,-3.7894243494733564
-0.6615938966454964,-0.6249455541756668,-0.9788967263681989,-0.8171474622765815,10,2,6,2,2,2,1,-3.358035524780498,-0.7592052533564229,-2.8158377769027143
-0.9638378155886291,-0.19934026317848352,0.0997538423124209,0.23916518565417366,6,10,14,1,0,2,2,1.0078442636223768,2.6679539337034925,1.7150663632860215
-0.05401881260369468,0.039370062300753794,-0.6188479069656123,-0.07592131432088878,3,11,5,1,2,1,2,-1.0019056682755747,0.40985809256258826,-0.9366682657949384
0.7990255301926197,0.8817598126829693,0.3417297740038119,0.32884757318535573,2,9,1,3,2,2,1,-1.3807071541793556,-0.5814483495273532,-1.198851101041926
0.24387346751341843,0.21358579164267355,0.6989398031673246,0.08240753154259672,4,15,10,0,2,2,1,-0.336696747880045,1.921063157467024,0.6492460683980432
-0.11111808465700257,-0.7167655100267656,-0.7950073416215744,0.07092989931390825,11,1,8,3,2,1,2,-4.485579826182136,-1.829200062246529,-3.922432590488396
0.9034048127810743,-0.36055830132029154,0.7361963197341257,0.7625013633637796,13,13,6,1,3,2,2,-1.2226639238247503,2.291520435163613,0.5490133744415223
-0.964572298781222,0.4063995695509739,-0.9565998094489168,0.2623761561201423,7,7,5,0,2,2,2,-2.949960097585029,0.8031390121830384,-1.0202038636077817
-0.2742683660097931,0.2021823347926055,0.6972131037975595,0.7772842276730345,5,5,15,0,0,1,2,-0.8287237965672702,1.839272387364493,0.03105365899562476
-0.6110729616353725,0.1238962199864786,-0.37087169814526955,-0.8312582071229899,7,7,2,0,0,1,2,-2.8758848381163626,0.09788733930433469,-1.6081146787528737
-0.28115234633836583,-0.8370522045741162,-0.6133215327758956,0.9014894264253435,4,10,11,1,0,1,1,-1.0276110217016872,1.5612463737200801,-0.9902209559333959
0.9578391122397996,-0.2272637257263861,-0.4654826297058765,-0.15697763497941897,8,7,7,0,3,2,2,-2.624467178679427,1.261173136351196,-0.9746977118658197
0.8006244791489818,0.3296359814325418,-0.7895608895236605,0.3440395243610701,7,10,6,3,3,2,1,-1.4971765269014508,2.0963200273389644,-0.008270268239009865
-0.45266723015708465,0.9600109263936338,0.19251715046540419,0.41947416960204054,12,6,11,2,3,1,1,-1.6545552226798588,1.6415103436803806,-0.9868622928852022
0.5517445790882534,-0.10643264698357702,-0.1049995043791434,0.910045839223337,3,12,12,2,2,2,1,-1.0200920761901162,1.5106804508247695,-0.9222533726780084
-0.06854884466500488,-0.5195099630713922,-0.06039135710263688,-0.08906885598727654,13,11,10,2,2,2,1,1.172062687067396,3.343700832984227,1.9004531613364026
-0.8797828878432083,0.8318699250223074,0.23090284076881207,-0.6146178106140641,12,8,12,2,0,1,1,1.3873002954225533,2.9236245642843404,1.887565217619275
0.8955391640642965,-0.8926058428013863,-0.787508583060879,-0.6526567260913203,12,8,2,2,2,1,1,-1.626505830752271,0.6376350114069251,-1.2095376127206166
0.25700780016713565,0.11450366663682132,0.48527197936338107,-0.4404661382259183,3,5,13,3,0,2,1,-0.9981430593277354,1.4979767118996998,-0.9743956638768663
0.26750817438067265,-0.7189853937828135,-0.1140979785041345,0.12287675586624869,12,15,7,2,3,2,1,-0.5433037350748953,2.2978140453528346,1.4069900217261893
0.36841815037697323,0.7648823826951634,-0.5929777833362271,0.746722235682876,2,15,2,3,3,2,2,-1.2070087688754016,-0.1780738802388854,-0.8706381921547293
-0.17253420483934034,-0.4015031614796791,0.49621133577497845,-0.5834446496929084,13,11,6,0,2,1,1,-2.626634533253637,1.345718817861747,-0.7159797253227355
-0.15041163733717644,-0.22889499701666138,0.8308324029334069,0.5238687514861942,7,9,11,2,3,1,2,-0.5916532442697017,2.770532441117286,0.21954145603439154
-0.4754513563700302,-0.1278590395613748,-0.6861947517077598,0.895130252648086,9,8,15,1,1,2,2,1.8767558183101538,2.8200614458311115,2.409672452610685
0.4695236227106887,-0.4957120883221129,-0.01837939746391437,-0.8489334616861848,7,10,3,0,2,1,2,-2.4888725281469206,0.527131496177553,-1.3180426316069258
-0.7477246839676959,0.059067230044914876,-0.4622769100419868,-0.9579261950790627,12,3,2,1,2,1,2,-2.535085508424733,-0.08995283628371523,-2.1658982800161284
0.9989357884051604,0.24475186294634832,-0.13802425468561896,-0.42367095423209733,13,1,1,2,1,1,2,-3.0820828072646704,-0.6997081124975277,-2.649116873422973
-0.359402515006515,0.8133065939039978,-0.6175157418477573,0.23085783006585325,4,10,5,3,1,1,2,-1.032760379568864,1.1443574259196398,-0.9431058091402847
0.3822117401077023,0.766386105847217,0.8963970134861348,-0.02649790329536894,3,12,11,2,2,2,1,-1.0253585520071455,1.6507497039243668,-0.9200671641780495
0.8931971455566774,0.45260700073763593,-0.5606357332483474,-0.10183321464777317,7,10,8,1,2,2,2,-0.5956157154452252,2.8780460771626966,0.636147180585779
0.034263784021276056,-0.7658711740362747,0.05635544284603422,-0.7462543438738134,4,2,1,0,2,2,1,-3.421807750525986,-1.1513838107024077,-2.809908892321397
0.9408770977681948,-0.7752281354169483,-0.46299016549432936,-0.015196481591328581,12,6,15,0,0,2,1,-0.314379792638691,2.15322118100627,0.7834082945033263
-0.40214769980333354,-0.17836720886514446,-0.5646004022855351,0.9320429182604171,6,3,7,2,0,1,1,-3.9490850024140163,-0.18763136371056613,-2.677321767024808
0.04862987668024199,0.9259159892972593,0.21537128210162204,0.9667744409211452,9,10,8,3,2,1,2,-0.6010908435160834,2.762240013956636,0.37633300600096087
0.5429466897192128,0.830277640809792,0.709030871821499,0.3663511264796362,8,7,15,0,3,2,1,-0.7222927258190416,2.0833840998887037,0.5284165505537819
-0.8182469232607033,0.7093500827685271,0.26111206181839064,0.4944722760791005,8,14,8,2,1,1,2,0.6040073705141947,2.4196030341485764,1.6409705396994734
-0.5764037002369946,0.5850795352426734,-0.6261854070997637,-0.8666803403533878,2,4,11,3,2,1,2,-3.9789474481806377,-0.2052809493679803,-1.8867426567833707
-0.28107075629211287,0.7167388134393169,-0.5347922757024881,-0.7689882676870676,7,12,9,2,0,1,1,2.1850064132626663,3.0036257420287757,2.4418362845612562
0.33863083272700334,0.776544393023012,-0.08011609741207448,0.21394623254853085,11,5,0,0,0,1,2,-2.3368913299480485,0.18754293029886135,-2.014388084682
0.03804338715711153,0.9585265828090326,0.3927248650660611,0.34395227585410226,7,1,9,3,2,1,1,-4.986791341895877,-2.0785277862062648,-4.275671497241272
0.04366175061037869,0.17130867085759838,-0.983008842785581,0.5220119658991107,12,0,6,1,0,2,1,-4.215184410834552,-1.33998090560303,-3.383862883225535
0.7628206646465001,0.1872971702147217,0.21572564816196094,-0.19327138994729354,7,4,3,3,1,2,1,-2.4345881101369113,0.39413369028772727,-1.5221775495777976
0.12023196601869679,-0.22707487134412951,-0.1595007963849162,0.124221765246459,5,0,13,3,3,1,1,-5.458645091709544,-2.986019703326522,-4.902941613903032
0.9495396868408261,0.65120684981403,-0.8799836148219764,-0.24754124327761784,9,7,2,0,2,1,2,-2.4230117143941365,0.3679030075273485,-1.6884387820165967
0.4791264962225361,-0.8267604782906119,0.3383083110697016,-0.17939255625467587,12,12,0,0,1,1,1,-2.255350806425897,-0.005102143089836463,-1.8030845783096743
-0.2875002107924398,-0.645569886242416,0.39023963189153466,0.23248129866122458,2,13,2,3,2,2,2,-1.0109535659627344,-0.16453958050234146,-0.9757585994608002
-0.4960035567118566,0.8415129021094674,0.1631776756995107,0.06696041748956572,10,6,3,3,2,1,1,-1.7823982699425263,0.9201269415166734,-1.4009079375017561
-0.05055774574357419,-0.48321470425925983,0.6371864607462159,0.7992011895264717,13,10,6,2,2,2,1,-1.089292500120808,2.4212519957473884,0.2349070294926718
-0.5043751141861863,-0.9273185033675151,-0.7963054697152345,0.4569878676948804,9,8,12,2,1,2,1,1.3942707836212154,3.0061095336583157,1.8495370332998289
-0.3885957283790229,0.04900114843795289,0.3037361872952118,0.558966033769057,2,11,13,3,1,2,2,-1.0137602853100154,1.0760046514351829,-0.8156718243231544
0.3857568553933044,0.11174162839791868,0.39905574080514383,-0.17596452209668723,5,14,0,0,1,1,2,-1.9125036606018018,-0.05148717919606701,-1.5584713796384682
-0.8613909879625026,-0.08717312057515136,0.21937812249913602,-0.48825491837557444,11,11,1,1,2,1,1,-1.6946782504568814,0.5693658415271767,-1.1792133966836407
-0.01080589447248248,0.7894951416626022,-0.4646631256114049,-0.17880260552346683,5,11,9,1,2,1,2,-0.22058403261035353,2.7391746692389867,0.6879448684441245
-0.13811732696334622,-0.603993939384893,-0.12395640729934132,-0.18251247438294427,3,7,3,1,2,2,1,-1.029376069350295,-0.22419187839176077,-1.0028227284160618
-0.3588648279670019,-0.7300430278567158,-0.40764646888200295,0.14456762908400234,2,2,1,0,3,1,1,-3.4221522261844672,-1.3866085990612023,-2.6294469238408293
-0.3884877449752506,-0.8543094049096005,0.8652793875998581,-0.2108977414372537,2,13,13,0,3,2,2,-1.0649785815386585,0.9827274181473415,-0.8437244938436526
-0.5073035055153963,-0.8734931822026408,-0.7365809295872898,0.7174899370591603,9,12,7,1,1,2,2,-0.3781429888341349,2.773596539725438,1.3375638826438752
-0.47794321692830377,0.7515250777183107,0.504691405063912,-0.9647096796427883,6,0,9,1,2,2,2,-5.208051408353059,-2.3446209868716372,-4.509620000008108
0.3634497008246842,-0.5844190705904924,0.5978971241434121,0.6060743215349436,13,14,9,1,3,2,2,0.3704567470410809,2.926123196832014,1.970612908488405
0.481766413443971,0.32372062443001104,-0.2889404056959848,0.6177170780671306,3,0,13,3,2,1,2,-4.560920046049643,-1.7575562930812043,-2.9373276926542498
-0.5455846443359911,-0.18718742639800912,0.7025223347241205,0.5969684858608508,5,4,2,3,3,2,1,-2.223809557409386,-0.027909299473950218,-1.9864996055696338
-0.8029062971741152,-0.5358428442676699,0.4178000125031649,0.6474889238245993,12,6,8,1,2,2,2,-1.3555605926344874,2.1173468894060483,-0.47878967155456587
-0.5127228613088342,-0.06279637975698038,0.1826022978464894,0.7736818056632142,8,2,5,0,0,1,2,-4.298144671969851,-0.9226083673677284,-2.842413066915025
-0.820695537528642,-0.32528184328544074,-0.8205981619703084,0.9230874457622191,5,11,1,2,0,2,2,-1.8197468687646472,0.900053143480782,-0.47587443179688727
-0.6899826651664909,0.32890131418651913,0.41759852981230794,-0.6442404090787428,12,7,1,3,0,2,1,-1.6318204293543552,1.0593075896695727,-0.9226527880320952
0.5799490000335457,0.278590945330915,0.7069311064051063,0.47474594406134263,11,4,8,3,2,1,1,-3.0308970410639886,0.24250015462751387,-2.198025182844065
-0.18421152643961913,-0.42519493230903493,0.11575836715577115,-0.3913848163582714,8,7,6,3,0,1,1,-2.012391787776817,1.8139113617273321,-0.7192931679212416
-0.6448841605735545,0.8303342759491099,-0.06958913375665787,-0.8736234414509676,2,2,11,1,0,1,2,-4.309988989555656,-0.5270093140662551,-2.1662015189066897
0.5856800905470543,0.8115135812728957,0.9501743394153626,-0.5354206918070947,9,9,3,3,0,2,2,-1.476532829267897,1.6045251016002156,-0.08935772914821041
0.27221126928723716,-0.6705382078378765,-0.1403374849739949,-0.4254846102458647,11,4,12,2,1,2,2,-1.1238916445047136,2.1532307719900694,-0.5740013781398188
-0.7234336531905046,-0.14775525805502898,0.10464299474855587,0.19776618951463432,13,12,3,1,2,1,2,-1.8455901624217375,1.2015821313486157,-0.7292573687792463
0.6101867535990524,0.7011603946131988,0.10109060123999103,0.6517764528536292,7,3,0,0,0,1,2,-2.4544636250135707,-0.32890854829322386,-2.2957999906870836
-0.4804111676576792,-0.4906766271351064,0.9963901089555713,-0.6241480842524092,2,0,1,0,1,1,2,-3.9104824818229504,-1.6716601153951653,-3.1754875899377635
-0.5612212216075074,-0.07129950023571663,-0.13349813538194422,0.5993837240055824,10,9,7,0,0,1,2,-2.0235843783230107,2.040036169157653,-0.1272907782277208
0.547990174588018,-0.8958551875574605,-0.9743567009787883,0.5910887838532961,10,1,4,0,3,2,2,-3.9688165699220463,-1.8338945694182809,-3.4037246450892593
0.8714985230491008,0.19522638186492092,0.6188549769256297,0.6003052967835012,3,10,9,1,1,2,2,-1.0329593399937103,1.523400913738573,-0.945240483357934
0.6222091326106363,-0.6055146676659664,-0.5729250442320972,0.35218606832915356,6,7,15,1,0,1,1,1.0370357276891553,2.6381278917171156,1.971130709947965
-0.35361150028524513,0.8703171447532423,-0.27335485582755203,-0.2194241826737271,7,10,10,0,2,2,2,-0.30352487026730335,2.5899702497096686,0.8840892390935444
0.8294986574553207,-0.6660996419310616,-0.7576890774780292,-0.8291830343834694,10,13,2,2,1,1,2,-1.6363656393452901,0.9667551255126935,-0.3768854529254897
0.015018188938662913,-0.19749483359254394,0.7101567719393762,-0.13616293770834242,8,0,2,0,2,1,2,-3.944399186444045,-1.8630169866487374,-3.5609759634202627
-0.3459864630077958,0.2559174706858156,-0.4496195764530486,0.8191733901075546,8,9,7,1,0,1,1,-1.598127734763608,2.384021384982994,0.10615338782315994
-0.844575163216549,0.06472046972262979,-0.3932714355716591,-0.21432184703719526,3,1,15,0,3,1,1,-4.346550828641245,-1.5994633894190637,-2.571745229099968
-0.14498488481470084,0.4656766745448311,-0.3273838111725005,-0.3427913210403146,12,8,15,1,1,2,2,1.8004822955083355,2.870810857203434,2.4451277133188225
0.5375283614423207,-0.4688248033852802,0.534466788318446,-0.5882253784668012,8,3,2,1,1,1,1,-2.71276354070822,-0.2518348293776709,-2.2524319025559008
0.873322609169362,-0.7874429768589284,0.6839670561164526,-0.03429047003410646,12,12,8,2,0,2,2,0.7848459334274849,2.875000774250707,2.180574329504548
-0.23286521798541582,-0.016524113962021136,0.7924724982922662,0.6134156154901229,11,9,15,1,1,1,1,1.67792283644458,2.652317244355021,2.1423001110919766
0.3611336827214302,0.7176831668285206,0.25774628882661044,0.5256958046929581,13,14,5,0,3,1,2,-2.3897093542723016,1.2563324809242686,-0.49856323009115877
0.7029783632930933,-0.033867509613394686,-0.16785865918262766,0.9557073870035635,12,3,2,0,2,2,1,-3.2623999194491673,-0.5020578049401683,-2.5325839186924006
0.5101208296323656,0.3446536199872825,0.06240209363919247,-0.8022533146746973,13,15,15,2,0,2,2,0.36604073479887367,1.8830295330260987,0.8632369591334135
0.7556946220331284,0.09885722457703205,0.31235807244537406,-0.2355253599710172,10,12,15,3,1,2,2,1.3973912351272872,2.603881910669297,1.547108661310224
-0.812959752804181,-0.1457751071613318,-0.742491125263889,0.8952473170413342,11,11,4,1,1,2,2,-1.7285517223404294,1.8819206552146208,-0.10286781226928013
-0.3887030063276331,0.18596540193486422,0.07536704351020096,-0.9905751489555177,2,0,7,1,1,1,2,-4.423447159283278,-2.008915257380991,-3.4519324635054547
0.7649902101362729,-0.9597565562938519,0.505454275651952,-0.05245341497115419,9,3,2,0,3,2,2,-2.7056314326026913,-0.6241970874074548,-2.4180278625067935
0.28253141851373953,-0.17271087054460232,-0.41437426652566245,-0.2498011893633001,2,2,5,0,1,1,2,-3.4094897795777572,-1.424353698636244,-2.4879164598140084
0.28422047005104223,-0.40369928744688877,-0.7470715091928577,0.6851090029303626,2,12,13,2,2,1,2,-1.0120685772837383,0.5160927425772726,-1.0197679469365875
-0.8487392723309011,0.1541280904514053,0.2852558704218633,0.6996852091940482,13,10,12,2,1,1,2,2.4483108232870454,3.0050061533692745,2.5153440647672474
0.5424861480663561,-0.9223741043763958,-0.6117424591080556,0.07321501852754864,9,8,13,0,1,1,1,-0.3269815147397601,1.9243298547087906,0.5762123004849736
0.754814690790294,-0.9194373865320393,0.6096656345929441,-0.26202477468448704,5,12,14,0,1,1,2,-1.16337436666686,1.300944967187751,-0.6072678278422965
-0.6807344864531197,0.792563104327576,-0.19101787109618118,-0.08874876928959963,11,0,6,2,0,1,1,-4.548409459153627,-1.808959070052113,-3.736035025691823
-0.6264549435377413,0.662491610179885,0.5335367126766715,-0.29871461708570624,4,14,4,2,3,2,2,-1.1280250140916022,1.3909979279513967,0.42070837653480786
-0.5025492124187507,-0.9690035163476194,-0.666471462254616,0.21332305955173547,8,6,10,0,3,1,1,-3.582439126082298,0.7367088390457064,-1.8834063681804851
-0.8429275144144026,-0.2871905283006706,0.4953036491299556,0.10138108938958923,2,1,14,2,0,1,2,-4.254445336590074,-0.763336249229568,-2.3962246998988355
-0.1963730827966097,-0.8473950916518409,0.4654003677416141,0.2337695119303631,9,3,2,3,0,2,2,-2.182269158169815,0.32553969835719976,-1.552702534533945
0.17155654186209524,0.17353581568918242,-0.10854035819426167,0.6722372310900853,3,13,11,3,0,1,2,-1.0258039282374585,0.6767699778956204,-0.9747112243629884
-0.46795724654239645,0.18163174979101537,0.011545667738421805,-0.9640237368552247,3,13,14,0,2,2,2,-1.0297682293421007,0.7200107726536257,-1.0308657070884937
-0.9593178362356447,-0.589625714190386,-0.025834911352843992,0.7565049354646931,6,8,2,2,2,1,2,-1.6430405868578144,1.0231996830648207,-1.136048640375937
-0.07289716422935166,0.7756758451857602,-0.08975153793446111,0.11182403414864073,11,9,8,3,2,2,1,-0.18651896511080618,2.9367273212465355,0.7363773523528374
0.3541875695672887,0.557031760123327,-0.7379707626990688,0.20191438999499445,4,7,1,1,2,2,1,-2.4325150836102836,0.10567798323448267,-1.5056625251634896
0.04348645158182918,-0.9731810922557538,-0.9611074831609068,0.9459232699040832,6,9,12,0,3,2,1,-0.7001301992723362,2.1496816817010886,0.4910668253950927
0.274809224522367,0.11341851310570772,0.4765910209566153,-0.32878151151819734,5,14,12,3,1,2,1,-0.07762583497989617,1.9242287727139302,0.44763476665496316
-0.9632832320015521,0.30798844284049665,0.23717029814423074,-0.38030576649344017,10,10,11,0,3,2,2,-0.1655366893883099,2.647328226360432,1.0002046476154267
-0.09537192989732901,-0.9136594182741171,-0.3807985098289999,-0.35977971798819763,3,14,5,2,0,2,2,-1.0342926400186787,0.38224165571961866,-1.0353467345561898
-0.35691633520425725,0.9964680516574407,0.9923273863405264,-0.6175789645065164,8,9,8,1,1,2,1,-0.7491763238944393,2.8841199395067,0.6978575863381273
-0.16817269140498103,0.440666738331986,0.8365700707599155,-0.1839190767943668,6,3,4,3,3,2,1,-2.960838365294963,-0.6894867035906768,-2.4265856895741518
-0.8683403132736924,0.38514560015516364,0.1437950449179075,0.814926352692851,9,11,5,3,2,2,2,-1.1661747276190133,2.1245199622824296,0.4021268850716261
-0.036010164534265865,-0.8590786446660834,-0.44371271910217835,-0.3509867016621053,12,1,6,1,1,2,2,-3.562238360389937,-1.0059766489847055,-3.044406840382498
0.054294588598361004,0.5279263926512359,-0.9898423740485456,0.8355172852703214,10,14,6,0,0,2,1,-1.7569092891100946,1.334917014000037,0.1426169041160282
0.31240596074721316,-0.05667363442967943,0.14325538672233096,-0.9071942279697487,10,2,14,3,3,2,2,-3.4979710848368852,-0.36102666989053245,-2.983119544235671
-0.11392004672967837,0.23562638917857281,0.5399472364132019,-0.7920812481752209,6,5,1,3,2,2,1,-1.7299090351178883,0.6415971468952711,-1.5219374206608685
0.036647846079646884,-0.07638703687596271,-0.3711317883771892,0.1619371732631849,3,5,9,1,3,1,1,-1.4437176166244252,-0.013479979826959242,-1.068595672484055
-0.12298396660206001,0.22204682308384904,0.24838414579254087,-0.7359296462200089,13,9,7,0,0,1,2,-1.8934925462160554,2.122971834989899,-0.021551568194933673
-0.307467916930503,0.6154785864014289,-0.28721900140019163,-0.7981046367279188,13,13,7,1,3,2,2,-0.7063985831777698,2.681560228012101,0.9769570335754303
-0.35058933148347204,0.9628951908582586,-0.7305054697381852,-0.37038988215886337,5,9,8,2,2,1,2,-1.760915113523401,2.131209114217901,-0.5861667189764497
-0.24015141807597096,0.0038711615617212924,0.2101425068754874,0.11978106369157082,10,1,5,0,0,2,1,-4.330297587964319,-1.0656580101716422,-2.959311586193533
0.773230977978711,-0.47392764492213946,-0.5508810614622073,-0.06898866694504058,7,1,2,3,2,2,1,-3.312590738647766,-1.1185875265205403,-2.819120157666739
0.036799253266130316,-0.7747815413015586,0.8679748370252345,-0.632840745289708,8,14,6,2,2,2,2,-0.8095143831563292,2.223334309364013,1.3406298356597803
0.8871062912988188,0.805067765277151,0.744322303939013,-0.8574833347035442,7,5,8,3,2,1,1,-3.2015121477201256,0.45707832425192546,-2.066416785326574
0.42940463276451535,0.8754092307587353,0.8245091222023113,0.8921512361376627,12,11,12,1,1,2,2,2.3423136253941568,3.100499127943971,2.5264177818119444
0.7169405051965259,0.09278093442347224,0.1389530293260215,-0.3136522855854329,12,15,0,0,2,2,2,-2.1509476096736466,0.2443152078908729,-1.417980849835533
0.0877558423222351,-0.32289194512589736,-0.053130132811902486,0.22634072148623408,8,13,9,0,2,2,2,-0.04147535764451721,2.6154381299996876,1.4836848743412667
0.5591057375905235,-0.9551015031373506,0.1997715761055494,0.3908213419394486,6,5,13,2,2,1,1,-2.933478134814094,1.1693441080139877,-1.6541782537272134
-0.6741946910452119,0.624827315247801,0.7067914670738833,0.828680885332967,3,13,5,2,1,1,2,-1.005412655305419,0.5681544833298819,-1.0252788378167064
-0.4919379644020281,0.9642703688723009,0.9660399961527169,0.8499538964700695,10,10,10,1,0,2,2,1.3118149211068628,3.1940261001784043,2.320819789034566
-0.9991969119493203,0.6117823383937084,-0.8415007877401424,-0.6170207701837611,3,3,13,3,2,2,1,-1.3662174467203707,0.11702467251621414,-1.148875790758787
-0.7476938074243664,-0.7534321450951744,-0.7050947990501977,-0.9405274774107948,11,1,0,1,0,2,1,-2.764339979041898,-0.4272316652053274,-2.4908149171878646
0.5167695431798356,0.21202766387216254,0.14062501565300778,-0.8928468807851841,12,11,0,0,2,1,2,-1.7390194354801989,0.30535757423111826,-1.51957963786059
0.7132246724498521,0.8553490829990384,0.8996584109727315,0.10965159300661242,13,4,7,3,1,1,1,-2.5378647941586636,0.6645206016811254,-1.6661205035311766
-0.0144373082700886,-0.6785733016180286,0.9565309270589482,-0.6829595319451811,13,10,12,1,1,1,2,1.8708381336763442,2.8932772105825872,2.299939564189674
0.2608352367627087,-0.4141495931937542,-0.25291940737140894,0.33993984819331335,13,3,1,2,2,1,2,-2.312398773960451,0.2632324055827,-2.0181775732305445
0.5785813093542094,-0.9375728793225049,0.9337311005867872,0.05318988517957868,12,6,3,1,3,1,2,-1.937116612053945,0.824650980155811,-1.5727564129096756
-0.9214161096986151,0.3098142462957181,-0.11452814458708338,0.8978324363774302,7,11,0,1,0,2,1,-2.2064306267505063,0.5466023439503105,-1.0516169273916767
-0.584312557160702,0.6268137871293593,0.4856625529313805,0.32318213191853085,12,11,13,2,3,2,1,2.0464383780016595,2.978218245615194,2.371742783411932
-0.623229981330254,-0.887506611369655,-0.838583091612028,0.9855419730254675,8,3,10,3,2,1,1,-3.8063685184949967,-0.441471861752409,-3.0013057008469355
-0.7146912970536758,0.018163657132942213,0.659391368834128,-0.3003932909768412,2,12,10,1,2,1,2,-1.763074068587128,1.0661916356484542,-1.221826508182179
-0.058430005974585475,0.4132850434978679,0.8812799983722277,-0.34135744503499144,2,2,3,3,3,1,2,-3.626340278847841,-1.520693094479801,-2.6498426886738526
-0.8480129873683364,0.35757644452048987,-0.6478347339365675,0.4334371715352838,8,9,14,3,3,1,2,0.2394800114623885,2.5615234113152607,1.4255576359635458
0.08122198864945807,0.6992003499649162,-0.03973012072325366,-0.2535852617897463,10,12,10,0,3,2,1,-0.4691796519568412,2.7038968798088305,0.8768479015137809
0.34837389765922766,0.2665378346749778,-0.8010075476387237,0.2083478763451836,10,0,6,3,2,2,2,-4.224992691363388,-2.047525583656744,-3.9219834132042246
-0.4980255873678585,0.36686897410783414,0.36775348232661265,0.003680485111276832,7,1,12,2,1,2,2,-4.023916875697926,-0.6186126625897778,-3.234452868587539
-0.3491634386347844,-0.8105221704413117,0.9517417255670733,-0.4274819292336336,8,15,14,0,3,2,2,1.3802490607090985,2.1389841762407333,1.5435458573472798
0.07315638005724057,-0.4435656258623557,-0.8767840294150615,-0.6750031690511171,12,9,5,2,0,1,2,-1.4543745666127053,2.1243158396451762,0.12428436732622852
0.2519678278359072,-0.6989108238755506,-0.06191990666807423,0.008849492126873804,12,3,10,3,2,2,2,-2.132571985316959,0.7118818904456603,-1.8515999315346
-0.6485695083263483,0.19423324003100673,-0.1516298885080476,-0.10662255651067021,13,0,4,2,0,2,2,-3.48674242857178,-1.279642130834238,-3.1173595044928586
0.7279096440190211,-0.40227362242626463,-0.6140319841219428,-0.7676388514918218,9,14,4,3,1,2,1,-1.3551891219059575,1.548081951530318,0.5943333324728565
-0.7030336339894312,0.10860141169590509,0.054296763250529345,0.46845560237216666,11,14,9,3,2,2,1,1.157916286046014,2.8886139616532227,2.231468209760655
-0.07979474688462407,-0.613105543976125,-0.5792558369403285,-0.9539058231867852,4,2,4,2,0,1,1,-2.5931315950006724,-0.7246825829869946,-1.2986789153398945
-0.9296507369368068,0.8236431872734855,0.5506638597718321,-0.09858788349922865,3,10,0,1,3,1,1,-1.6259951395547323,-0.8678838488911764,-1.258160025732028
0.11484948934028405,-0.4879576538769739,0.30165590097865613,-0.7674526394142387,6,9,8,1,2,2,2,-1.012422072140306,2.663529111247909,0.09631800707526803
-0.005518304238713023,-0.8120181411667959,-0.4185553847586698,0.967463707994012,5,12,5,2,1,1,2,-1.0924789953314762,1.8183120610211307,0.46027348988930084
-0.2654445974385815,0.8276290452498885,-0.26340906468858094,-0.253110817709129,7,0,11,2,2,2,1,-5.146650114955138,-2.1607418218790926,-4.432240386433166
-0.33171395523227565,0.6358083536648789,-0.9232722772885977,0.7415943446762263,10,15,13,0,0,2,2,0.4899700805929193,1.6532338403147007,0.776225724005746
-0.7196691332345393,0.08836629795360351,-0.9839837186524343,-0.809812704578541,5,1,0,3,2,1,1,-3.107251673657848,-0.3896254480687976,-2.5320673665680644
-0.19270661101304443,0.35732018765379414,-0.15820694248154799,0.9228351556931467,4,12,11,2,3,1,2,-1.0321399916233835,1.8777852900437086,-1.0807462818714446
0.38676380122971077,-0.6594816957491281,-0.4565849622918141,-0.5745460677394538,6,6,0,0,0,2,1,-2.9722695168898494,-0.34728178510089946,-2.143179433103422
0.3375065088996274,0.08575626472161035,0.6657871897744589,-0.7498221803271929,6,5,1,1,1,1,2,-2.041982152582143,0.3171882833992242,-1.6775600130597865
-0.4927687447228717,0.7674667776627737,0.12295588747335362,-0.6281327182512308,6,12,6,3,2,2,1,-0.8740021275499741,2.3753418356142135,0.774245899277259
-0.023380714348309795,-0.32456171087556585,0.09853698669688526,0.4967216668572394,10,2,11,2,1,1,2,-3.853078698293851,-0.40336680266826946,-2.973011274239761
0.12069734870064686,0.45723031358555377,-0.29030855313868353,0.2253686893492144,2,1,7,0,0,2,1,-4.417825717119822,-1.2511610832567786,-2.6407382588207104
-0.45551891498791064,-0.231678484093075,0.6718709800330158,-0.70273356884423,2,15,15,3,0,1,2,-0.9989573074999625,-0.2949583094341722,-1.0626630438463067
-0.29804875214781723,-0.19069251670289966,-0.21263622801877435,-0.616253631190997,3,2,13,3,1,1,2,-2.3931363703626722,-0.39877312015673055,-1.3615761535728348
0.9226692623896124,-0.08206056386930238,-0.5231456420930327,0.8836330001003116,5,2,6,2,1,2,2,-4.1532686849152185,-0.8415323603641618,-3.152397355498957
0.3239396789012683,-0.07029043837345861,0.261177394617087,-0.10080218798452534,2,10,12,3,1,2,2,-1.021928262748604,1.5244193751927873,-0.8886103539296164
0.6430711557793722,-0.9428581645519791,0.26170207729022343,-0.30082960843121587,8,12,11,2,3,2,2,-0.48963432670505447,3.021696131716147,1.8549782145484262
-0.4504043784641989,0.46630604621317073,-0.8118803595428226,0.9027927449688311,9,13,0,1,3,2,2,-1.347265121500576,0.5206863872825482,-0.996085172192006
-0.6628019031319263,0.1615936597069514,0.42877512407458473,0.8332862053878323,5,0,15,2,0,2,1,-4.489089756406518,-0.8898077137308338,-3.6007857689888776
0.3519849795126804,0.41131866774789305,-0.021540199590774245,-0.23412523541676578,3,12,10,0,0,2,2,-1.0416898386569868,1.1555660259971543,-1.0052076260800764
0.8879918134212228,-0.9043223749859224,0.7003438904100951,0.9951651858919448,2,2,5,0,3,1,2,-3.90926888076889,-1.7045448724532233,-2.7183437938996264
0.9948458781071083,-0.4378522291097737,0.3360389050251198,-0.6466353716473896,6,14,0,2,1,1,1,-1.1660011767645486,0.23870792173398442,-0.9695617838354028
0.6952806590185103,0.5431394521116524,0.7617628475494733,0.6114937843562402,12,4,14,3,0,2,2,-0.2919448776971114,2.4340010722951257,0.3745308257786437
-0.054241355578909856,-0.9218426279960896,0.2770874548038269,-0.8988062926468365,6,15,10,0,0,2,2,0.6171488300823347,1.97252089594343,0.821660737433358
0.13172614711923902,-0.685528669811533,0.3812454841626831,0.026868994251640244,3,7,11,0,0,2,2,-1.0168758996210756,1.1971167277211503,-0.9815155711069131
-0.77465294673042,0.1537665499538916,-0.9180969357010405,0.054639359199719406,4,4,13,2,2,1,2,-1.0112329370136854,0.5273327339583777,-1.0528211552394586
-0.7909442242486115,-0.7425055942485739,0.1140136126262572,0.7879453368488585,10,1,6,3,0,1,2,-3.9017895004161507,-1.1452115950395765,-3.2628516261525773
0.37828671396067537,0.029142232535600998,-0.5996915775012663,-0.3608211474800034,3,15,7,1,0,1,2,-1.005980137602515,0.1350731330494513,-1.0405847134540736
0.13856276590104888,0.6238182299198094,0.6158760600285669,-0.6202946794580617,6,12,14,0,0,1,2,-0.8951839040626942,1.2737024797979954,-0.7106466073801596


==> images/aggregation/real_world_ds/aggregation_evaluation_results_3_7.csv <==
c1,c2,c3,c4,t1,t2,t3,t4,t5,t6,t7,y_min,y_avg,y_aggregation
-0.250919762305275,0.9014286128198323,0.4639878836228102,0.1973169683940732,8,9,2,2,2,1,2,-1.5165260314899975,1.1261905560851513,-1.0130284891380752
-0.3325827777219563,-0.7142663641561184,0.30177694589770576,-0.8871768419457995,9,11,13,1,1,2,2,2.3212746251217955,3.1542286754561055,2.412296381801762
-0.6331909802931324,-0.39151551408092455,0.04951286326447568,-0.13610996271576847,2,10,10,2,1,2,2,-1.031953203608206,1.7446656868795634,-1.0741478234872304
0.9475110376829183,-0.5344573191393915,-0.8187871309343584,0.2367720186661746,13,6,3,3,0,1,1,-1.9332629517135034,1.0210674342530135,-1.1002404252420335
0.21508970380287673,-0.6589517526254169,-0.869896814029441,0.8977710745066665,13,13,1,1,0,2,1,-2.3046855069148977,0.6858489394331274,-0.9229010230817921
-0.538212348755702,-0.5179490679479766,0.36652703765091643,0.21999331556524182,9,14,2,1,0,2,2,-2.1530228531194853,0.9458660186439434,-0.6274138715364489
0.32504456870796394,-0.3765778478211781,0.040136042355621626,0.0934205586865593,7,12,14,1,1,2,2,1.08840884562738,2.4769678335121004,1.4352048273008327
-0.20969952799637115,0.8533177315875884,0.45454399171284177,-0.34691846238832924,8,11,8,1,3,1,2,-1.3028323499342145,2.5191859436401938,0.21197888084467925
0.49464022027476173,0.07938426477815952,0.17350233132769644,0.930510614528276,13,11,12,0,0,1,1,1.8003006381157147,2.33498287299078,1.8738064165049781
-0.8508987126404584,0.9737738732010346,0.5444895385933148,-0.6025686369316552,9,14,10,2,0,2,1,1.2540841620897893,2.9542871320261503,1.610441649214112
0.5803510810624113,0.21191994956202276,0.8526017570266979,0.3021540510038889,13,6,8,3,3,2,1,-1.2863542220186648,1.7407907224173185,-0.7008028058176622
-0.8728832994279527,-0.3780353565686756,-0.3496333559465059,0.45921235667612814,9,5,10,2,0,1,1,-1.8687000785583487,2.030955499939492,-0.9888490001518312
0.9434241907782075,0.6978276485321677,0.4434590423297464,-0.5280301605020885,8,10,8,2,2,2,2,-0.18830623670655872,3.00673337642442,0.8668116460225161
-0.12132699626845977,-0.5965615953292076,0.7915271913470387,-0.0492595536357765,5,13,4,2,2,1,1,-1.4036628526045094,1.2820169023955288,-0.04347708742108393
0.5111022770860973,-0.5424036690167551,-0.846040180342414,-0.42049709417246395,7,11,1,1,0,2,1,-2.3468220479362967,0.7126240382438852,-1.0028771865575812
-0.7890114803394588,-0.08693085903417952,-0.5631191255663328,-0.16698010425926757,12,15,9,2,3,1,1,0.11896260579983403,2.647545533071024,1.696547289132149
0.8136568830915081,-0.45573550123072937,0.29538024108272465,-0.9989592460093684,10,2,6,1,3,1,1,-4.042040569150691,-1.6424494497336621,-3.398312243824013
-0.030340057282033595,0.3848720657805407,-0.46117533240295705,-0.5117489555044517,12,5,15,3,3,1,2,-1.9426066613166253,1.3994041199979592,-1.246952110302082
-0.27274079524141204,0.9435641654419213,0.9248945898842225,-0.4964354083492717,3,2,0,0,0,2,1,-3.105814641859534,-1.174595261792047,-1.9811888533451025
-0.46643797144943,0.9532299116653058,-0.17792597336353744,-0.9338985341989032,2,0,2,1,1,1,2,-4.154636073748356,-1.7771900685692577,-3.4238235949983005
-0.10443367085381672,0.1057861781426559,0.18539344775878708,-0.8382933473345695,9,10,0,2,1,2,1,-1.6244499251864708,0.7437044202444538,-1.0156196615696296
0.26461166118715895,0.2670594215217894,0.07154936814951696,-0.8194204598911834,2,8,11,2,1,2,1,-1.5653902531669248,1.615080997214757,-1.1981255962907746
0.7167176096274397,-0.3480821895962305,-0.5595179048689034,0.42229906487603563,4,3,15,2,3,1,1,-2.24582165939054,-0.24869002664208073,-1.4665558534255956
-0.20485595782495536,0.03550270105496023,0.675420211814656,0.35138023407856145,10,8,1,2,2,2,2,-1.5148609193834373,1.1182187684461082,-1.1398234791536574
-0.4841167445696888,0.3199680920683581,0.6344444004024317,0.11040162319892466,13,0,1,0,3,2,2,-3.758346545781149,-1.6670158464539226,-3.393866657815007
0.11658690721419518,0.7652726863786794,-0.6225857833172412,-0.44225729481563625,4,15,15,2,3,2,2,-1.1954781697268406,1.5024948227031107,-0.9206219029716952
0.5597510917152477,0.2840632923085755,-0.8317200700099023,-0.6767425718107725,7,7,3,1,2,2,2,-2.2175778256672936,1.0686427015860849,-1.156949496240779
0.8802668849155568,0.9473276735106346,-0.4321580505250686,-0.3892722793112131,3,5,2,3,0,1,2,-1.631279839028898,-0.3809283008087574,-1.1652340223292104
0.4243584426950717,-0.5255018250063999,-0.34920060368146455,0.4929828102360483,9,6,2,0,3,1,2,-2.1105091641210274,0.3605003220279359,-1.8357387619472791
-0.812650464343815,-0.26456839388113296,-0.4695952646365491,-0.5120207132418328,7,5,12,2,1,2,1,-1.2054282574519901,2.319625184640793,-0.4788735999729742
-0.1312112689791427,-0.2998431846106486,0.2902067240611297,0.3378481193261993,2,4,11,0,3,1,2,-4.121197644444689,-0.7629403669643913,-2.4365027515791122
-0.9513680671370923,0.29094459181433563,-0.6457786411859021,0.8809171687058286,6,5,2,3,0,1,2,-2.3433355726945626,0.4051179197527117,-1.3713211681484037
-0.3384993906589726,0.10552993367097985,0.14458493834167663,0.9606631674320913,5,14,12,0,3,1,1,-0.10564031856546141,2.411417597788292,0.7934022077034001
-0.36615598968744467,-0.661014506627815,0.11360252491670031,0.8723095483215619,11,2,7,1,3,2,2,-3.7166241978849346,-1.1107908826844635,-3.1724949850256667
0.3422870336481012,-0.2827064374076722,-0.4916727018605225,-0.4094188231621225,11,0,7,0,0,1,2,-5.061316843911095,-1.9423071023703748,-4.066960863855122
-0.28101769756048967,-0.4128163114710133,0.6187223109570272,0.6202267893583615,10,7,12,3,1,1,1,-0.21730629384933464,2.6599537497450467,0.32771170499266367
0.25578882989727214,-0.6114520929759155,-0.8581181660001447,-0.20643234557222323,13,2,6,2,3,2,2,-3.2444451043013793,-0.9891284934704105,-2.9369381153622767
-0.12305175396382606,0.3440522705903988,-0.34369466505053614,-0.6899167665445116,7,9,9,1,0,2,2,0.4882970751465806,3.246916886444919,1.373167577353177
0.6452011213193165,-0.2796187171774742,-0.7458789746962304,0.04448652010960874,6,11,11,3,0,1,2,1.2980578475840892,3.4016230715070424,2.0425765796235775
0.6840461500239627,-0.611239932010254,-0.17729218988664286,0.39902442153438766,9,3,15,0,1,2,2,-2.552015683831109,1.0492789121650798,-1.5069251058122566
-0.35408705411750807,0.5903723895374073,-0.45833549747585156,-0.12205715858872779,8,9,4,1,0,2,1,-2.144805551379063,1.5856792727527003,-0.36922205430244137
-0.14337105011978446,0.37699980153073276,-0.8836128089831128,0.8304274552529609,3,15,13,1,3,1,2,-1.0227073377084588,0.8022370640255609,-1.0303052139355031
0.8692279946794195,0.2765411876867008,0.033392514853133326,0.3142226570003337,6,5,12,2,2,2,2,-1.7330086726542109,1.8719560002920035,-1.0542672485066038
-0.2880546426974768,0.5156922209287382,-0.9712130227404883,-0.7678547189861675,6,14,0,1,1,2,2,-1.7943236175023443,0.4010444997500089,-1.086838811588857
-0.6493394602213229,-0.9656777963364995,0.5267288460078219,0.6138259541015589,5,0,13,1,0,1,2,-5.026211880051671,-1.610036340479124,-4.151364124561406
0.23170019610443293,0.2701873017352876,-0.909391980455911,-0.25077477074705756,11,2,9,3,0,2,1,-2.5630344415956405,0.7366438526594006,-1.9539489562256263
0.36792753879628215,0.23170232877982766,0.8877832091215143,0.8885031942503347,13,15,15,2,3,2,2,1.659215214497519,2.605433815759868,1.7368989131457253
-0.22366014758695618,0.28657643688470635,-0.08349421901696674,0.09123357863186987,6,11,2,0,0,2,2,-2.724921868665592,0.40599261791461344,-1.0653821427654895
-0.5866312802465092,-0.4520777453577325,-0.5708217605832517,-0.2454818335440483,4,1,2,2,0,2,2,-3.949653915647758,-1.2158689296484926,-2.993062547265719
-0.22920675806886992,0.3632273379455795,-0.31875086107151995,-0.4786109435281938,8,3,9,0,1,1,1,-4.520412382268988,-0.4467360150033918,-3.045427523757626
0.7549440270541059,0.47014208760777154,0.6069618607696972,-0.43593085485738703,11,4,8,3,3,1,1,-3.2703598283582096,-0.18018090205479168,-2.489564214578695
0.4632955105992804,-0.7446205411550688,-0.4999671015677907,0.1610880246878197,8,13,15,0,3,1,1,0.5963176976093392,1.9295701675681418,0.8286541179754594
0.5017421355829947,0.5090857481693647,-0.7937522623281348,0.8051058133591333,5,15,8,1,0,1,1,0.21094880630822077,1.8323237022206205,0.42913859761251316
-0.22159664253167377,-0.9783246970394033,0.8107639528385273,-0.8174266464277329,8,11,13,2,3,2,1,2.1487877091919434,3.0504333764315064,2.403817382534738
-0.013948684456390081,-0.8334311776094807,-0.8165917054830378,0.20488185180223795,5,10,4,3,0,1,2,-1.5531230875756457,1.5221240919098926,-0.4302574394730997
0.5792362855891078,-0.8175877939026193,-0.01115939059483706,-0.8848824799667114,11,4,2,2,0,1,1,-2.279228099693321,0.5207954635126598,-1.7037367491543858
-0.7658659671447883,-0.7140166358943283,0.5230212634349445,0.23643612663252211,7,6,13,0,3,2,1,-2.105620022997487,1.6449688173372035,-0.9305685211862663
0.6437201185807124,0.4124844543129924,-0.8373024387162005,-0.8303245718296162,4,7,15,0,0,2,2,0.29593251958658207,2.261490830385847,0.8520735021586643
-0.5266296126358425,0.8153874126970926,0.1837774776425687,-0.2995635065993729,13,14,2,0,3,2,1,-2.620078946806435,0.40494895823297006,-1.419525568573374
-0.15155598150604743,0.812708770189472,-0.7776050353876973,-0.0147497914182817,3,11,13,1,3,2,2,-1.035421230032544,1.4775371997754563,-1.0316704440032902
-0.7649475064457902,0.29842060423212713,0.4920897585308466,0.16673753019431925,10,14,11,0,0,2,1,1.0374030716476812,2.0883835192377878,1.2439899025960761
-0.5528083229610947,0.9264450788812226,-0.9756910506203673,0.9397576534152781,6,15,5,0,2,2,1,-2.3745152345896936,0.8324751205286867,-0.5799811950377126
-0.49401966402151776,0.3908222462132951,-0.8491309058204615,-0.6675691361814942,2,13,14,2,0,1,2,-1.0223625802355905,-0.05466988315003917,-0.9574795422318411
0.16862862384620048,0.802316020981978,-0.9091072393170843,-0.43807362081553936,9,5,11,3,3,1,2,-2.569702876643172,0.7944586924411658,-2.0283835997556965
-0.6606401922088689,0.2936967233374477,-0.22346323202025564,-0.5412105085901007,13,11,4,0,3,2,1,-2.7252555433752406,0.7851775998661219,-1.2036120277750602
0.3963234280394903,0.07219273268824078,-0.3809447674273445,0.6275900394138973,13,15,12,0,1,1,1,0.8253081315896971,1.956979875807997,1.140696727488256
0.8810636542707668,-0.1667218845230416,0.16232524236165258,0.8383531036711191,11,7,13,1,2,1,1,-0.4835906060140568,2.4276305205150686,0.23546234964608093
-0.947266051005496,-0.2470732662439008,0.6211066615636658,0.9745522586298889,2,10,4,1,2,1,2,-2.234394114245778,-0.11745770348910943,-1.3848044843005154
0.6583284414130288,0.1381629383314953,-0.8729763408199973,-0.9263562647280172,2,4,15,2,1,2,1,-2.5181987431835045,0.7557918445277314,-1.4478449917886962
0.06869255005892616,0.49982149893994365,0.8263315045152857,0.1702990646509439,6,4,9,1,2,1,1,-4.071541588147918,-0.21778746461395462,-2.861061853765632
-0.09891172937981296,-0.74168116969701,0.9081020545174447,0.2123492689017601,2,0,7,3,1,2,1,-3.973089448945008,-1.7756437810548404,-3.479366222209534
-0.772884815600742,0.3431463911855992,0.040615401807586604,0.5446367834712786,12,1,11,0,1,2,1,-4.19890460140908,-0.6983015369516643,-3.139492520845712
-0.8231835532687068,0.5836356789392658,0.17991179427527215,-0.039908065963049744,8,14,4,0,1,2,1,-2.760600470118963,0.665982768184938,-0.7455270828888916
-0.5740716769821785,-0.7272570488264605,-0.9709106686642361,-0.29882488238680605,3,1,13,2,2,1,1,-3.8287569334255034,-1.298757755958937,-2.5514298499917136
0.4527940653004565,0.09489261379822311,-0.09817910516779116,0.820942556806546,8,9,2,0,0,1,2,-2.7269327266295846,0.2943376818480417,-1.4550711266230802
-0.08130638410765512,0.6841828300374193,0.537835482630795,-0.8675280442962683,6,1,5,0,1,1,2,-4.724614742176829,-1.9062332446528356,-3.701920235675273
0.26680170863345154,-0.5197087624436139,-0.8482733437826722,-0.7422405561787015,8,15,14,2,1,2,2,0.7931822029794575,1.790318707337737,1.0305281403183968
-0.6398654553014029,0.39300293245415796,-0.17667757128494377,0.7486352097088342,12,12,15,1,0,2,1,1.0134454909278174,2.2553934288440214,1.3575259143545062
-0.9182627674670423,-0.6621298738556709,-0.44281932193608275,-0.6459790314465064,6,5,0,0,0,2,2,-2.6788235994663054,-0.1465522281036434,-1.9349390066010916
0.7884345257918515,-0.7425032034007122,-0.3398009733796892,-0.356834470639942,11,8,14,0,1,1,2,0.9297020249674655,2.265197118495577,1.2278550352205635
0.7471572482135544,0.8417448010636264,-0.8778440802902725,-0.44624470370559255,2,7,0,2,0,2,1,-1.7677258854928084,-0.7890865433605017,-1.425975364936295
0.07318129197466505,0.8480835182148663,-0.5277669337651913,0.5199108178751712,9,1,12,1,1,1,2,-4.667187435770474,-1.2301206774139986,-3.7873815813786
-0.7337661428250435,0.3743310108066622,0.6888813452672575,0.4992324640171748,13,12,1,1,1,1,1,-1.9675490029784495,0.545455231325183,-1.062703527578042
-0.5150589927305407,-0.4615135381012381,-0.2454316737907547,-0.9598576044445473,10,0,6,1,1,2,2,-4.315560102419033,-1.7446937506551492,-3.743423971457457
-0.5335671769003976,-0.3141462714434795,-0.052060117138887696,-0.2897913934413905,10,12,1,2,3,1,2,-1.183095617724626,0.7792355959327512,-0.8259539823759656
0.17368223604175825,0.49087894836866,-0.13668090754064122,-0.7448393944088725,10,4,5,3,1,2,2,-2.0946762724592567,0.7331312125033723,-1.4203021364052997
-0.511293689070691,-0.0035046043021196294,-0.33930303743817203,0.8673836475197492,6,5,4,1,1,1,2,-3.1147302964662607,0.09916557388366644,-1.820653328773941
-0.6786372534808887,-0.6268659518973885,-0.4298096626123058,-0.6532528094104904,8,8,6,2,2,1,2,-2.0080935592762907,1.7767384941323665,-0.7126454657700692
0.39392292473284307,0.9945110695367887,0.7932205259480416,0.15199683561131994,12,3,14,1,1,1,2,-2.6581286803956483,0.8770927054014345,-1.9843030413077596
-0.6582248252198684,0.337286439848862,0.8587519782551716,0.11352578602785957,9,9,2,0,3,1,2,-2.0305743484268612,0.536561680974083,-1.519972735136496
0.9359881330084685,0.42190495767349656,-0.6009861453233605,0.47249436739697637,13,14,0,1,1,2,2,-1.8615780739277417,0.49392025438167875,-1.0237699455481095
0.16247644284522456,-0.6912745694515954,-0.03771979629036504,0.06517886510317172,2,5,1,3,1,1,1,-2.136765533682344,-0.8322989319455073,-1.4237643839217329
0.09784395977795457,-0.5965390753395283,0.36914309575966664,-0.8242637775146864,6,8,0,0,2,1,2,-1.9305919537390317,0.285954473352565,-1.629518701599388
0.21220376211167724,0.5885788999329249,-0.7866014997731279,0.7014549200329094,13,11,1,1,0,2,1,-2.265279839419787,0.8358535899976764,-0.960589447755109
0.8766809136420757,-0.6375338676686797,-0.867007465266445,0.4822412985801181,7,11,15,0,3,1,1,0.8216894247844297,2.3402422248852996,1.1445278484706902
0.501003849530627,0.5990742618390312,0.6502653533855944,-0.6271900264237118,4,10,13,1,1,2,1,0.5593173935209186,2.5340352889602933,1.2507349871043278
0.7544010816262166,-0.21510978515472923,0.6331988789431542,-0.12173018285956316,4,12,5,0,2,1,1,-1.0005170020636172,0.38083783562320345,-0.9105874554561889
0.1549725418122514,-0.28927509636320825,-0.21703577959699616,0.06371495937634797,6,7,7,2,2,1,2,-2.672171894590205,1.2464798021127033,-1.4493937134362262
0.8796642472269502,0.2554161061428357,-0.33018877068582775,-0.7214558546732255,2,3,13,2,2,2,1,-3.6340202620230677,-0.25883088193866993,-1.961834958960531
-0.6966502405344976,-0.37655586440890354,-0.5030217203710685,0.48789258514535394,5,5,1,1,0,1,2,-2.470818307852275,-0.017268767744644364,-1.6302430637581176
-0.3158365025681851,0.6425146093440257,-0.7787365260895855,0.6929045834690364,9,3,7,2,0,2,1,-2.5781261006759055,0.7694126084026903,-1.661984751541614
-0.027285036008784402,-0.18208964582901355,0.5437639611964902,-0.975593855363911,4,2,3,3,1,1,1,-2.932244550735647,-0.9576162030945069,-1.8445309276882493
-0.3086080129921611,-0.6368045663971487,0.8169011226672567,0.16678358953224093,9,6,14,1,1,1,2,-0.8407121950836671,2.283588458699649,0.04623179102482082
0.8237048176859294,-0.7217676117138763,-0.798410793968227,-0.48796893629267557,9,11,10,3,3,2,2,1.1693682901837898,3.1866483454790586,1.4950969547274031
0.3933016477537845,0.8449987623545914,0.41447726862679724,-0.6949219141714773,13,14,9,0,1,1,1,-0.642024210568039,1.9468573865438996,0.7880309969253756
-0.791506067896381,0.6808792639608459,0.8213723965114261,-0.7543784363085324,6,4,9,1,3,2,1,-3.605763313988715,-0.059436044775140195,-2.565070874389024
0.8416837652347446,0.7397927241242566,0.03767611425214423,0.1825508714898585,6,14,8,0,0,2,2,0.7972199229453316,1.9804943446875072,0.9023903896204402
0.5755797774289848,0.20744306346027797,-0.7714653998886245,-0.17099083159274464,11,10,5,1,2,2,1,-1.8936928513284104,1.9261024946520533,-0.4341009834275844
0.47500249621949675,-0.09556411822038569,-0.5507903541200361,-0.0951209677346132,4,5,7,0,2,2,2,-4.178045919752542,0.08070476769461495,-2.684969019515524
-0.93224167950681,-0.3770536577344852,0.5609914150921753,-0.44482565474116376,11,11,1,0,0,1,1,-2.8663920814324064,-0.0676733231126139,-1.8166293731143908
0.9221406349389103,-0.7026745444937741,-0.17075175254595254,-0.8293006638427123,9,0,6,0,3,1,2,-4.941516445270873,-2.934674467620578,-4.47198671654288
0.4999209407983556,-0.5801888138088285,0.7961085788814275,-0.5897207190359857,2,12,12,1,3,2,1,-1.047552341540491,1.3644554604579684,-0.9326986491628123
-0.8685827211432953,0.5510552333900212,-0.09342233050394477,0.04878053865516008,13,0,1,1,1,1,1,-3.5706681489082714,-1.3400039317258114,-3.197634247966114
-0.794037041337369,-0.33127437737903564,-0.8489932723922216,0.5064924414949017,11,9,2,1,1,2,1,-2.312526471126977,1.1107888212222043,-1.1092507662303577
-0.9492272886793103,-0.6876948052676193,0.43194445769479506,0.3178478838203027,2,8,6,2,3,1,1,-2.8092335174742487,-0.06038432209382197,-1.601731224303458
0.011015758212067572,0.19009795940084118,-0.3214575082076181,0.13888703552700066,4,0,11,2,3,2,1,-5.483695487967026,-2.7641377505064764,-4.823114900755584
-0.5136556180010918,0.4445338637113183,0.7113929362125715,0.6604397291339832,5,3,4,1,0,2,1,-3.7623848291094233,-0.3548456478745366,-2.484855199198403
-0.35201987778640076,-0.8261499700993014,0.26648154982192107,0.4718092263920046,6,2,15,0,2,2,1,-4.232311147556594,-0.4705081975558632,-3.1606602541406192
-0.1571508988150041,0.7853434221539497,0.6348871234768818,-0.31636529660424806,11,14,1,2,2,1,2,-1.306867049971927,0.7044173984914579,-0.6940085074205474
0.6613090131304995,-0.3096157102374488,0.5476690464026805,-0.27448421066810913,6,11,2,3,1,2,2,-1.5640040460684528,1.2491293534903884,-0.3186888074945103
-0.7197736484670949,0.7369359517958256,-0.025137603500972716,0.7891044537881828,2,1,2,0,1,1,2,-3.707139898345674,-1.641353641015816,-2.8018819752957267
0.39769170632180884,-0.1948999128060389,-0.563953785011827,0.2901083355386589,5,9,9,0,0,2,1,-0.5479888495147521,2.372106973544814,0.3848198671596556
0.3663677128909628,0.6451677518233478,0.05932335731016214,0.6301088568049142,10,5,1,0,0,1,2,-2.606060725615077,0.043293260841359794,-1.9442362298867626
0.6594836074144033,-0.5871574564787936,-0.978008342683039,-0.7262287398623855,10,14,5,2,3,2,2,-1.2473756098621247,1.9048466198869944,0.5769577480137732
0.2661961267148951,-0.011452299723457182,0.1465887563588013,0.6762139263565916,6,11,13,1,1,2,2,1.2833691442427604,2.9904636765281345,1.9870581273057963
-0.6674332624878412,0.4760672328527409,-0.8344026641497471,0.2063042189327764,11,12,4,2,3,1,2,-1.5256361784870411,1.5451676997102421,-0.4601717047569299
0.831027354583828,0.44306572224381124,0.22080933401591518,0.8986135941155313,8,14,7,1,1,1,2,-0.5390537999395878,1.9728985831172052,0.8144026739640058
-0.5701192428184865,-0.9376337298774307,-0.47547191140034983,0.19015586140050966,12,0,13,2,0,1,2,-4.611255003156531,-1.2478657610332229,-3.8903898968788018
0.24666510180998147,-0.05152538259926076,-0.31123253591153355,-0.29691967773156236,2,8,12,2,3,2,1,-2.0504030140149876,1.3085134700559835,-1.3828856275338324
-0.5071959335217864,0.6382046353483994,0.5988317579379585,0.3893929417088535,7,1,11,2,0,2,1,-3.776944857226846,-0.19876354154724496,-2.9305759686795314
0.8346271509244856,-0.7263627381620772,0.9004747076416049,-0.10798845408408853,13,13,15,3,2,2,1,1.4760128775156909,2.477757677480622,1.612270855984638
0.6131222957228994,0.3175667334214347,0.38455312903570493,0.6983913031306386,10,1,8,3,2,1,2,-4.5415608528598135,-1.8736851747819594,-3.9726648097074397
-0.89680838668258,0.3398349291000784,-0.9116691245797997,0.1765275139398621,2,6,9,0,1,2,1,-3.4254504956555145,0.514640519885965,-1.730938814044233
-0.9321080428284023,0.39484053449367984,-0.40530198525489847,0.8487923907530608,3,10,6,0,1,1,2,-1.0180379695711899,0.517924344628919,-0.9618144879227156
-0.8902347707070501,-0.0897126299276878,0.04486915214233789,0.28909330125164434,9,2,11,3,0,2,1,-2.50608381104164,0.9668184131404955,-1.9700836717611336
0.3925775517562795,-0.3202500724638677,0.4495335430575229,-0.8692873184021153,9,0,3,0,1,1,1,-4.230198334332561,-2.0592156538943955,-3.7066154163404654
0.2517827528740182,0.7719554964723743,0.23172637636460913,-0.5340810504927325,8,2,9,1,1,1,1,-4.402335858279532,-0.8974697717046648,-3.3604290299213986
-0.6290541808465551,-0.23207222016054851,0.8651798188505058,-0.859940588505058,5,12,13,0,0,2,1,-0.5373110548064004,1.5688009713224265,-0.2972878679402253
-0.04043734628699047,0.16151441445465542,-0.45662605786199184,-0.20342523204872887,10,14,6,3,0,1,2,-0.5621093549441053,1.8653275967234753,0.5075702601980344
-0.9933072759140416,-0.06537846692469484,-0.40599424709023557,0.7056436433838027,3,13,4,0,3,1,1,-1.282716802809269,-0.2377569263146388,-1.1552442838399437
0.9754447794720631,-0.1444537325282753,-0.23134670568063664,0.3592945653861397,13,10,9,0,0,1,1,-0.9871468181338997,2.3969256065122186,0.5520931028218288
0.17710845794649077,0.9646610301601632,0.7683979562630059,0.20159689288439608,3,8,6,3,3,1,2,-0.9973304168678557,0.4219158966443735,-0.9897113490846358
0.8854635482702513,0.2992932979847369,0.21547358975771824,0.02537702203301717,11,10,1,0,1,1,1,-2.550587976982084,0.08023309012987095,-1.8685498531273297
0.9145405259666513,0.6524113915879317,0.6015393742597501,0.2595558459923062,8,0,8,2,3,2,1,-5.065399059753078,-2.581871065362699,-4.4816913871280315
-0.6522095015610254,-0.2075159621946825,0.5164769514081826,0.39204123610758446,9,2,15,2,1,1,2,-3.5804460278114254,0.00870587999969747,-2.8636804737106827
0.49574320818445705,-0.9302696795323502,0.7898428824556798,0.7202536328358475,12,8,7,2,2,2,1,-0.938201576440718,2.350759400997398,-0.083692615249859
0.7774961597379544,0.9113029964595067,0.7242552345309012,0.6190321494497562,9,8,4,2,2,2,2,-1.7323578099454957,1.6411646484043478,-0.6809175652782112
-0.49470181207822983,-0.9898357203639481,0.39142858569950034,-0.9024328366536538,3,5,4,3,3,1,2,-2.098075246241568,-0.5799734252994955,-1.3327739084123882
-0.8477382810193996,0.7024138280975374,-0.00970694597205135,-0.038826845346704,4,9,2,3,3,2,2,-1.5604320560945129,0.9126951893518149,-0.9071179891546653
0.13146392799158213,-0.46594345966115736,0.757259972710316,0.5948520432138562,9,11,0,2,2,2,1,-1.4418787627347218,0.6411928937062341,-0.9973623932424619
-0.33198224250952424,-0.522619937397965,0.8601807010194773,-0.788331812342832,12,5,11,2,0,1,1,-1.190505695571206,2.3405129585958377,-0.3951364484354178
0.743687055490464,-0.9415054339308817,0.6516335011295253,-0.7422602650531096,12,4,13,2,2,2,2,-2.128422613714418,1.745584337148372,-1.2390530452337964
0.11236347007951397,0.5132716075698693,-0.48262333860418405,-0.6137342708254139,12,0,8,0,3,1,2,-5.326577327380784,-3.00449690816971,-4.6843344786757255
0.2680114061992227,0.07997075943171095,0.5596907903022872,-0.7860387223460832,8,9,8,3,1,1,2,-0.7451799093449254,2.9871801085655267,0.13259548243324304
0.26524378626789624,0.8640562110200349,-0.7949805440186415,0.8744569744729023,5,1,3,2,3,1,2,-3.912366174128337,-1.8067155372981556,-3.4526193854751233
-0.8652987970624566,0.16434092035254655,-0.30823388609408653,0.24183103553495422,12,1,1,1,3,1,1,-3.459492868968033,-0.8861165494876142,-2.9195134844775303
-0.10808338597935707,0.2951472868038152,0.18879171845709064,-0.2327754791887564,12,0,5,2,2,2,1,-4.095116427479621,-2.04033846907677,-3.757947020952937
-0.49498250062323557,-0.9979410403087332,-0.682123433446487,-0.0629211664628313,5,0,2,0,0,1,1,-4.234096043603753,-1.9341345403113772,-3.5990440354999618
0.5896190974998587,0.3873644515629773,-0.5584607744224792,-0.8352379087683146,5,5,10,2,2,1,2,-3.5448183802403306,0.6110944218787986,-2.3360415654146314
-0.6978842164381995,-0.13533039791479617,0.8872318403351978,-0.1605453661477554,12,3,5,2,0,1,1,-2.9022312884927763,0.04750924789180323,-1.9368511894414242
-0.3760960190097391,-0.3585145191237451,0.44884534522823394,0.4916740240619286,4,15,0,0,3,2,2,-1.976205743045202,-0.0065231189760429015,-1.5841259121459903
0.7287164996792741,-0.05358018661688568,0.9363868558294435,-0.6289489685937577,2,12,4,3,2,1,2,-1.7423562225519533,0.11265226425255302,-1.228128450654069
0.0607087874565122,-0.9642762150433613,0.5935956557280551,-0.41166405331304423,9,11,9,2,3,2,1,0.15953112535579517,3.0368444028462984,0.9696157750322557
-0.036955296974899854,-0.765383622075211,-0.7496284155948991,0.37113057445794273,5,8,5,3,0,2,1,-1.808411807285108,1.673558665772539,-0.6779294456361482
0.3030389336045294,-0.3481490720958502,0.1805278777712449,-0.1335065020566888,2,7,4,1,1,2,2,-3.0218079215689726,-0.15034850900585958,-1.6143913049261607
-0.040122330565752984,0.20004109623860744,-0.41667484258139353,0.3899637722530851,2,11,5,0,3,1,2,-2.458842970734334,-0.09464059033927609,-1.5037078060496354
0.49832327820256617,-0.7081558519297091,-0.7944151910146686,0.1418090036883286,7,5,11,3,0,2,2,-0.8629026623596534,2.7057721905767846,-0.2695917922435097
-0.9804583051616327,-0.3470773835120162,0.03542328676942286,-0.8242670017103333,2,12,3,1,1,1,2,-1.8083795550783792,-0.14743657326624993,-1.2293690665494559
0.9549327726295715,-0.5982818202754117,0.38638788164536186,0.6428814560197329,11,6,11,0,3,1,1,-2.8766259816295956,1.1366171919973977,-1.5537243250230075
0.4129514529738023,-0.9368277103487159,0.8724244924873796,-0.8960574326970552,10,1,11,3,3,2,2,-4.525670013631627,-1.6340435482594646,-4.0886185114292495
0.6034561661395836,-0.3210996149143879,0.6296502274930245,-0.8397703072306497,5,15,3,1,1,2,2,-1.7651585636420744,0.8107507179270409,-0.518108033680233
-0.038192337102030294,-0.9184917878150545,-0.6720010380210055,-0.12278556702092325,3,5,11,2,3,1,1,-1.046751671488469,0.18877061269511197,-1.07782698886001
0.7435671331844034,-0.5615720252839114,0.9517305116382626,-0.3262084164577863,9,12,6,0,2,2,1,-2.3268585509119797,1.772375186648824,-0.25234094734545826
-0.6766549117063947,-0.9582777214169238,0.3065260384746602,-0.33537074928978217,9,8,10,2,3,2,1,-0.41360729571059207,2.823422837495754,0.3093727501728866
0.36045648486258264,-0.8556031820416483,-0.9386949955883879,-0.48463422297757264,13,0,13,0,2,2,1,-5.055581182130929,-1.8658478896299673,-4.269371423046994
0.6924905840380986,0.2575296364118902,0.47070059733150527,0.5354477761335605,13,7,1,0,2,2,1,-2.554328310275797,0.19716818992513518,-1.900480472763455
-0.12276916162081908,0.450515320830273,-0.0266621171505943,0.7468464761633211,3,3,5,2,1,1,1,-2.4598319344354045,-0.6685787962829655,-1.4790432596537304
-0.43229094278270996,-0.28169794066753706,-0.23230569626440745,-0.06837438595950296,6,14,0,2,1,2,2,-1.48755919573017,0.5283340886769092,-0.8081311454936441
0.818065041331282,-0.6406337822595161,-0.5249133501522447,0.9427901880832792,8,4,4,1,0,1,2,-3.1145065925302515,0.18561687214372788,-1.7929881684042976
-0.8052132148928957,-0.18995840183935697,0.1858367996635637,0.15882979868700153,5,1,6,1,0,1,1,-4.967312090695206,-1.637879075459505,-3.831931582659708
0.938824644670575,-0.4837331345977449,0.3134733290825844,-0.34961987155061025,9,11,7,3,0,1,1,-0.26128231447010425,2.7802205630421475,0.9717446947583005
-0.5306519234768978,0.7674193393215052,-0.11595125243428495,-0.33822127402165614,11,11,13,0,0,1,2,1.5857550683064328,2.539267304443776,1.9159996943984356
0.17576874222077388,0.8971667097028675,-0.4949444358491615,-0.2814985041675089,13,8,10,0,2,1,2,-1.2687611307141684,2.321976408777995,0.023539287089892044
-0.05073824850037223,0.6883408979383943,0.6113403059001064,0.1707087287935043,7,11,10,0,3,2,2,-0.3259295164374836,2.631011413062466,0.7917086529304032
-0.8858262878213703,0.06233905600206402,0.873211384589923,-0.9213129186629807,8,2,5,0,0,1,1,-4.533230136032941,-1.04103893227616,-3.1037259145515215
-0.7933820857519687,0.16934140088517746,0.3764157317331909,-0.205242023071198,3,7,10,2,1,2,1,-1.0205742919379133,1.6746051535186606,-1.0371537824828305
0.2782398756310007,0.7358365890400442,-0.0905202887322818,0.031192057158500486,3,6,11,1,3,1,2,-1.0312048409356478,0.6978488918755676,-0.9746796393442861
-0.7345706923614452,-0.7129152759212143,0.8796395838536835,0.4657978366826836,9,1,4,0,2,2,1,-4.281242185971362,-1.6727409394440687,-3.3583746493315045
-0.1124995613908577,0.7362845087550107,-0.6457004211052282,0.38525190445232904,8,6,9,2,1,2,2,-0.9435537109652065,2.6517991979758624,-0.17689834836752327
-0.5117054191552515,0.6617543826834109,0.7292176719100734,0.5370387290475824,12,7,8,1,3,1,1,-2.169185782871115,1.5638441902412956,-0.8547425139725181
-0.5686496952045657,0.3177709404653144,-0.21227118869168304,0.30246595408298416,11,13,11,1,1,2,2,2.211041637192967,3.056146472835581,2.318699530793242
-0.363776892763761,0.7328773350552908,0.986673874717257,0.5048555252311451,6,12,14,0,2,2,2,0.6581507062327319,2.2610321720302236,1.1333024991238094
-0.19171935669793405,-0.3459336768735226,0.33518677112716944,0.6156918838825172,3,12,8,2,2,1,1,-1.0245978069443353,1.3979402152287521,-0.9642135210817994
-0.24865549623654704,-0.40626145087943843,0.29814931758878616,-0.3432375442298379,2,11,9,2,2,1,1,-2.530436202432122,1.0368692704888787,-1.482002778872991
-0.22288379745930853,-0.1026127547549387,-0.5249117382513451,-0.25349641674131984,13,5,9,2,2,2,2,-1.150949005168294,1.904849824937298,-0.6738214949470372
0.2851519378943792,0.518688655845732,0.0008906182614829561,0.08472732995947663,9,15,1,1,3,1,1,-1.5619032216489883,0.30359435648591504,-1.0966294668568812
-0.3175043447476873,-0.23960876242828588,-0.20235443820619903,0.16034473845466457,13,3,14,2,3,1,2,-3.3007146464992965,-0.13749482359181625,-2.814647475717877
0.4937514322716454,0.43098181419854886,0.04246826497066869,0.6447868376341162,12,6,15,2,0,2,1,1.5269783670220562,2.808507792530466,2.0596745153017304
-0.5130354068474015,0.8540690895926133,-0.8794652194208783,0.8688720536110286,7,2,1,1,0,2,2,-2.7803645537450463,-0.3270830369873323,-2.180694541963584
0.046169449163569354,0.3401920692218834,0.8592117548439784,0.06452042667808033,9,15,9,3,1,2,2,0.8862976754993643,2.396112290313524,1.3096112928392536
-0.45475199853293247,-0.17290179694929697,-0.7562278133261049,-0.6377013009306394,13,9,6,0,2,1,1,-2.7944094428513435,1.1116277069059688,-1.0471197707155415
-0.7862461538105123,0.1346244392578071,-0.4868744325972725,0.9258537504751596,5,5,6,1,0,2,2,-2.805527929889557,0.9257106998102598,-1.723897290252499
0.05299838830756198,-0.7753913111775617,-0.9948319703100352,0.2759704115865953,6,5,11,0,1,1,1,-3.5527902444524964,1.0005962778899489,-2.051947794592644
0.22196197770198345,-0.17794306038659058,0.6797226057334407,0.8000462467960223,2,9,10,0,3,2,2,-2.2580039945546626,0.9247668766849054,-1.414790416449272
0.6452286370273568,-0.15252349270247434,0.3350997985829409,-0.8089293723306636,5,9,0,2,1,1,1,-1.2273839748982627,0.5702503779163455,-1.0843355052176522
-0.5295288303960304,0.7385192493021051,-0.054216068733635714,0.07071620368532172,7,15,4,2,2,2,1,-1.7550445446354712,1.3843169604298358,0.007876744750973927
0.09339482542814004,-0.5361058077680492,-0.21818800818897066,0.1889526703723461,10,1,15,2,2,1,2,-4.747743827821962,-1.4379697451801694,-4.013296083801251
-0.19136246379141575,-0.14360077014877048,0.43519553131635247,0.3848723026487393,8,7,11,1,2,2,2,-0.5533178154800155,2.93144938143506,0.2581503784984172
-0.32554573448915924,0.8110495846593477,0.5452454548987651,-0.47020910552653317,6,0,3,2,0,2,1,-4.020645017805501,-1.5295761871623854,-3.245025783381692
-0.546687195546024,-0.2900073883361254,-0.8611523145078133,0.03811958181654074,3,11,4,3,2,2,1,-1.00408398199131,0.341548869617214,-0.9297316254587521
-0.4577051269996304,0.18562398330684537,0.36026386220690276,-0.5383416216919759,11,2,5,1,1,1,2,-3.578924291795184,-0.9007011410890924,-2.7684284324760933
0.32367837969875723,0.1155668347400498,0.4613010204784922,-0.0695887754325637,9,5,11,1,3,1,1,-3.1333061330394365,0.6441955769659179,-2.020286518371856
0.2699200911820663,0.5096756398816955,-0.6590441236521649,-0.1810442939895922,10,6,15,3,0,2,2,0.8857487572747484,2.804006453440715,1.878947211452856
0.9624727486886078,-0.050226912987562766,-0.2349474395119835,-0.7603419959647073,4,7,5,0,3,2,2,-3.457361868564588,0.1276802423412735,-2.063627497918133
0.07991426056111917,0.6840665887528425,0.041915954544084366,0.24717137600551942,3,7,6,3,0,1,2,-1.0170749362181064,0.8045982621319179,-0.9545234861962079
0.013676863640965209,-0.6813919587620394,-0.8737819338416997,-0.7647019430528827,8,1,12,1,0,1,2,-4.4213789352485175,-0.7214507985177332,-3.466424732244574
0.8739156460621256,0.10760448142475254,-0.3889513786839529,-0.20603696585143316,8,9,3,1,2,2,1,-2.256233900320669,1.2244591342574518,-1.0449408670721163
0.572551913514189,0.14917476463553325,0.13315072434283715,-0.21791447388365115,13,14,0,1,1,2,1,-2.020755202495998,0.4016367759879966,-1.1491445758120078
-0.23875341304683984,0.755948640890139,0.7361133802149007,0.6118508002352423,8,3,13,0,2,1,1,-4.338576528422973,-0.37420884102920904,-3.1214299149617757
-0.6529509700269827,0.3899021778049234,-0.30780054692442893,0.9512204017198298,11,8,1,0,0,2,1,-3.100781875734622,0.007344409145710464,-1.9029977781953644
0.8455143810267887,-0.025876162362128197,0.21250587550195488,0.5296196018059909,5,2,2,0,1,1,1,-3.719481133648848,-1.2531262215663932,-2.9617224752567712
-0.2649311554169371,-0.8636553812290129,-0.948376186101026,-0.7296674216903545,5,12,11,3,3,2,2,1.4761584053909589,3.4343096706865928,2.3657207224691015
0.18858150112354943,0.8728983477673211,0.7522103851960851,-0.44449475250147774,7,15,12,2,1,2,2,0.8665619693842348,2.277072715332721,1.1765600733711827
-0.27040356171094104,-0.22707831768170572,0.12888218135776497,-0.6164350888162788,10,1,13,2,1,1,1,-4.542887504184545,-1.0609674358305017,-3.6841640511239993
0.39007045771710636,0.9673578505268272,-0.5216397915681488,-0.7155012626256076,10,11,13,1,2,1,2,2.3176885396279716,2.8907776493817394,2.395655855360759
0.38323611113863865,0.23610334857437199,0.26637925202692814,-0.5422107903067728,6,6,11,3,0,2,2,-0.8388153359824042,2.9844855989499055,0.16563290595146496
0.05408292782330326,-0.14783323221925704,-0.738579246519601,0.7732084304809335,4,6,10,3,1,2,1,-1.859613335982623,2.1366472803905596,-0.9765247919185444
0.4672287611228041,0.5386097872826796,-0.9779374711427056,-0.16769200364047698,12,4,5,1,2,1,2,-2.797096999967151,0.050366831262017846,-1.9588156005238626
0.3619496544764891,-0.6206103036506456,0.23789638601544305,-0.3529992101770525,11,1,12,0,0,2,1,-3.946737270046551,-0.04760988137940894,-2.7349562938795158
0.9191532886420668,-0.024291912147275108,-0.780527602644993,0.09591897794738591,6,3,15,2,0,2,2,-1.9021413854956357,1.708402336259391,-1.2502373032279823
-0.6999026706120315,-0.35064814621988005,0.4747141547755993,-0.04796374126246694,10,12,3,0,1,2,1,-3.027115144724007,0.5673451276292876,-1.0954189033283313
0.9124443812978966,-0.7337099916438061,-0.7957009406849238,0.3173842924148871,10,0,1,3,3,1,1,-3.87169420829644,-1.4606563053654946,-3.250641795316022
0.6817431588518452,-0.92314730207535,0.803523984270847,-0.07704507075053169,12,6,1,3,2,2,2,-1.4423636060869645,0.5301183978256927,-1.329233050896347
-0.5460706112692717,0.7787818322576885,-0.0987606865404842,0.7649188809121996,6,15,11,0,2,1,2,0.27626394075089766,1.9560811976294046,1.002883312442653
-0.9166541987952315,-0.8304159679083936,0.4326467761253645,-0.8558313280026533,9,2,7,0,0,2,1,-4.061162122450602,-0.2664698789268476,-2.679715922238784
-0.22480953703446094,-0.07610612665808847,0.983176817740548,0.9414999153413404,4,6,2,3,2,1,2,-1.440344148796096,-0.05740792656692969,-1.2754091892186588
-0.8032087005732054,0.3206054394026763,0.5287453244434719,-0.46990714334999195,7,14,15,3,3,1,1,-0.18252335154443666,1.979324915776777,0.32653557126583643
0.5649698491278758,-0.5443151649137801,0.9519816991975849,0.33470079609285674,4,0,3,1,3,2,1,-4.342208603476287,-2.355277735934053,-3.881918691628332
0.28780850708226136,0.06060426649831663,-0.9160975531367275,0.9369775551887676,6,3,11,2,3,2,2,-3.6754836158789415,-0.3487092341993257,-2.981473747704812
-0.027968994044920148,0.8405943624388155,0.04153628366842543,0.23299945379016695,3,10,9,2,0,2,2,-1.0347682184289884,1.6679605794772518,-0.9573454344618134
-0.5507687763122961,-0.25566595232497336,-0.135846234111608,-0.12119002061109563,10,1,5,3,1,2,1,-3.5320621683273417,-1.0092031847175964,-2.9937169700429784
0.35196455117271075,-0.00790432264022689,-0.974570220026213,0.9848308009789404,11,15,13,2,2,1,2,1.289901113888773,2.631996065509886,1.557599029614328
0.8378530672791089,-0.49551795965327683,0.5100838574925566,-0.07892100545171998,9,13,7,1,2,1,2,-0.9861278512014738,2.306022064978135,0.8537261276662875
-0.8922835860039477,-0.35988033495803307,0.5063746718268056,-0.46133740339594986,13,12,12,1,1,1,1,2.4081280405805687,2.9433721878563324,2.3901760549052526
0.451959819970591,0.6355706597138902,-0.5729772673786562,0.011705385903657994,9,11,12,1,2,1,1,1.9425170664528497,2.8322989797928675,2.1396369183862456
0.4868475721532186,0.22388101067466204,-0.7881385748830141,-0.6968612568246528,8,11,14,0,3,1,1,1.1181608887825891,2.3830034998980003,1.5995445188268576
-0.6783036520845076,0.11608465029793402,0.6235044337314197,0.48342412302586,4,0,3,3,2,2,2,-4.039778397163497,-2.0989143154024235,-3.683123461837402
0.600141937398319,-0.5919287307422023,0.11016989860457249,0.4661425920593496,8,10,10,1,0,2,1,1.3084206424788727,3.0917472604594556,2.136364196448984
0.07739133468607817,0.0483183414523245,0.6960955822615438,0.6799279605643651,13,0,13,1,0,2,1,-3.921303897807839,-0.5040782011298629,-3.132694787183946
-0.26411849739583104,-0.3461367673238418,-0.7022238993351106,-0.38879156901957024,9,2,4,1,3,1,1,-3.4420057909874116,-1.3835253210850782,-3.0351728740671935
0.28673035982356865,0.560799552294549,-0.5655818046175789,-0.7243542016815292,7,4,5,3,2,1,2,-3.0792512670270544,-0.2989090194725979,-2.2695818530230625
0.23917867491968137,-0.2890139791172852,0.5883946625541685,-0.8140187203537357,8,6,3,0,1,1,2,-2.9582156465419263,0.1707396013854445,-1.7022657176190639
-0.7917252841594251,-0.5491224890726123,0.40588688195735356,-0.8943920790629438,9,1,13,1,2,1,2,-4.959348964117924,-1.6880449849282573,-4.1531053821668165
0.6500988203601241,-0.0034886354730927494,-0.8458834417313377,-0.8828981415120416,13,13,9,1,0,1,2,0.8240148215896883,2.640093876679497,1.632745700273314
0.03453811288321873,-0.11960200408901889,-0.7050949465874321,-0.3436144927813769,8,0,1,2,3,1,1,-3.9103535964124494,-1.2767383195518849,-3.2256959749297165
0.602733831639038,0.5331770479432867,0.4672316600846249,-0.40111297901622667,2,0,5,3,3,2,1,-4.664725082020234,-2.1991402251232266,-3.745832689331638
-0.7633276181532254,-0.1801902206074235,0.6796045712712344,-0.23233409613391198,10,9,15,0,0,2,1,0.9052916384581433,2.3719638007132655,1.5035141396906093
0.9592934300677669,-0.6694117780596509,0.400503918889042,0.1716202919438039,7,12,5,0,2,1,1,-2.7838870517569356,0.7470846329095598,-0.9620761612577152
0.881358490230681,-0.4814064822684525,-0.14068637452212984,0.7454605009692037,6,3,0,0,1,2,1,-2.795641629665387,-0.5235114591625789,-2.470943763564307
0.4120380153280492,0.2623412919134127,-0.9003159444341169,0.8078266605207494,4,0,7,0,3,2,1,-5.6179792430164905,-2.9345422940754764,-4.703650975850439
-0.6821836646612929,0.22045029895528256,-0.7292918354446289,0.5027501720580914,9,8,3,0,1,2,2,-2.7783833442168415,0.7248097830144917,-1.259471359965564
-0.9108101832540769,-0.9274247547729957,-0.4485602938088955,-0.4487753226421092,9,9,15,3,1,1,2,1.8394718955269735,2.898584079294329,2.017311292577346
0.6895788725720429,-0.46372195980897324,-0.6872363911931041,0.7061792468073009,12,3,1,1,2,1,1,-2.388407763462391,0.21211344989267514,-2.134098807473327
0.06484136455043421,-0.1778087947985869,-0.30531334748231465,0.7996666913745449,3,15,7,2,3,2,1,-1.0211147458281074,0.9777409974787538,-1.015252552850539
0.7642712285641202,-0.2131043068728169,0.6557367506443457,0.5754260310554173,10,4,9,0,1,1,1,-3.810209122631585,0.3691761322626639,-2.2257371436004716
0.4503114551022296,-0.617618597070422,-0.32347378933530324,-0.3826025132536095,6,15,11,0,0,1,1,-0.5195827767470851,0.9878872910630897,-0.26381429482123214
-0.6975063425301309,-0.5493661400975298,-0.498066677319404,0.7012321156822756,8,0,0,3,0,1,2,-3.193635723829475,-0.8043791422375711,-2.704920246815014
-0.1920442473469035,0.08509160679084582,0.5833999769067033,0.09767731344011743,3,5,13,1,1,1,2,-1.030180238041214,0.963902679992765,-0.9716072871424161
-0.6684509196734485,0.8913962940005646,0.6999507429613239,0.33804467465821664,3,15,15,2,0,1,2,-1.000316784525495,-0.10677801427328167,-0.984600209874004
-0.4188248803872898,0.5739402698353326,-0.7761281459569394,-0.28805325241029456,4,15,2,2,0,2,2,-1.0749609947487668,0.5037065489261647,-0.46290419350752243
-0.48275833022392245,-0.6705872931354082,-0.3395698702570049,0.5135030113772701,7,14,7,3,0,1,2,0.678308370584539,1.9758237852073626,1.0552885968154635
-0.6767603774282571,-0.4890133106887906,0.8932759083992143,0.12036451674982374,13,9,0,2,1,1,2,-1.3843291134434812,0.7103700451158694,-1.0515196382363672
-0.07213724637533447,0.8184404117231203,0.07740359590542845,-0.0043749839314195516,7,6,3,2,0,1,2,-2.327092035616528,0.7810305880326304,-1.1119981324893902
-0.8131840560494088,-0.11785568349843256,-0.6087814539109699,-0.626553408453917,9,7,11,3,0,2,1,0.7925225403647107,3.210726392786187,1.2152855794294675
0.2691648351006075,0.5958283192317881,-0.20805905467509023,0.8301801368140864,9,1,9,3,3,2,2,-4.353459238726595,-1.7498423508271328,-3.903300950882385
-0.6679313731676091,0.2269462772783526,-0.27379852673197913,0.7943726819292378,12,7,5,0,3,1,1,-3.0926054248996717,0.383042678151839,-1.7495543152459958
-0.6315503215239477,0.7879794200157408,0.3085851046499237,-0.6957914335554543,5,13,5,1,1,1,2,-1.0412001122287846,1.4917548937676395,0.3931459359140305
-0.7647120236813496,0.47946066417108124,-0.36066633511891055,0.9768319788241531,8,4,4,1,0,2,2,-2.72573110163987,0.5820934722538698,-1.4705222300960727
0.9941563141633234,0.9595649157090438,0.3122680360411614,-0.7403471020965648,6,8,2,0,3,1,2,-2.0520401775344217,0.3266591318014465,-1.5655289285007807
0.7805161060356043,-0.841186830713941,0.4629929806807247,-0.6251761118048356,10,3,5,1,1,1,2,-3.210558740069811,-0.4491631583729314,-2.6116168539879516
-0.3712997736325032,-0.057664202134370734,0.6432737954209433,-0.0814696056535722,6,7,1,1,2,2,2,-1.9675200073905748,0.8486846051724751,-1.3404662763553274
0.05086982509138571,-0.5113201184270677,-0.7741135831776529,-0.8256410643363377,2,4,2,3,1,1,1,-2.4876117105933333,-0.9306158899090256,-1.6337901918489837
-0.0992980421891747,0.49765267392661294,0.30229516976334825,0.24185713495686234,7,0,4,3,2,2,1,-4.108471929675678,-2.040973081905079,-3.718108099359079
-0.49205025085595056,-0.9377688001652846,0.47858947032954635,-0.7873125474884508,4,7,7,3,2,1,2,-1.0364942327024635,0.8609172203185899,-0.9667173111503885
0.7114745178115727,-0.5456408859529702,0.6740822504858801,-0.44144782309117914,4,3,9,0,2,2,1,-4.7979749442396145,-0.72125274531092,-3.3751576179627785
-0.5747112472578078,-0.9336212908751476,-0.3921071975185524,0.306325581062566,5,11,0,2,0,1,2,-1.1709114763995676,0.5775285731547191,-0.8598759706162378
0.3299698069519905,-0.479426284867994,0.8143900614116597,0.3414646238116681,8,10,10,1,3,2,2,0.09179309004364267,3.107050238471241,0.9931287973804762
-0.5465392341529787,-0.2367761202655998,-0.7423025759994903,-0.17447774146794792,12,3,0,0,3,2,2,-2.7008158321507447,0.13409226848586175,-2.151551220338157
0.8361531043983013,-0.43992534089902113,0.7166833535982418,-0.41556353907620447,4,2,9,2,0,2,2,-4.0575201238598275,-0.02454475039020994,-2.9131208324522633
0.9635973865212553,0.24268899450705916,0.11836961365865295,0.25647622092656275,10,11,2,2,3,2,2,-1.425395382479243,1.2007129658162872,-0.7905915622345053
0.4073719549215915,0.08139695328982066,-0.8069310596091184,-0.516212343482322,2,7,3,0,1,1,1,-2.5961037163144547,-0.8185588015255159,-1.9786199731181635
-0.40552438458276563,-0.4001617769860306,0.4863863974632068,-0.9037143280432931,5,11,7,1,0,1,2,-0.4333905634183771,2.4898027305174693,0.8361043468133926
-0.3191883133008706,0.9780567167003478,0.2523523431862764,0.06263304113611823,2,15,13,3,2,1,2,-1.0037015008260142,0.24916651635381695,-0.9036944372526502
0.5783216931774628,0.146698691270436,0.31765014028014105,-0.4953855003211869,6,2,11,0,0,1,1,-4.654303235500976,-0.445766881095502,-3.315635461526849
0.8192536388731848,0.3384005258761569,0.6585735986335111,0.7579578005645347,2,7,12,2,2,2,2,-1.9545466917747647,1.4933722269478584,-1.381958065497595
0.8213531588702792,-0.07113352754891444,-0.7249524503659692,-0.3183686004203068,5,12,5,3,0,1,2,-0.49023075139081496,1.8473466888370096,0.7957666283389552
0.18339432461265104,0.40526754617103267,-0.5251330632503874,0.02472755509158131,13,3,5,3,0,1,2,-2.57608006013228,0.16475684021460105,-1.931557264057508
-0.47464871480269655,-0.4568624704979203,-0.05420573437819032,0.9676806257108757,9,6,5,1,1,1,2,-2.4913381545924493,0.9947380805397553,-1.1532446016858877
-0.2762938135897226,-0.05501328998697286,-0.9087025089952325,-0.7199518048933646,13,9,0,0,0,1,1,-2.4761137568695704,-0.06618638988089771,-1.9595327259341881
0.24503939145949039,-0.06051247401863247,-0.10506371735508435,-0.05142315913747897,2,12,12,1,0,2,1,-1.0025516382894426,0.9519306568386475,-0.9330822694268915
-0.5618623817962844,-0.9265572749983577,-0.7839484917386172,-0.3222787013224968,6,4,0,3,1,2,1,-1.781265166099317,0.49014977656008024,-1.6423952633756977
-0.9112244556582911,-0.44435585443653114,0.6333643509014362,-0.4308753964742049,2,7,4,2,2,1,1,-2.3062977392285546,-0.4325227908750296,-1.5547795159906497
0.7484450493703516,-0.012906839319762664,0.4045175320633285,0.9856336779981407,2,7,11,2,3,2,2,-2.580121769428787,1.1342969938704328,-1.5537190704823274
0.3418860094850158,-0.4836534916176616,0.34921570583243233,-0.40654471779182,11,6,11,1,0,2,1,-0.18735641938989434,3.1836381100169415,0.977642685509221
0.27280274036681407,-0.8977292371157986,-0.4847855593325563,-0.8809505993044566,5,1,1,1,3,2,1,-3.272635121692628,-1.1646158897530547,-2.977346608423502
-0.08752698208891596,-0.2618939564781668,-0.7579499990296139,-0.16210441962504918,5,0,0,3,1,1,1,-3.424628751435902,-0.9200825502013679,-2.8598225399821624
0.4997015288729325,-0.17464934783320674,0.292192350010126,0.29290018024921394,4,10,12,1,1,2,1,0.8038735435735544,2.982010083096144,1.6120442897561673
0.8265738951524735,0.22514693668963837,0.7473971869326901,0.4479461109321876,12,4,1,0,1,1,2,-2.4266211977323224,0.11199732544921116,-2.06993487616601
0.9825264534672664,0.640025258238712,0.38976474735191835,0.06498539887429322,12,0,6,0,2,2,1,-4.848007219847263,-2.2529947609641723,-4.088152231545356
-0.7539934097525087,0.1172847929008507,-0.31366529365468354,0.458346975098896,10,5,11,0,1,1,2,-2.618389834184258,1.377167746008787,-1.3762281584230984
-0.1922042716597525,-0.8447707105371183,0.08506873706450291,0.7234849898365907,13,11,1,3,2,1,2,-0.9455779135672138,0.9232566862871132,-0.7756609703374228
0.15853270764105365,0.5187020515052261,-0.8022527647187292,0.7793040660351327,11,10,8,1,3,2,1,-0.9234930665436588,2.674458422012561,0.395063725102977
0.05162519774664753,0.023362773163023487,-0.6687433059434693,0.29148102019122457,6,7,0,0,2,2,1,-2.4155158357815103,-0.036781388831322794,-1.9712883326043142
-0.9491044801884982,0.2916447725729685,0.2738046349094865,-0.31879166683741667,12,13,10,0,0,2,2,0.8395355187496634,2.4073203191914008,1.4169316369876273
0.2115584989053807,-0.27081254360492,-0.5642148914900198,0.9760719323111837,2,14,3,0,0,2,1,-1.1196094084851405,-0.2461165021926536,-1.082764742839647
-0.5430265064904585,0.9549042359807358,0.06382541304852674,-0.7284219058721257,11,10,13,1,2,2,1,2.048938912880724,2.863740248736015,2.2476106611988236
-0.6799501270736119,-0.9532958073436282,0.5124272279003537,-0.08295398223621864,11,4,9,0,0,2,2,-2.198311973902036,1.7326254559527503,-0.8633075716826599
-0.37206656524529436,0.7768073446173624,0.20588575295892309,0.6534147194829749,2,12,12,2,2,2,2,-1.033053845015068,1.4512118530076588,-0.9352018722807619
-0.938124710537316,0.9414843073544963,0.5470777830691278,0.9602179848275338,10,0,12,1,0,2,1,-4.216494135966322,-0.7560598283906905,-3.3779242015389315
0.6672999238751711,-0.11911729937515192,-0.3953335012970125,-0.48133020536581106,4,9,0,0,1,1,2,-1.6761095128858186,-0.4777020325136008,-1.401342425436685
-0.5299255703923498,0.6613770210401537,0.08965531509037361,-0.6695158991147936,9,12,2,0,2,2,1,-2.8385991790781344,0.2801366273536972,-1.4755993844809672
-0.5853819936248841,0.5647766589201746,0.46915584624282647,-0.39902122879913526,7,8,7,1,2,1,1,-2.475143803038351,1.4396297553265525,-0.9457758827488277
-0.20972451347136278,-0.9210809342182014,-0.048907925026346666,0.08604916791532635,4,14,15,2,0,2,1,-2.3060832317058426,0.6425034031115404,-1.5142229852694746
-0.2930785189064351,-0.08306715086148442,-0.9240368734202931,0.491720077254024,8,11,4,0,3,2,1,-2.7163199309390977,0.7241273439438303,-1.1961268506887326
0.7541811620363779,0.8880841876507957,-0.7024080611897687,-0.07464878986921297,13,11,3,3,1,1,1,-1.55139366297476,1.3877842102873563,-0.3812423846374089
-0.24934018416079629,-0.4284328889482596,-0.5935538178278255,0.5235963827553944,12,10,15,0,2,2,1,1.1070975361676147,2.3616307403969525,1.3779649867601678
0.7311542912491045,0.9614786871668588,-0.18483158285236612,0.6550378442126061,5,6,12,2,3,1,1,-2.764716650653131,1.0594042886259862,-1.7907294414948498
-0.8810568622654384,-0.9936643028385965,0.2803966231192476,-0.4031301752762466,9,2,14,1,2,1,1,-4.331362138291231,-0.7631400324821977,-3.470815014701091
0.02086497800846443,0.25318502218642047,0.8527652134601735,-0.9617678111404719,7,12,5,2,2,2,2,-1.2471792678619709,2.1279326382442303,0.5068804969374285
-0.7311297411837563,-0.40120882325663754,-0.2825689491659731,0.60887441535901,9,2,7,1,0,2,1,-3.3962017015807215,0.026627891422994314,-2.348116710376926
0.9810920655402668,-0.5986979651924775,0.9892972831199958,-0.820375691434452,8,2,0,3,0,1,1,-2.413688618560307,0.125098963381113,-2.0419430269031245
-0.8619409182243007,-0.9886683709408655,0.8741820569175895,0.6438532718798593,10,14,0,3,2,2,1,-1.3105322356718712,0.5794129717565184,-0.7824975458059077
-0.8227905720606419,-0.02474438066557827,-0.8447013306567899,-0.18491393793513833,7,10,2,3,2,2,2,-1.4875308417136992,1.2886722616806197,-0.697282120814214
0.15408132892382165,0.395512552146859,-0.9878225035203219,-0.798117600044957,7,15,1,3,0,1,2,-1.3154256927497427,0.3718112877773845,-0.7985166351528695
0.5890310889814974,0.4141729545333963,-0.8995479770720525,-0.854196329264193,9,14,14,3,1,1,1,-0.12469446183635924,1.7905256190378607,0.6483963313981591
0.6069654865937693,0.8584561072637078,-0.18979461094486716,0.8122220042649941,8,4,6,0,0,1,2,-3.7891861944558167,0.11023000488424767,-2.2283308291814015
0.9579622303496178,0.20698619208675728,-0.28437183177290226,0.29563489198105675,7,14,0,2,2,2,2,-1.3796727134575049,0.5343666700421151,-0.8201900224494377
-0.09210630378328588,0.6428639832851866,0.10931469607019118,0.27418167416180994,3,13,1,3,1,2,1,-1.0526600781566415,-0.392047604400339,-1.0644736489676827
0.6079170151050406,0.10500193481577824,0.04033978462150234,-0.7142480773211766,8,7,1,3,2,1,2,-1.3065118240822844,0.9377146009266267,-1.1612464195962442
0.7639843394432717,0.6475561802023304,0.4434431054343586,-0.4569059051775153,2,14,8,2,0,2,1,-1.0167763091322357,1.1218376220425164,-0.9705601598007833
-0.9062961829447937,-0.44766088435820106,0.41395297491143235,-0.8746207567562683,3,7,8,1,0,2,1,-1.0284052318924723,1.3714016744446424,-0.9432983616546221
-0.834569076951293,0.8617747441216168,0.6534293198620367,-0.7401401509285974,10,10,1,3,3,2,2,-1.0537432574408117,1.030696549287595,-0.8461296567673712
0.7837442896214695,-0.13236516084694094,0.819886287708784,-0.2453638920736143,13,2,4,0,1,1,2,-3.6656855039094594,-0.9937339513940453,-2.8006107297906535
0.12925810199452625,0.8603419308768492,0.6884974048116368,0.35169549292867286,8,4,4,2,0,1,1,-2.949239505998117,0.2565224353242617,-1.667921319820636
-0.4431211834991309,-0.7407986976091161,0.35221646282882224,0.8879646107264192,10,4,3,2,2,2,1,-2.367607565260593,0.3898399324583866,-1.7586218330104948
-0.9036279752134075,-0.27989906819804333,0.9135996309685723,0.0008022914204024456,10,2,14,3,1,2,2,-2.540105556860691,0.8844141047509433,-2.0354905177254823
0.5415612365277596,-0.9942374966687708,0.7179133708412591,-0.6279539999886687,6,12,3,2,1,2,1,-1.8322823411908926,1.1986604777583243,-0.6768802842836598
0.31470696434025713,-0.05543639167403658,0.7603134758429702,-0.5685186416470918,8,12,12,1,0,2,2,2.070493832600632,3.076790925118976,2.100321495927068
0.30327952095455313,0.4771949162646614,-0.3687453124733,0.2896652080446276,6,11,7,1,1,1,2,-0.9528781733902857,2.4433202118946036,0.39384939990498097
-0.8293173270313503,-0.913986096266121,0.3337333211018434,0.6466188596414357,7,9,4,3,2,1,2,-1.709777306910821,1.543155999322976,-0.6575712360042386
-0.9706132226900923,-0.24181190265612762,-0.32530890646181465,-0.9613447381647979,5,13,9,2,0,1,1,0.38669557122129117,3.003832299976491,1.5259700606683213
-0.33951444132718933,0.8121317713727305,-0.4666496066760448,0.4497129986300341,10,3,9,3,1,2,1,-2.2976388455284553,0.8347945541348973,-1.772333293461891
-0.3762722841662336,0.5479827563055251,0.5458429637522302,0.0425920953082779,11,11,10,1,0,2,1,1.299411372620594,3.087803164941198,2.228204121055265
-0.23483935285872914,-0.2645326983897802,-0.636521618581074,-0.12898474905561863,6,8,0,2,1,1,2,-1.3386254985521928,0.7232557623915351,-1.1226066912977113
0.2837199177107108,0.14129924776186975,0.13618502467573457,0.32601469228355184,8,3,14,2,0,2,1,-1.6732699662408015,1.8054325417203192,-1.0676321909311919
0.6595262405752897,0.21229312986695947,-0.417711504429642,-0.5858101636468576,12,3,7,2,0,1,1,-2.9932991518806613,0.32857943749235946,-2.018656221393894
-0.5067927300439508,-0.03184586057959682,0.49488881319338796,-0.05238034320410678,11,3,9,3,0,1,1,-2.7998592678944005,0.6908323179163673,-2.079190985876993
0.06147471057367171,0.30191467023614527,0.28918234948468724,0.12258708589680545,7,8,0,2,1,2,1,-1.685911150715169,0.787935818422466,-1.1719147658360867
-0.7183941022146478,0.2448272831319933,0.5626437114946101,0.1565967988407213,12,12,4,3,3,2,1,-1.4890008586851884,1.6927558055542629,-0.20770986171426675
-0.6722379524390356,0.28563782960034856,0.6197203747211724,0.8947904991728937,7,7,5,3,0,1,1,-2.306213280971283,1.2990444863839317,-0.8749947230628613
0.41544270053505494,-0.8755935476705945,-0.7053939114420593,-0.9843168184561664,5,8,10,3,1,1,2,-1.354093843238556,2.7628822212504343,-0.22190168369253266
-0.39616659984499636,0.5221766120477511,-0.2914644703179068,0.8981423926296879,6,5,5,1,1,2,2,-2.8108947272251665,0.6356883370860467,-1.6055386011961352
0.09371928195025236,-0.6393841291544438,-0.08280411297232004,0.12174892672523518,7,12,7,3,0,1,2,0.3638321285869952,2.5504493416168814,1.3627812074565808
0.6872993281036475,0.9623850583282316,0.5862857479934789,0.707569843409334,13,11,5,0,3,2,1,-2.6368821547554493,1.1534275832141228,-0.9788983587683587
-0.003527999001454063,-0.18665186000283374,0.9060400423577983,0.04507943346410648,13,10,4,0,1,1,1,-2.9645404429204554,0.6206110043917589,-1.2341780138116847
-0.85383687594597,0.2446865292344922,0.9623556735245891,-0.6197847004325447,4,12,10,0,1,1,1,-1.063954597239162,1.3093793178277164,-1.0052468966570527
-0.2095881473800596,0.905793591995655,0.9341053628520697,-0.21441244838131324,11,7,13,3,3,1,2,-0.7859143409216365,2.2086548910972272,-0.1207058926025419
0.2812303670977747,0.33320095809323846,-0.6746005123828682,0.13017062490551257,7,12,5,3,0,1,2,-0.8110609952573784,1.9435115378504284,0.5491523037695687
0.5688417160068353,-0.24602891614743982,0.10398060424144218,0.6095062439793897,6,7,9,3,3,2,1,-1.7205536274710234,1.9719061160792302,-0.9500503079987032
0.45772288453989374,-0.8092014453735787,-0.14259595802713276,-0.9416604727094711,4,11,12,0,1,2,1,0.09409679002937166,2.3342523641576327,0.9182374730010125
-0.6923859507167844,0.9801727521349641,0.9096939860769362,-0.01064962081743337,10,12,6,0,2,2,2,-1.8904414634168187,2.0764347286253133,0.04287974403860932
0.5085299466940454,0.8368528642908173,0.9018571890050968,0.15424517207664157,2,1,12,3,0,2,1,-3.944694422857864,-0.699160257451448,-2.3611631716885033
-0.2828430769502537,0.3132621474157522,-0.5192021742129862,-0.6168141085303485,5,3,6,1,2,1,1,-4.392884922345134,-1.1411411566064407,-3.2543273564852115
-0.9221400733486651,-0.9279623634171472,-0.6495564557883453,0.7335407090120005,10,12,3,0,3,1,2,-2.2347189994335706,0.7623863571126872,-1.2794562495506456
0.1601776693389092,0.03339677045253553,0.5175525075146503,-0.4350078680542955,13,6,14,2,2,2,2,0.6287352335698718,2.5869389530823375,1.163467410128738
-0.19811647505390662,0.5262167272026166,0.6463216614177185,0.7777748480072595,3,3,12,0,3,1,2,-2.7468587200244565,-0.7596537944945205,-1.6856199752294057
-0.33687060186561246,0.7100604032398703,-0.5858483815782896,-0.8576834296531344,5,9,14,2,0,1,1,0.018204995787716786,2.3403657693549955,0.8425874345011297
-0.8098939089346144,0.653493536052494,-0.9047174851269868,0.4534984483363933,9,7,9,3,2,2,1,-0.615212485002797,2.6635707528757964,0.02317070301176964
-0.07341269345440637,-0.9091934370626149,-0.4199416127021882,0.8620199417705996,6,13,8,0,0,1,2,0.9267736156480888,2.00499813052065,1.2595743357406641
0.045020362171176886,-0.8907311599980554,0.9461563259446657,-0.5477493375006561,7,4,12,3,2,2,1,-2.2923795377811613,1.2997082212627253,-1.7310228203236746
-0.896198112825382,-0.6177625810079947,-0.37983092331448987,0.46344947312842577,5,14,8,0,0,1,2,0.4132235216347327,2.079852417015486,0.6862846953884174
-0.3941381887191415,-0.34940973195393776,0.42524266619702566,0.6335589330112721,10,13,15,2,2,2,2,1.709378675334517,2.6155821869905305,1.8521654800269023
0.9697168055249517,0.5084965193641615,-0.21360959794415546,0.18127566798927552,2,15,10,2,2,2,2,-1.035825320666158,1.1201806781654444,-1.0062176633962538
-0.9586572622161911,-0.46196070640337905,0.03519260263104407,-0.4623065150943133,11,5,8,0,3,2,2,-2.7574359377985735,0.7506614737807092,-1.520255391676736
0.26431899837291484,-0.7401172554641176,0.12018339488679097,0.561463706401802,10,2,3,0,0,1,2,-3.6058312725292114,-0.8147595821267664,-2.6041723949037268
-0.6819499925194774,-0.6396084917437042,-0.803530015621839,0.6070362168698686,8,9,6,0,1,1,1,-2.97802817291067,1.042488450420733,-0.9096013966161584
-0.9382841913838551,-0.8962094009631782,-0.7156591065922089,-0.5732133040486209,5,3,4,2,0,1,1,-3.8557075980145723,-0.6224391766847085,-2.6478462168005277
0.45411352323078025,0.12414558880514215,0.8941813342170382,-0.007482494235276915,4,9,14,3,3,2,2,0.6282618882013189,2.7702414958462342,1.9512924694011473
0.8131444213443255,-0.9678762700379877,0.5643425261824924,-0.7512343375173514,11,0,13,1,0,1,2,-5.085829917744261,-1.4515947672018437,-4.2337182668902855
0.11796126819954811,0.002175760524394166,0.4123863659267173,0.0685811037873516,9,2,4,0,0,1,2,-4.0393105347698475,-0.9011696123701751,-2.7652519726648346
0.7252809422983579,-0.6414887761844199,0.6000069635273628,0.10541415143709054,13,15,10,2,1,1,2,1.1223637840416478,2.6607794321742113,1.2244619088881312
0.3543048249153473,0.2500583721704115,-0.36690066946426003,0.6328215699300614,10,4,7,2,1,2,1,-2.2621554986320778,1.0891609180707538,-1.315387944874444
0.14349196628749739,0.6656607535765422,0.8121741209625211,-0.9756864570452264,9,11,0,0,3,2,1,-2.135602098234399,0.17906886926070895,-1.7928031667664184
-0.3864468009557176,-0.29408299309528685,0.24258489809922024,-0.3319000686624616,10,11,13,0,1,2,1,1.5321951339112196,2.5221642934970543,1.7768317242517138
-0.2882904814815772,-0.8321609283571412,-0.333074812807979,0.3550818910070681,12,1,13,2,2,2,1,-3.74423818347403,-0.7589251552113538,-3.236032052498669
0.2834687945971164,0.34295829733441385,0.2645643072752797,-0.6020157220811264,4,15,5,0,3,2,1,-1.954617083789917,0.8232903651219756,-0.5572755352608673
-0.3494921881508961,0.8825448964837033,0.8294622299130072,-0.9770386805012443,11,0,1,1,1,1,2,-3.535595499501527,-1.281133593988538,-3.118812002344071
-0.1927979952768175,0.47576996966921237,0.40910885605489056,-0.1545427262121355,12,0,11,2,2,1,2,-5.221530349455492,-2.4662579168677214,-4.5943939620118694
0.033579878256316364,0.4803227375229262,0.26140094231757005,0.09921253706151334,7,5,9,2,2,1,1,-3.2099947740661365,0.5344442408612493,-2.15861794124375
-0.848832772291866,0.9028464416911319,-0.40541841938533274,-0.8158660278350491,13,2,3,2,2,2,2,-2.800276997850289,-0.5528738366474252,-2.3795115890171386
0.2832638176547091,0.4075846219810153,-0.2534803710744822,0.1273199420575244,10,0,15,3,1,1,1,-4.997815358726422,-1.7565214607006427,-4.2965969246120315
-0.45780749247186847,0.19533656540540623,0.732191267223383,0.8934674578467912,11,8,9,0,2,1,2,-1.8077028370422017,1.9845637709219273,-0.3641028271523823
0.8781141919343742,-0.9866357415522244,0.5446020303306858,0.2504095390608845,10,12,11,0,0,1,2,-0.8398227214283035,2.0153819191586813,1.2415347043144203
0.8725342788264383,0.08398014977953183,0.8793030225870164,-0.5590326130533918,10,12,13,1,3,2,2,2.337796104685402,3.1000257816068117,2.4799872096467412
0.954013908877887,-0.7962137982541264,-0.983360115545616,-0.1328344147347713,4,3,10,0,2,1,2,-2.2121691853026024,-0.4458582022922513,-1.4025770462559166
0.7226392516301816,0.6345046227336424,0.02545278852355204,-0.12323003993847736,4,7,11,0,2,1,1,-1.0543252413097228,1.1009561111271051,-0.9571361373631887
-0.5159558400382456,0.4281054467562535,-0.8172170273364472,-0.6014593270663984,8,14,15,3,2,2,1,0.44574177248508695,2.091262984261612,1.0010234772985094
-0.2880579350232113,-0.9683736075340759,-0.8457096629208363,0.8223365703601582,12,12,1,2,1,2,1,-1.8062906684730322,0.928279959406447,-0.6822006215157309
0.3457433371961596,-0.8377016429275217,0.9029814203535744,0.6769836676860497,7,14,2,3,2,1,1,-1.3547959411961958,0.7726474314557268,-0.44174175633424784
0.5735390067142547,-0.20510368620181674,0.02722209308864909,-0.4932856598806772,12,13,7,2,1,2,1,-0.07075400447822566,2.7047292846222453,1.5650810898813998
0.8415332169267147,0.16889781951485205,0.07666388651142686,-0.46229297123561297,13,0,5,0,0,2,2,-4.266418088980657,-1.4809930370238127,-3.45884505004656
0.5747466900102112,-0.17732106700171224,0.7474458403644502,0.2759085253694775,7,9,7,3,1,2,1,-0.6169413801332455,2.8570364608635024,0.35665515833236416
0.8725612429378533,-0.8719873067827582,0.6494864746940152,-0.41523377917561377,12,9,8,0,3,2,2,-1.545043974508859,1.9352054112466455,-0.560924106614504
-0.18473428404068848,-0.06094891591227469,-0.9433774511946644,-0.5799413009674368,2,6,2,1,1,2,1,-2.59464112019313,-0.7064739496321654,-1.702871334466857
-0.4795268040295413,-0.6810154749172834,-0.6790747714575471,-0.8590161087137107,11,11,4,1,2,1,1,-2.1776597867788174,1.3497440668460585,-0.801416979934502
0.6529761803915248,-0.10759755804491267,0.6116890652356661,-0.9840711905090977,13,11,10,3,1,1,1,1.342326602121069,3.086365865255315,2.087402333706211
-0.2862280496577796,-0.29242168252712797,0.6571111958121627,0.5785856966393712,8,13,15,2,3,1,2,0.9569432676457659,2.552699954952683,1.4617822567489456
0.264433195507898,-0.25295964620062494,-0.4570024916362643,-0.5364328194213,2,4,12,0,1,1,1,-4.166583548107699,0.06315914612264947,-2.0571813123659957
0.006264945103080066,-0.6122738641262147,0.7176335423363094,0.3538815659936747,2,11,6,3,2,2,1,-1.9353988702766494,0.6730139579466253,-1.2400492127211793
-0.9734979329921789,-0.4081142222826868,-0.08162153253487636,-0.17781278223912045,5,14,15,2,0,1,1,-2.1660975309349455,0.6902523764798429,-1.5047212552260127
-0.9960157295618595,0.4374792357070605,0.4648020981167582,0.029866699826518905,7,5,0,1,0,2,1,-2.3281532020379285,0.35288186372310526,-1.6178634281610758
0.46482772962533714,0.7633249646654254,-0.7570092178244692,0.269278512974761,4,3,1,0,1,2,1,-3.553374555618456,-0.9762791905090098,-2.6149971181389406
-0.5092953716675779,-0.8845356815497656,-0.2179342617452027,-0.5315932581473317,13,7,7,2,0,1,1,-1.3862288257611919,2.468735298527081,-0.10536250884444688
0.50773014767385,0.7429368427530676,0.35795698607608384,-0.17627051916500802,11,0,12,1,1,1,1,-5.209211547218569,-2.0018081626329707,-4.342399439919892
0.7410539325387684,0.2628378424367528,0.0650081328319636,-0.7692107156421653,2,4,15,0,0,1,2,-3.3744247083899093,0.6059038099218634,-1.7103093363363153
0.9608711405407435,0.0245695144869702,-0.7714284600040411,0.5296019449185545,4,6,9,0,2,1,1,-1.0509432481088365,0.6353101042340911,-1.0213127831747206
-0.9637519179085405,0.5855162271456256,-0.8619081873708005,-0.0514899580460928,6,10,15,1,3,2,1,1.8303740567073798,2.7241546130800294,1.8473050603699313
0.4626330394065925,0.39455083810771385,0.505276588143672,-0.06988950339871125,7,15,8,2,3,1,2,0.0421089501331956,2.2773772487361676,1.4337648871739983
0.58311640518274,-0.09741177394149014,-0.633115607193131,0.7099480391229487,4,10,4,1,1,1,2,-1.0227079712577896,0.5718785432395137,-0.9394345116232129
-0.9689833387468156,-0.4382360696275125,-0.5840872814212201,-0.9160291421808235,7,11,14,0,3,2,1,1.3277239173465016,2.5876694171464774,1.7354492502983938
-0.8668705441715543,0.2966360149041911,-0.8517891548502659,-0.24906214306699925,7,14,3,3,0,1,2,-1.36760971388649,0.9908529332549302,-0.1472579976076958
-0.357675694728093,-0.5597773481904937,-0.2989589314276764,-0.2549334524808984,12,6,13,3,2,2,2,0.17331042590291013,2.533019153057987,0.7000106565785523
-0.9093614420782108,-0.3001101209407204,0.8585768045241189,-0.24154692563910207,3,13,15,0,0,2,1,-1.045472290737076,0.34505593009083163,-1.0136792290760774
0.6089892848636447,0.5456191465806748,0.09683832598712527,-0.8670733484474558,9,8,9,1,0,2,1,-0.24321806906443066,3.1722882038803246,1.0265250557211685
-0.29959401781853945,0.3549468296469458,0.5170037618327814,-0.9707434822446486,4,15,11,0,2,1,2,-1.0627786484167525,0.8544209976791782,-1.0404680455869373
-0.6100496001994216,0.780819034438657,0.4999555969041416,0.8164569774006458,8,14,2,0,3,2,2,-2.352616673928026,0.6162112217678696,-1.1805407008957525
0.7051699098766855,0.0832928364335197,0.5165345841121183,-0.38619097361085997,12,5,15,3,3,1,1,-1.9307411108486878,1.3631943989919129,-1.270061331225766
-0.5169987440143331,-0.5701747259272083,-0.15029831426382612,0.8156770277670682,13,10,14,3,0,2,2,1.547644647878414,2.967917025434744,2.0956152283042235
-0.732698837178964,-0.11228162315739776,-0.09844743222727237,0.9169956713354803,2,15,13,1,0,1,1,-0.985992753929575,-0.06988648945942993,-0.9722683047452568
0.8781369589005832,0.2727485630667488,-0.3509763996493158,-0.4609762754154547,13,4,9,1,0,1,2,-2.077650513751472,1.5492845388073144,-1.2775601004605637
0.6475347915982459,-0.8737194141452174,0.5535809668144542,0.6432958659235424,8,6,5,3,3,2,1,-1.9930920138880666,0.8840873191389791,-1.5282095207017257
0.4956771488241436,-0.698783793563452,-0.5655382270939784,-0.07201973707114995,7,5,12,0,3,1,1,-3.9531745528372126,0.342327038616309,-2.4609096770428076
0.1146743391460161,-0.9220413586777392,0.33369478261131613,-0.35394530849181227,9,13,10,3,3,1,1,0.963229005704092,3.08476621915059,1.8430413135330173
-0.12716080254081397,0.33354381956779444,-0.8113451474179127,0.4960094727428068,2,5,12,3,1,2,1,-2.5938257000199223,1.0126683869622528,-1.491434711668042
0.9977852240665812,-0.3467215011481781,0.49636782409769276,0.6133301060536329,11,2,12,2,2,1,1,-4.140584197297332,-0.816429193797249,-3.3629123117876616
-0.39193945510400074,-0.3637911061930559,0.9223188314203303,0.7834217304054918,6,2,5,2,1,1,2,-3.9900591461049637,-1.1959266463034435,-3.1123081508417694
0.3086840109854394,-0.5359636393823786,-0.97123710785583,0.5287067728728547,3,0,15,3,3,1,1,-5.079043708623742,-2.0117133366989886,-3.659840396785458
0.023271435790154227,-0.9893076782912711,0.876827487716288,-0.17036976122210556,11,2,8,3,0,1,1,-3.4330744092643117,-0.19819604484849856,-2.7718589666796793
0.46600723925670673,0.35225079517658053,-0.7231290133412114,0.15768033607118515,4,6,7,2,1,2,1,-2.8568266045649824,1.1337894498773229,-1.8129764051922335
0.23705411743637117,0.26614530699902605,-0.06142954534841927,-0.11388127533915782,3,3,5,0,1,2,2,-2.2063573320264442,-0.48341998915512335,-1.3561385014028247
0.18631643807893639,-0.8933040060222046,-0.09047131489467786,0.34957260433482107,8,5,1,3,2,1,1,-1.7280400427934715,0.6758201760183389,-1.5535409718936015
0.26328703016578325,-0.8912185029553776,0.2885134473016231,0.9484953082895122,7,9,5,2,0,2,1,-1.4329842584175878,2.1537154237077316,0.03479814711538119
0.19860423227887547,-0.641287979421518,0.4102782911411267,-0.08965601653268718,2,12,13,1,1,2,2,-1.0040457000757188,0.8800213087749067,-0.943831732756003
0.5582051727915736,0.21939485030523187,0.3992791392442434,0.6763099499772851,7,3,13,1,2,2,2,-3.0228827265185214,0.6151663766709559,-2.2100077483015506
0.9070701957030176,0.7632312797559953,0.16899959106158047,0.6675839018376546,3,3,5,1,2,2,2,-2.3849894550670214,-0.6578794757628317,-1.4703934923283029
-0.29015067824597995,-0.896021296044585,-0.9365124692540228,-0.153329711693605,2,15,3,3,2,2,2,-1.000229908563166,-0.006772083212487185,-0.9120577364674828
0.3180908202644648,-0.577536337054138,0.7259936627177441,0.7721868706264163,12,4,6,3,3,1,1,-2.8208133399389896,-0.1906857741432699,-2.166347199973533
0.9944757998072054,-0.9399479893412144,0.7947317315818638,0.2452610671973161,8,8,7,2,2,1,2,-1.861688637321718,2.017601356002754,-0.7920104684057542
-0.7441261509764336,-0.30498583514963795,-0.12921270764852877,-0.2080768225047902,2,15,9,1,0,1,2,-1.0051180187395639,0.5177839452295301,-0.9882881984644333
-0.22880481497333327,-0.8579302219119957,-0.5784137968999428,-0.5412684459246553,5,1,5,3,1,2,2,-4.270633654091636,-1.4757209244413785,-3.5828292382158566
-0.12308656949884367,0.05976252217705236,0.9706076645745709,-0.6679563527142784,9,7,11,3,2,2,1,-0.032780161808706465,2.8980534602542654,0.364367681838066
-0.34749216391770643,-0.4012332525893034,-0.5349880155843376,-0.7406420435515293,8,11,0,3,0,1,2,-1.1376268074516063,0.6430420276450352,-0.7699468306595366
0.9507465542928417,-0.659769165381437,0.7964761279064703,0.5536066642797759,7,14,7,2,3,1,2,-0.7198894202224997,2.1884081805796414,0.9878439368645688
-0.03092400983997834,-0.3951609774429272,0.12681672896770824,0.6076097809669503,6,15,5,1,3,2,2,-1.5479198814050448,1.5008770372402327,0.24892725354264472
-0.3766203429699171,-0.9937181879037558,-0.6515131967092409,0.7508112502436686,2,6,14,2,1,1,1,-3.1742783976009625,1.1523555870662419,-1.614963618486421
-0.8860425460052634,-0.16278545016334012,-0.083137151737124,0.45001215259823746,3,2,11,3,0,1,2,-1.9946972143938124,-0.08044951210937129,-1.3598195514746787
-0.372249006555059,0.0760454107278059,0.6802161568783998,0.9789022619301129,10,7,3,1,2,1,2,-2.057051535465691,1.134900938879814,-1.3699360534829568
-0.05826528755364646,0.31211004395140796,0.11915770893068389,0.3740783011649611,13,6,8,2,3,2,2,-1.241621791157736,1.7578035943730566,-0.6316671943818087
-0.3435337886433212,-0.092020177600602,0.5248939173497369,-0.7479959442720114,2,0,4,1,2,1,1,-4.713064295918252,-1.9837060863923146,-3.8800386916679015
0.02579411103761875,0.7392121649495549,-0.1944483335342002,0.9404706888297536,9,8,12,3,2,2,1,0.7213385257658941,2.880650867939495,1.2649095796224958
0.14175483367895247,-0.6294592892333526,-0.4427138737699272,-0.5625803993528335,7,1,15,1,3,1,2,-5.248087430316312,-2.1369138034449997,-4.515092346037139
0.9398530506903817,0.14252093987419467,-0.7139977546685472,-0.2509035132408375,4,9,2,3,2,2,1,-1.900867533651439,0.8369074258020641,-0.9260994654833062
0.45892753966332744,0.14644638889918293,-0.3247013960015308,0.9770432959908935,10,14,13,0,1,2,1,1.1662629184311903,2.0339343932659557,1.4332531652777605
0.17786614989112826,0.5033523440458385,0.2469556610385928,0.20056292105607398,2,3,3,0,0,2,2,-3.3713675732225075,-1.0054973744337552,-2.317034402417839
-0.08335281082484913,-0.2975612253024382,-0.812446947485967,-0.02773902957015184,3,10,12,2,1,2,2,-1.0241066229790048,1.5976388095684433,-0.997475324238097
0.8490449374637998,0.5716252909367463,0.17989576560361753,-0.9871295770064086,13,8,12,3,2,2,2,1.6105369149873772,2.971502772915976,1.8160002134742639
-0.14002957175788056,0.19382138109331226,0.9991154065008772,0.5388977881640942,3,12,10,0,1,1,2,-1.0195958136977654,1.213015784719733,-1.0201274880711138
-0.3191768877714807,0.021161514919119773,0.23025828108239965,0.8212114344288435,11,11,14,0,2,2,2,1.5164317842987363,2.6300163665167307,1.6719159886330357
-0.4430585421448954,0.705963990661183,0.8567670112726149,0.9927965873581108,13,2,10,1,3,1,2,-4.228784938936807,-1.4348938872621162,-3.6575236585672504
-0.9007712533223251,0.4491965736952579,-0.776814000085505,0.21663900001554337,9,10,13,3,0,1,2,1.9762912783378914,3.0199388879822475,2.1620766995804424
-0.600317457436121,-0.8889499343816989,0.13692979701587982,0.30303136665778485,2,15,9,0,0,1,2,-1.009259008683483,0.46186982405885935,-0.9881737191464292
0.8582894344233747,-0.22535496404937194,-0.8676696223311191,-0.9616890288974942,4,5,7,0,0,1,1,-1.1588685885270982,0.3737203155096933,-1.0962636621780915
-0.30983250897353254,-0.9397922555773621,0.9229846491482243,0.33573581340162684,4,6,11,2,0,2,1,-0.8573744183535387,2.69173580876433,-0.07916251030939543
-0.6153802079327451,-0.40869091677502944,0.23923185388984458,0.19925513691984276,5,3,5,1,0,1,2,-4.109259764544557,-0.6078098565569426,-2.9320312325585105
0.9267206408920758,-0.9794310081286159,0.43209994648428895,0.41249232511052436,8,11,13,2,1,2,1,-0.7752301372865985,2.6616717234101293,1.3609785085429547
-0.7154895204463692,-0.37367359634044583,0.6990684309758026,-0.8220205702873067,9,0,14,3,3,2,2,-5.091855521236345,-2.2552058026860378,-4.534949202455518
-0.09437257157816648,-0.6030178507893018,-0.6702304468697231,-0.520021272260085,9,11,14,3,2,2,1,1.91331426725843,2.8386127674432236,2.1349489372866963
-0.10657094548295931,0.0030359207003327615,-0.506682768389187,-0.05807949513053301,11,8,9,3,3,2,2,-0.2736988723689311,2.608108687756722,0.2715536636449066
-0.6456149979776178,-0.41146652672577133,-0.7704061454974398,0.8830658205688822,2,14,2,3,0,1,2,-1.0416481266192896,-0.36570344260887633,-1.035144258940318
-0.17760502223490837,-0.19518748140137654,0.7691737764592275,0.7911256962636775,8,3,6,3,2,2,1,-3.062483703506436,-0.2021123181548109,-2.3242299171753564
-0.11988390698120255,0.45942381299484447,0.8804416111425699,0.20759398385819217,5,0,3,1,0,2,1,-4.316588784787715,-1.6899434659747332,-3.398394143200565
0.0629098283786107,-0.42410931464801505,-0.01436083093435081,-0.4001158604459547,5,14,13,0,0,2,1,-1.194649019331104,0.995114515154731,-1.0232222829340816
-0.21975953062332154,-0.2897367044923749,-0.9095016219622243,-0.5641825834959731,8,3,10,1,0,2,1,-2.5180417283427556,1.344501759678379,-1.5689508022740941
0.13321051781092597,0.3140609964682146,0.7967729331680697,-0.2009624308261304,10,3,0,3,2,1,1,-2.4100559797128107,0.4232020773425604,-1.9379781494394246
0.5599766538210886,-0.8025255862346683,-0.8486777921917783,-0.27691720249192286,12,12,5,0,0,1,1,-2.62812885322961,0.9144945283115816,-0.6263125132454433
0.18969475900381916,0.47773335426606534,-0.9351131079056261,0.3174352774540443,13,11,11,2,1,1,1,1.9173491517136818,3.090866057223228,2.397050265253233
0.4963216527753711,0.1225113561498481,-0.5075116780587998,-0.15290416801620732,10,6,14,1,0,2,1,0.8766262535525569,2.7899470085330327,1.4660643579518842
-0.711381598556794,-0.7685973636393957,-0.9454999760983698,0.047172970442905804,7,7,4,2,0,1,1,-2.4296946448675034,1.0496630028777112,-0.8285365642137794
0.1552635086888452,-0.2815825060346193,0.6471044532236381,0.6413923215335586,7,2,12,3,3,2,1,-4.123825169396341,-0.8940019588556378,-3.479547185174287
-0.8964282225343663,0.114621150628617,-0.6879283773200462,0.6691819051905441,7,2,13,1,2,2,1,-3.8732859417915546,-0.31516560087497436,-3.041298625155978
0.1529448751155078,0.5237672237248878,0.5630112954843642,-0.44848519111743745,9,2,11,1,0,2,2,-2.7977656990865842,0.9115808699221625,-1.9723645702407437
0.36773290367068645,0.06314430537346238,-0.9346818784310083,-0.04880761635598341,5,5,5,2,3,2,2,-3.045621843502109,0.0860910905691598,-2.031962606799585
-0.33578043338375085,0.8562036710195731,0.6897246549792655,-0.5520349082698377,13,6,14,2,2,1,1,-0.5934159725340911,2.159715136228139,-0.009441615810987139
0.323555464943277,-0.8463939033711569,-0.29066759002983433,0.10132675888170306,11,15,11,3,3,1,1,1.8587387701240858,2.9744177361234585,2.254505330445778
-0.2530841097345895,-0.4893272524735117,-0.7882513635737414,-0.2902046330268919,7,9,15,1,0,2,1,1.4922084399743196,2.7126220526923515,1.880292919915449
-0.20948136913768445,-0.6364422655652762,-0.6863745893663886,0.6546042994744918,5,12,9,3,3,1,2,-0.008259559573830177,2.8866581745942357,0.774279809570522
0.11408102655007024,-0.537238727246304,0.004854574332752826,0.46297271940623164,10,6,12,1,3,1,2,-1.888478842497133,1.663683692862951,-1.173611371947649
-0.07077366238205829,-0.2407664710966595,-0.3668264801826977,-0.42860081191047095,11,5,1,1,0,1,1,-2.313948019412494,0.5670239089339486,-1.690302151704846
-0.20354441208397667,-0.11219233536017681,0.7871891729002631,0.3161099677224415,7,7,9,0,1,2,2,-1.6128611685358512,2.1757574134831374,-0.2589831582624375
0.5362563567617644,0.0009546317334363508,-0.1324588679639649,-0.5009938406345165,11,15,8,0,1,2,2,-0.5722735302959048,2.031917218518149,0.44407243917702244
-0.3495776074475774,-0.9214611715166954,-0.4560027893112879,-0.9872419131868186,2,15,3,2,3,1,1,-1.1195536372599615,-0.26225156118213727,-1.017230117236189
-0.5782275446384237,0.7143833141191773,0.6408536405180401,-0.11885294397538537,2,3,5,3,2,1,1,-3.108180135565167,-1.1875599476479448,-2.3006036482144676
0.9806646075872967,-0.9484608024712977,0.2070576130022419,0.31901196330265424,2,1,0,2,0,1,1,-3.0919070002665583,-1.2931647461465436,-2.297471470816481
-0.8686157670206816,0.7742386344473968,-0.1603026046273648,-0.006208962999902257,8,13,8,3,1,1,2,0.6150405573190456,2.770673275152931,1.6919128918219837
-0.1637104236744007,0.5145659565510015,0.7959292936955771,-0.8317446754812343,11,13,6,2,0,1,2,-0.8242203224425149,2.0872282115511633,0.8721242507156154
-0.6807501971356655,-0.32875345404417655,-0.8463851178614374,-0.5300114449306168,6,4,5,0,2,1,1,-4.238030219195023,-0.8473198760734698,-2.803916147679945
-0.5370495724694038,0.7368190478938681,0.8529275959123697,-0.16074523438637933,7,10,10,3,0,1,2,1.089435824184932,3.285515649683188,2.1363742163030435
0.7159101818301143,0.4623146889098344,0.8935120703474064,0.5632309583927981,12,14,14,3,1,2,2,1.1240285293296874,2.48750248190498,1.4010734898798232
-0.20463117113389062,0.947600826714299,0.08839732500740438,-0.44952163792598343,12,14,14,3,2,1,1,1.5948251075242008,2.4432115317288794,1.4928345899141993
0.02636616751355758,-0.6111047111366228,-0.8136077608746106,-0.17900841187889083,12,0,14,0,0,2,2,-4.201758069756401,-0.5910639730487347,-3.3059015168500676
0.6346106244264735,0.860796840338651,-0.8092781574539929,-0.09988272114754948,13,4,13,2,3,2,2,-1.553460156214301,1.4241858468490172,-1.280313650201792
0.3255925484194433,0.741267762966981,0.5181738651112768,0.45505846045018994,5,14,13,3,2,1,2,-0.18452426720687576,2.0898868459037487,-0.05944586602225706
-0.5828232645178986,-0.4072159862494331,0.8216053419396265,0.09482968075945175,10,5,14,3,1,2,2,-0.26053506105094404,2.470011350017841,0.3906685968139572
0.35939443366669055,-0.8866391356683292,-0.9306545915478672,-0.21617887411218195,8,1,12,2,1,2,1,-3.932447883704333,-0.5271198064857735,-3.151993021379365
-0.3103647845076605,-0.32537809169754484,-0.37617618892658955,-0.7557769681514241,4,2,5,1,3,1,1,-3.706432087903525,-1.4439294639651434,-2.530197489944408
0.652129369096571,0.346184261822434,0.6487008944986989,-0.20601567558505174,5,6,13,2,0,2,2,0.018206151951196795,2.9433655493211015,0.9841411173061231
-0.9301215071880231,0.9795128268186692,-0.9399573357018562,-0.11094349389968072,8,3,2,1,1,1,2,-2.577019682096526,-0.23405242932249276,-2.2110151207269406
0.5233517524273252,0.014164848120533424,0.2758037491059231,0.9703491101813495,3,10,3,1,1,2,2,-0.9974061267344358,0.10523702486238899,-0.9489747103600882
0.3307304168378087,0.0014218516733426334,0.28972244562995986,-0.9529350111718025,12,7,0,2,2,1,2,-1.716246219124476,0.7459857649390343,-1.1930912883918376
0.20638433122933497,0.04720109430522346,-0.49283176600726164,-0.058099882454971,12,11,15,0,2,2,1,1.132028486517628,2.321583746238799,1.3206105310217497
0.5307267277160814,-0.49394731815949355,0.7311247663444069,-0.7943148156850466,11,10,7,1,2,1,1,-1.7123667747856284,2.2697650366792947,-0.07660844012628061
-0.7298397075484786,-0.6964491802977959,0.7791532366609843,0.8878565669529157,2,15,1,3,1,2,2,-1.3778256974244343,-0.4456369240932744,-1.0678920563027108
-0.4481546112389063,0.537162661826404,-0.5474551399936276,0.38470861230882836,9,0,12,3,0,2,2,-3.9988364772877243,-0.6538071050616011,-3.348566358667663
-0.4978397926696645,0.30085049764772864,-0.5753320514262175,-0.7559851728462219,3,10,10,0,3,2,2,-1.037938262789179,1.2132359579218983,-1.068150540850064
-0.042943260160954955,0.8577190996911312,-0.33605699052830906,-0.0693261321210279,10,9,15,0,1,2,2,1.077044582877708,2.6354675695350216,1.6964754438523335
-0.034573053846131074,0.5549109343647711,0.3456942669770895,0.44850905499826643,7,10,1,2,0,2,2,-1.8675379586923717,1.0862407774751175,-0.7453484546609462
-0.8991664527955816,0.7807686417105322,0.15376240262241692,0.12783913351124743,9,4,9,1,1,1,2,-3.0881544936632808,0.6382601352304837,-2.047302748722896
-0.7450286397195076,0.6004126953671582,0.7260180921344539,-0.6986250259983324,7,3,12,3,1,2,1,-2.520230253732571,1.0896728879727133,-1.8986791346962135
0.39566557101034006,0.8005282224041408,0.5843823896033522,0.3527221357454482,5,3,1,1,2,1,2,-2.345239855867115,-0.27569249240812727,-2.237572603020801
0.5126685391657733,-0.8366654482798075,0.8485741415893224,-0.3483530784590305,4,13,6,2,1,2,2,0.5857463466452313,2.2729703637301135,1.415940423495946
-0.35293917502901695,0.3301119780132622,0.11315685700430667,-0.31453814914418565,13,0,8,1,2,2,2,-4.506314643303423,-2.0227783547799896,-4.077059311734539
-0.3634759172285482,0.7885302365128279,0.2898058105847119,-0.423496845665263,12,0,4,2,2,1,2,-4.315038872867883,-2.2128617012313314,-3.7886278944559404
-0.4910373367634795,-0.9742050604209491,0.08059881352299936,0.7023014708519635,12,3,2,0,0,1,2,-3.1256060424453564,-0.3396334811426575,-2.3017290643643227
0.6245162419806838,-0.23191472321779916,0.332535722958077,0.9776710627783289,12,8,7,2,0,2,2,-0.3498592258190846,3.01257995269498,0.663861176251751
-0.8067103314244954,-0.6462060983520321,0.9746723171590919,-0.11179288618676275,7,9,15,2,3,2,1,1.116929540182955,2.775363132950516,2.054745887022498
0.6249476420883433,-0.34611795132664946,-0.3885120851054178,-0.1945925580108796,5,5,7,0,3,1,1,-4.42555327440015,-0.6325691528764616,-3.0039650819586736
0.26479251293101713,-0.743348275622471,0.15698501645866014,0.38684425611261797,5,8,6,3,2,2,1,-2.014864137817751,1.6452676476624777,-0.9181995848260772
0.46049837905914237,0.23834547073167345,-0.6267201204046349,-0.9486207102611837,7,11,3,2,0,1,2,-1.6289120386778393,1.3994821331609912,-0.20968814734877866
-0.53491733675829,-0.5479336064226958,0.10210190658986473,0.04712715905971154,4,9,6,2,0,2,1,-1.2767815950329755,1.9703024860825973,-0.37637407359380814
-0.8279356859341136,-0.8859461719927613,-0.7890331450779287,0.17117536774522502,8,13,10,1,1,1,1,2.1833551599468985,3.0013664260711486,2.3120177180522727
-0.9168420803068125,-0.0037401129039151826,0.37862082420538057,-0.49537614586062584,7,0,9,3,0,1,2,-5.064350783157867,-1.8376014570778203,-4.232213785066794
0.08954445396557764,-0.7286233644154414,0.7872705066922674,-0.8507231378411424,8,12,3,0,3,2,2,-2.397769959690387,0.8973007267236939,-1.14609553715745
0.11292927469764402,-0.2827568360928172,0.8226783801572615,-0.9581317643465335,9,15,8,0,0,1,2,-0.27881812405434747,1.5661809560866813,0.19217582781678455
-0.39396498603594,0.9330950331041648,0.25623906248714357,0.8612849527039197,8,13,9,2,3,2,1,0.6063824717362214,3.188212822989393,1.7303785133755776
-0.49824180021859954,-0.7591053200068691,0.16908622651891636,0.9386436245683578,11,8,5,0,2,1,2,-2.7640117364443184,0.9471539928967938,-1.2387262023997299
-0.6678949570369273,-0.8777906647607354,-0.0013941079713495341,-0.7873254053035457,5,12,12,2,1,2,1,0.5800516382681637,2.9670123696163646,1.5259417955190275
-0.17034868895729605,-0.22545117715031737,0.31938054586094866,-0.11593315813775296,5,9,5,3,2,1,2,-2.0156105263233353,1.2601500293429868,-0.9336253729938787
0.4609849549645988,-0.7292891300534319,-0.6047215588177397,-0.6389635432151528,10,6,15,0,1,2,1,-0.27113219656193777,2.2379510139849583,0.693963232251721
-0.32383118126747723,-0.7463519548991624,-0.21651509887544362,-0.6746783697890297,2,3,10,1,1,2,1,-3.8908553602180524,-0.2304237877964377,-2.0600549670611565
-0.9160718531127314,-0.2727092821611008,-0.802811539516127,-0.7670443006533259,9,2,3,1,3,1,1,-3.3313505508755576,-1.1117497063271162,-2.916829550660756
0.1317011206264933,0.8160370908433248,-0.2073747490035589,-0.40734839620039986,4,14,10,2,2,2,1,0.33265215117968966,3.105675292073656,1.5181922921970863
-0.8387691896607965,0.8791371780503314,0.5102672348903918,0.17324783656732534,5,13,13,1,2,2,2,0.3938014529228781,2.516240814063743,0.835075462408377
0.8315764789082543,-0.2804118129094011,-0.38605543558196365,-0.609605670856235,2,14,9,1,2,2,1,-1.0453863420921858,1.5344538987009055,-0.9842301984275742
-0.2117279064347437,0.20666839242406954,0.6033685863826099,-0.06096266930873262,3,14,13,0,1,1,2,-1.0058361155365214,0.41345847175116723,-1.006645810289981
-0.037444097561526,0.6193500725317787,0.9010656419088179,-0.9558677026354183,10,5,4,3,2,1,1,-2.243255617100049,0.5181957088876866,-1.5846409324015598
0.13378559249907207,-0.29691547990060396,0.22075499063665527,-0.9517796131826664,13,5,1,2,2,1,2,-1.720588556806761,0.8934388100112847,-1.5509098583130672
-0.2335692681054966,-0.5673344447383459,-0.11484530813436922,-0.9032745779024383,11,10,3,2,1,2,1,-1.7981545454705559,1.6373899116996502,-0.5089084511978089
0.007093963023772298,-0.8637819505529549,-0.5636513408134536,0.8707563226142345,11,8,6,0,0,1,1,-2.836631321010237,1.176371073924892,-0.8605688445741039
0.9158917198522751,0.08222764975768948,0.21017903708107677,-0.5590247211705015,8,0,8,1,0,2,2,-4.400684811414541,-1.2694802868580648,-3.6789715643262983
0.6497075349742072,0.5754843766047397,-0.4332718622177636,0.6744744364436361,12,6,9,2,2,1,1,-1.7112686998599895,1.7641044953438114,-0.8439404241345947
-0.6732664832031596,-0.6310818978802333,-0.5954121016835927,-0.2265858859120442,7,11,14,1,0,1,1,0.09695860747220653,2.1007647847643676,0.43213234444600745
0.7671294567403808,-0.4587600106128067,-0.6116742619078355,-0.051130212758530025,4,4,2,0,3,1,2,-2.3267686824206724,-0.8408710926990195,-1.8044318080616468
0.1320368497756419,0.7560670256889139,0.11574735132014635,0.9195820408097004,10,6,14,2,1,2,1,0.7645415645909156,2.7227521299613886,1.2813394159213527
0.8055275759290175,0.04979997345167653,-0.09761361709855265,-0.339217052668767,9,7,0,0,1,2,1,-2.57426077433402,-0.027386828199530595,-2.0015866763452097
-0.7461111724900547,-0.7534324414021063,0.037123377331467866,-0.5083051150131994,10,6,10,1,2,1,1,-2.189734979534579,1.752894200831261,-1.1409702392812997
-0.9060540178037204,0.8561035004576962,-0.8177187211106449,-0.4281989324575952,12,11,14,0,3,1,2,1.3430043866715482,2.5199570115334406,1.7512937034229004
-0.17842238000077648,-0.020711847935934724,-0.1691139988158208,-0.9519899103102223,2,3,13,0,1,2,1,-3.669617824369109,-0.04358191589396313,-1.9045242279068169
0.93560547529697,0.09972835672879632,0.926318054130133,-0.7704928011723291,6,8,3,1,1,1,2,-2.202094072229886,0.7789167959796246,-1.000506754743892
0.35509161036755166,0.0938577519709538,-0.04982025426646386,0.8448685673122489,3,14,8,2,2,1,1,-1.0395661561126877,1.1830869011331269,-1.0403299173567093
-0.3501544111867174,0.3745911251650351,0.9232316140923313,0.46048666871573607,9,8,0,2,2,1,2,-1.724402400612631,0.7516745865990236,-1.1525151346336808
-0.6382161972422034,0.5983159422095641,-0.33161457165378017,0.4617406915523208,13,11,10,0,2,2,1,-0.39159404174725515,2.6402538349702156,0.8767054605259563
-0.8640534003611926,-0.6375488779005809,0.9143939270384691,0.780276106893828,4,7,15,1,0,2,1,0.3372954584721378,2.5696517109731,1.1161280996002358
0.13710451120922418,-0.8816458562729164,0.2656052213230138,0.5378400891423367,9,11,6,2,1,1,2,-1.2068180384034994,2.3884056200877484,0.44591745545241307
0.8140839208300437,0.983065551654773,-0.5833692199829641,-0.2891213252718765,8,10,10,2,3,2,1,0.29198679493880564,3.1385115254755993,1.0677541011064002
0.18756126388690442,0.151186857280164,-0.6770843318715198,-0.05652032496312187,8,10,12,3,1,2,1,1.7091087644165472,3.0561865407777304,2.4584441591098383
0.6549974832713468,-0.49091891415667765,-0.053944993313958634,-0.9133694534913761,12,5,10,0,0,1,1,-2.543872661341059,1.6808820765057604,-0.9639562195430814
0.5924872189127743,0.47005037237964675,0.2202158440724693,-0.023644649378371962,8,3,4,1,0,2,1,-3.209028989082495,0.051108465319971895,-1.9285760051290874
0.38803482821148405,-0.6344976680251282,-0.36190985133552034,-0.1689718738758681,12,8,12,1,1,1,1,0.30319833471562496,2.7119375059501505,1.1523721028729301
0.16965562261158174,0.8829484750121308,-0.651181465777001,-0.056701018498809264,9,2,1,3,0,2,1,-2.3368308963092206,-0.03851748040909106,-2.0002017224980566
-0.7492493015322534,-0.4927744582805835,0.28417301470479805,-0.44892686571829765,2,11,13,2,1,1,2,-1.1385849212140415,0.4274383213039171,-1.0190862529166622
0.19389044682634515,0.620322179919405,-0.14065327328970412,0.49971986257653755,4,8,0,1,2,1,2,-1.6192314822376763,-0.13426914800796463,-1.2586288446287015
-0.6376562982999598,0.5813822038003358,-0.23053484698511006,-0.12800963885882832,7,4,9,1,3,1,2,-3.999703574355626,-0.5063980216693065,-3.0037783032161127
-0.6453468935521212,0.4461432720993377,0.5453419762563332,0.42979906818262736,3,11,7,3,0,1,1,-1.005768226423633,1.2762933570640747,-1.0438205167953472
-0.9722757281742798,0.2987576404732448,0.3377530620813707,0.5973115607132731,5,0,15,2,2,1,2,-5.303126324145573,-2.427135712771069,-4.651916852237094
0.4140305885451816,0.3251358354775702,0.6154356399629592,0.7718279909948498,5,9,12,1,0,1,1,0.9313153695716532,2.867439986526324,1.7496978932902905
0.7595048045886872,-0.9015581709184768,-0.5378382942510076,0.7947714349274297,6,10,2,0,0,2,1,-3.173922664770466,0.01398732615093031,-1.5906062089744644
-0.5810884609809779,-0.16747443862418532,-0.28685734809836183,0.8234517538255515,10,3,6,1,1,2,2,-2.8036044231557846,0.21691660038213692,-1.9696993286835411
-0.5806194451395983,0.9531220466458086,0.29120515411682324,0.8690877614310311,11,2,4,2,2,1,1,-3.1741425218168224,-1.0528247097013397,-2.7613011783524417
0.9312779505336009,-0.2128893277873689,-0.7385653528204854,0.3434177184881215,11,6,11,1,2,2,1,-0.8248327585825693,2.652929335048021,-0.001738821024026685
-0.3756205268617412,-0.14506694366662187,0.2904371516893278,0.4904294853816691,4,5,10,3,2,2,1,-2.879154115238804,1.0821439633231964,-1.9588799250091937
0.8430267838148358,0.6241552220173581,0.6504227425192621,0.5901160352122623,13,6,2,2,1,1,1,-1.890749220441192,1.0082917656594788,-1.4056073439722396
0.9125837630267226,-0.24664711914107507,-0.32151867765232733,-0.8751373454444393,7,7,2,3,1,2,2,-1.6886739329586848,1.1396706302034043,-0.9474033073704963
0.6176526469833681,0.750977300791793,-0.39506736507706064,0.7173962424891478,12,9,1,3,0,2,2,-1.473254783925706,1.164665878809363,-0.6956231383636442
-0.8049846150722495,0.7066584331175756,-0.34367985529278444,-0.8924553766760333,9,10,9,2,2,2,2,0.43810581261821335,3.2482197578493377,1.232699866355854
-0.8726304649949665,-0.6457457116034919,-0.9897207448288794,-0.1091809577884264,6,5,7,2,1,1,2,-3.3883318967165033,0.4754195718211056,-2.2088720516326377
0.7425032547973052,-0.4211182100635835,0.5664309093133575,0.6064898093296125,2,12,14,3,3,2,2,-1.0396405981048078,1.0937583637851596,-0.8601134049724878
0.2499594967520704,0.27670115484086355,-0.38570870379157696,0.7193591701606659,2,10,15,1,2,2,1,-1.0152909790937066,1.001430322673238,-0.8617534871049067
-0.6634428229845744,0.6728843849397395,0.09781926328014334,-0.6216084152192902,5,4,8,2,2,1,1,-4.20604710790675,-0.407426075632301,-2.9797965112903015
0.5861260567413118,0.9624831949109243,0.8649778471796037,0.8677318856924976,4,3,13,2,3,1,1,-2.389344619036788,-0.4360457952453633,-1.5550383878452236
-0.27403431919225674,0.7585591123140134,0.45074320046971494,-0.7748190669416111,3,5,13,1,2,1,2,-1.0388489300481756,0.6210876870195308,-0.968211561695249
-0.30040787638481614,0.7249930148031707,-0.5338543762183301,0.3903749324201313,10,1,7,3,3,1,2,-4.386550854145165,-2.186804590174214,-3.9793649046834663
0.9909483046936287,0.8230294517317016,-0.5569654557737884,-0.8876759801933738,13,13,8,0,1,2,2,-0.5630309653463557,2.416363808014919,1.0248479904561842
-0.0748129057896938,-0.9334640576612832,-0.7562238349354591,-0.16827732118410488,9,10,5,1,0,1,2,-1.823656956794222,1.893207014112412,-0.13481633087601574
0.7383497148061746,0.06012491010346488,-0.06403907504391326,-0.1785815092166676,7,2,4,3,1,2,2,-3.1298360923181874,-0.5986301858582186,-2.511572908136767
-0.16206045244095124,-0.08394276683226276,-0.4867055856278084,0.5042286653939496,6,6,1,1,1,1,1,-2.199652250919957,0.26310241266741524,-1.6144893569567627
0.6913070445546847,-0.48079343258304297,-0.9967124857751006,-0.2471700749586121,6,7,8,0,1,1,2,-2.9628449503753633,1.3381618685777754,-1.5611101227688362
-0.9995459235634889,0.8300030754950545,0.687758822461858,0.48458446297389424,8,12,5,2,1,1,2,-1.3248634914185256,1.9944881379685968,0.45471177405414775
0.44556920124304233,-0.5363174165705471,0.4111254232993822,-0.3845943732203123,3,10,10,2,3,1,2,-1.0204878131920585,1.556274471287741,-1.06518665462456
-0.5310010446518125,0.49875803344831193,0.8356817661871061,-0.7839420850168415,3,6,1,1,3,2,1,-1.6615970518623948,-0.7466987124321525,-1.3329399917325264
-0.21637821076565666,0.6048035689026485,-0.3175111004845588,-0.1116331862432669,8,12,9,0,2,2,1,-0.7111441128788735,2.594615618450858,0.7762435167283165
0.34317548587785196,-0.9365550163679377,0.06993334681888808,-0.9246045501702944,8,7,1,1,2,2,2,-1.8419484855993615,0.7161131574130164,-1.3165108229818154
-0.5027902307733874,0.07678995857391535,0.9842712789571655,0.7150612155038474,12,12,4,1,1,1,1,-2.177007714799912,1.410505967705551,-0.41869433352886787
-0.34823731476841924,0.9080845301561715,-0.7562409964372327,-0.9634498605529875,5,7,10,1,3,1,2,-2.821296195111296,1.316717365383474,-1.6374843603942126
-0.5176695713844761,-0.532865277862778,-0.8636267604690746,-0.6257514591789965,10,6,11,2,1,2,1,-0.27621949550272784,2.9684366308657175,0.44171024186056546
0.7518098499997892,0.8105979980210309,-0.014086056688279891,-0.3396880993687912,3,0,14,1,3,2,1,-4.566389717446834,-1.7190304470113273,-3.1859144095094507
0.9875679507563442,-0.3707421821296024,0.34803506976793464,0.6886297283047649,9,5,2,3,2,1,1,-1.8987669969417476,0.6280635026494414,-1.6739694121950426
-0.8589287248140869,0.818859007371753,-0.6197424673625886,0.6425003091194086,7,4,0,2,0,1,1,-1.8348839043942065,0.5046402864239572,-1.685168759959106
0.719290690705213,-0.6623799884308716,0.7078857642837058,-0.973542374189412,13,0,3,1,3,1,1,-4.458533257768039,-2.1442992778624985,-3.8236600633861126
0.6392497390952898,0.7763826993226082,-0.601560628325847,-0.4316314085765425,3,13,12,3,1,2,2,-1.0401729439237448,1.0522448398024966,-1.011854448759597
-0.6802404732671172,0.3824933275719786,-0.664866921390987,-0.37938303579090493,6,11,5,1,3,1,2,-1.970655603643244,1.4212227869299405,-0.5627729021519131
0.32672506802936274,-0.7635551758550803,-0.19700477887024737,0.5862570759261128,7,12,0,2,2,2,1,-1.447254459361762,0.5553371673371633,-0.9360171346718519
0.9112989345329787,0.907265215659379,-0.2953458914949214,-0.9137997821033519,8,15,10,0,0,1,2,0.61561582720811,2.0187551622258537,0.624681609474695
0.5270316873364245,-0.7826349212506158,0.9625151547825537,-0.23676700178173005,11,2,14,2,2,1,2,-3.983564351054765,-0.5490297902440419,-3.283921120569228
-0.09943503233694839,0.06221899267505515,0.4914353324095746,0.6518818382238365,3,10,6,0,0,1,2,-1.0223173647571138,0.6433602066126229,-0.9810942552945375
0.3428121452874737,0.852616553842392,0.23833608848611676,0.6496138959596613,5,4,13,3,0,1,2,-2.138713695202148,1.6281112178586996,-1.3814244428958529
0.9354856496674313,0.31553076654520007,0.12879076067797923,0.8659132510564547,10,15,14,1,2,2,1,1.4059769549877077,2.2931057112006,1.498709044002951
-0.6136799831831345,-0.05738345085175767,-0.05496911436082952,-0.24355096951331046,3,6,12,2,0,1,2,-1.0238638360716374,1.556485334595398,-1.0736055938921139
-0.949302791472123,0.3800937768188992,-0.36779737690605896,-0.8885182928251165,6,15,10,0,1,1,1,0.1946282766138397,1.8363151711746823,0.73840293938591
0.09098068098967138,-0.5858858332339343,0.087946222569935,-0.5368019504722021,10,1,15,0,3,2,2,-4.700864606722549,-1.4654192783505713,-3.9269437944972863
-0.38464182104410294,0.852119119636531,-0.6766108934520263,0.9316646394366652,9,9,10,0,0,2,1,-0.41204295747805975,2.5162753720243893,1.0602919150057315
-0.43526416191468753,-0.8380925277686238,0.7532276540317833,0.4577396089766823,5,4,12,1,0,1,2,-2.8029989968743285,1.2771462886194556,-1.7208028568841751
0.5196473168567768,-0.3223530351543853,0.9041248932780055,0.4758555379976006,9,14,10,3,0,1,1,0.9086456908052962,2.563028568187686,1.5573355024628925
-0.0016021063173363714,-0.5668416287455182,0.7452517709717927,-0.8257814210771319,11,8,9,1,1,2,1,-0.42693959826745864,3.165720193386903,0.8485476488307644
-0.11029513434491833,-0.021903199101433568,-0.29670025531618927,0.8190969460242767,2,11,0,3,0,2,1,-1.453254950230055,-0.6277448460341295,-1.1918649288778016
0.4502223198666322,0.5926013268302643,0.6658747846373221,0.9715364991714823,5,4,5,2,1,2,2,-3.2199420099314104,0.046649374538250084,-2.2867816421727363
0.6101946240822698,0.690079297793285,-0.20989332428640806,-0.8974730816480037,11,5,15,3,1,2,1,-0.12361876797544413,2.396362452604873,0.7133479013428956
-0.07159210209574662,0.23840863458430972,-0.039411482417288424,0.3234076909626935,12,9,9,1,2,1,2,-0.6099138663711845,2.8490226712977607,0.44436058154791763
-0.9462646919101294,-0.2390362290139283,-0.787748829018009,0.06271366350539043,11,10,1,1,3,2,1,-1.8049170799023326,0.665815315556469,-1.245865693840056
0.7959104323700383,0.050098680490769265,0.4145578238113343,-0.49565424500894006,3,11,9,0,3,2,2,-1.030664186667226,1.1757155592260442,-1.0753690953910686
-0.8924360716452442,-0.9558283093976405,-0.2840776109344707,-0.3326782187326147,2,13,15,3,1,2,2,-1.0348963887955502,0.4671310217392857,-1.077367279268467
0.45623287467233276,0.2005028201991661,0.46250117869475016,0.5394932457141743,5,13,15,2,1,2,1,-0.97999904609763,1.562856914292141,-0.6694848794120275
0.03135310215414622,-0.005492226818244017,-0.6431678068730085,-0.7836899708532865,5,10,5,1,0,1,2,-1.8047836901777798,1.4561532173479843,-0.4875730116027631
-0.05312868124995718,0.7090947864043606,-0.3199912278802157,0.7392993696243426,12,4,15,2,2,1,1,-2.1399775985536404,1.1635684099038817,-1.598807754005232
-0.45175927236159863,0.6553503895625437,0.479735653200807,0.5780456890962684,10,14,2,0,1,1,2,-2.5086011174675336,0.4092936741306563,-1.2657669410885988
-0.9170053489801873,-0.35586492960854055,0.1194893226673499,0.7158698279946576,9,12,2,2,1,1,2,-1.6390098545617668,1.068969855497464,-0.5402767401472802
0.3923849006021798,-0.6142588626207715,-0.8145703783794602,0.06444574971238781,11,9,0,0,2,2,1,-2.356723371775651,0.16027933758210114,-1.868020007530288
0.06494181576779479,0.12883317555949536,0.20116639397427205,-0.6674893393005987,11,4,5,0,3,2,1,-3.478072278115451,-0.28288189089685284,-2.230060098171638
-0.7517852645724452,-0.7571701889900557,0.44226471471364737,-0.6324306697841977,4,10,14,0,2,2,1,0.3625349658094216,2.170423012148871,0.7732932175121169
-0.18422078298543987,-0.4407273630135875,-0.7272593450648683,0.45602451559239476,6,3,15,3,3,1,2,-3.901781497818932,-0.5111952381277721,-3.290401888892529
-0.12750794728568526,0.3166148790121237,-0.12456635013291728,-0.4464917360973828,6,11,1,1,2,2,2,-1.8543198542070203,0.8222904487948033,-1.0245775565797002
-0.2243314608578113,-0.4242406438606383,0.449392508523649,0.6728311931597133,13,5,11,1,2,2,2,-0.9731094482052484,2.275402056183388,-0.26953106165029667
-0.9006770170805622,0.24703839034830888,-0.8737872617689075,-0.35078166297967694,9,7,4,3,1,1,1,-2.1125822309976328,1.2686390698148164,-0.9097847500074284
-0.5267804345849854,-0.03300382978639238,-0.14170101608335628,-0.8502083159960325,10,3,15,3,3,2,1,-2.6379198517439293,0.6058703449575766,-2.22902579831709
-0.489293299542197,0.655952927004503,-0.2440119227476938,0.9623631175876843,10,10,6,1,0,2,2,-0.943740052133305,2.6422811849014516,0.7286497613686583
0.6683282164168827,-0.7640550327438769,-0.9096972711754161,-0.12420022571417544,6,1,1,2,0,1,2,-2.979330032767532,-0.8978683658824494,-2.6848680970659444
0.23342541529355199,0.72159787383099,-0.30760622663934467,0.3075735022489232,9,7,12,1,3,1,2,-1.3851405592494452,2.160868192124989,-0.631284126854527
-0.19151671578592167,0.9865303928594931,0.7371140564989216,0.12927971579240394,2,14,12,3,0,2,2,-0.998453499635378,0.5819357540837986,-1.0202558854942887
0.2615408403452413,-0.08870090112024509,-0.035965320446134985,0.5155531207503159,7,15,0,3,3,2,1,-1.1043958959792588,0.46270026050973595,-0.820705864379305
-0.7734007912034646,-0.6561748845457913,0.09464936867897222,-0.6708014526008506,7,12,2,0,2,2,2,-2.6241884342166766,0.652476316324104,-1.2773767321697256
0.11843626353691628,0.02948438751355975,-0.8008405729199422,-0.9679436870897538,13,1,12,0,1,2,2,-3.873130981212443,-0.41684084319157577,-2.9740587995117336
-0.9788977550996203,-0.2118196944509938,0.7019037988136001,-0.30828228404946145,8,7,13,3,0,2,1,0.6382505452686122,2.9789415295871375,1.7572575977246987
0.7596754958829357,0.29736590671472896,0.798497836578405,0.24701062249467443,6,13,1,2,1,2,1,-1.8169693189001948,0.7502848193114353,-0.704013527548415
0.3395089024364957,-0.1952538985550647,-0.40398628561248917,0.25095612084932273,5,4,5,0,3,1,2,-4.025349643494676,-1.0037264251355043,-2.93945401388486
0.23324395633055017,-0.919332295723096,-0.347659491743493,-0.06288601081773071,2,10,6,3,0,1,1,-2.6317715963644384,0.5178184477420115,-1.5092185115239212
-0.5929302522262072,0.5381222663194485,-0.1489886814563144,0.13083187950507602,6,9,8,3,3,2,1,-1.0792341133592576,2.5785503861097,-0.19654867751682686
-0.39638126067461266,-0.9252060191824054,0.010730513011859344,-0.19393737743452677,5,5,11,3,2,1,2,-3.1029976941617665,0.8521470648349015,-2.100519316607551
0.8707889793355974,0.5028466350626053,0.8826687855738033,0.35323446710501294,12,9,5,3,0,1,1,-1.4809697526908598,2.010580714061733,0.06917552820874205
0.40161683600348064,0.5306325990507725,0.8588069676983077,-0.590395181887581,10,14,5,2,0,1,1,-1.4959381762884036,1.582987897065738,0.10340055767003896
-0.5154856848304652,-0.593024010889375,0.9091076848349999,0.8370432055410357,9,3,8,2,3,2,2,-3.1596261376729187,-0.3574230227973392,-2.6438509767245297
0.257745793976351,0.2807614932884821,0.7010084566571941,0.48173853677043565,10,6,1,0,1,2,1,-2.9547046233589387,0.0007568883674429453,-2.003474464854939
0.2164227535328933,-0.110852997861143,0.48473987417956366,-0.5433374952627783,13,3,4,1,1,1,1,-3.035064281473123,-0.310899631973953,-2.207705167804338
0.32748547725077404,-0.763523215055719,0.9078904249875521,0.731142440189529,11,5,6,1,0,2,2,-1.813564498389869,1.662002529651601,-0.6911233830338234
0.591320461322884,-0.8450340524152282,-0.4353723315785596,0.17059365666862258,8,1,0,3,3,1,2,-3.5040098221252527,-0.41659817188428705,-2.626843481557028
-0.9231982453473109,-0.26349978520973383,0.9580636815833348,-0.1585268748627664,3,6,7,0,3,2,2,-1.0267715654177745,0.22734376436378323,-1.0444815012475936
0.07231077250547213,0.43472550607273375,-0.11287330900299453,0.877753950284546,13,13,3,2,1,1,2,-1.672284760432181,1.3156981178908387,-0.1713116712059259
0.7272821048343123,0.9936183613622178,-0.14628334240982088,-0.7776982404333763,6,7,3,2,3,1,2,-1.8958019766733023,0.8976275791957862,-1.3511663139877186
0.6529292189843658,0.11537738237090545,-0.8907793935730619,0.9436906026509693,6,4,14,0,1,1,1,-3.3437854362807204,0.7900832111830981,-2.075553636519462
0.30166644312296986,0.2301292597156226,-0.6486558000881786,0.02637978341965952,5,3,2,0,3,1,1,-2.8802274023015837,-0.9588666312745864,-2.7463130087509526
-0.6676300007805016,-0.3345410469792418,0.8798487457714177,-0.31394657481995125,11,15,9,0,0,1,1,-0.03833016492652508,1.6624217593055204,0.2855163681679826
-0.09952742665476544,-0.4905025853265623,-0.2962303313059871,0.41123060956858604,6,7,0,3,0,1,2,-1.1569337021147996,0.7506735074345845,-1.0362270921321801
-0.6313972060998019,-0.921276240360541,-0.9563065760275964,0.5489712062395817,10,13,14,3,0,2,2,1.0464425429909572,2.354949606025564,1.2519314217605055
-0.0858806814684474,-0.4194897892549412,0.12387050703932667,-0.7761308437304215,9,0,13,0,2,1,2,-5.59113406586253,-2.574675001816519,-4.782605600537777
-0.046033214764692465,-0.2215827627531224,0.7748490707407205,0.787867021339981,11,10,4,3,2,2,2,-1.2811019637029766,1.7897441179916886,-0.23940912272974174
0.861997239425168,-0.8989852152343869,0.09460948822936865,0.7808818960021715,6,7,4,1,2,2,1,-2.6965116570550385,0.7271300355260054,-1.2717749136135619
-0.44198341930440677,-0.19006282524762308,0.9975858716313091,-0.8900673863203559,6,2,8,3,2,1,1,-4.6516681442628744,-1.493681878250356,-3.777464639072954
-0.2844904734125715,-0.8721981159032524,-0.8513307822278571,-0.7692743973885923,3,4,7,2,3,1,2,-2.2997164866891793,-0.6251007547411429,-1.4507536656784907
-0.33024341972603,0.14170787255752315,0.8191907822218887,-0.9876323547182067,3,2,2,3,2,2,1,-3.046373346180332,-1.1169174015893262,-1.9117411679221918
0.22039201797166896,0.8847428789368292,0.5764018597334122,-0.9519175252671244,3,14,13,3,2,1,1,-1.000332282594134,0.6456545717037887,-1.0039714482941062
0.9908430258509122,-0.42497760123248196,0.07644020373695048,0.06664709571921001,5,7,12,3,1,1,1,-0.9463771703289143,2.5184158284712703,-0.061511726926380086
-0.884517841065928,0.6900244743115518,-0.8818997110834561,-0.456671617272689,9,13,4,1,1,1,1,-2.164745566390229,1.252679060507571,-0.30407576438601996
0.22268331249545237,-0.2580525748156619,0.5443040552316762,-0.6590749768367159,2,0,14,3,3,1,1,-4.898308978711829,-2.359430000488574,-4.0733259990442265
-0.9352217244480099,-0.328313025921368,0.027733051426543254,0.5932897380302762,13,3,0,0,0,1,1,-2.628696643838653,-0.2044203658231712,-2.3819138343833215
-0.5280067881815249,-0.7129104881124642,-0.6291822992518914,-0.6358737422362892,7,1,15,1,3,1,2,-5.249081050982053,-2.1398650375230157,-4.521763575838908
0.726863155578769,-0.7210995275896797,0.13841292625885537,0.7359592534618058,7,14,13,1,2,2,2,1.3351282569389449,2.664424555439114,1.6535353640852222
-0.7371752342894631,-0.4750299841988179,0.16243095497876658,0.43633589512102744,9,14,2,2,1,1,2,-1.6679110675850686,0.8744801940701897,-0.4370008124326922
-0.30389608904535903,0.79111148174777,0.933244441792215,-0.11312179432791192,13,1,10,1,1,1,1,-4.347441655090677,-1.2781406553510086,-3.5624275643354513
-0.7609382609058444,-0.5393615506342448,-0.7871764741943108,0.6435048339707807,10,0,6,0,2,2,2,-4.694980825128914,-2.2207088035042655,-4.066574463415755
-0.35853283537685754,-0.6154841630638161,-0.38106090182279817,0.9498085456204699,3,1,9,2,1,2,2,-2.801124808818007,-0.7987394623592952,-1.8082587321864139
0.5726633107900809,-0.1897838908242866,-0.9945837003590958,0.6998929918903769,12,6,6,2,1,2,2,-1.4029685893185555,1.9474129924836165,-0.4684686423887666
0.19228529909979386,0.4791623544434853,-0.5780602187600992,0.6832440150855481,7,1,4,1,3,1,1,-4.071957833376887,-2.069851756541911,-3.630511306971471
-0.732443710012064,0.9066143351647451,-0.8546688248376866,-0.6018131601281487,2,6,12,3,1,2,2,-2.0795788675679807,1.4683121749030599,-1.4039041011985727
-0.42054403252357075,-0.5224964578279518,-0.5729142910193172,-0.1777113270400259,11,8,10,0,2,1,2,-1.4787089727083838,2.2547432371390688,-0.14161559877669594
0.7324540611573536,0.7431717657248131,-0.1633083850124839,-0.11120876309783889,6,7,15,1,2,1,2,-0.15043380553080166,2.2743092282902677,0.6924795104852385
0.011851600292787756,0.5554558201355861,0.716645877757716,0.689728170821017,12,5,0,3,3,1,1,-2.2823324689169042,0.5649564574010723,-1.5016311666818791
0.2712639972800799,0.9858869315658143,0.5554349781451013,-0.548320735553216,13,10,10,1,1,1,1,0.20743750346637224,2.952408924997422,1.402640403849873
0.623254028889707,-0.4121664789901325,-0.10734728002687755,0.4540370540282679,5,6,6,0,0,1,1,-3.9539746457648657,0.1678538885369991,-2.4641846986143947
0.13796638860824562,0.06295849256364172,-0.08407357102092905,-0.20642134917083155,7,15,15,0,2,1,2,-1.157543741615686,0.9690941290986973,-0.810398067809713
-0.3324468058604044,0.15862680557692177,0.7780012216293317,0.13860996882440402,11,3,1,2,3,1,1,-2.5426310576496,0.16711858869825857,-2.1136127809461094
-0.10146368306872655,-0.40711022451169376,0.8592992154026566,-0.7507732286433453,5,8,1,1,3,1,2,-1.5898412888054847,0.6305558715258162,-1.2851553606816433
-0.7334314838356537,0.8554914661508146,0.735404195838478,0.41524117148107065,12,13,5,1,1,2,2,-1.3044057821011237,2.048134239947507,0.5692119207517223
0.2568139152819795,-0.12270196312803106,-0.9224861288916351,-0.0009033295906575312,2,3,0,1,1,1,1,-2.5962177574524206,-1.102443890856662,-1.8386306717603114
-0.9312462832965496,0.27792604394656917,-0.8371055742176816,-0.12997081131955324,11,14,9,2,3,2,2,0.8279581774768692,3.0584263753108987,2.1093642577901006
-0.5593452131248349,-0.7935667022420008,0.1700703374373238,-0.022915067119485766,3,13,12,0,3,1,1,-1.0614831392291344,0.9299799880207087,-1.0350044363502997
0.2991120135139236,0.7359991837901798,0.6563717386469059,0.2521094179616026,12,13,9,0,2,2,2,-0.14944733525228565,2.6749728475113232,1.2352199773235508
-0.11032128131894092,0.7988250443346505,-0.7329315336785012,-0.226607100025076,13,1,4,2,3,2,2,-3.661710464256581,-1.5218705601981704,-3.151383162514705
-0.7749937389467365,0.4718408127478977,-0.44980223688175114,0.2782156939894127,4,6,3,1,2,2,2,-2.9251338711747334,0.11740187191158397,-1.7409254063406274
0.20578576521087055,0.3084409240580259,0.9963998153312352,-0.8500799130599739,2,4,6,2,1,2,2,-3.7250952181528274,-0.338416418588497,-1.9844298607273885
-0.8694464848670722,0.643678645505805,0.29261986731476264,0.29468426874618237,4,2,14,3,2,1,1,-2.7322926241191943,-0.46575782184883274,-1.7163925060421257
0.5035891747345127,0.17673137843531328,-0.5746714269773143,-0.8059635635258211,13,12,15,1,0,1,2,1.1402046271269124,2.2079810012000767,1.173307842473977
-0.07275585131310036,0.5685425986134338,0.8937603926820472,-0.449659775023864,5,5,4,0,2,2,2,-3.49192016221822,-0.17884875649913662,-2.0566154663481524
-0.279880196138548,-0.04426529017372838,-0.2894320515261548,0.3650234602324003,11,5,14,3,1,2,1,-0.1765752241921662,2.419884519566146,0.4799713339016047
-0.7494975378075841,0.3110199436922252,-0.9204057453286949,0.19536467104691813,5,14,14,0,3,2,1,-0.3781167102293097,1.6721231914603663,-0.07824564156123077
-0.012041701719624154,0.7387046019846948,0.47365291150300814,0.002080473969206853,12,5,13,0,2,2,2,-1.2995840303287554,1.91734118100986,-0.3423440287570708
-0.10770148708566096,0.34332046199579747,-0.3321950569468921,-0.49148167802213893,7,14,4,3,3,2,2,-1.3391625600889492,1.5928827351630528,0.2999593432182071
0.6874575854205149,-0.12391184818923251,-0.3152097534082807,0.09295272205075289,11,9,12,1,3,2,2,0.8775405323731134,2.9662703520426597,1.595015255642203
-0.6211131336651945,-0.19770406101640492,0.8955921320289142,-0.20681885122734056,7,11,15,1,2,2,1,1.1071446275943537,2.4965312669794546,1.6815078586638876
-0.3465222188627328,-0.3007712023845557,0.19269299499355186,-0.45157422175170603,11,12,2,0,2,2,2,-2.5020323894500014,0.7533296627677727,-1.2366123396734479
0.4312414339435715,0.3738828700070207,0.7862274826449451,0.3788342677426493,10,10,9,1,1,1,1,-0.41991335504292354,2.8899517589191785,0.8820580017434398
0.7172002139649964,0.925465167722278,0.2566942350988888,-0.6317973532780861,7,12,2,1,0,2,2,-2.0574858066561093,1.0922793385133645,-0.5187276280758897
0.5537874964097453,-0.8584171279776511,0.3207765047916509,0.6183896073134825,7,4,3,2,3,2,2,-2.317599620217925,0.046660592155848696,-1.8915667101932765
0.2808945479865057,-0.3716758723260558,0.915942132964908,-0.9331528551289925,10,14,2,1,2,1,2,-1.7844899424708212,0.7190394177893837,-0.7048245721958942
-0.5292334762032849,-0.01125837790848383,0.8296698999937562,-0.5765712557040583,11,2,7,3,3,2,2,-3.476538272933864,-1.0240716397799439,-3.113803718695683
-0.7067708856803154,0.29185578604607865,-0.5342417076963699,-0.6864791426967214,10,1,10,0,2,2,1,-4.729931085614332,-1.4281117097119034,-3.680888628605922
0.8232658274169511,0.856028473458762,-0.6691596957431813,-0.9953531877361395,3,6,8,1,1,1,1,-1.0128677256226224,0.845447178271236,-0.974043769388583
-0.49535451147250953,0.8305798807585478,-0.468628870267473,0.7916314631203893,6,15,14,1,0,1,1,-1.837721373528308,0.6810647496825677,-1.436978098037432
-0.5538273309420503,0.0913373299372695,0.3679502598302826,-0.6195441383597249,2,11,7,2,3,2,2,-2.2140989864188487,0.8586215497833111,-1.3120582096640678
-0.32863519871431657,0.14916439510375912,0.02956846986626882,0.02652100914088451,6,15,2,1,3,1,1,-1.4859802226681367,0.45682296508267073,-0.8780089247688779
-0.6056340360638675,-0.8047799237820168,-0.6663028435888447,0.8474627917535522,6,1,1,3,0,2,2,-2.8998200785682102,-0.7178549133007696,-2.439401599018841
-0.5412129956912359,-0.5633937763769754,-0.8906136508474647,-0.9646599104091322,7,9,4,0,3,2,1,-2.9448632119680562,0.48472440153331153,-1.386445261792875
-0.7188161636532688,-0.15043331695162743,-0.31650231534814544,-0.6331527130040879,12,0,2,1,2,2,1,-3.843364352558564,-1.6758417118233235,-3.3698850084209204
0.7740854888939237,-0.44995045502440445,-0.5527747604146704,0.7141938792198317,3,15,3,3,0,1,2,-1.000544731546294,-0.33302862976849007,-1.040277984054234
-0.12446989002374309,-0.3792582217837599,0.5242592409006492,0.8723531283330104,11,10,0,0,0,2,1,-2.793031104121546,-0.08128505449649431,-1.929162615262932
0.2482268400913088,-0.05184747178428473,0.7513702551722119,-0.45713827144789354,3,13,8,2,1,2,2,-1.0520294391852003,1.3832349574522642,-1.0397494440079749
-0.9437569874441525,-0.24935730845397241,0.25350669708466245,-0.7078068689173596,13,6,15,2,1,1,1,-0.08184732220580737,2.3205346713985935,0.6867616625994181
0.7371056615716753,-0.6520782246075489,-0.9076070335967423,0.15919345482534797,11,14,3,1,3,1,1,-1.9392132362149772,0.8378969358693475,-0.707727594892091
-0.5771374840021777,-0.4696585176332888,0.3257195752693314,0.9308972692012425,6,7,11,1,3,1,2,-2.3773242253368374,1.632194952114556,-1.3497336413055914
0.9769809689736095,-0.3113839333600814,-0.8764752274196006,0.4687000706705915,4,13,1,3,0,1,2,-1.0478876577446241,-0.02917724665098821,-0.9607512731906306
-0.24336878566948106,-0.8232060657064832,-0.3155489504421909,0.9627666684825602,5,8,2,0,2,2,1,-3.1026287204960474,-0.08171521633311787,-1.7690007777062349
0.6416980185262575,-0.4370453950981612,-0.8598626085576211,-0.8867488852448839,13,14,1,3,1,1,2,-1.3293247528429104,0.6918708579280204,-0.6162433062127802
-0.03373070886900109,-0.873633806279547,0.2222830464224923,0.9674700673515155,10,1,4,1,2,1,2,-3.686106051509537,-1.6570812351477404,-3.2920439839039335
0.16447489760517264,-0.4002514631118701,-0.9311935830930835,0.26985946023548757,9,4,5,2,3,2,1,-2.6091080352987426,0.09403622616144774,-1.916609224154417
0.7731908830047967,-0.1781148952997802,0.20860883964295773,0.26003736123765475,11,1,4,3,3,2,2,-3.6871635089593746,-1.5406512937006678,-3.1651146802914965
0.2874396126498917,-0.4457112962532803,-0.10064604563255997,-0.3094708958858938,13,13,7,1,0,1,1,-0.8713773179125179,2.168905921936319,0.8726937848436119
-0.6153072736921699,0.4347455481259468,0.32867873321136454,-0.3132444208508549,9,2,6,2,3,2,2,-3.5226715412101277,-1.1317889118682385,-3.0552006605665594
-0.1294145516247318,0.050307788223256766,-0.6007423846801649,0.5010883275074751,13,8,0,2,0,1,1,-1.4520298328574721,0.6131248294861569,-1.1432187305913173
-0.5339620712063304,0.6262840089634509,0.1768624809069046,-0.5784738011401875,6,9,11,0,0,1,2,1.0966645950805805,2.474626062124823,1.3807322501279011
0.1952648797378007,0.47786091069894443,-0.9416602154185134,0.08247642886766027,2,10,1,1,0,2,2,-1.9509166383696315,-0.5934547643071331,-1.3948238928125745
-0.2825149789142227,0.9912903533486985,-0.0396329694762243,-0.028228787620773632,7,1,0,1,1,2,2,-2.792988224140352,-0.5512858163330425,-2.57939262741338
-0.9985045832589379,0.18827278295510252,0.4386012180502272,0.23749396491521257,2,6,13,0,1,2,2,-2.036064459703484,1.15103580136734,-1.385948617742482
-0.32918637300730613,0.9045280290667446,0.0661105801894224,0.2630887573523206,7,2,6,3,2,2,2,-3.6231475931661254,-0.890595035987411,-3.015834323196473
0.8598711881481713,-0.08258976866492351,-0.6367371562423563,-0.3952085193921555,10,14,3,1,0,1,2,-2.060892095036808,0.9319314675849564,-0.5865475069314007
0.4208436300248235,-0.16215275041416266,0.034544339508621125,-0.8315739776458033,9,10,5,2,3,2,1,-1.669954680744396,1.876586763963177,-0.41244186308054165
0.4297968761545772,-0.14031066051368923,-0.387115326899514,0.9244258202318894,4,10,8,1,3,1,1,-1.0120754404467818,1.3174231172217759,-0.9524299238958315
0.3468394578228653,0.22899892051038506,0.7849381879040234,-0.8427465780204839,3,4,12,3,3,2,1,-1.032242363925155,0.200061671917442,-1.0911236132901183
0.0666167249174816,0.9919872982013993,0.6010722102534953,0.6912841832488428,7,14,11,2,1,1,1,0.9305169473221386,2.748604143062511,1.4883981734192853
-0.26777376414249754,-0.7927265470384088,0.4048107317324039,-0.40108455213149075,9,6,1,1,2,1,2,-1.6006184490689237,0.8345328976568361,-1.473318195800584
-0.7067833992799937,-0.6806673012656985,0.5801664999428755,0.23258149670828931,2,4,2,1,1,2,1,-2.777478473258196,-0.952177768697517,-1.9992572770824237
0.2474874521751913,-0.7319502113620164,-0.7684799075073507,0.6883717916481633,12,5,6,3,3,2,2,-1.9220153961322808,0.827192145092138,-1.3417880072892865
0.7950646530441681,0.8155224873003573,-0.8251663842578323,0.8729866626204514,13,6,11,1,3,2,2,-0.6760810248267268,2.400814607253525,-0.10478895737810014
0.936417681725811,-0.7042951242752324,0.8817525349894177,-0.6342138938626627,12,0,1,3,2,1,1,-3.7014121865304954,-1.3977362464912955,-3.135300633395124
0.2903001666018068,-0.9660617413690671,0.9207335492442605,-0.910823814531712,8,8,1,3,0,1,1,-1.5873367590042378,0.5651903746779047,-0.9961689798083512
-0.9009747405954129,0.1987171742716054,-0.31665085236309176,0.9066327444019211,6,12,3,2,0,2,2,-1.5701930162517024,1.4880246761691633,0.02403961973449141
0.36887072213861494,0.006440829717268892,0.5302976997225279,-0.029418731876569293,10,2,0,0,2,1,1,-2.943441664629509,-0.3239311632994963,-2.4935284701035934
-0.5739293603134716,0.21555687721377437,-0.8324180549034768,0.2861219870800593,6,1,5,2,0,1,1,-4.494130564950451,-1.5142692853704878,-3.5100923246375384
-0.7611022320714285,0.24460595814805242,0.8688404336850275,-0.5869311920559872,9,5,0,3,3,2,2,-1.9117445630454288,0.8695748760430169,-1.4317922691882865
0.09249520026170188,-0.8210537543792256,-0.16403182898617286,0.7065695971344039,8,8,13,3,3,2,2,0.38725405836063387,2.7142964937844445,1.1130423577010775
-0.8418479580467038,-0.10499422060098373,-0.7962164920568944,-0.9681594654744028,3,12,11,2,3,2,1,-1.0387007919209064,1.664102025723147,-0.9963388812195827
-0.5326191023492728,0.2784036587799197,-0.5286349308482301,0.4273205662243076,9,1,0,1,2,2,2,-2.878466392556416,-0.501963704072546,-2.5561439020890058
-0.9109819214476573,-0.42172656316247803,-0.09742964564472012,-0.7660339072294848,8,4,13,2,0,1,1,-2.1577685847658734,1.6776931606781664,-1.3111146627983832
-0.6166573623394513,-0.050911299682887545,-0.27702570035637586,-0.2825459609078025,5,13,2,0,2,2,1,-2.748832909669306,0.08728061865249298,-1.4421139761893862
0.6109325660811735,-0.32277754177473494,-0.8891340221175323,0.10837530200958234,10,0,15,0,1,1,1,-5.495238157781797,-1.9881793847628901,-4.4666236718120995
-0.5233255787440061,0.5879101694311812,-0.027034468535154232,-0.3319089031600808,5,9,9,3,0,1,1,-0.23379490514292478,2.9987573816525384,0.626624021137216
0.5568568135627998,-0.6589239022035482,-0.1052989019887487,-0.5790806556469315,8,15,2,1,3,2,2,-1.8452031079492586,0.7858625714716712,-0.657435236652001
-0.2868821576462226,-0.10539448749479874,0.9310358364695328,-0.24530304553937676,2,15,8,1,3,1,2,-1.4968810452371344,0.8082250152672246,-1.150434040542444
0.4620206982789663,-0.8467551960155946,0.3280660662226351,-0.5248799708644603,5,5,6,0,2,1,1,-4.279925244270065,-0.5334023217890488,-2.897996556526564
-0.5900415343481784,0.4839907822523446,-0.8954417934624808,0.7050852897510007,11,5,6,1,2,2,1,-2.4862631050354698,0.9169285125442954,-1.3130094385764288
-0.36154940442762307,0.8118233424692951,-0.7467257489632513,-0.6429604214548026,9,3,15,1,3,2,1,-3.1395687270633563,0.3742429074463068,-2.301137270963915
0.16655239427819324,0.46951857769875716,-0.3569339823233184,-0.9306985803719658,3,4,9,0,3,1,2,-2.189174879380302,-0.4910133791413803,-1.4053121222298168
-0.9239016433798182,0.45727404463379817,0.05613616186415782,-0.5958381278269584,13,2,10,2,2,1,1,-3.9602354059164715,-0.9515262518697308,-3.281680090763426
0.5734460294670816,0.019452150576359406,-0.39986583418912014,-0.6974714310746482,12,4,4,2,0,2,1,-2.230193301228818,0.8867617259280011,-1.2310862459828604
-0.8450327468890346,-0.9639419820821755,-0.7953356409318737,-0.17900257260524133,3,5,6,2,1,1,1,-1.1334374775010008,0.10017086950026623,-1.068588746199545
-0.05735641178986328,0.9621952490270191,0.4807565938820395,-0.7639879467612503,3,6,13,1,1,2,2,-1.0341776619953849,1.416773188069982,-1.0516718128709466
0.2501831053730572,0.8923737879825224,0.15954288352495927,0.08043453355723718,6,6,13,3,3,1,1,-2.334943996690876,1.4117984391841363,-1.5576143554735853
-0.5942536481715308,0.49125666504100396,0.9912381192454134,0.3313010012519195,6,11,3,3,3,2,1,-1.6866244941128499,1.3697575330194853,-0.6510827347978898
-0.25538580285390444,-0.49067246822007626,-0.02209814712309588,-0.18518423729062916,4,2,4,0,1,2,1,-4.723245537759411,-1.363672488836285,-3.416725614206913
-0.08003666064379833,-0.441321029446881,-0.26121767108977245,-0.6809200866231528,7,5,13,2,3,2,2,-1.8364461357739528,1.6141948095050824,-1.2417591077939614
-0.6046193937710249,-0.36236535425399063,0.18699283164370284,-0.579764448119571,8,13,11,1,3,2,1,1.6713283575965052,3.1742631157417485,2.2830525715118797
-0.9686081888074407,-0.27980073843577347,-0.8203557411487905,-0.4863399245496296,9,4,7,3,1,2,2,-2.125423265439356,1.0591896461060146,-1.461938027794513
0.8749623447982093,0.383854726533184,-0.6882969268971131,-0.5131147664691786,13,11,8,2,3,2,2,-0.02331503548062991,3.0053030971248713,0.9659963329743129
-0.9974638461690195,0.7880143958336121,0.04342360273383661,-0.4746605293390309,5,12,9,3,2,2,2,1.3545534577238099,3.3077721987230735,1.9174744017220295
-0.19547917263291592,-0.8975514071913735,-0.006969155538790295,-0.7533630178494155,9,3,10,3,0,1,1,-2.992006992100477,0.7484643824642193,-2.235007875504964
-0.46411449978630426,0.04038921544777119,0.1314840521418028,-0.9693788267461891,6,1,6,2,3,2,1,-4.54965171696761,-2.058540694858274,-3.891074107900444
-0.2665561828124019,-0.7883899502869716,0.2564131941860879,-0.7572561509027607,5,9,1,3,3,1,1,-1.351242654875971,0.7386467826914678,-1.0457135019008226
-0.013438345322879908,-0.9920801139757145,0.0023254629149807027,-0.23245508404518156,11,3,2,3,3,1,2,-2.6556870022179613,-0.22881209058670463,-2.162111045318952
0.7336429713769783,0.7879461149250093,0.8395851435588726,-0.8103016134936878,11,2,9,0,3,1,2,-4.751527892557283,-1.6991423901830613,-3.7983054711735416
-0.6615938966454964,-0.6249455541756668,-0.9788967263681989,-0.8171474622765815,10,2,6,2,2,2,1,-3.358035524780498,-0.7592052533564229,-2.8101139996268376
-0.9638378155886291,-0.19934026317848352,0.0997538423124209,0.23916518565417366,6,10,14,1,0,2,2,1.0078442636223768,2.6679539337034925,1.6269190931466935
-0.05401881260369468,0.039370062300753794,-0.6188479069656123,-0.07592131432088878,3,11,5,1,2,1,2,-1.0019056682755747,0.40985809256258826,-0.9485292393691244
0.7990255301926197,0.8817598126829693,0.3417297740038119,0.32884757318535573,2,9,1,3,2,2,1,-1.3807071541793556,-0.5814483495273532,-1.2491808719519506
0.24387346751341843,0.21358579164267355,0.6989398031673246,0.08240753154259672,4,15,10,0,2,2,1,-0.336696747880045,1.921063157467024,0.5383812753984485
-0.11111808465700257,-0.7167655100267656,-0.7950073416215744,0.07092989931390825,11,1,8,3,2,1,2,-4.485579826182136,-1.829200062246529,-3.930578909067065
0.9034048127810743,-0.36055830132029154,0.7361963197341257,0.7625013633637796,13,13,6,1,3,2,2,-1.2226639238247503,2.291520435163613,0.5180242398758513
-0.964572298781222,0.4063995695509739,-0.9565998094489168,0.2623761561201423,7,7,5,0,2,2,2,-2.949960097585029,0.8031390121830384,-1.1438937915072651
-0.2742683660097931,0.2021823347926055,0.6972131037975595,0.7772842276730345,5,5,15,0,0,1,2,-0.8287237965672702,1.839272387364493,-0.29725205364357726
-0.6110729616353725,0.1238962199864786,-0.37087169814526955,-0.8312582071229899,7,7,2,0,0,1,2,-2.8758848381163626,0.09788733930433469,-1.5989850030593136
-0.28115234633836583,-0.8370522045741162,-0.6133215327758956,0.9014894264253435,4,10,11,1,0,1,1,-1.0276110217016872,1.5612463737200801,-0.9862149927337543
0.9578391122397996,-0.2272637257263861,-0.4654826297058765,-0.15697763497941897,8,7,7,0,3,2,2,-2.624467178679427,1.261173136351196,-1.020027189534311
0.8006244791489818,0.3296359814325418,-0.7895608895236605,0.3440395243610701,7,10,6,3,3,2,1,-1.4971765269014508,2.0963200273389644,-0.04395389366109094
-0.45266723015708465,0.9600109263936338,0.19251715046540419,0.41947416960204054,12,6,11,2,3,1,1,-1.6545552226798588,1.6415103436803806,-1.0155934676695912
0.5517445790882534,-0.10643264698357702,-0.1049995043791434,0.910045839223337,3,12,12,2,2,2,1,-1.0200920761901162,1.5106804508247695,-1.0141873610233947
-0.06854884466500488,-0.5195099630713922,-0.06039135710263688,-0.08906885598727654,13,11,10,2,2,2,1,1.172062687067396,3.343700832984227,1.8828043719993377
-0.8797828878432083,0.8318699250223074,0.23090284076881207,-0.6146178106140641,12,8,12,2,0,1,1,1.3873002954225533,2.9236245642843404,1.7895824125917652
0.8955391640642965,-0.8926058428013863,-0.787508583060879,-0.6526567260913203,12,8,2,2,2,1,1,-1.626505830752271,0.6376350114069251,-1.2135222505043597
0.25700780016713565,0.11450366663682132,0.48527197936338107,-0.4404661382259183,3,5,13,3,0,2,1,-0.9981430593277354,1.4979767118996998,-1.016981843944194
0.26750817438067265,-0.7189853937828135,-0.1140979785041345,0.12287675586624869,12,15,7,2,3,2,1,-0.5433037350748953,2.2978140453528346,1.2146890898037794
0.36841815037697323,0.7648823826951634,-0.5929777833362271,0.746722235682876,2,15,2,3,3,2,2,-1.2070087688754016,-0.1780738802388854,-0.9347624815770664
-0.17253420483934034,-0.4015031614796791,0.49621133577497845,-0.5834446496929084,13,11,6,0,2,1,1,-2.626634533253637,1.345718817861747,-0.780485601565215
-0.15041163733717644,-0.22889499701666138,0.8308324029334069,0.5238687514861942,7,9,11,2,3,1,2,-0.5916532442697017,2.770532441117286,0.08544520812898042
-0.4754513563700302,-0.1278590395613748,-0.6861947517077598,0.895130252648086,9,8,15,1,1,2,2,1.8767558183101538,2.8200614458311115,2.263886537130627
0.4695236227106887,-0.4957120883221129,-0.01837939746391437,-0.8489334616861848,7,10,3,0,2,1,2,-2.4888725281469206,0.527131496177553,-1.3026134637461255
-0.7477246839676959,0.059067230044914876,-0.4622769100419868,-0.9579261950790627,12,3,2,1,2,1,2,-2.535085508424733,-0.08995283628371523,-2.203599982997722
0.9989357884051604,0.24475186294634832,-0.13802425468561896,-0.42367095423209733,13,1,1,2,1,1,2,-3.0820828072646704,-0.6997081124975277,-2.6569601275437416
-0.359402515006515,0.8133065939039978,-0.6175157418477573,0.23085783006585325,4,10,5,3,1,1,2,-1.032760379568864,1.1443574259196398,-0.9946134045706702
0.3822117401077023,0.766386105847217,0.8963970134861348,-0.02649790329536894,3,12,11,2,2,2,1,-1.0253585520071455,1.6507497039243668,-1.0151565745227418
0.8931971455566774,0.45260700073763593,-0.5606357332483474,-0.10183321464777317,7,10,8,1,2,2,2,-0.5956157154452252,2.8780460771626966,0.6256085929183851
0.034263784021276056,-0.7658711740362747,0.05635544284603422,-0.7462543438738134,4,2,1,0,2,2,1,-3.421807750525986,-1.1513838107024077,-2.88821441452301
0.9408770977681948,-0.7752281354169483,-0.46299016549432936,-0.015196481591328581,12,6,15,0,0,2,1,-0.314379792638691,2.15322118100627,0.6078542408986148
-0.40214769980333354,-0.17836720886514446,-0.5646004022855351,0.9320429182604171,6,3,7,2,0,1,1,-3.9490850024140163,-0.18763136371056613,-2.822984579990284
0.04862987668024199,0.9259159892972593,0.21537128210162204,0.9667744409211452,9,10,8,3,2,1,2,-0.6010908435160834,2.762240013956636,0.3812110638672
0.5429466897192128,0.830277640809792,0.709030871821499,0.3663511264796362,8,7,15,0,3,2,1,-0.7222927258190416,2.0833840998887037,0.35098057046913667
-0.8182469232607033,0.7093500827685271,0.26111206181839064,0.4944722760791005,8,14,8,2,1,1,2,0.6040073705141947,2.4196030341485764,1.5005784649882798
-0.5764037002369946,0.5850795352426734,-0.6261854070997637,-0.8666803403533878,2,4,11,3,2,1,2,-3.9789474481806377,-0.2052809493679803,-2.0974351187555618
-0.28107075629211287,0.7167388134393169,-0.5347922757024881,-0.7689882676870676,7,12,9,2,0,1,1,2.1850064132626663,3.0036257420287757,2.344176989818017
0.33863083272700334,0.776544393023012,-0.08011609741207448,0.21394623254853085,11,5,0,0,0,1,2,-2.3368913299480485,0.18754293029886135,-1.9804668156871141
0.03804338715711153,0.9585265828090326,0.3927248650660611,0.34395227585410226,7,1,9,3,2,1,1,-4.986791341895877,-2.0785277862062648,-4.270291154366316
0.04366175061037869,0.17130867085759838,-0.983008842785581,0.5220119658991107,12,0,6,1,0,2,1,-4.215184410834552,-1.33998090560303,-3.4185410399049254
0.7628206646465001,0.1872971702147217,0.21572564816196094,-0.19327138994729354,7,4,3,3,1,2,1,-2.4345881101369113,0.39413369028772727,-1.5510966216651905
0.12023196601869679,-0.22707487134412951,-0.1595007963849162,0.124221765246459,5,0,13,3,3,1,1,-5.458645091709544,-2.986019703326522,-4.971637018920248
0.9495396868408261,0.65120684981403,-0.8799836148219764,-0.24754124327761784,9,7,2,0,2,1,2,-2.4230117143941365,0.3679030075273485,-1.6965890816238869
0.4791264962225361,-0.8267604782906119,0.3383083110697016,-0.17939255625467587,12,12,0,0,1,1,1,-2.255350806425897,-0.005102143089836463,-1.832522857615196
-0.2875002107924398,-0.645569886242416,0.39023963189153466,0.23248129866122458,2,13,2,3,2,2,2,-1.0109535659627344,-0.16453958050234146,-1.0149631154740157
-0.4960035567118566,0.8415129021094674,0.1631776756995107,0.06696041748956572,10,6,3,3,2,1,1,-1.7823982699425263,0.9201269415166734,-1.4379925970538812
-0.05055774574357419,-0.48321470425925983,0.6371864607462159,0.7992011895264717,13,10,6,2,2,2,1,-1.089292500120808,2.4212519957473884,0.20846144687586765
-0.5043751141861863,-0.9273185033675151,-0.7963054697152345,0.4569878676948804,9,8,12,2,1,2,1,1.3942707836212154,3.0061095336583157,1.7701898797503657
-0.3885957283790229,0.04900114843795289,0.3037361872952118,0.558966033769057,2,11,13,3,1,2,2,-1.0137602853100154,1.0760046514351829,-0.8421362703163008
0.3857568553933044,0.11174162839791868,0.39905574080514383,-0.17596452209668723,5,14,0,0,1,1,2,-1.9125036606018018,-0.05148717919606701,-1.6083912827219455
-0.8613909879625026,-0.08717312057515136,0.21937812249913602,-0.48825491837557444,11,11,1,1,2,1,1,-1.6946782504568814,0.5693658415271767,-1.1656069780254392
-0.01080589447248248,0.7894951416626022,-0.4646631256114049,-0.17880260552346683,5,11,9,1,2,1,2,-0.22058403261035353,2.7391746692389867,0.5549621969175247
-0.13811732696334622,-0.603993939384893,-0.12395640729934132,-0.18251247438294427,3,7,3,1,2,2,1,-1.029376069350295,-0.22419187839176077,-1.0432390285167437
-0.3588648279670019,-0.7300430278567158,-0.40764646888200295,0.14456762908400234,2,2,1,0,3,1,1,-3.4221522261844672,-1.3866085990612023,-2.8045649371130428
-0.3884877449752506,-0.8543094049096005,0.8652793875998581,-0.2108977414372537,2,13,13,0,3,2,2,-1.0649785815386585,0.9827274181473415,-0.9398182771057363
-0.5073035055153963,-0.8734931822026408,-0.7365809295872898,0.7174899370591603,9,12,7,1,1,2,2,-0.3781429888341349,2.773596539725438,1.2765850784487043
-0.47794321692830377,0.7515250777183107,0.504691405063912,-0.9647096796427883,6,0,9,1,2,2,2,-5.208051408353059,-2.3446209868716372,-4.488073472510213
0.3634497008246842,-0.5844190705904924,0.5978971241434121,0.6060743215349436,13,14,9,1,3,2,2,0.3704567470410809,2.926123196832014,1.794980193755089
0.481766413443971,0.32372062443001104,-0.2889404056959848,0.6177170780671306,3,0,13,3,2,1,2,-4.560920046049643,-1.7575562930812043,-3.2672065867277884
-0.5455846443359911,-0.18718742639800912,0.7025223347241205,0.5969684858608508,5,4,2,3,3,2,1,-2.223809557409386,-0.027909299473950218,-1.9877985791464412
-0.8029062971741152,-0.5358428442676699,0.4178000125031649,0.6474889238245993,12,6,8,1,2,2,2,-1.3555605926344874,2.1173468894060483,-0.4525750651297672
-0.5127228613088342,-0.06279637975698038,0.1826022978464894,0.7736818056632142,8,2,5,0,0,1,2,-4.298144671969851,-0.9226083673677284,-2.9645758576139833
-0.820695537528642,-0.32528184328544074,-0.8205981619703084,0.9230874457622191,5,11,1,2,0,2,2,-1.8197468687646472,0.900053143480782,-0.6378479364257196
-0.6899826651664909,0.32890131418651913,0.41759852981230794,-0.6442404090787428,12,7,1,3,0,2,1,-1.6318204293543552,1.0593075896695727,-0.9448809148428204
0.5799490000335457,0.278590945330915,0.7069311064051063,0.47474594406134263,11,4,8,3,2,1,1,-3.0308970410639886,0.24250015462751387,-2.2098410335755054
-0.18421152643961913,-0.42519493230903493,0.11575836715577115,-0.3913848163582714,8,7,6,3,0,1,1,-2.012391787776817,1.8139113617273321,-0.6963204896708507
-0.6448841605735545,0.8303342759491099,-0.06958913375665787,-0.8736234414509676,2,2,11,1,0,1,2,-4.309988989555656,-0.5270093140662551,-2.418737610214245
0.5856800905470543,0.8115135812728957,0.9501743394153626,-0.5354206918070947,9,9,3,3,0,2,2,-1.476532829267897,1.6045251016002156,-0.1692030738788317
0.27221126928723716,-0.6705382078378765,-0.1403374849739949,-0.4254846102458647,11,4,12,2,1,2,2,-1.1238916445047136,2.1532307719900694,-0.6058834667770174
-0.7234336531905046,-0.14775525805502898,0.10464299474855587,0.19776618951463432,13,12,3,1,2,1,2,-1.8455901624217375,1.2015821313486157,-0.7066340359091686
0.6101867535990524,0.7011603946131988,0.10109060123999103,0.6517764528536292,7,3,0,0,0,1,2,-2.4544636250135707,-0.32890854829322386,-2.286246332046102
-0.4804111676576792,-0.4906766271351064,0.9963901089555713,-0.6241480842524092,2,0,1,0,1,1,2,-3.9104824818229504,-1.6716601153951653,-3.3304293441082113
-0.5612212216075074,-0.07129950023571663,-0.13349813538194422,0.5993837240055824,10,9,7,0,0,1,2,-2.0235843783230107,2.040036169157653,-0.20300030171917743
0.547990174588018,-0.8958551875574605,-0.9743567009787883,0.5910887838532961,10,1,4,0,3,2,2,-3.9688165699220463,-1.8338945694182809,-3.4493449529137825
0.8714985230491008,0.19522638186492092,0.6188549769256297,0.6003052967835012,3,10,9,1,1,2,2,-1.0329593399937103,1.523400913738573,-0.9356335236440051
0.6222091326106363,-0.6055146676659664,-0.5729250442320972,0.35218606832915356,6,7,15,1,0,1,1,1.0370357276891553,2.6381278917171156,1.7742264382432127
-0.35361150028524513,0.8703171447532423,-0.27335485582755203,-0.2194241826737271,7,10,10,0,2,2,2,-0.30352487026730335,2.5899702497096686,0.8222222845778153
0.8294986574553207,-0.6660996419310616,-0.7576890774780292,-0.8291830343834694,10,13,2,2,1,1,2,-1.6363656393452901,0.9667551255126935,-0.42705215189289036
0.015018188938662913,-0.19749483359254394,0.7101567719393762,-0.13616293770834242,8,0,2,0,2,1,2,-3.944399186444045,-1.8630169866487374,-3.5519899448784944
-0.3459864630077958,0.2559174706858156,-0.4496195764530486,0.8191733901075546,8,9,7,1,0,1,1,-1.598127734763608,2.384021384982994,0.06288437206882373
-0.844575163216549,0.06472046972262979,-0.3932714355716591,-0.21432184703719526,3,1,15,0,3,1,1,-4.346550828641245,-1.5994633894190637,-2.9699630524029006
-0.14498488481470084,0.4656766745448311,-0.3273838111725005,-0.3427913210403146,12,8,15,1,1,2,2,1.8004822955083355,2.870810857203434,2.3218195779987107
0.5375283614423207,-0.4688248033852802,0.534466788318446,-0.5882253784668012,8,3,2,1,1,1,1,-2.71276354070822,-0.2518348293776709,-2.2819143266553787
0.873322609169362,-0.7874429768589284,0.6839670561164526,-0.03429047003410646,12,12,8,2,0,2,2,0.7848459334274849,2.875000774250707,1.9969125323653825
-0.23286521798541582,-0.016524113962021136,0.7924724982922662,0.6134156154901229,11,9,15,1,1,1,1,1.67792283644458,2.652317244355021,2.037243386858547
0.3611336827214302,0.7176831668285206,0.25774628882661044,0.5256958046929581,13,14,5,0,3,1,2,-2.3897093542723016,1.2563324809242686,-0.5556646267083092
0.7029783632930933,-0.033867509613394686,-0.16785865918262766,0.9557073870035635,12,3,2,0,2,2,1,-3.2623999194491673,-0.5020578049401683,-2.558334981574596
0.5101208296323656,0.3446536199872825,0.06240209363919247,-0.8022533146746973,13,15,15,2,0,2,2,0.36604073479887367,1.8830295330260987,0.7482850305848491
0.7556946220331284,0.09885722457703205,0.31235807244537406,-0.2355253599710172,10,12,15,3,1,2,2,1.3973912351272872,2.603881910669297,1.562523874579917
-0.812959752804181,-0.1457751071613318,-0.742491125263889,0.8952473170413342,11,11,4,1,1,2,2,-1.7285517223404294,1.8819206552146208,-0.15945988936350175
-0.3887030063276331,0.18596540193486422,0.07536704351020096,-0.9905751489555177,2,0,7,1,1,1,2,-4.423447159283278,-2.008915257380991,-3.554881247000822
0.7649902101362729,-0.9597565562938519,0.505454275651952,-0.05245341497115419,9,3,2,0,3,2,2,-2.7056314326026913,-0.6241970874074548,-2.375674178754522
0.28253141851373953,-0.17271087054460232,-0.41437426652566245,-0.2498011893633001,2,2,5,0,1,1,2,-3.4094897795777572,-1.424353698636244,-2.7268504036339705
0.28422047005104223,-0.40369928744688877,-0.7470715091928577,0.6851090029303626,2,12,13,2,2,1,2,-1.0120685772837383,0.5160927425772726,-0.989871983936539
-0.8487392723309011,0.1541280904514053,0.2852558704218633,0.6996852091940482,13,10,12,2,1,1,2,2.4483108232870454,3.0050061533692745,2.456061179981867
0.5424861480663561,-0.9223741043763958,-0.6117424591080556,0.07321501852754864,9,8,13,0,1,1,1,-0.3269815147397601,1.9243298547087906,0.3990291917437766
0.754814690790294,-0.9194373865320393,0.6096656345929441,-0.26202477468448704,5,12,14,0,1,1,2,-1.16337436666686,1.300944967187751,-0.6825308701985718
-0.6807344864531197,0.792563104327576,-0.19101787109618118,-0.08874876928959963,11,0,6,2,0,1,1,-4.548409459153627,-1.808959070052113,-3.759821530349459
-0.6264549435377413,0.662491610179885,0.5335367126766715,-0.29871461708570624,4,14,4,2,3,2,2,-1.1280250140916022,1.3909979279513967,0.2621016685577351
-0.5025492124187507,-0.9690035163476194,-0.666471462254616,0.21332305955173547,8,6,10,0,3,1,1,-3.582439126082298,0.7367088390457064,-1.9733409473535874
-0.8429275144144026,-0.2871905283006706,0.4953036491299556,0.10138108938958923,2,1,14,2,0,1,2,-4.254445336590074,-0.763336249229568,-2.6595969236865162
-0.1963730827966097,-0.8473950916518409,0.4654003677416141,0.2337695119303631,9,3,2,3,0,2,2,-2.182269158169815,0.32553969835719976,-1.608460517012813
0.17155654186209524,0.17353581568918242,-0.10854035819426167,0.6722372310900853,3,13,11,3,0,1,2,-1.0258039282374585,0.6767699778956204,-1.006025307150469
-0.46795724654239645,0.18163174979101537,0.011545667738421805,-0.9640237368552247,3,13,14,0,2,2,2,-1.0297682293421007,0.7200107726536257,-1.020002522312566
-0.9593178362356447,-0.589625714190386,-0.025834911352843992,0.7565049354646931,6,8,2,2,2,1,2,-1.6430405868578144,1.0231996830648207,-1.1483892078583222
-0.07289716422935166,0.7756758451857602,-0.08975153793446111,0.11182403414864073,11,9,8,3,2,2,1,-0.18651896511080618,2.9367273212465355,0.7266295844499193
0.3541875695672887,0.557031760123327,-0.7379707626990688,0.20191438999499445,4,7,1,1,2,2,1,-2.4325150836102836,0.10567798323448267,-1.5165658076697064
0.04348645158182918,-0.9731810922557538,-0.9611074831609068,0.9459232699040832,6,9,12,0,3,2,1,-0.7001301992723362,2.1496816817010886,0.35055773428401665
0.274809224522367,0.11341851310570772,0.4765910209566153,-0.32878151151819734,5,14,12,3,1,2,1,-0.07762583497989617,1.9242287727139302,0.40632991994593937
-0.9632832320015521,0.30798844284049665,0.23717029814423074,-0.38030576649344017,10,10,11,0,3,2,2,-0.1655366893883099,2.647328226360432,0.9731599246706799
-0.09537192989732901,-0.9136594182741171,-0.3807985098289999,-0.35977971798819763,3,14,5,2,0,2,2,-1.0342926400186787,0.38224165571961866,-0.9997720530531099
-0.35691633520425725,0.9964680516574407,0.9923273863405264,-0.6175789645065164,8,9,8,1,1,2,1,-0.7491763238944393,2.8841199395067,0.6729196186949267
-0.16817269140498103,0.440666738331986,0.8365700707599155,-0.1839190767943668,6,3,4,3,3,2,1,-2.960838365294963,-0.6894867035906768,-2.436010596891299
-0.8683403132736924,0.38514560015516364,0.1437950449179075,0.814926352692851,9,11,5,3,2,2,2,-1.1661747276190133,2.1245199622824296,0.3172175002484488
-0.036010164534265865,-0.8590786446660834,-0.44371271910217835,-0.3509867016621053,12,1,6,1,1,2,2,-3.562238360389937,-1.0059766489847055,-3.042273385808147
0.054294588598361004,0.5279263926512359,-0.9898423740485456,0.8355172852703214,10,14,6,0,0,2,1,-1.7569092891100946,1.334917014000037,-0.06588104819697661
0.31240596074721316,-0.05667363442967943,0.14325538672233096,-0.9071942279697487,10,2,14,3,3,2,2,-3.4979710848368852,-0.36102666989053245,-3.0527239088712808
-0.11392004672967837,0.23562638917857281,0.5399472364132019,-0.7920812481752209,6,5,1,3,2,2,1,-1.7299090351178883,0.6415971468952711,-1.5506373734097256
0.036647846079646884,-0.07638703687596271,-0.3711317883771892,0.1619371732631849,3,5,9,1,3,1,1,-1.4437176166244252,-0.013479979826959242,-1.1507562697335811
-0.12298396660206001,0.22204682308384904,0.24838414579254087,-0.7359296462200089,13,9,7,0,0,1,2,-1.8934925462160554,2.122971834989899,-0.11909143608681179
-0.307467916930503,0.6154785864014289,-0.28721900140019163,-0.7981046367279188,13,13,7,1,3,2,2,-0.7063985831777698,2.681560228012101,0.8851913709819751
-0.35058933148347204,0.9628951908582586,-0.7305054697381852,-0.37038988215886337,5,9,8,2,2,1,2,-1.760915113523401,2.131209114217901,-0.7316561001568693
-0.24015141807597096,0.0038711615617212924,0.2101425068754874,0.11978106369157082,10,1,5,0,0,2,1,-4.330297587964319,-1.0656580101716422,-3.100647684421983
0.773230977978711,-0.47392764492213946,-0.5508810614622073,-0.06898866694504058,7,1,2,3,2,2,1,-3.312590738647766,-1.1185875265205403,-2.848532797979666
0.036799253266130316,-0.7747815413015586,0.8679748370252345,-0.632840745289708,8,14,6,2,2,2,2,-0.8095143831563292,2.223334309364013,1.1294633542276786
0.8871062912988188,0.805067765277151,0.744322303939013,-0.8574833347035442,7,5,8,3,2,1,1,-3.2015121477201256,0.45707832425192546,-2.15780576775101
0.42940463276451535,0.8754092307587353,0.8245091222023113,0.8921512361376627,12,11,12,1,1,2,2,2.3423136253941568,3.100499127943971,2.43484158356614
0.7169405051965259,0.09278093442347224,0.1389530293260215,-0.3136522855854329,12,15,0,0,2,2,2,-2.1509476096736466,0.2443152078908729,-1.5322503615096306
0.0877558423222351,-0.32289194512589736,-0.053130132811902486,0.22634072148623408,8,13,9,0,2,2,2,-0.04147535764451721,2.6154381299996876,1.3660905045826839
0.5591057375905235,-0.9551015031373506,0.1997715761055494,0.3908213419394486,6,5,13,2,2,1,1,-2.933478134814094,1.1693441080139877,-1.868858387568073
-0.6741946910452119,0.624827315247801,0.7067914670738833,0.828680885332967,3,13,5,2,1,1,2,-1.005412655305419,0.5681544833298819,-1.0116107563941115
-0.4919379644020281,0.9642703688723009,0.9660399961527169,0.8499538964700695,10,10,10,1,0,2,2,1.3118149211068628,3.1940261001784043,2.201454490012569
-0.9991969119493203,0.6117823383937084,-0.8415007877401424,-0.6170207701837611,3,3,13,3,2,2,1,-1.3662174467203707,0.11702467251621414,-1.1683200933680533
-0.7476938074243664,-0.7534321450951744,-0.7050947990501977,-0.9405274774107948,11,1,0,1,0,2,1,-2.764339979041898,-0.4272316652053274,-2.5220288683473795
0.5167695431798356,0.21202766387216254,0.14062501565300778,-0.8928468807851841,12,11,0,0,2,1,2,-1.7390194354801989,0.30535757423111826,-1.5348889492939788
0.7132246724498521,0.8553490829990384,0.8996584109727315,0.10965159300661242,13,4,7,3,1,1,1,-2.5378647941586636,0.6645206016811254,-1.6798075524187845
-0.0144373082700886,-0.6785733016180286,0.9565309270589482,-0.6829595319451811,13,10,12,1,1,1,2,1.8708381336763442,2.8932772105825872,2.270782404345149
0.2608352367627087,-0.4141495931937542,-0.25291940737140894,0.33993984819331335,13,3,1,2,2,1,2,-2.312398773960451,0.2632324055827,-2.002653257457275
0.5785813093542094,-0.9375728793225049,0.9337311005867872,0.05318988517957868,12,6,3,1,3,1,2,-1.937116612053945,0.824650980155811,-1.5889533831959486
-0.9214161096986151,0.3098142462957181,-0.11452814458708338,0.8978324363774302,7,11,0,1,0,2,1,-2.2064306267505063,0.5466023439503105,-1.1781281160695805
-0.584312557160702,0.6268137871293593,0.4856625529313805,0.32318213191853085,12,11,13,2,3,2,1,2.0464383780016595,2.978218245615194,2.3549102507304798
-0.623229981330254,-0.887506611369655,-0.838583091612028,0.9855419730254675,8,3,10,3,2,1,1,-3.8063685184949967,-0.441471861752409,-3.0741225456799666
-0.7146912970536758,0.018163657132942213,0.659391368834128,-0.3003932909768412,2,12,10,1,2,1,2,-1.763074068587128,1.0661916356484542,-1.255854368532744
-0.058430005974585475,0.4132850434978679,0.8812799983722277,-0.34135744503499144,2,2,3,3,3,1,2,-3.626340278847841,-1.520693094479801,-2.73562475913912
-0.8480129873683364,0.35757644452048987,-0.6478347339365675,0.4334371715352838,8,9,14,3,3,1,2,0.2394800114623885,2.5615234113152607,1.309952511384144
0.08122198864945807,0.6992003499649162,-0.03973012072325366,-0.2535852617897463,10,12,10,0,3,2,1,-0.4691796519568412,2.7038968798088305,0.8169569317397464
0.34837389765922766,0.2665378346749778,-0.8010075476387237,0.2083478763451836,10,0,6,3,2,2,2,-4.224992691363388,-2.047525583656744,-3.93204768650184
-0.4980255873678585,0.36686897410783414,0.36775348232661265,0.003680485111276832,7,1,12,2,1,2,2,-4.023916875697926,-0.6186126625897778,-3.2907107241795743
-0.3491634386347844,-0.8105221704413117,0.9517417255670733,-0.4274819292336336,8,15,14,0,3,2,2,1.3802490607090985,2.1389841762407333,1.5217570995762917
0.07315638005724057,-0.4435656258623557,-0.8767840294150615,-0.6750031690511171,12,9,5,2,0,1,2,-1.4543745666127053,2.1243158396451762,0.01613784940403977
0.2519678278359072,-0.6989108238755506,-0.06191990666807423,0.008849492126873804,12,3,10,3,2,2,2,-2.132571985316959,0.7118818904456603,-1.873477468359559
-0.6485695083263483,0.19423324003100673,-0.1516298885080476,-0.10662255651067021,13,0,4,2,0,2,2,-3.48674242857178,-1.279642130834238,-3.1407272463248797
0.7279096440190211,-0.40227362242626463,-0.6140319841219428,-0.7676388514918218,9,14,4,3,1,2,1,-1.3551891219059575,1.548081951530318,0.4162496537343651
-0.7030336339894312,0.10860141169590509,0.054296763250529345,0.46845560237216666,11,14,9,3,2,2,1,1.157916286046014,2.8886139616532227,2.108754710198303
-0.07979474688462407,-0.613105543976125,-0.5792558369403285,-0.9539058231867852,4,2,4,2,0,1,1,-2.5931315950006724,-0.7246825829869946,-1.5513102727314727
-0.9296507369368068,0.8236431872734855,0.5506638597718321,-0.09858788349922865,3,10,0,1,3,1,1,-1.6259951395547323,-0.8678838488911764,-1.3776067470641666
0.11484948934028405,-0.4879576538769739,0.30165590097865613,-0.7674526394142387,6,9,8,1,2,2,2,-1.012422072140306,2.663529111247909,0.03164099202948599
-0.005518304238713023,-0.8120181411667959,-0.4185553847586698,0.967463707994012,5,12,5,2,1,1,2,-1.0924789953314762,1.8183120610211307,0.31826182703022554
-0.2654445974385815,0.8276290452498885,-0.26340906468858094,-0.253110817709129,7,0,11,2,2,2,1,-5.146650114955138,-2.1607418218790926,-4.438008951768927
-0.33171395523227565,0.6358083536648789,-0.9232722772885977,0.7415943446762263,10,15,13,0,0,2,2,0.4899700805929193,1.6532338403147007,0.6784264449121072
-0.7196691332345393,0.08836629795360351,-0.9839837186524343,-0.809812704578541,5,1,0,3,2,1,1,-3.107251673657848,-0.3896254480687976,-2.5499698303073144
-0.19270661101304443,0.35732018765379414,-0.15820694248154799,0.9228351556931467,4,12,11,2,3,1,2,-1.0321399916233835,1.8777852900437086,-0.9968205209375859
0.38676380122971077,-0.6594816957491281,-0.4565849622918141,-0.5745460677394538,6,6,0,0,0,2,1,-2.9722695168898494,-0.34728178510089946,-2.102594212043659
0.3375065088996274,0.08575626472161035,0.6657871897744589,-0.7498221803271929,6,5,1,1,1,1,2,-2.041982152582143,0.3171882833992242,-1.6942220189137376
-0.4927687447228717,0.7674667776627737,0.12295588747335362,-0.6281327182512308,6,12,6,3,2,2,1,-0.8740021275499741,2.3753418356142135,0.7171128735857534
-0.023380714348309795,-0.32456171087556585,0.09853698669688526,0.4967216668572394,10,2,11,2,1,1,2,-3.853078698293851,-0.40336680266826946,-3.0156866116648477
0.12069734870064686,0.45723031358555377,-0.29030855313868353,0.2253686893492144,2,1,7,0,0,2,1,-4.417825717119822,-1.2511610832567786,-3.041058614094593
-0.45551891498791064,-0.231678484093075,0.6718709800330158,-0.70273356884423,2,15,15,3,0,1,2,-0.9989573074999625,-0.2949583094341722,-1.0876566644982497
-0.29804875214781723,-0.19069251670289966,-0.21263622801877435,-0.616253631190997,3,2,13,3,1,1,2,-2.3931363703626722,-0.39877312015673055,-1.4839682948183608
0.9226692623896124,-0.08206056386930238,-0.5231456420930327,0.8836330001003116,5,2,6,2,1,2,2,-4.1532686849152185,-0.8415323603641618,-3.2325085817135113
0.3239396789012683,-0.07029043837345861,0.261177394617087,-0.10080218798452534,2,10,12,3,1,2,2,-1.021928262748604,1.5244193751927873,-0.9324659111855053
0.6430711557793722,-0.9428581645519791,0.26170207729022343,-0.30082960843121587,8,12,11,2,3,2,2,-0.48963432670505447,3.021696131716147,1.5806058627727506
-0.4504043784641989,0.46630604621317073,-0.8118803595428226,0.9027927449688311,9,13,0,1,3,2,2,-1.347265121500576,0.5206863872825482,-1.0183562474205927
-0.6628019031319263,0.1615936597069514,0.42877512407458473,0.8332862053878323,5,0,15,2,0,2,1,-4.489089756406518,-0.8898077137308338,-3.682927816311052
0.3519849795126804,0.41131866774789305,-0.021540199590774245,-0.23412523541676578,3,12,10,0,0,2,2,-1.0416898386569868,1.1555660259971543,-1.0294739801981863
0.8879918134212228,-0.9043223749859224,0.7003438904100951,0.9951651858919448,2,2,5,0,3,1,2,-3.90926888076889,-1.7045448724532233,-2.9004701030879994
0.9948458781071083,-0.4378522291097737,0.3360389050251198,-0.6466353716473896,6,14,0,2,1,1,1,-1.1660011767645486,0.23870792173398442,-0.9832312348152289
0.6952806590185103,0.5431394521116524,0.7617628475494733,0.6114937843562402,12,4,14,3,0,2,2,-0.2919448776971114,2.4340010722951257,0.2347315108813402
-0.054241355578909856,-0.9218426279960896,0.2770874548038269,-0.8988062926468365,6,15,10,0,0,2,2,0.6171488300823347,1.97252089594343,0.718489809256308
0.13172614711923902,-0.685528669811533,0.3812454841626831,0.026868994251640244,3,7,11,0,0,2,2,-1.0168758996210756,1.1971167277211503,-0.9965302322644335
-0.77465294673042,0.1537665499538916,-0.9180969357010405,0.054639359199719406,4,4,13,2,2,1,2,-1.0112329370136854,0.5273327339583777,-1.0784140916184346
-0.7909442242486115,-0.7425055942485739,0.1140136126262572,0.7879453368488585,10,1,6,3,0,1,2,-3.9017895004161507,-1.1452115950395765,-3.256980412133967
0.37828671396067537,0.029142232535600998,-0.5996915775012663,-0.3608211474800034,3,15,7,1,0,1,2,-1.005980137602515,0.1350731330494513,-1.0015242792016896
0.13856276590104888,0.6238182299198094,0.6158760600285669,-0.6202946794580617,6,12,14,0,0,1,2,-0.8951839040626942,1.2737024797979954,-0.7393093326017699


==> images/aggregation/real_world_ds/aggregation_evaluation_results_5_5.csv <==
c1,c2,c3,c4,t1,t2,t3,t4,t5,t6,t7,y_min,y_avg,y_aggregation
-0.250919762305275,0.9014286128198323,0.4639878836228102,0.1973169683940732,8,9,2,2,2,1,2,-1.5165260314899975,1.1261905560851513,-0.3286963625273888
-0.3325827777219563,-0.7142663641561184,0.30177694589770576,-0.8871768419457995,9,11,13,1,1,2,2,2.3212746251217955,3.1542286754561055,2.604226006461383
-0.6331909802931324,-0.39151551408092455,0.04951286326447568,-0.13610996271576847,2,10,10,2,1,2,2,-1.031953203608206,1.7446656868795634,-0.2234376706273475
0.9475110376829183,-0.5344573191393915,-0.8187871309343584,0.2367720186661746,13,6,3,3,0,1,1,-1.9332629517135034,1.0210674342530135,0.07033686296085857
0.21508970380287673,-0.6589517526254169,-0.869896814029441,0.8977710745066665,13,13,1,1,0,2,1,-2.3046855069148977,0.6858489394331274,-0.16749558900662861
-0.538212348755702,-0.5179490679479766,0.36652703765091643,0.21999331556524182,9,14,2,1,0,2,2,-2.1530228531194853,0.9458660186439434,0.13694030421759992
0.32504456870796394,-0.3765778478211781,0.040136042355621626,0.0934205586865593,7,12,14,1,1,2,2,1.08840884562738,2.4769678335121004,1.7371014314881037
-0.20969952799637115,0.8533177315875884,0.45454399171284177,-0.34691846238832924,8,11,8,1,3,1,2,-1.3028323499342145,2.5191859436401938,0.9651408400184425
0.49464022027476173,0.07938426477815952,0.17350233132769644,0.930510614528276,13,11,12,0,0,1,1,1.8003006381157147,2.33498287299078,2.0863319369819053
-0.8508987126404584,0.9737738732010346,0.5444895385933148,-0.6025686369316552,9,14,10,2,0,2,1,1.2540841620897893,2.9542871320261503,1.9711275739089684
0.5803510810624113,0.21191994956202276,0.8526017570266979,0.3021540510038889,13,6,8,3,3,2,1,-1.2863542220186648,1.7407907224173185,0.050612730561545215
-0.8728832994279527,-0.3780353565686756,-0.3496333559465059,0.45921235667612814,9,5,10,2,0,1,1,-1.8687000785583487,2.030955499939492,0.6441666013226812
0.9434241907782075,0.6978276485321677,0.4434590423297464,-0.5280301605020885,8,10,8,2,2,2,2,-0.18830623670655872,3.00673337642442,1.6444584566659226
-0.12132699626845977,-0.5965615953292076,0.7915271913470387,-0.0492595536357765,5,13,4,2,2,1,1,-1.4036628526045094,1.2820169023955288,0.4917422126093096
0.5111022770860973,-0.5424036690167551,-0.846040180342414,-0.42049709417246395,7,11,1,1,0,2,1,-2.3468220479362967,0.7126240382438852,-0.2877534568744161
-0.7890114803394588,-0.08693085903417952,-0.5631191255663328,-0.16698010425926757,12,15,9,2,3,1,1,0.11896260579983403,2.647545533071024,2.3232647037658842
0.8136568830915081,-0.45573550123072937,0.29538024108272465,-0.9989592460093684,10,2,6,1,3,1,1,-4.042040569150691,-1.6424494497336621,-2.7592189267390217
-0.030340057282033595,0.3848720657805407,-0.46117533240295705,-0.5117489555044517,12,5,15,3,3,1,2,-1.9426066613166253,1.3994041199979592,-0.03451632051080548
-0.27274079524141204,0.9435641654419213,0.9248945898842225,-0.4964354083492717,3,2,0,0,0,2,1,-3.105814641859534,-1.174595261792047,-1.3596717193246883
-0.46643797144943,0.9532299116653058,-0.17792597336353744,-0.9338985341989032,2,0,2,1,1,1,2,-4.154636073748356,-1.7771900685692577,-2.464995034346342
-0.10443367085381672,0.1057861781426559,0.18539344775878708,-0.8382933473345695,9,10,0,2,1,2,1,-1.6244499251864708,0.7437044202444538,-0.6245165054897978
0.26461166118715895,0.2670594215217894,0.07154936814951696,-0.8194204598911834,2,8,11,2,1,2,1,-1.5653902531669248,1.615080997214757,-0.36684062130150047
0.7167176096274397,-0.3480821895962305,-0.5595179048689034,0.42229906487603563,4,3,15,2,3,1,1,-2.24582165939054,-0.24869002664208073,-1.1587670687692846
-0.20485595782495536,0.03550270105496023,0.675420211814656,0.35138023407856145,10,8,1,2,2,2,2,-1.5148609193834373,1.1182187684461082,-0.4576649651177396
-0.4841167445696888,0.3199680920683581,0.6344444004024317,0.11040162319892466,13,0,1,0,3,2,2,-3.758346545781149,-1.6670158464539226,-2.789057651713912
0.11658690721419518,0.7652726863786794,-0.6225857833172412,-0.44225729481563625,4,15,15,2,3,2,2,-1.1954781697268406,1.5024948227031107,0.2154628811599427
0.5597510917152477,0.2840632923085755,-0.8317200700099023,-0.6767425718107725,7,7,3,1,2,2,2,-2.2175778256672936,1.0686427015860849,-0.16797710007144903
0.8802668849155568,0.9473276735106346,-0.4321580505250686,-0.3892722793112131,3,5,2,3,0,1,2,-1.631279839028898,-0.3809283008087574,-1.0469919407048276
0.4243584426950717,-0.5255018250063999,-0.34920060368146455,0.4929828102360483,9,6,2,0,3,1,2,-2.1105091641210274,0.3605003220279359,-1.3057663264228625
-0.812650464343815,-0.26456839388113296,-0.4695952646365491,-0.5120207132418328,7,5,12,2,1,2,1,-1.2054282574519901,2.319625184640793,1.2282978537796707
-0.1312112689791427,-0.2998431846106486,0.2902067240611297,0.3378481193261993,2,4,11,0,3,1,2,-4.121197644444689,-0.7629403669643913,-1.5735836763163658
-0.9513680671370923,0.29094459181433563,-0.6457786411859021,0.8809171687058286,6,5,2,3,0,1,2,-2.3433355726945626,0.4051179197527117,-0.6230434663352692
-0.3384993906589726,0.10552993367097985,0.14458493834167663,0.9606631674320913,5,14,12,0,3,1,1,-0.10564031856546141,2.411417597788292,1.5535076319102827
-0.36615598968744467,-0.661014506627815,0.11360252491670031,0.8723095483215619,11,2,7,1,3,2,2,-3.7166241978849346,-1.1107908826844635,-2.5320675817454985
0.3422870336481012,-0.2827064374076722,-0.4916727018605225,-0.4094188231621225,11,0,7,0,0,1,2,-5.061316843911095,-1.9423071023703748,-3.0514907674964142
-0.28101769756048967,-0.4128163114710133,0.6187223109570272,0.6202267893583615,10,7,12,3,1,1,1,-0.21730629384933464,2.6599537497450467,1.667489072098829
0.25578882989727214,-0.6114520929759155,-0.8581181660001447,-0.20643234557222323,13,2,6,2,3,2,2,-3.2444451043013793,-0.9891284934704105,-2.461013583100155
-0.12305175396382606,0.3440522705903988,-0.34369466505053614,-0.6899167665445116,7,9,9,1,0,2,2,0.4882970751465806,3.246916886444919,2.172442556902847
0.6452011213193165,-0.2796187171774742,-0.7458789746962304,0.04448652010960874,6,11,11,3,0,1,2,1.2980578475840892,3.4016230715070424,2.621797384332387
0.6840461500239627,-0.611239932010254,-0.17729218988664286,0.39902442153438766,9,3,15,0,1,2,2,-2.552015683831109,1.0492789121650798,0.16686395036583485
-0.35408705411750807,0.5903723895374073,-0.45833549747585156,-0.12205715858872779,8,9,4,1,0,2,1,-2.144805551379063,1.5856792727527003,0.6492447743806199
-0.14337105011978446,0.37699980153073276,-0.8836128089831128,0.8304274552529609,3,15,13,1,3,1,2,-1.0227073377084588,0.8022370640255609,-0.5978477627158973
0.8692279946794195,0.2765411876867008,0.033392514853133326,0.3142226570003337,6,5,12,2,2,2,2,-1.7330086726542109,1.8719560002920035,0.5729925976970319
-0.2880546426974768,0.5156922209287382,-0.9712130227404883,-0.7678547189861675,6,14,0,1,1,2,2,-1.7943236175023443,0.4010444997500089,-0.5803121859442734
-0.6493394602213229,-0.9656777963364995,0.5267288460078219,0.6138259541015589,5,0,13,1,0,1,2,-5.026211880051671,-1.610036340479124,-2.918161128302825
0.23170019610443293,0.2701873017352876,-0.909391980455911,-0.25077477074705756,11,2,9,3,0,2,1,-2.5630344415956405,0.7366438526594006,-0.7225250801338028
0.36792753879628215,0.23170232877982766,0.8877832091215143,0.8885031942503347,13,15,15,2,3,2,2,1.659215214497519,2.605433815759868,1.938991730479437
-0.22366014758695618,0.28657643688470635,-0.08349421901696674,0.09123357863186987,6,11,2,0,0,2,2,-2.724921868665592,0.40599261791461344,-0.44814576268011275
-0.5866312802465092,-0.4520777453577325,-0.5708217605832517,-0.2454818335440483,4,1,2,2,0,2,2,-3.949653915647758,-1.2158689296484926,-2.1210079180926162
-0.22920675806886992,0.3632273379455795,-0.31875086107151995,-0.4786109435281938,8,3,9,0,1,1,1,-4.520412382268988,-0.4467360150033918,-1.6517411044875263
0.7549440270541059,0.47014208760777154,0.6069618607696972,-0.43593085485738703,11,4,8,3,3,1,1,-3.2703598283582096,-0.18018090205479168,-1.5484122504290576
0.4632955105992804,-0.7446205411550688,-0.4999671015677907,0.1610880246878197,8,13,15,0,3,1,1,0.5963176976093392,1.9295701675681418,1.2927227409094209
0.5017421355829947,0.5090857481693647,-0.7937522623281348,0.8051058133591333,5,15,8,1,0,1,1,0.21094880630822077,1.8323237022206205,0.9915756323028952
-0.22159664253167377,-0.9783246970394033,0.8107639528385273,-0.8174266464277329,8,11,13,2,3,2,1,2.1487877091919434,3.0504333764315064,2.667007129103019
-0.013948684456390081,-0.8334311776094807,-0.8165917054830378,0.20488185180223795,5,10,4,3,0,1,2,-1.5531230875756457,1.5221240919098926,0.43484500034336543
0.5792362855891078,-0.8175877939026193,-0.01115939059483706,-0.8848824799667114,11,4,2,2,0,1,1,-2.279228099693321,0.5207954635126598,-0.5959624126488193
-0.7658659671447883,-0.7140166358943283,0.5230212634349445,0.23643612663252211,7,6,13,0,3,2,1,-2.105620022997487,1.6449688173372035,0.3857511422332994
0.6437201185807124,0.4124844543129924,-0.8373024387162005,-0.8303245718296162,4,7,15,0,0,2,2,0.29593251958658207,2.261490830385847,1.6373638473844643
-0.5266296126358425,0.8153874126970926,0.1837774776425687,-0.2995635065993729,13,14,2,0,3,2,1,-2.620078946806435,0.40494895823297006,-0.7612769138434102
-0.15155598150604743,0.812708770189472,-0.7776050353876973,-0.0147497914182817,3,11,13,1,3,2,2,-1.035421230032544,1.4775371997754563,-0.38761562625829693
-0.7649475064457902,0.29842060423212713,0.4920897585308466,0.16673753019431925,10,14,11,0,0,2,1,1.0374030716476812,2.0883835192377878,1.5054581854811633
-0.5528083229610947,0.9264450788812226,-0.9756910506203673,0.9397576534152781,6,15,5,0,2,2,1,-2.3745152345896936,0.8324751205286867,0.1918735502293921
-0.49401966402151776,0.3908222462132951,-0.8491309058204615,-0.6675691361814942,2,13,14,2,0,1,2,-1.0223625802355905,-0.05466988315003917,-0.5945739339627304
0.16862862384620048,0.802316020981978,-0.9091072393170843,-0.43807362081553936,9,5,11,3,3,1,2,-2.569702876643172,0.7944586924411658,-0.7736953421029857
-0.6606401922088689,0.2936967233374477,-0.22346323202025564,-0.5412105085901007,13,11,4,0,3,2,1,-2.7252555433752406,0.7851775998661219,-0.44934813504977367
0.3963234280394903,0.07219273268824078,-0.3809447674273445,0.6275900394138973,13,15,12,0,1,1,1,0.8253081315896971,1.956979875807997,1.3783636395367524
0.8810636542707668,-0.1667218845230416,0.16232524236165258,0.8383531036711191,11,7,13,1,2,1,1,-0.4835906060140568,2.4276305205150686,1.4191500754658322
-0.947266051005496,-0.2470732662439008,0.6211066615636658,0.9745522586298889,2,10,4,1,2,1,2,-2.234394114245778,-0.11745770348910943,-1.1265712056721695
0.6583284414130288,0.1381629383314953,-0.8729763408199973,-0.9263562647280172,2,4,15,2,1,2,1,-2.5181987431835045,0.7557918445277314,-0.9873998308588403
0.06869255005892616,0.49982149893994365,0.8263315045152857,0.1702990646509439,6,4,9,1,2,1,1,-4.071541588147918,-0.21778746461395462,-1.4709827193866374
-0.09891172937981296,-0.74168116969701,0.9081020545174447,0.2123492689017601,2,0,7,3,1,2,1,-3.973089448945008,-1.7756437810548404,-2.3665704401087853
-0.772884815600742,0.3431463911855992,0.040615401807586604,0.5446367834712786,12,1,11,0,1,2,1,-4.19890460140908,-0.6983015369516643,-1.947341563911519
-0.8231835532687068,0.5836356789392658,0.17991179427527215,-0.039908065963049744,8,14,4,0,1,2,1,-2.760600470118963,0.665982768184938,0.02533686591190761
-0.5740716769821785,-0.7272570488264605,-0.9709106686642361,-0.29882488238680605,3,1,13,2,2,1,1,-3.8287569334255034,-1.298757755958937,-1.4889243225436972
0.4527940653004565,0.09489261379822311,-0.09817910516779116,0.820942556806546,8,9,2,0,0,1,2,-2.7269327266295846,0.2943376818480417,-0.791617279691842
-0.08130638410765512,0.6841828300374193,0.537835482630795,-0.8675280442962683,6,1,5,0,1,1,2,-4.724614742176829,-1.9062332446528356,-2.8484793497572145
0.26680170863345154,-0.5197087624436139,-0.8482733437826722,-0.7422405561787015,8,15,14,2,1,2,2,0.7931822029794575,1.790318707337737,1.270152852374199
-0.6398654553014029,0.39300293245415796,-0.17667757128494377,0.7486352097088342,12,12,15,1,0,2,1,1.0134454909278174,2.2553934288440214,1.5700279161339952
-0.9182627674670423,-0.6621298738556709,-0.44281932193608275,-0.6459790314465064,6,5,0,0,0,2,2,-2.6788235994663054,-0.1465522281036434,-1.3333118056676565
0.7884345257918515,-0.7425032034007122,-0.3398009733796892,-0.356834470639942,11,8,14,0,1,1,2,0.9297020249674655,2.265197118495577,1.6826037280513746
0.7471572482135544,0.8417448010636264,-0.8778440802902725,-0.44624470370559255,2,7,0,2,0,2,1,-1.7677258854928084,-0.7890865433605017,-1.1850855969727625
0.07318129197466505,0.8480835182148663,-0.5277669337651913,0.5199108178751712,9,1,12,1,1,1,2,-4.667187435770474,-1.2301206774139986,-2.608422662097201
-0.7337661428250435,0.3743310108066622,0.6888813452672575,0.4992324640171748,13,12,1,1,1,1,1,-1.9675490029784495,0.545455231325183,-0.5836745610776919
-0.5150589927305407,-0.4615135381012381,-0.2454316737907547,-0.9598576044445473,10,0,6,1,1,2,2,-4.315560102419033,-1.7446937506551492,-3.0046226709525024
-0.5335671769003976,-0.3141462714434795,-0.052060117138887696,-0.2897913934413905,10,12,1,2,3,1,2,-1.183095617724626,0.7792355959327512,-0.37188068760465876
0.17368223604175825,0.49087894836866,-0.13668090754064122,-0.7448393944088725,10,4,5,3,1,2,2,-2.0946762724592567,0.7331312125033723,-0.6635603785622269
-0.511293689070691,-0.0035046043021196294,-0.33930303743817203,0.8673836475197492,6,5,4,1,1,1,2,-3.1147302964662607,0.09916557388366644,-1.000247555487171
-0.6786372534808887,-0.6268659518973885,-0.4298096626123058,-0.6532528094104904,8,8,6,2,2,1,2,-2.0080935592762907,1.7767384941323665,0.025916972469078887
0.39392292473284307,0.9945110695367887,0.7932205259480416,0.15199683561131994,12,3,14,1,1,1,2,-2.6581286803956483,0.8770927054014345,-0.5844857683023165
-0.6582248252198684,0.337286439848862,0.8587519782551716,0.11352578602785957,9,9,2,0,3,1,2,-2.0305743484268612,0.536561680974083,-1.0747749682684569
0.9359881330084685,0.42190495767349656,-0.6009861453233605,0.47249436739697637,13,14,0,1,1,2,2,-1.8615780739277417,0.49392025438167875,-0.5471748140576101
0.16247644284522456,-0.6912745694515954,-0.03771979629036504,0.06517886510317172,2,5,1,3,1,1,1,-2.136765533682344,-0.8322989319455073,-1.1402807956629386
0.09784395977795457,-0.5965390753395283,0.36914309575966664,-0.8242637775146864,6,8,0,0,2,1,2,-1.9305919537390317,0.285954473352565,-1.2315844293630083
0.21220376211167724,0.5885788999329249,-0.7866014997731279,0.7014549200329094,13,11,1,1,0,2,1,-2.265279839419787,0.8358535899976764,-0.24620389238806348
0.8766809136420757,-0.6375338676686797,-0.867007465266445,0.4822412985801181,7,11,15,0,3,1,1,0.8216894247844297,2.3402422248852996,1.5456664355922398
0.501003849530627,0.5990742618390312,0.6502653533855944,-0.6271900264237118,4,10,13,1,1,2,1,0.5593173935209186,2.5340352889602933,1.9322501149609688
0.7544010816262166,-0.21510978515472923,0.6331988789431542,-0.12173018285956316,4,12,5,0,2,1,1,-1.0005170020636172,0.38083783562320345,-0.7079980528188983
0.1549725418122514,-0.28927509636320825,-0.21703577959699616,0.06371495937634797,6,7,7,2,2,1,2,-2.672171894590205,1.2464798021127033,-0.14256841654229432
0.8796642472269502,0.2554161061428357,-0.33018877068582775,-0.7214558546732255,2,3,13,2,2,2,1,-3.6340202620230677,-0.25883088193866993,-1.4450065926340228
-0.6966502405344976,-0.37655586440890354,-0.5030217203710685,0.48789258514535394,5,5,1,1,0,1,2,-2.470818307852275,-0.017268767744644364,-0.8751455013925841
-0.3158365025681851,0.6425146093440257,-0.7787365260895855,0.6929045834690364,9,3,7,2,0,2,1,-2.5781261006759055,0.7694126084026903,-0.48234883852258853
-0.027285036008784402,-0.18208964582901355,0.5437639611964902,-0.975593855363911,4,2,3,3,1,1,1,-2.932244550735647,-0.9576162030945069,-1.296694984253075
-0.3086080129921611,-0.6368045663971487,0.8169011226672567,0.16678358953224093,9,6,14,1,1,1,2,-0.8407121950836671,2.283588458699649,1.4537193914525683
0.8237048176859294,-0.7217676117138763,-0.798410793968227,-0.48796893629267557,9,11,10,3,3,2,2,1.1693682901837898,3.1866483454790586,2.0429921421115522
0.3933016477537845,0.8449987623545914,0.41447726862679724,-0.6949219141714773,13,14,9,0,1,1,1,-0.642024210568039,1.9468573865438996,1.4850156782984145
-0.791506067896381,0.6808792639608459,0.8213723965114261,-0.7543784363085324,6,4,9,1,3,2,1,-3.605763313988715,-0.059436044775140195,-1.2697584629312064
0.8416837652347446,0.7397927241242566,0.03767611425214423,0.1825508714898585,6,14,8,0,0,2,2,0.7972199229453316,1.9804943446875072,1.1694646419519088
0.5755797774289848,0.20744306346027797,-0.7714653998886245,-0.17099083159274464,11,10,5,1,2,2,1,-1.8936928513284104,1.9261024946520533,0.7815909864583969
0.47500249621949675,-0.09556411822038569,-0.5507903541200361,-0.0951209677346132,4,5,7,0,2,2,2,-4.178045919752542,0.08070476769461495,-1.3242633586175037
-0.93224167950681,-0.3770536577344852,0.5609914150921753,-0.44482565474116376,11,11,1,0,0,1,1,-2.8663920814324064,-0.0676733231126139,-1.167904563842851
0.9221406349389103,-0.7026745444937741,-0.17075175254595254,-0.8293006638427123,9,0,6,0,3,1,2,-4.941516445270873,-2.934674467620578,-3.9587370437753355
0.4999209407983556,-0.5801888138088285,0.7961085788814275,-0.5897207190359857,2,12,12,1,3,2,1,-1.047552341540491,1.3644554604579684,-0.2541604130899692
-0.8685827211432953,0.5510552333900212,-0.09342233050394477,0.04878053865516008,13,0,1,1,1,1,1,-3.5706681489082714,-1.3400039317258114,-2.520371527447531
-0.794037041337369,-0.33127437737903564,-0.8489932723922216,0.5064924414949017,11,9,2,1,1,2,1,-2.312526471126977,1.1107888212222043,-0.2620079895414452
-0.9492272886793103,-0.6876948052676193,0.43194445769479506,0.3178478838203027,2,8,6,2,3,1,1,-2.8092335174742487,-0.06038432209382197,-1.2001817004192818
0.011015758212067572,0.19009795940084118,-0.3214575082076181,0.13888703552700066,4,0,11,2,3,2,1,-5.483695487967026,-2.7641377505064764,-3.907342944492374
-0.5136556180010918,0.4445338637113183,0.7113929362125715,0.6604397291339832,5,3,4,1,0,2,1,-3.7623848291094233,-0.3548456478745366,-1.3741830107867619
-0.35201987778640076,-0.8261499700993014,0.26648154982192107,0.4718092263920046,6,2,15,0,2,2,1,-4.232311147556594,-0.4705081975558632,-1.679988048041465
-0.1571508988150041,0.7853434221539497,0.6348871234768818,-0.31636529660424806,11,14,1,2,2,1,2,-1.306867049971927,0.7044173984914579,-0.2857387683870633
0.6613090131304995,-0.3096157102374488,0.5476690464026805,-0.27448421066810913,6,11,2,3,1,2,2,-1.5640040460684528,1.2491293534903884,0.3708739865630137
-0.7197736484670949,0.7369359517958256,-0.025137603500972716,0.7891044537881828,2,1,2,0,1,1,2,-3.707139898345674,-1.641353641015816,-2.006251921531298
0.39769170632180884,-0.1948999128060389,-0.563953785011827,0.2901083355386589,5,9,9,0,0,2,1,-0.5479888495147521,2.372106973544814,1.0062753247215122
0.3663677128909628,0.6451677518233478,0.05932335731016214,0.6301088568049142,10,5,1,0,0,1,2,-2.606060725615077,0.043293260841359794,-1.3035266832633359
0.6594836074144033,-0.5871574564787936,-0.978008342683039,-0.7262287398623855,10,14,5,2,3,2,2,-1.2473756098621247,1.9048466198869944,1.3723596675593057
0.2661961267148951,-0.011452299723457182,0.1465887563588013,0.6762139263565916,6,11,13,1,1,2,2,1.2833691442427604,2.9904636765281345,2.3373925363694017
-0.6674332624878412,0.4760672328527409,-0.8344026641497471,0.2063042189327764,11,12,4,2,3,1,2,-1.5256361784870411,1.5451676997102421,0.5887561505193354
0.831027354583828,0.44306572224381124,0.22080933401591518,0.8986135941155313,8,14,7,1,1,1,2,-0.5390537999395878,1.9728985831172052,1.4020872658518415
-0.5701192428184865,-0.9376337298774307,-0.47547191140034983,0.19015586140050966,12,0,13,2,0,1,2,-4.611255003156531,-1.2478657610332229,-2.7235269206302126
0.24666510180998147,-0.05152538259926076,-0.31123253591153355,-0.29691967773156236,2,8,12,2,3,2,1,-2.0504030140149876,1.3085134700559835,-0.6048390381266132
-0.5071959335217864,0.6382046353483994,0.5988317579379585,0.3893929417088535,7,1,11,2,0,2,1,-3.776944857226846,-0.19876354154724496,-1.7108264141719633
0.8346271509244856,-0.7263627381620772,0.9004747076416049,-0.10798845408408853,13,13,15,3,2,2,1,1.4760128775156909,2.477757677480622,1.8684524165345564
0.6131222957228994,0.3175667334214347,0.38455312903570493,0.6983913031306386,10,1,8,3,2,1,2,-4.5415608528598135,-1.8736851747819594,-3.184535232582598
-0.89680838668258,0.3398349291000784,-0.9116691245797997,0.1765275139398621,2,6,9,0,1,2,1,-3.4254504956555145,0.514640519885965,-1.1477226390994058
-0.9321080428284023,0.39484053449367984,-0.40530198525489847,0.8487923907530608,3,10,6,0,1,1,2,-1.0180379695711899,0.517924344628919,-0.7147697758992675
-0.8902347707070501,-0.0897126299276878,0.04486915214233789,0.28909330125164434,9,2,11,3,0,2,1,-2.50608381104164,0.9668184131404955,-0.6950627146163316
0.3925775517562795,-0.3202500724638677,0.4495335430575229,-0.8692873184021153,9,0,3,0,1,1,1,-4.230198334332561,-2.0592156538943955,-2.8984113400261826
0.2517827528740182,0.7719554964723743,0.23172637636460913,-0.5340810504927325,8,2,9,1,1,1,1,-4.402335858279532,-0.8974697717046648,-2.094359958476662
-0.6290541808465551,-0.23207222016054851,0.8651798188505058,-0.859940588505058,5,12,13,0,0,2,1,-0.5373110548064004,1.5688009713224265,0.5709179956000798
-0.04043734628699047,0.16151441445465542,-0.45662605786199184,-0.20342523204872887,10,14,6,3,0,1,2,-0.5621093549441053,1.8653275967234753,1.0350834996914966
-0.9933072759140416,-0.06537846692469484,-0.40599424709023557,0.7056436433838027,3,13,4,0,3,1,1,-1.282716802809269,-0.2377569263146388,-1.068503772019549
0.9754447794720631,-0.1444537325282753,-0.23134670568063664,0.3592945653861397,13,10,9,0,0,1,1,-0.9871468181338997,2.3969256065122186,1.4042589900231908
0.17710845794649077,0.9646610301601632,0.7683979562630059,0.20159689288439608,3,8,6,3,3,1,2,-0.9973304168678557,0.4219158966443735,-0.8927595443444857
0.8854635482702513,0.2992932979847369,0.21547358975771824,0.02537702203301717,11,10,1,0,1,1,1,-2.550587976982084,0.08023309012987095,-1.3206284804642598
0.9145405259666513,0.6524113915879317,0.6015393742597501,0.2595558459923062,8,0,8,2,3,2,1,-5.065399059753078,-2.581871065362699,-3.831706825669289
-0.6522095015610254,-0.2075159621946825,0.5164769514081826,0.39204123610758446,9,2,15,2,1,1,2,-3.5804460278114254,0.00870587999969747,-1.5417434929315457
0.49574320818445705,-0.9302696795323502,0.7898428824556798,0.7202536328358475,12,8,7,2,2,2,1,-0.938201576440718,2.350759400997398,0.6748990656680759
0.7774961597379544,0.9113029964595067,0.7242552345309012,0.6190321494497562,9,8,4,2,2,2,2,-1.7323578099454957,1.6411646484043478,0.3721994680991463
-0.49470181207822983,-0.9898357203639481,0.39142858569950034,-0.9024328366536538,3,5,4,3,3,1,2,-2.098075246241568,-0.5799734252994955,-1.0893279918587269
-0.8477382810193996,0.7024138280975374,-0.00970694597205135,-0.038826845346704,4,9,2,3,3,2,2,-1.5604320560945129,0.9126951893518149,-0.397332307098673
0.13146392799158213,-0.46594345966115736,0.757259972710316,0.5948520432138562,9,11,0,2,2,2,1,-1.4418787627347218,0.6411928937062341,-0.6776534817960073
-0.33198224250952424,-0.522619937397965,0.8601807010194773,-0.788331812342832,12,5,11,2,0,1,1,-1.190505695571206,2.3405129585958377,1.1058448599056052
0.743687055490464,-0.9415054339308817,0.6516335011295253,-0.7422602650531096,12,4,13,2,2,2,2,-2.128422613714418,1.745584337148372,0.17868828365752137
0.11236347007951397,0.5132716075698693,-0.48262333860418405,-0.6137342708254139,12,0,8,0,3,1,2,-5.326577327380784,-3.00449690816971,-4.134883548880871
0.2680114061992227,0.07997075943171095,0.5596907903022872,-0.7860387223460832,8,9,8,3,1,1,2,-0.7451799093449254,2.9871801085655267,1.3165209363063377
0.26524378626789624,0.8640562110200349,-0.7949805440186415,0.8744569744729023,5,1,3,2,3,1,2,-3.912366174128337,-1.8067155372981556,-2.92792159835213
-0.8652987970624566,0.16434092035254655,-0.30823388609408653,0.24183103553495422,12,1,1,1,3,1,1,-3.459492868968033,-0.8861165494876142,-2.3430159626377858
-0.10808338597935707,0.2951472868038152,0.18879171845709064,-0.2327754791887564,12,0,5,2,2,2,1,-4.095116427479621,-2.04033846907677,-3.2219459726043667
-0.49498250062323557,-0.9979410403087332,-0.682123433446487,-0.0629211664628313,5,0,2,0,0,1,1,-4.234096043603753,-1.9341345403113772,-2.659208200884004
0.5896190974998587,0.3873644515629773,-0.5584607744224792,-0.8352379087683146,5,5,10,2,2,1,2,-3.5448183802403306,0.6110944218787986,-0.7894880193750575
-0.6978842164381995,-0.13533039791479617,0.8872318403351978,-0.1605453661477554,12,3,5,2,0,1,1,-2.9022312884927763,0.04750924789180323,-1.0303834188437613
-0.3760960190097391,-0.3585145191237451,0.44884534522823394,0.4916740240619286,4,15,0,0,3,2,2,-1.976205743045202,-0.0065231189760429015,-0.9795717950324613
0.7287164996792741,-0.05358018661688568,0.9363868558294435,-0.6289489685937577,2,12,4,3,2,1,2,-1.7423562225519533,0.11265226425255302,-0.9916084050737652
0.0607087874565122,-0.9642762150433613,0.5935956557280551,-0.41166405331304423,9,11,9,2,3,2,1,0.15953112535579517,3.0368444028462984,1.6504575680775193
-0.036955296974899854,-0.765383622075211,-0.7496284155948991,0.37113057445794273,5,8,5,3,0,2,1,-1.808411807285108,1.673558665772539,0.6207599672865306
0.3030389336045294,-0.3481490720958502,0.1805278777712449,-0.1335065020566888,2,7,4,1,1,2,2,-3.0218079215689726,-0.15034850900585958,-1.207830493059522
-0.040122330565752984,0.20004109623860744,-0.41667484258139353,0.3899637722530851,2,11,5,0,3,1,2,-2.458842970734334,-0.09464059033927609,-1.176662284644406
0.49832327820256617,-0.7081558519297091,-0.7944151910146686,0.1418090036883286,7,5,11,3,0,2,2,-0.8629026623596534,2.7057721905767846,1.5325699748524058
-0.9804583051616327,-0.3470773835120162,0.03542328676942286,-0.8242670017103333,2,12,3,1,1,1,2,-1.8083795550783792,-0.14743657326624993,-1.0419284690800383
0.9549327726295715,-0.5982818202754117,0.38638788164536186,0.6428814560197329,11,6,11,0,3,1,1,-2.8766259816295956,1.1366171919973977,-0.36721397971971187
0.4129514529738023,-0.9368277103487159,0.8724244924873796,-0.8960574326970552,10,1,11,3,3,2,2,-4.525670013631627,-1.6340435482594646,-3.0664950054178925
0.6034561661395836,-0.3210996149143879,0.6296502274930245,-0.8397703072306497,5,15,3,1,1,2,2,-1.7651585636420744,0.8107507179270409,0.18748043234713466
-0.038192337102030294,-0.9184917878150545,-0.6720010380210055,-0.12278556702092325,3,5,11,2,3,1,1,-1.046751671488469,0.18877061269511197,-0.9864654217082686
0.7435671331844034,-0.5615720252839114,0.9517305116382626,-0.3262084164577863,9,12,6,0,2,2,1,-2.3268585509119797,1.772375186648824,0.53294822379263
-0.6766549117063947,-0.9582777214169238,0.3065260384746602,-0.33537074928978217,9,8,10,2,3,2,1,-0.41360729571059207,2.823422837495754,1.1756576358244157
0.36045648486258264,-0.8556031820416483,-0.9386949955883879,-0.48463422297757264,13,0,13,0,2,2,1,-5.055581182130929,-1.8658478896299673,-3.1504834967351645
0.6924905840380986,0.2575296364118902,0.47070059733150527,0.5354477761335605,13,7,1,0,2,2,1,-2.554328310275797,0.19716818992513518,-1.3941993596717832
-0.12276916162081908,0.450515320830273,-0.0266621171505943,0.7468464761633211,3,3,5,2,1,1,1,-2.4598319344354045,-0.6685787962829655,-1.1331543711303722
-0.43229094278270996,-0.28169794066753706,-0.23230569626440745,-0.06837438595950296,6,14,0,2,1,2,2,-1.48755919573017,0.5283340886769092,-0.39883946677110876
0.818065041331282,-0.6406337822595161,-0.5249133501522447,0.9427901880832792,8,4,4,1,0,1,2,-3.1145065925302515,0.18561687214372788,-0.8576692900400054
-0.8052132148928957,-0.18995840183935697,0.1858367996635637,0.15882979868700153,5,1,6,1,0,1,1,-4.967312090695206,-1.637879075459505,-2.694595718255557
0.938824644670575,-0.4837331345977449,0.3134733290825844,-0.34961987155061025,9,11,7,3,0,1,1,-0.26128231447010425,2.7802205630421475,1.7361729744649468
-0.5306519234768978,0.7674193393215052,-0.11595125243428495,-0.33822127402165614,11,11,13,0,0,1,2,1.5857550683064328,2.539267304443776,2.0789558807353887
0.17576874222077388,0.8971667097028675,-0.4949444358491615,-0.2814985041675089,13,8,10,0,2,1,2,-1.2687611307141684,2.321976408777995,0.7027823846766996
-0.05073824850037223,0.6883408979383943,0.6113403059001064,0.1707087287935043,7,11,10,0,3,2,2,-0.3259295164374836,2.631011413062466,1.4362962598261957
-0.8858262878213703,0.06233905600206402,0.873211384589923,-0.9213129186629807,8,2,5,0,0,1,1,-4.533230136032941,-1.04103893227616,-1.959254033480028
-0.7933820857519687,0.16934140088517746,0.3764157317331909,-0.205242023071198,3,7,10,2,1,2,1,-1.0205742919379133,1.6746051535186606,-0.4680963978617709
0.2782398756310007,0.7358365890400442,-0.0905202887322818,0.031192057158500486,3,6,11,1,3,1,2,-1.0312048409356478,0.6978488918755676,-0.8131128056865331
-0.7345706923614452,-0.7129152759212143,0.8796395838536835,0.4657978366826836,9,1,4,0,2,2,1,-4.281242185971362,-1.6727409394440687,-2.5274142679551517
-0.1124995613908577,0.7362845087550107,-0.6457004211052282,0.38525190445232904,8,6,9,2,1,2,2,-0.9435537109652065,2.6517991979758624,1.0891994010923736
-0.5117054191552515,0.6617543826834109,0.7292176719100734,0.5370387290475824,12,7,8,1,3,1,1,-2.169185782871115,1.5638441902412956,-0.023057515069109146
-0.5686496952045657,0.3177709404653144,-0.21227118869168304,0.30246595408298416,11,13,11,1,1,2,2,2.211041637192967,3.056146472835581,2.566370941475923
-0.363776892763761,0.7328773350552908,0.986673874717257,0.5048555252311451,6,12,14,0,2,2,2,0.6581507062327319,2.2610321720302236,1.5509751543075285
-0.19171935669793405,-0.3459336768735226,0.33518677112716944,0.6156918838825172,3,12,8,2,2,1,1,-1.0245978069443353,1.3979402152287521,-0.38589952378907283
-0.24865549623654704,-0.40626145087943843,0.29814931758878616,-0.3432375442298379,2,11,9,2,2,1,1,-2.530436202432122,1.0368692704888787,-0.7753921604284839
-0.22288379745930853,-0.1026127547549387,-0.5249117382513451,-0.25349641674131984,13,5,9,2,2,2,2,-1.150949005168294,1.904849824937298,0.08020007223327992
0.2851519378943792,0.518688655845732,0.0008906182614829561,0.08472732995947663,9,15,1,1,3,1,1,-1.5619032216489883,0.30359435648591504,-0.7026545265111778
-0.3175043447476873,-0.23960876242828588,-0.20235443820619903,0.16034473845466457,13,3,14,2,3,1,2,-3.3007146464992965,-0.13749482359181625,-1.746429333391064
0.4937514322716454,0.43098181419854886,0.04246826497066869,0.6447868376341162,12,6,15,2,0,2,1,1.5269783670220562,2.808507792530466,2.468421661095406
-0.5130354068474015,0.8540690895926133,-0.8794652194208783,0.8688720536110286,7,2,1,1,0,2,2,-2.7803645537450463,-0.3270830369873323,-1.248398196307674
0.046169449163569354,0.3401920692218834,0.8592117548439784,0.06452042667808033,9,15,9,3,1,2,2,0.8862976754993643,2.396112290313524,1.638533775940802
-0.45475199853293247,-0.17290179694929697,-0.7562278133261049,-0.6377013009306394,13,9,6,0,2,1,1,-2.7944094428513435,1.1116277069059688,0.03042340062792755
-0.7862461538105123,0.1346244392578071,-0.4868744325972725,0.9258537504751596,5,5,6,1,0,2,2,-2.805527929889557,0.9257106998102598,-0.27509763733198866
0.05299838830756198,-0.7753913111775617,-0.9948319703100352,0.2759704115865953,6,5,11,0,1,1,1,-3.5527902444524964,1.0005962778899489,-0.5514671002971421
0.22196197770198345,-0.17794306038659058,0.6797226057334407,0.8000462467960223,2,9,10,0,3,2,2,-2.2580039945546626,0.9247668766849054,-0.7552407400908815
0.6452286370273568,-0.15252349270247434,0.3350997985829409,-0.8089293723306636,5,9,0,2,1,1,1,-1.2273839748982627,0.5702503779163455,-0.8382280435421178
-0.5295288303960304,0.7385192493021051,-0.054216068733635714,0.07071620368532172,7,15,4,2,2,2,1,-1.7550445446354712,1.3843169604298358,0.7813204351945215
0.09339482542814004,-0.5361058077680492,-0.21818800818897066,0.1889526703723461,10,1,15,2,2,1,2,-4.747743827821962,-1.4379697451801694,-2.9274860107386975
-0.19136246379141575,-0.14360077014877048,0.43519553131635247,0.3848723026487393,8,7,11,1,2,2,2,-0.5533178154800155,2.93144938143506,1.4601349629079234
-0.32554573448915924,0.8110495846593477,0.5452454548987651,-0.47020910552653317,6,0,3,2,0,2,1,-4.020645017805501,-1.5295761871623854,-2.4353910010253426
-0.546687195546024,-0.2900073883361254,-0.8611523145078133,0.03811958181654074,3,11,4,3,2,2,1,-1.00408398199131,0.341548869617214,-0.7081385402538979
-0.4577051269996304,0.18562398330684537,0.36026386220690276,-0.5383416216919759,11,2,5,1,1,1,2,-3.578924291795184,-0.9007011410890924,-2.0419223919873177
0.32367837969875723,0.1155668347400498,0.4613010204784922,-0.0695887754325637,9,5,11,1,3,1,1,-3.1333061330394365,0.6441955769659179,-0.7014381336239924
0.2699200911820663,0.5096756398816955,-0.6590441236521649,-0.1810442939895922,10,6,15,3,0,2,2,0.8857487572747484,2.804006453440715,2.429629397729072
0.9624727486886078,-0.050226912987562766,-0.2349474395119835,-0.7603419959647073,4,7,5,0,3,2,2,-3.457361868564588,0.1276802423412735,-1.0738397174373746
0.07991426056111917,0.6840665887528425,0.041915954544084366,0.24717137600551942,3,7,6,3,0,1,2,-1.0170749362181064,0.8045982621319179,-0.7054675548136435
0.013676863640965209,-0.6813919587620394,-0.8737819338416997,-0.7647019430528827,8,1,12,1,0,1,2,-4.4213789352485175,-0.7214507985177332,-2.158645879200166
0.8739156460621256,0.10760448142475254,-0.3889513786839529,-0.20603696585143316,8,9,3,1,2,2,1,-2.256233900320669,1.2244591342574518,-0.14884599416752084
0.572551913514189,0.14917476463553325,0.13315072434283715,-0.21791447388365115,13,14,0,1,1,2,1,-2.020755202495998,0.4016367759879966,-0.6331042231984092
-0.23875341304683984,0.755948640890139,0.7361133802149007,0.6118508002352423,8,3,13,0,2,1,1,-4.338576528422973,-0.37420884102920904,-1.571562917727506
-0.6529509700269827,0.3899021778049234,-0.30780054692442893,0.9512204017198298,11,8,1,0,0,2,1,-3.100781875734622,0.007344409145710464,-1.126796877531345
0.8455143810267887,-0.025876162362128197,0.21250587550195488,0.5296196018059909,5,2,2,0,1,1,1,-3.719481133648848,-1.2531262215663932,-2.0049422552927907
-0.2649311554169371,-0.8636553812290129,-0.948376186101026,-0.7296674216903545,5,12,11,3,3,2,2,1.4761584053909589,3.4343096706865928,2.834800800899154
0.18858150112354943,0.8728983477673211,0.7522103851960851,-0.44449475250147774,7,15,12,2,1,2,2,0.8665619693842348,2.277072715332721,1.5002051523066302
-0.27040356171094104,-0.22707831768170572,0.12888218135776497,-0.6164350888162788,10,1,13,2,1,1,1,-4.542887504184545,-1.0609674358305017,-2.518707947340286
0.39007045771710636,0.9673578505268272,-0.5216397915681488,-0.7155012626256076,10,11,13,1,2,1,2,2.3176885396279716,2.8907776493817394,2.597880915352193
0.38323611113863865,0.23610334857437199,0.26637925202692814,-0.5422107903067728,6,6,11,3,0,2,2,-0.8388153359824042,2.9844855989499055,2.056208270148505
0.05408292782330326,-0.14783323221925704,-0.738579246519601,0.7732084304809335,4,6,10,3,1,2,1,-1.859613335982623,2.1366472803905596,0.7491677185517868
0.4672287611228041,0.5386097872826796,-0.9779374711427056,-0.16769200364047698,12,4,5,1,2,1,2,-2.797096999967151,0.050366831262017846,-1.1935488096742108
0.3619496544764891,-0.6206103036506456,0.23789638601544305,-0.3529992101770525,11,1,12,0,0,2,1,-3.946737270046551,-0.04760988137940894,-1.397656338266583
0.9191532886420668,-0.024291912147275108,-0.780527602644993,0.09591897794738591,6,3,15,2,0,2,2,-1.9021413854956357,1.708402336259391,0.4382332083695244
-0.6999026706120315,-0.35064814621988005,0.4747141547755993,-0.04796374126246694,10,12,3,0,1,2,1,-3.027115144724007,0.5673451276292876,-0.37527327683603395
0.9124443812978966,-0.7337099916438061,-0.7957009406849238,0.3173842924148871,10,0,1,3,3,1,1,-3.87169420829644,-1.4606563053654946,-2.56109883132689
0.6817431588518452,-0.92314730207535,0.803523984270847,-0.07704507075053169,12,6,1,3,2,2,2,-1.4423636060869645,0.5301183978256927,-0.8466173232760519
-0.5460706112692717,0.7787818322576885,-0.0987606865404842,0.7649188809121996,6,15,11,0,2,1,2,0.27626394075089766,1.9560811976294046,1.2904490313104249
-0.9166541987952315,-0.8304159679083936,0.4326467761253645,-0.8558313280026533,9,2,7,0,0,2,1,-4.061162122450602,-0.2664698789268476,-1.3895884333321273
-0.22480953703446094,-0.07610612665808847,0.983176817740548,0.9414999153413404,4,6,2,3,2,1,2,-1.440344148796096,-0.05740792656692969,-1.0354844718598912
-0.8032087005732054,0.3206054394026763,0.5287453244434719,-0.46990714334999195,7,14,15,3,3,1,1,-0.18252335154443666,1.979324915776777,0.9658001076014945
0.5649698491278758,-0.5443151649137801,0.9519816991975849,0.33470079609285674,4,0,3,1,3,2,1,-4.342208603476287,-2.355277735934053,-3.3248708087800405
0.28780850708226136,0.06060426649831663,-0.9160975531367275,0.9369775551887676,6,3,11,2,3,2,2,-3.6754836158789415,-0.3487092341993257,-1.7063455835717842
-0.027968994044920148,0.8405943624388155,0.04153628366842543,0.23299945379016695,3,10,9,2,0,2,2,-1.0347682184289884,1.6679605794772518,-0.2217615478093212
-0.5507687763122961,-0.25566595232497336,-0.135846234111608,-0.12119002061109563,10,1,5,3,1,2,1,-3.5320621683273417,-1.0092031847175964,-2.2357956964801544
0.35196455117271075,-0.00790432264022689,-0.974570220026213,0.9848308009789404,11,15,13,2,2,1,2,1.289901113888773,2.631996065509886,1.8120150905013497
0.8378530672791089,-0.49551795965327683,0.5100838574925566,-0.07892100545171998,9,13,7,1,2,1,2,-0.9861278512014738,2.306022064978135,1.382428415436141
-0.8922835860039477,-0.35988033495803307,0.5063746718268056,-0.46133740339594986,13,12,12,1,1,1,1,2.4081280405805687,2.9433721878563324,2.625091187617642
0.451959819970591,0.6355706597138902,-0.5729772673786562,0.011705385903657994,9,11,12,1,2,1,1,1.9425170664528497,2.8322989797928675,2.473796386722654
0.4868475721532186,0.22388101067466204,-0.7881385748830141,-0.6968612568246528,8,11,14,0,3,1,1,1.1181608887825891,2.3830034998980003,1.899539379211884
-0.6783036520845076,0.11608465029793402,0.6235044337314197,0.48342412302586,4,0,3,3,2,2,2,-4.039778397163497,-2.0989143154024235,-3.1429540256533803
0.600141937398319,-0.5919287307422023,0.11016989860457249,0.4661425920593496,8,10,10,1,0,2,1,1.3084206424788727,3.0917472604594556,2.6770110087188064
0.07739133468607817,0.0483183414523245,0.6960955822615438,0.6799279605643651,13,0,13,1,0,2,1,-3.921303897807839,-0.5040782011298629,-2.025090822971172
-0.26411849739583104,-0.3461367673238418,-0.7022238993351106,-0.38879156901957024,9,2,4,1,3,1,1,-3.4420057909874116,-1.3835253210850782,-2.364358173051029
0.28673035982356865,0.560799552294549,-0.5655818046175789,-0.7243542016815292,7,4,5,3,2,1,2,-3.0792512670270544,-0.2989090194725979,-1.4562456022734944
0.23917867491968137,-0.2890139791172852,0.5883946625541685,-0.8140187203537357,8,6,3,0,1,1,2,-2.9582156465419263,0.1707396013854445,-0.7804235312389539
-0.7917252841594251,-0.5491224890726123,0.40588688195735356,-0.8943920790629438,9,1,13,1,2,1,2,-4.959348964117924,-1.6880449849282573,-3.070842947324004
0.6500988203601241,-0.0034886354730927494,-0.8458834417313377,-0.8828981415120416,13,13,9,1,0,1,2,0.8240148215896883,2.640093876679497,2.074019568583987
0.03453811288321873,-0.11960200408901889,-0.7050949465874321,-0.3436144927813769,8,0,1,2,3,1,1,-3.9103535964124494,-1.2767383195518849,-2.6489097640523847
0.602733831639038,0.5331770479432867,0.4672316600846249,-0.40111297901622667,2,0,5,3,3,2,1,-4.664725082020234,-2.1991402251232266,-2.9395916649032334
-0.7633276181532254,-0.1801902206074235,0.6796045712712344,-0.23233409613391198,10,9,15,0,0,2,1,0.9052916384581433,2.3719638007132655,1.7542092129197622
0.9592934300677669,-0.6694117780596509,0.400503918889042,0.1716202919438039,7,12,5,0,2,1,1,-2.7838870517569356,0.7470846329095598,-0.4724495514669795
0.881358490230681,-0.4814064822684525,-0.14068637452212984,0.7454605009692037,6,3,0,0,1,2,1,-2.795641629665387,-0.5235114591625789,-1.784106287969715
0.4120380153280492,0.2623412919134127,-0.9003159444341169,0.8078266605207494,4,0,7,0,3,2,1,-5.6179792430164905,-2.9345422940754764,-3.9235755180489664
-0.6821836646612929,0.22045029895528256,-0.7292918354446289,0.5027501720580914,9,8,3,0,1,2,2,-2.7783833442168415,0.7248097830144917,-0.32488057324178826
-0.9108101832540769,-0.9274247547729957,-0.4485602938088955,-0.4487753226421092,9,9,15,3,1,1,2,1.8394718955269735,2.898584079294329,2.358274387378959
0.6895788725720429,-0.46372195980897324,-0.6872363911931041,0.7061792468073009,12,3,1,1,2,1,1,-2.388407763462391,0.21211344989267514,-1.410735742212424
0.06484136455043421,-0.1778087947985869,-0.30531334748231465,0.7996666913745449,3,15,7,2,3,2,1,-1.0211147458281074,0.9777409974787538,-0.589929644290217
0.7642712285641202,-0.2131043068728169,0.6557367506443457,0.5754260310554173,10,4,9,0,1,1,1,-3.810209122631585,0.3691761322626639,-0.9518050805457183
0.4503114551022296,-0.617618597070422,-0.32347378933530324,-0.3826025132536095,6,15,11,0,0,1,1,-0.5195827767470851,0.9878872910630897,-0.10186901729836416
-0.6975063425301309,-0.5493661400975298,-0.498066677319404,0.7012321156822756,8,0,0,3,0,1,2,-3.193635723829475,-0.8043791422375711,-2.0461815931714935
-0.1920442473469035,0.08509160679084582,0.5833999769067033,0.09767731344011743,3,5,13,1,1,1,2,-1.030180238041214,0.963902679992765,-0.7093337810592019
-0.6684509196734485,0.8913962940005646,0.6999507429613239,0.33804467465821664,3,15,15,2,0,1,2,-1.000316784525495,-0.10677801427328167,-0.8424577515211414
-0.4188248803872898,0.5739402698353326,-0.7761281459569394,-0.28805325241029456,4,15,2,2,0,2,2,-1.0749609947487668,0.5037065489261647,-0.04623718863658686
-0.48275833022392245,-0.6705872931354082,-0.3395698702570049,0.5135030113772701,7,14,7,3,0,1,2,0.678308370584539,1.9758237852073626,1.3126943175948942
-0.6767603774282571,-0.4890133106887906,0.8932759083992143,0.12036451674982374,13,9,0,2,1,1,2,-1.3843291134434812,0.7103700451158694,-0.5987142387530647
-0.07213724637533447,0.8184404117231203,0.07740359590542845,-0.0043749839314195516,7,6,3,2,0,1,2,-2.327092035616528,0.7810305880326304,-0.2931043183938902
-0.8131840560494088,-0.11785568349843256,-0.6087814539109699,-0.626553408453917,9,7,11,3,0,2,1,0.7925225403647107,3.210726392786187,2.3483429066209136
0.2691648351006075,0.5958283192317881,-0.20805905467509023,0.8301801368140864,9,1,9,3,3,2,2,-4.353459238726595,-1.7498423508271328,-3.1481528320422063
-0.6679313731676091,0.2269462772783526,-0.27379852673197913,0.7943726819292378,12,7,5,0,3,1,1,-3.0926054248996717,0.383042678151839,-0.6328898328407603
-0.6315503215239477,0.7879794200157408,0.3085851046499237,-0.6957914335554543,5,13,5,1,1,1,2,-1.0412001122287846,1.4917548937676395,0.9451028496007827
-0.7647120236813496,0.47946066417108124,-0.36066633511891055,0.9768319788241531,8,4,4,1,0,2,2,-2.72573110163987,0.5820934722538698,-0.5411640265498786
0.9941563141633234,0.9595649157090438,0.3122680360411614,-0.7403471020965648,6,8,2,0,3,1,2,-2.0520401775344217,0.3266591318014465,-1.1377269986645315
0.7805161060356043,-0.841186830713941,0.4629929806807247,-0.6251761118048356,10,3,5,1,1,1,2,-3.210558740069811,-0.4491631583729314,-1.709335030239697
-0.3712997736325032,-0.057664202134370734,0.6432737954209433,-0.0814696056535722,6,7,1,1,2,2,2,-1.9675200073905748,0.8486846051724751,-0.7517784462190523
0.05086982509138571,-0.5113201184270677,-0.7741135831776529,-0.8256410643363377,2,4,2,3,1,1,1,-2.4876117105933333,-0.9306158899090256,-1.2302296692701593
-0.0992980421891747,0.49765267392661294,0.30229516976334825,0.24185713495686234,7,0,4,3,2,2,1,-4.108471929675678,-2.040973081905079,-3.164281145515793
-0.49205025085595056,-0.9377688001652846,0.47858947032954635,-0.7873125474884508,4,7,7,3,2,1,2,-1.0364942327024635,0.8609172203185899,-0.4946448176928993
0.7114745178115727,-0.5456408859529702,0.6740822504858801,-0.44144782309117914,4,3,9,0,2,2,1,-4.7979749442396145,-0.72125274531092,-1.981860547088279
-0.5747112472578078,-0.9336212908751476,-0.3921071975185524,0.306325581062566,5,11,0,2,0,1,2,-1.1709114763995676,0.5775285731547191,-0.5025441020329885
0.3299698069519905,-0.479426284867994,0.8143900614116597,0.3414646238116681,8,10,10,1,3,2,2,0.09179309004364267,3.107050238471241,1.6548215548451684
-0.5465392341529787,-0.2367761202655998,-0.7423025759994903,-0.17447774146794792,12,3,0,0,3,2,2,-2.7008158321507447,0.13409226848586175,-1.5146414061528997
0.8361531043983013,-0.43992534089902113,0.7166833535982418,-0.41556353907620447,4,2,9,2,0,2,2,-4.0575201238598275,-0.02454475039020994,-1.5361753962867177
0.9635973865212553,0.24268899450705916,0.11836961365865295,0.25647622092656275,10,11,2,2,3,2,2,-1.425395382479243,1.2007129658162872,-0.09968666554682347
0.4073719549215915,0.08139695328982066,-0.8069310596091184,-0.516212343482322,2,7,3,0,1,1,1,-2.5961037163144547,-0.8185588015255159,-1.431947608135475
-0.40552438458276563,-0.4001617769860306,0.4863863974632068,-0.9037143280432931,5,11,7,1,0,1,2,-0.4333905634183771,2.4898027305174693,1.4712757518704225
-0.3191883133008706,0.9780567167003478,0.2523523431862764,0.06263304113611823,2,15,13,3,2,1,2,-1.0037015008260142,0.24916651635381695,-0.5400105954928177
0.5783216931774628,0.146698691270436,0.31765014028014105,-0.4953855003211869,6,2,11,0,0,1,1,-4.654303235500976,-0.445766881095502,-1.7764340218915275
0.8192536388731848,0.3384005258761569,0.6585735986335111,0.7579578005645347,2,7,12,2,2,2,2,-1.9545466917747647,1.4933722269478584,-0.5691963570215784
0.8213531588702792,-0.07113352754891444,-0.7249524503659692,-0.3183686004203068,5,12,5,3,0,1,2,-0.49023075139081496,1.8473466888370096,1.4204298680296479
0.18339432461265104,0.40526754617103267,-0.5251330632503874,0.02472755509158131,13,3,5,3,0,1,2,-2.57608006013228,0.16475684021460105,-1.0819098293639164
-0.47464871480269655,-0.4568624704979203,-0.05420573437819032,0.9676806257108757,9,6,5,1,1,1,2,-2.4913381545924493,0.9947380805397553,-0.3015737162737985
-0.2762938135897226,-0.05501328998697286,-0.9087025089952325,-0.7199518048933646,13,9,0,0,0,1,1,-2.4761137568695704,-0.06618638988089771,-1.4589367375497162
0.24503939145949039,-0.06051247401863247,-0.10506371735508435,-0.05142315913747897,2,12,12,1,0,2,1,-1.0025516382894426,0.9519306568386475,-0.15451454644740018
-0.5618623817962844,-0.9265572749983577,-0.7839484917386172,-0.3222787013224968,6,4,0,3,1,2,1,-1.781265166099317,0.49014977656008024,-0.9382229471573335
-0.9112244556582911,-0.44435585443653114,0.6333643509014362,-0.4308753964742049,2,7,4,2,2,1,1,-2.3062977392285546,-0.4325227908750296,-1.2273431310896838
0.7484450493703516,-0.012906839319762664,0.4045175320633285,0.9856336779981407,2,7,11,2,3,2,2,-2.580121769428787,1.1342969938704328,-0.9695502355051312
0.3418860094850158,-0.4836534916176616,0.34921570583243233,-0.40654471779182,11,6,11,1,0,2,1,-0.18735641938989434,3.1836381100169415,2.0305722939629742
0.27280274036681407,-0.8977292371157986,-0.4847855593325563,-0.8809505993044566,5,1,1,1,3,2,1,-3.272635121692628,-1.1646158897530547,-2.2945225208949056
-0.08752698208891596,-0.2618939564781668,-0.7579499990296139,-0.16210441962504918,5,0,0,3,1,1,1,-3.424628751435902,-0.9200825502013679,-2.266733203942406
0.4997015288729325,-0.17464934783320674,0.292192350010126,0.29290018024921394,4,10,12,1,1,2,1,0.8038735435735544,2.982010083096144,2.24107962568113
0.8265738951524735,0.22514693668963837,0.7473971869326901,0.4479461109321876,12,4,1,0,1,1,2,-2.4266211977323224,0.11199732544921116,-1.4498001984599271
0.9825264534672664,0.640025258238712,0.38976474735191835,0.06498539887429322,12,0,6,0,2,2,1,-4.848007219847263,-2.2529947609641723,-3.3382579042634375
-0.7539934097525087,0.1172847929008507,-0.31366529365468354,0.458346975098896,10,5,11,0,1,1,2,-2.618389834184258,1.377167746008787,0.05206204406486133
-0.1922042716597525,-0.8447707105371183,0.08506873706450291,0.7234849898365907,13,11,1,3,2,1,2,-0.9455779135672138,0.9232566862871132,-0.30373775368224715
0.15853270764105365,0.5187020515052261,-0.8022527647187292,0.7793040660351327,11,10,8,1,3,2,1,-0.9234930665436588,2.674458422012561,1.4461803556540775
0.05162519774664753,0.023362773163023487,-0.6687433059434693,0.29148102019122457,6,7,0,0,2,2,1,-2.4155158357815103,-0.036781388831322794,-1.5744482109821198
-0.9491044801884982,0.2916447725729685,0.2738046349094865,-0.31879166683741667,12,13,10,0,0,2,2,0.8395355187496634,2.4073203191914008,1.8343912971839347
0.2115584989053807,-0.27081254360492,-0.5642148914900198,0.9760719323111837,2,14,3,0,0,2,1,-1.1196094084851405,-0.2461165021926536,-0.9899133237773637
-0.5430265064904585,0.9549042359807358,0.06382541304852674,-0.7284219058721257,11,10,13,1,2,2,1,2.048938912880724,2.863740248736015,2.5882386067708523
-0.6799501270736119,-0.9532958073436282,0.5124272279003537,-0.08295398223621864,11,4,9,0,0,2,2,-2.198311973902036,1.7326254559527503,0.42204704841010865
-0.37206656524529436,0.7768073446173624,0.20588575295892309,0.6534147194829749,2,12,12,2,2,2,2,-1.033053845015068,1.4512118530076588,-0.18112481894685953
-0.938124710537316,0.9414843073544963,0.5470777830691278,0.9602179848275338,10,0,12,1,0,2,1,-4.216494135966322,-0.7560598283906905,-2.1751292853872655
0.6672999238751711,-0.11911729937515192,-0.3953335012970125,-0.48133020536581106,4,9,0,0,1,1,2,-1.6761095128858186,-0.4777020325136008,-1.2284212446765561
-0.5299255703923498,0.6613770210401537,0.08965531509037361,-0.6695158991147936,9,12,2,0,2,2,1,-2.8385991790781344,0.2801366273536972,-0.8890867524536574
-0.5853819936248841,0.5647766589201746,0.46915584624282647,-0.39902122879913526,7,8,7,1,2,1,1,-2.475143803038351,1.4396297553265525,0.030186624031911042
-0.20972451347136278,-0.9210809342182014,-0.048907925026346666,0.08604916791532635,4,14,15,2,0,2,1,-2.3060832317058426,0.6425034031115404,-0.3049845154509304
-0.2930785189064351,-0.08306715086148442,-0.9240368734202931,0.491720077254024,8,11,4,0,3,2,1,-2.7163199309390977,0.7241273439438303,-0.4903711363656565
0.7541811620363779,0.8880841876507957,-0.7024080611897687,-0.07464878986921297,13,11,3,3,1,1,1,-1.55139366297476,1.3877842102873563,0.44699585461765
-0.24934018416079629,-0.4284328889482596,-0.5935538178278255,0.5235963827553944,12,10,15,0,2,2,1,1.1070975361676147,2.3616307403969525,1.7257896905799863
0.7311542912491045,0.9614786871668588,-0.18483158285236612,0.6550378442126061,5,6,12,2,3,1,1,-2.764716650653131,1.0594042886259862,-0.12389419867492833
-0.8810568622654384,-0.9936643028385965,0.2803966231192476,-0.4031301752762466,9,2,14,1,2,1,1,-4.331362138291231,-0.7631400324821977,-2.166236306461369
0.02086497800846443,0.25318502218642047,0.8527652134601735,-0.9617678111404719,7,12,5,2,2,2,2,-1.2471792678619709,2.1279326382442303,1.3482605573210515
-0.7311297411837563,-0.40120882325663754,-0.2825689491659731,0.60887441535901,9,2,7,1,0,2,1,-3.3962017015807215,0.026627891422994314,-1.127098608278165
0.9810920655402668,-0.5986979651924775,0.9892972831199958,-0.820375691434452,8,2,0,3,0,1,1,-2.413688618560307,0.125098963381113,-1.275364665242485
-0.8619409182243007,-0.9886683709408655,0.8741820569175895,0.6438532718798593,10,14,0,3,2,2,1,-1.3105322356718712,0.5794129717565184,-0.4849260554871633
-0.8227905720606419,-0.02474438066557827,-0.8447013306567899,-0.18491393793513833,7,10,2,3,2,2,2,-1.4875308417136992,1.2886722616806197,0.05010240139174162
0.15408132892382165,0.395512552146859,-0.9878225035203219,-0.798117600044957,7,15,1,3,0,1,2,-1.3154256927497427,0.3718112877773845,-0.39166142631093265
0.5890310889814974,0.4141729545333963,-0.8995479770720525,-0.854196329264193,9,14,14,3,1,1,1,-0.12469446183635924,1.7905256190378607,1.0685572182966865
0.6069654865937693,0.8584561072637078,-0.18979461094486716,0.8122220042649941,8,4,6,0,0,1,2,-3.7891861944558167,0.11023000488424767,-1.0695955677244113
0.9579622303496178,0.20698619208675728,-0.28437183177290226,0.29563489198105675,7,14,0,2,2,2,2,-1.3796727134575049,0.5343666700421151,-0.4562606713594661
-0.09210630378328588,0.6428639832851866,0.10931469607019118,0.27418167416180994,3,13,1,3,1,2,1,-1.0526600781566415,-0.392047604400339,-0.951457043517188
0.6079170151050406,0.10500193481577824,0.04033978462150234,-0.7142480773211766,8,7,1,3,2,1,2,-1.3065118240822844,0.9377146009266267,-0.5449972446809147
0.7639843394432717,0.6475561802023304,0.4434431054343586,-0.4569059051775153,2,14,8,2,0,2,1,-1.0167763091322357,1.1218376220425164,-0.1413808129020365
-0.9062961829447937,-0.44766088435820106,0.41395297491143235,-0.8746207567562683,3,7,8,1,0,2,1,-1.0284052318924723,1.3714016744446424,-0.557679903913617
-0.834569076951293,0.8617747441216168,0.6534293198620367,-0.7401401509285974,10,10,1,3,3,2,2,-1.0537432574408117,1.030696549287595,-0.3413018272956839
0.7837442896214695,-0.13236516084694094,0.819886287708784,-0.2453638920736143,13,2,4,0,1,1,2,-3.6656855039094594,-0.9937339513940453,-1.9396501109218751
0.12925810199452625,0.8603419308768492,0.6884974048116368,0.35169549292867286,8,4,4,2,0,1,1,-2.949239505998117,0.2565224353242617,-0.7636074862789343
-0.4431211834991309,-0.7407986976091161,0.35221646282882224,0.8879646107264192,10,4,3,2,2,2,1,-2.367607565260593,0.3898399324583866,-0.820880267504441
-0.9036279752134075,-0.27989906819804333,0.9135996309685723,0.0008022914204024456,10,2,14,3,1,2,2,-2.540105556860691,0.8844141047509433,-0.840015989882668
0.5415612365277596,-0.9942374966687708,0.7179133708412591,-0.6279539999886687,6,12,3,2,1,2,1,-1.8322823411908926,1.1986604777583243,0.023271207491322627
0.31470696434025713,-0.05543639167403658,0.7603134758429702,-0.5685186416470918,8,12,12,1,0,2,2,2.070493832600632,3.076790925118976,2.3519029080939315
0.30327952095455313,0.4771949162646614,-0.3687453124733,0.2896652080446276,6,11,7,1,1,1,2,-0.9528781733902857,2.4433202118946036,1.1132591967644023
-0.8293173270313503,-0.913986096266121,0.3337333211018434,0.6466188596414357,7,9,4,3,2,1,2,-1.709777306910821,1.543155999322976,0.2744097891493002
-0.9706132226900923,-0.24181190265612762,-0.32530890646181465,-0.9613447381647979,5,13,9,2,0,1,1,0.38669557122129117,3.003832299976491,2.239362054169249
-0.33951444132718933,0.8121317713727305,-0.4666496066760448,0.4497129986300341,10,3,9,3,1,2,1,-2.2976388455284553,0.8347945541348973,-0.6327735798090771
-0.3762722841662336,0.5479827563055251,0.5458429637522302,0.0425920953082779,11,11,10,1,0,2,1,1.299411372620594,3.087803164941198,2.7776790487604845
-0.23483935285872914,-0.2645326983897802,-0.636521618581074,-0.12898474905561863,6,8,0,2,1,1,2,-1.3386254985521928,0.7232557623915351,-0.723548807889454
0.2837199177107108,0.14129924776186975,0.13618502467573457,0.32601469228355184,8,3,14,2,0,2,1,-1.6732699662408015,1.8054325417203192,0.5329128589302271
0.6595262405752897,0.21229312986695947,-0.417711504429642,-0.5858101636468576,12,3,7,2,0,1,1,-2.9932991518806613,0.32857943749235946,-0.9020281205505233
-0.5067927300439508,-0.03184586057959682,0.49488881319338796,-0.05238034320410678,11,3,9,3,0,1,1,-2.7998592678944005,0.6908323179163673,-0.7148259129682374
0.06147471057367171,0.30191467023614527,0.28918234948468724,0.12258708589680545,7,8,0,2,1,2,1,-1.685911150715169,0.787935818422466,-0.7459466003989742
-0.7183941022146478,0.2448272831319933,0.5626437114946101,0.1565967988407213,12,12,4,3,3,2,1,-1.4890008586851884,1.6927558055542629,0.7680971303651579
-0.6722379524390356,0.28563782960034856,0.6197203747211724,0.8947904991728937,7,7,5,3,0,1,1,-2.306213280971283,1.2990444863839317,0.19555557967604814
0.41544270053505494,-0.8755935476705945,-0.7053939114420593,-0.9843168184561664,5,8,10,3,1,1,2,-1.354093843238556,2.7628822212504343,1.490926033517382
-0.39616659984499636,0.5221766120477511,-0.2914644703179068,0.8981423926296879,6,5,5,1,1,2,2,-2.8108947272251665,0.6356883370860467,-0.5165852797776015
0.09371928195025236,-0.6393841291544438,-0.08280411297232004,0.12174892672523518,7,12,7,3,0,1,2,0.3638321285869952,2.5504493416168814,2.0355178794180673
0.6872993281036475,0.9623850583282316,0.5862857479934789,0.707569843409334,13,11,5,0,3,2,1,-2.6368821547554493,1.1534275832141228,-0.06707341071481719
-0.003527999001454063,-0.18665186000283374,0.9060400423577983,0.04507943346410648,13,10,4,0,1,1,1,-2.9645404429204554,0.6206110043917589,-0.4135757343941486
-0.85383687594597,0.2446865292344922,0.9623556735245891,-0.6197847004325447,4,12,10,0,1,1,1,-1.063954597239162,1.3093793178277164,-0.052638493265713494
-0.2095881473800596,0.905793591995655,0.9341053628520697,-0.21441244838131324,11,7,13,3,3,1,2,-0.7859143409216365,2.2086548910972272,1.0257801644132563
0.2812303670977747,0.33320095809323846,-0.6746005123828682,0.13017062490551257,7,12,5,3,0,1,2,-0.8110609952573784,1.9435115378504284,1.2660662090012675
0.5688417160068353,-0.24602891614743982,0.10398060424144218,0.6095062439793897,6,7,9,3,3,2,1,-1.7205536274710234,1.9719061160792302,0.5465565405224916
0.45772288453989374,-0.8092014453735787,-0.14259595802713276,-0.9416604727094711,4,11,12,0,1,2,1,0.09409679002937166,2.3342523641576327,1.606040348604588
-0.6923859507167844,0.9801727521349641,0.9096939860769362,-0.01064962081743337,10,12,6,0,2,2,2,-1.8904414634168187,2.0764347286253133,0.8181189600956723
0.5085299466940454,0.8368528642908173,0.9018571890050968,0.15424517207664157,2,1,12,3,0,2,1,-3.944694422857864,-0.699160257451448,-1.6076022888804389
-0.2828430769502537,0.3132621474157522,-0.5192021742129862,-0.6168141085303485,5,3,6,1,2,1,1,-4.392884922345134,-1.1411411566064407,-2.157975503429139
-0.9221400733486651,-0.9279623634171472,-0.6495564557883453,0.7335407090120005,10,12,3,0,3,1,2,-2.2347189994335706,0.7623863571126872,-0.6277678848679291
0.1601776693389092,0.03339677045253553,0.5175525075146503,-0.4350078680542955,13,6,14,2,2,2,2,0.6287352335698718,2.5869389530823375,1.9668338257748796
-0.19811647505390662,0.5262167272026166,0.6463216614177185,0.7777748480072595,3,3,12,0,3,1,2,-2.7468587200244565,-0.7596537944945205,-1.2266001186957347
-0.33687060186561246,0.7100604032398703,-0.5858483815782896,-0.8576834296531344,5,9,14,2,0,1,1,0.018204995787716786,2.3403657693549955,1.7483213729241036
-0.8098939089346144,0.653493536052494,-0.9047174851269868,0.4534984483363933,9,7,9,3,2,2,1,-0.615212485002797,2.6635707528757964,1.0854450178855695
-0.07341269345440637,-0.9091934370626149,-0.4199416127021882,0.8620199417705996,6,13,8,0,0,1,2,0.9267736156480888,2.00499813052065,1.6260865204131811
0.045020362171176886,-0.8907311599980554,0.9461563259446657,-0.5477493375006561,7,4,12,3,2,2,1,-2.2923795377811613,1.2997082212627253,-0.18619108671489212
-0.896198112825382,-0.6177625810079947,-0.37983092331448987,0.46344947312842577,5,14,8,0,0,1,2,0.4132235216347327,2.079852417015486,1.2571322102578533
-0.3941381887191415,-0.34940973195393776,0.42524266619702566,0.6335589330112721,10,13,15,2,2,2,2,1.709378675334517,2.6155821869905305,2.0399494953857564
0.9697168055249517,0.5084965193641615,-0.21360959794415546,0.18127566798927552,2,15,10,2,2,2,2,-1.035825320666158,1.1201806781654444,-0.23001951971576884
-0.9586572622161911,-0.46196070640337905,0.03519260263104407,-0.4623065150943133,11,5,8,0,3,2,2,-2.7574359377985735,0.7506614737807092,-0.6504262009520249
0.26431899837291484,-0.7401172554641176,0.12018339488679097,0.561463706401802,10,2,3,0,0,1,2,-3.6058312725292114,-0.8147595821267664,-1.6075147783944563
-0.6819499925194774,-0.6396084917437042,-0.803530015621839,0.6070362168698686,8,9,6,0,1,1,1,-2.97802817291067,1.042488450420733,-0.14625765436765678
-0.9382841913838551,-0.8962094009631782,-0.7156591065922089,-0.5732133040486209,5,3,4,2,0,1,1,-3.8557075980145723,-0.6224391766847085,-1.5939469945397395
0.45411352323078025,0.12414558880514215,0.8941813342170382,-0.007482494235276915,4,9,14,3,3,2,2,0.6282618882013189,2.7702414958462342,2.5623511890410793
0.8131444213443255,-0.9678762700379877,0.5643425261824924,-0.7512343375173514,11,0,13,1,0,1,2,-5.085829917744261,-1.4515947672018437,-2.8371986289539928
0.11796126819954811,0.002175760524394166,0.4123863659267173,0.0685811037873516,9,2,4,0,0,1,2,-4.0393105347698475,-0.9011696123701751,-1.7655628349698753
0.7252809422983579,-0.6414887761844199,0.6000069635273628,0.10541415143709054,13,15,10,2,1,1,2,1.1223637840416478,2.6607794321742113,1.4875336522969083
0.3543048249153473,0.2500583721704115,-0.36690066946426003,0.6328215699300614,10,4,7,2,1,2,1,-2.2621554986320778,1.0891609180707538,-0.336571866641649
0.14349196628749739,0.6656607535765422,0.8121741209625211,-0.9756864570452264,9,11,0,0,3,2,1,-2.135602098234399,0.17906886926070895,-1.3699042337106602
-0.3864468009557176,-0.29408299309528685,0.24258489809922024,-0.3319000686624616,10,11,13,0,1,2,1,1.5321951339112196,2.5221642934970543,2.0217671633804617
-0.2882904814815772,-0.8321609283571412,-0.333074812807979,0.3550818910070681,12,1,13,2,2,2,1,-3.74423818347403,-0.7589251552113538,-2.2449963932876758
0.2834687945971164,0.34295829733441385,0.2645643072752797,-0.6020157220811264,4,15,5,0,3,2,1,-1.954617083789917,0.8232903651219756,-0.0015692202945910374
-0.3494921881508961,0.8825448964837033,0.8294622299130072,-0.9770386805012443,11,0,1,1,1,1,2,-3.535595499501527,-1.281133593988538,-2.4837036485182997
-0.1927979952768175,0.47576996966921237,0.40910885605489056,-0.1545427262121355,12,0,11,2,2,1,2,-5.221530349455492,-2.4662579168677214,-3.814152132503934
0.033579878256316364,0.4803227375229262,0.26140094231757005,0.09921253706151334,7,5,9,2,2,1,1,-3.2099947740661365,0.5344442408612493,-0.7536392573045939
-0.848832772291866,0.9028464416911319,-0.40541841938533274,-0.8158660278350491,13,2,3,2,2,2,2,-2.800276997850289,-0.5528738366474252,-1.7831565720551168
0.2832638176547091,0.4075846219810153,-0.2534803710744822,0.1273199420575244,10,0,15,3,1,1,1,-4.997815358726422,-1.7565214607006427,-3.2024159442481
-0.45780749247186847,0.19533656540540623,0.732191267223383,0.8934674578467912,11,8,9,0,2,1,2,-1.8077028370422017,1.9845637709219273,0.35949824408906517
0.8781141919343742,-0.9866357415522244,0.5446020303306858,0.2504095390608845,10,12,11,0,0,1,2,-0.8398227214283035,2.0153819191586813,1.7686062702959042
0.8725342788264383,0.08398014977953183,0.8793030225870164,-0.5590326130533918,10,12,13,1,3,2,2,2.337796104685402,3.1000257816068117,2.7244449816772818
0.954013908877887,-0.7962137982541264,-0.983360115545616,-0.1328344147347713,4,3,10,0,2,1,2,-2.2121691853026024,-0.4458582022922513,-1.1367334792862298
0.7226392516301816,0.6345046227336424,0.02545278852355204,-0.12323003993847736,4,7,11,0,2,1,1,-1.0543252413097228,1.1009561111271051,-0.26372948663982776
-0.5159558400382456,0.4281054467562535,-0.8172170273364472,-0.6014593270663984,8,14,15,3,2,2,1,0.44574177248508695,2.091262984261612,1.3202491706067174
-0.2880579350232113,-0.9683736075340759,-0.8457096629208363,0.8223365703601582,12,12,1,2,1,2,1,-1.8062906684730322,0.928279959406447,-0.10703599051511219
0.3457433371961596,-0.8377016429275217,0.9029814203535744,0.6769836676860497,7,14,2,3,2,1,1,-1.3547959411961958,0.7726474314557268,-0.025014550544579666
0.5735390067142547,-0.20510368620181674,0.02722209308864909,-0.4932856598806772,12,13,7,2,1,2,1,-0.07075400447822566,2.7047292846222453,2.316118520148645
0.8415332169267147,0.16889781951485205,0.07666388651142686,-0.46229297123561297,13,0,5,0,0,2,2,-4.266418088980657,-1.4809930370238127,-2.5195086894412864
0.5747466900102112,-0.17732106700171224,0.7474458403644502,0.2759085253694775,7,9,7,3,1,2,1,-0.6169413801332455,2.8570364608635024,1.2964052281157818
0.8725612429378533,-0.8719873067827582,0.6494864746940152,-0.41523377917561377,12,9,8,0,3,2,2,-1.545043974508859,1.9352054112466455,0.14912429503925564
-0.18473428404068848,-0.06094891591227469,-0.9433774511946644,-0.5799413009674368,2,6,2,1,1,2,1,-2.59464112019313,-0.7064739496321654,-1.2992786551964024
-0.4795268040295413,-0.6810154749172834,-0.6790747714575471,-0.8590161087137107,11,11,4,1,2,1,1,-2.1776597867788174,1.3497440668460585,0.1354708465164364
0.6529761803915248,-0.10759755804491267,0.6116890652356661,-0.9840711905090977,13,11,10,3,1,1,1,1.342326602121069,3.086365865255315,2.567567313016822
-0.2862280496577796,-0.29242168252712797,0.6571111958121627,0.5785856966393712,8,13,15,2,3,1,2,0.9569432676457659,2.552699954952683,1.8554432348955747
0.264433195507898,-0.25295964620062494,-0.4570024916362643,-0.5364328194213,2,4,12,0,1,1,1,-4.166583548107699,0.06315914612264947,-1.4738936049802884
0.006264945103080066,-0.6122738641262147,0.7176335423363094,0.3538815659936747,2,11,6,3,2,2,1,-1.9353988702766494,0.6730139579466253,-0.7724736232067809
-0.9734979329921789,-0.4081142222826868,-0.08162153253487636,-0.17781278223912045,5,14,15,2,0,1,1,-2.1660975309349455,0.6902523764798429,-0.27681987152382087
-0.9960157295618595,0.4374792357070605,0.4648020981167582,0.029866699826518905,7,5,0,1,0,2,1,-2.3281532020379285,0.35288186372310526,-1.029163691678769
0.46482772962533714,0.7633249646654254,-0.7570092178244692,0.269278512974761,4,3,1,0,1,2,1,-3.553374555618456,-0.9762791905090098,-1.7577211565555395
-0.5092953716675779,-0.8845356815497656,-0.2179342617452027,-0.5315932581473317,13,7,7,2,0,1,1,-1.3862288257611919,2.468735298527081,0.9006621430180314
0.50773014767385,0.7429368427530676,0.35795698607608384,-0.17627051916500802,11,0,12,1,1,1,1,-5.209211547218569,-2.0018081626329707,-3.3109535222293274
0.7410539325387684,0.2628378424367528,0.0650081328319636,-0.7692107156421653,2,4,15,0,0,1,2,-3.3744247083899093,0.6059038099218634,-1.0470670519330387
0.9608711405407435,0.0245695144869702,-0.7714284600040411,0.5296019449185545,4,6,9,0,2,1,1,-1.0509432481088365,0.6353101042340911,-0.7730924990988016
-0.9637519179085405,0.5855162271456256,-0.8619081873708005,-0.0514899580460928,6,10,15,1,3,2,1,1.8303740567073798,2.7241546130800294,2.1989932551080744
0.4626330394065925,0.39455083810771385,0.505276588143672,-0.06988950339871125,7,15,8,2,3,1,2,0.0421089501331956,2.2773772487361676,1.9703498269226276
0.58311640518274,-0.09741177394149014,-0.633115607193131,0.7099480391229487,4,10,4,1,1,1,2,-1.0227079712577896,0.5718785432395137,-0.41904731633445896
-0.9689833387468156,-0.4382360696275125,-0.5840872814212201,-0.9160291421808235,7,11,14,0,3,2,1,1.3277239173465016,2.5876694171464774,1.9807872297716775
-0.8668705441715543,0.2966360149041911,-0.8517891548502659,-0.24906214306699925,7,14,3,3,0,1,2,-1.36760971388649,0.9908529332549302,0.4040988253838056
-0.357675694728093,-0.5597773481904937,-0.2989589314276764,-0.2549334524808984,12,6,13,3,2,2,2,0.17331042590291013,2.533019153057987,1.722568169361262
-0.9093614420782108,-0.3001101209407204,0.8585768045241189,-0.24154692563910207,3,13,15,0,0,2,1,-1.045472290737076,0.34505593009083163,-0.6573998494440646
0.6089892848636447,0.5456191465806748,0.09683832598712527,-0.8670733484474558,9,8,9,1,0,2,1,-0.24321806906443066,3.1722882038803246,1.8446546296919266
-0.29959401781853945,0.3549468296469458,0.5170037618327814,-0.9707434822446486,4,15,11,0,2,1,2,-1.0627786484167525,0.8544209976791782,-0.46538588995787616
-0.6100496001994216,0.780819034438657,0.4999555969041416,0.8164569774006458,8,14,2,0,3,2,2,-2.352616673928026,0.6162112217678696,-0.5090304207828166
0.7051699098766855,0.0832928364335197,0.5165345841121183,-0.38619097361085997,12,5,15,3,3,1,1,-1.9307411108486878,1.3631943989919129,-0.07280708839592807
-0.5169987440143331,-0.5701747259272083,-0.15029831426382612,0.8156770277670682,13,10,14,3,0,2,2,1.547644647878414,2.967917025434744,2.388181153554136
-0.732698837178964,-0.11228162315739776,-0.09844743222727237,0.9169956713354803,2,15,13,1,0,1,1,-0.985992753929575,-0.06988648945942993,-0.634056483888764
0.8781369589005832,0.2727485630667488,-0.3509763996493158,-0.4609762754154547,13,4,9,1,0,1,2,-2.077650513751472,1.5492845388073144,0.08874100594124602
0.6475347915982459,-0.8737194141452174,0.5535809668144542,0.6432958659235424,8,6,5,3,3,2,1,-1.9930920138880666,0.8840873191389791,-0.6864928414277361
0.4956771488241436,-0.698783793563452,-0.5655382270939784,-0.07201973707114995,7,5,12,0,3,1,1,-3.9531745528372126,0.342327038616309,-0.9761449782880759
0.1146743391460161,-0.9220413586777392,0.33369478261131613,-0.35394530849181227,9,13,10,3,3,1,1,0.963229005704092,3.08476621915059,2.3870407691853517
-0.12716080254081397,0.33354381956779444,-0.8113451474179127,0.4960094727428068,2,5,12,3,1,2,1,-2.5938257000199223,1.0126683869622528,-0.992989057763166
0.9977852240665812,-0.3467215011481781,0.49636782409769276,0.6133301060536329,11,2,12,2,2,1,1,-4.140584197297332,-0.816429193797249,-2.232462678807336
-0.39193945510400074,-0.3637911061930559,0.9223188314203303,0.7834217304054918,6,2,5,2,1,1,2,-3.9900591461049637,-1.1959266463034435,-2.249439080665961
0.3086840109854394,-0.5359636393823786,-0.97123710785583,0.5287067728728547,3,0,15,3,3,1,1,-5.079043708623742,-2.0117133366989886,-2.3552797032090034
0.023271435790154227,-0.9893076782912711,0.876827487716288,-0.17036976122210556,11,2,8,3,0,1,1,-3.4330744092643117,-0.19819604484849856,-1.4736976191434952
0.46600723925670673,0.35225079517658053,-0.7231290133412114,0.15768033607118515,4,6,7,2,1,2,1,-2.8568266045649824,1.1337894498773229,-0.3150298652023558
0.23705411743637117,0.26614530699902605,-0.06142954534841927,-0.11388127533915782,3,3,5,0,1,2,2,-2.2063573320264442,-0.48341998915512335,-1.0997837848195966
0.18631643807893639,-0.8933040060222046,-0.09047131489467786,0.34957260433482107,8,5,1,3,2,1,1,-1.7280400427934715,0.6758201760183389,-0.864020653617451
0.26328703016578325,-0.8912185029553776,0.2885134473016231,0.9484953082895122,7,9,5,2,0,2,1,-1.4329842584175878,2.1537154237077316,0.8713142102781867
0.19860423227887547,-0.641287979421518,0.4102782911411267,-0.08965601653268718,2,12,13,1,1,2,2,-1.0040457000757188,0.8800213087749067,-0.19636691372019843
0.5582051727915736,0.21939485030523187,0.3992791392442434,0.6763099499772851,7,3,13,1,2,2,2,-3.0228827265185214,0.6151663766709559,-0.8064581432452839
0.9070701957030176,0.7632312797559953,0.16899959106158047,0.6675839018376546,3,3,5,1,2,2,2,-2.3849894550670214,-0.6578794757628317,-1.1301831143179666
-0.29015067824597995,-0.896021296044585,-0.9365124692540228,-0.153329711693605,2,15,3,3,2,2,2,-1.000229908563166,-0.006772083212487185,-0.7265014743101014
0.3180908202644648,-0.577536337054138,0.7259936627177441,0.7721868706264163,12,4,6,3,3,1,1,-2.8208133399389896,-0.1906857741432699,-1.4949318007142733
0.9944757998072054,-0.9399479893412144,0.7947317315818638,0.2452610671973161,8,8,7,2,2,1,2,-1.861688637321718,2.017601356002754,0.1620227792709741
-0.7441261509764336,-0.30498583514963795,-0.12921270764852877,-0.2080768225047902,2,15,9,1,0,1,2,-1.0051180187395639,0.5177839452295301,-0.6195719547402493
-0.22880481497333327,-0.8579302219119957,-0.5784137968999428,-0.5412684459246553,5,1,5,3,1,2,2,-4.270633654091636,-1.4757209244413785,-2.5646548536720166
-0.12308656949884367,0.05976252217705236,0.9706076645745709,-0.6679563527142784,9,7,11,3,2,2,1,-0.032780161808706465,2.8980534602542654,1.571611230676346
-0.34749216391770643,-0.4012332525893034,-0.5349880155843376,-0.7406420435515293,8,11,0,3,0,1,2,-1.1376268074516063,0.6430420276450352,-0.4579360509710716
0.9507465542928417,-0.659769165381437,0.7964761279064703,0.5536066642797759,7,14,7,2,3,1,2,-0.7198894202224997,2.1884081805796414,1.5506449555013069
-0.03092400983997834,-0.3951609774429272,0.12681672896770824,0.6076097809669503,6,15,5,1,3,2,2,-1.5479198814050448,1.5008770372402327,0.9226637419459754
-0.3766203429699171,-0.9937181879037558,-0.6515131967092409,0.7508112502436686,2,6,14,2,1,1,1,-3.1742783976009625,1.1523555870662419,-0.8547382971801502
-0.8860425460052634,-0.16278545016334012,-0.083137151737124,0.45001215259823746,3,2,11,3,0,1,2,-1.9946972143938124,-0.08044951210937129,-1.2217493427637633
-0.372249006555059,0.0760454107278059,0.6802161568783998,0.9789022619301129,10,7,3,1,2,1,2,-2.057051535465691,1.134900938879814,-0.4224779926398772
-0.05826528755364646,0.31211004395140796,0.11915770893068389,0.3740783011649611,13,6,8,2,3,2,2,-1.241621791157736,1.7578035943730566,-0.0007625906660258621
-0.3435337886433212,-0.092020177600602,0.5248939173497369,-0.7479959442720114,2,0,4,1,2,1,1,-4.713064295918252,-1.9837060863923146,-2.825715343698172
0.02579411103761875,0.7392121649495549,-0.1944483335342002,0.9404706888297536,9,8,12,3,2,2,1,0.7213385257658941,2.880650867939495,2.093625334374371
0.14175483367895247,-0.6294592892333526,-0.4427138737699272,-0.5625803993528335,7,1,15,1,3,1,2,-5.248087430316312,-2.1369138034449997,-3.5010314043637134
0.9398530506903817,0.14252093987419467,-0.7139977546685472,-0.2509035132408375,4,9,2,3,2,2,1,-1.900867533651439,0.8369074258020641,-0.4291589397739673
0.45892753966332744,0.14644638889918293,-0.3247013960015308,0.9770432959908935,10,14,13,0,1,2,1,1.1662629184311903,2.0339343932659557,1.59180557274824
0.17786614989112826,0.5033523440458385,0.2469556610385928,0.20056292105607398,2,3,3,0,0,2,2,-3.3713675732225075,-1.0054973744337552,-1.5391797992778062
-0.08335281082484913,-0.2975612253024382,-0.812446947485967,-0.02773902957015184,3,10,12,2,1,2,2,-1.0241066229790048,1.5976388095684433,-0.3510476401336129
0.8490449374637998,0.5716252909367463,0.17989576560361753,-0.9871295770064086,13,8,12,3,2,2,2,1.6105369149873772,2.971502772915976,2.323259163595644
-0.14002957175788056,0.19382138109331226,0.9991154065008772,0.5388977881640942,3,12,10,0,1,1,2,-1.0195958136977654,1.213015784719733,-0.484561971535665
-0.3191768877714807,0.021161514919119773,0.23025828108239965,0.8212114344288435,11,11,14,0,2,2,2,1.5164317842987363,2.6300163665167307,1.9613289021613272
-0.4430585421448954,0.705963990661183,0.8567670112726149,0.9927965873581108,13,2,10,1,3,1,2,-4.228784938936807,-1.4348938872621162,-2.854102731698148
-0.9007712533223251,0.4491965736952579,-0.776814000085505,0.21663900001554337,9,10,13,3,0,1,2,1.9762912783378914,3.0199388879822475,2.51578836638409
-0.600317457436121,-0.8889499343816989,0.13692979701587982,0.30303136665778485,2,15,9,0,0,1,2,-1.009259008683483,0.46186982405885935,-0.6041590285467618
0.8582894344233747,-0.22535496404937194,-0.8676696223311191,-0.9616890288974942,4,5,7,0,0,1,1,-1.1588685885270982,0.3737203155096933,-0.9120224189475438
-0.30983250897353254,-0.9397922555773621,0.9229846491482243,0.33573581340162684,4,6,11,2,0,2,1,-0.8573744183535387,2.69173580876433,1.6570761900950648
-0.6153802079327451,-0.40869091677502944,0.23923185388984458,0.19925513691984276,5,3,5,1,0,1,2,-4.109259764544557,-0.6078098565569426,-1.6765603754892069
0.9267206408920758,-0.9794310081286159,0.43209994648428895,0.41249232511052436,8,11,13,2,1,2,1,-0.7752301372865985,2.6616717234101293,2.327102562724117
-0.7154895204463692,-0.37367359634044583,0.6990684309758026,-0.8220205702873067,9,0,14,3,3,2,2,-5.091855521236345,-2.2552058026860378,-3.6489237989749026
-0.09437257157816648,-0.6030178507893018,-0.6702304468697231,-0.520021272260085,9,11,14,3,2,2,1,1.91331426725843,2.8386127674432236,2.4066063184012254
-0.10657094548295931,0.0030359207003327615,-0.506682768389187,-0.05807949513053301,11,8,9,3,3,2,2,-0.2736988723689311,2.608108687756722,1.117455456498925
-0.6456149979776178,-0.41146652672577133,-0.7704061454974398,0.8830658205688822,2,14,2,3,0,1,2,-1.0416481266192896,-0.36570344260887633,-0.938210050017255
-0.17760502223490837,-0.19518748140137654,0.7691737764592275,0.7911256962636775,8,3,6,3,2,2,1,-3.062483703506436,-0.2021123181548109,-1.4017337554597884
-0.11988390698120255,0.45942381299484447,0.8804416111425699,0.20759398385819217,5,0,3,1,0,2,1,-4.316588784787715,-1.6899434659747332,-2.5240508691874117
0.0629098283786107,-0.42410931464801505,-0.01436083093435081,-0.4001158604459547,5,14,13,0,0,2,1,-1.194649019331104,0.995114515154731,-0.16561461906653804
-0.21975953062332154,-0.2897367044923749,-0.9095016219622243,-0.5641825834959731,8,3,10,1,0,2,1,-2.5180417283427556,1.344501759678379,-0.11133250328223186
0.13321051781092597,0.3140609964682146,0.7967729331680697,-0.2009624308261304,10,3,0,3,2,1,1,-2.4100559797128107,0.4232020773425604,-1.1450002440468674
0.5599766538210886,-0.8025255862346683,-0.8486777921917783,-0.27691720249192286,12,12,5,0,0,1,1,-2.62812885322961,0.9144945283115816,0.04241455020862791
0.18969475900381916,0.47773335426606534,-0.9351131079056261,0.3174352774540443,13,11,11,2,1,1,1,1.9173491517136818,3.090866057223228,2.8334926724866816
0.4963216527753711,0.1225113561498481,-0.5075116780587998,-0.15290416801620732,10,6,14,1,0,2,1,0.8766262535525569,2.7899470085330327,2.1883776548626805
-0.711381598556794,-0.7685973636393957,-0.9454999760983698,0.047172970442905804,7,7,4,2,0,1,1,-2.4296946448675034,1.0496630028777112,0.023728282449475297
0.1552635086888452,-0.2815825060346193,0.6471044532236381,0.6413923215335586,7,2,12,3,3,2,1,-4.123825169396341,-0.8940019588556378,-2.2752099928466665
-0.8964282225343663,0.114621150628617,-0.6879283773200462,0.6691819051905441,7,2,13,1,2,2,1,-3.8732859417915546,-0.31516560087497436,-1.7335292708767034
0.1529448751155078,0.5237672237248878,0.5630112954843642,-0.44848519111743745,9,2,11,1,0,2,2,-2.7977656990865842,0.9115808699221625,-0.6532013133585419
0.36773290367068645,0.06314430537346238,-0.9346818784310083,-0.04880761635598341,5,5,5,2,3,2,2,-3.045621843502109,0.0860910905691598,-1.0736841526645275
-0.33578043338375085,0.8562036710195731,0.6897246549792655,-0.5520349082698377,13,6,14,2,2,1,1,-0.5934159725340911,2.159715136228139,1.1103743775718504
0.323555464943277,-0.8463939033711569,-0.29066759002983433,0.10132675888170306,11,15,11,3,3,1,1,1.8587387701240858,2.9744177361234585,2.5736711903026
-0.2530841097345895,-0.4893272524735117,-0.7882513635737414,-0.2902046330268919,7,9,15,1,0,2,1,1.4922084399743196,2.7126220526923515,2.17839379624425
-0.20948136913768445,-0.6364422655652762,-0.6863745893663886,0.6546042994744918,5,12,9,3,3,1,2,-0.008259559573830177,2.8866581745942357,1.8081894170479773
0.11408102655007024,-0.537238727246304,0.004854574332752826,0.46297271940623164,10,6,12,1,3,1,2,-1.888478842497133,1.663683692862951,0.23735288529342477
-0.07077366238205829,-0.2407664710966595,-0.3668264801826977,-0.42860081191047095,11,5,1,1,0,1,1,-2.313948019412494,0.5670239089339486,-0.9529736155599892
-0.20354441208397667,-0.11219233536017681,0.7871891729002631,0.3161099677224415,7,7,9,0,1,2,2,-1.6128611685358512,2.1757574134831374,0.789417409393797
0.5362563567617644,0.0009546317334363508,-0.1324588679639649,-0.5009938406345165,11,15,8,0,1,2,2,-0.5722735302959048,2.031917218518149,0.9794134265160256
-0.3495776074475774,-0.9214611715166954,-0.4560027893112879,-0.9872419131868186,2,15,3,2,3,1,1,-1.1195536372599615,-0.26225156118213727,-0.8788844783945094
-0.5782275446384237,0.7143833141191773,0.6408536405180401,-0.11885294397538537,2,3,5,3,2,1,1,-3.108180135565167,-1.1875599476479448,-1.5562510437982222
0.9806646075872967,-0.9484608024712977,0.2070576130022419,0.31901196330265424,2,1,0,2,0,1,1,-3.0919070002665583,-1.2931647461465436,-1.5741948457887929
-0.8686157670206816,0.7742386344473968,-0.1603026046273648,-0.006208962999902257,8,13,8,3,1,1,2,0.6150405573190456,2.770673275152931,2.296331243588085
-0.1637104236744007,0.5145659565510015,0.7959292936955771,-0.8317446754812343,11,13,6,2,0,1,2,-0.8242203224425149,2.0872282115511633,1.5752232870581748
-0.6807501971356655,-0.32875345404417655,-0.8463851178614374,-0.5300114449306168,6,4,5,0,2,1,1,-4.238030219195023,-0.8473198760734698,-1.841962336026204
-0.5370495724694038,0.7368190478938681,0.8529275959123697,-0.16074523438637933,7,10,10,3,0,1,2,1.089435824184932,3.285515649683188,2.7876644711628744
0.7159101818301143,0.4623146889098344,0.8935120703474064,0.5632309583927981,12,14,14,3,1,2,2,1.1240285293296874,2.48750248190498,1.755294037692789
-0.20463117113389062,0.947600826714299,0.08839732500740438,-0.44952163792598343,12,14,14,3,2,1,1,1.5948251075242008,2.4432115317288794,1.724626865056157
0.02636616751355758,-0.6111047111366228,-0.8136077608746106,-0.17900841187889083,12,0,14,0,0,2,2,-4.201758069756401,-0.5910639730487347,-2.0048817542800625
0.6346106244264735,0.860796840338651,-0.8092781574539929,-0.09988272114754948,13,4,13,2,3,2,2,-1.553460156214301,1.4241858468490172,-0.4057781358871987
0.3255925484194433,0.741267762966981,0.5181738651112768,0.45505846045018994,5,14,13,3,2,1,2,-0.18452426720687576,2.0898868459037487,0.7080914230330868
-0.5828232645178986,-0.4072159862494331,0.8216053419396265,0.09482968075945175,10,5,14,3,1,2,2,-0.26053506105094404,2.470011350017841,1.6078282840713964
0.35939443366669055,-0.8866391356683292,-0.9306545915478672,-0.21617887411218195,8,1,12,2,1,2,1,-3.932447883704333,-0.5271198064857735,-1.980613083316583
-0.3103647845076605,-0.32537809169754484,-0.37617618892658955,-0.7557769681514241,4,2,5,1,3,1,1,-3.706432087903525,-1.4439294639651434,-1.6542982756895606
0.652129369096571,0.346184261822434,0.6487008944986989,-0.20601567558505174,5,6,13,2,0,2,2,0.018206151951196795,2.9433655493211015,2.280160067290389
-0.9301215071880231,0.9795128268186692,-0.9399573357018562,-0.11094349389968072,8,3,2,1,1,1,2,-2.577019682096526,-0.23405242932249276,-1.255352338136632
0.5233517524273252,0.014164848120533424,0.2758037491059231,0.9703491101813495,3,10,3,1,1,2,2,-0.9974061267344358,0.10523702486238899,-0.7826319379930898
0.3307304168378087,0.0014218516733426334,0.28972244562995986,-0.9529350111718025,12,7,0,2,2,1,2,-1.716246219124476,0.7459857649390343,-0.5912564565173365
0.20638433122933497,0.04720109430522346,-0.49283176600726164,-0.058099882454971,12,11,15,0,2,2,1,1.132028486517628,2.321583746238799,1.6062723525484097
0.5307267277160814,-0.49394731815949355,0.7311247663444069,-0.7943148156850466,11,10,7,1,2,1,1,-1.7123667747856284,2.2697650366792947,0.9418548148330185
-0.7298397075484786,-0.6964491802977959,0.7791532366609843,0.8878565669529157,2,15,1,3,1,2,2,-1.3778256974244343,-0.4456369240932744,-0.8857511321265007
-0.4481546112389063,0.537162661826404,-0.5474551399936276,0.38470861230882836,9,0,12,3,0,2,2,-3.9988364772877243,-0.6538071050616011,-2.239233095963154
-0.4978397926696645,0.30085049764772864,-0.5753320514262175,-0.7559851728462219,3,10,10,0,3,2,2,-1.037938262789179,1.2132359579218983,-0.4765487534874818
-0.042943260160954955,0.8577190996911312,-0.33605699052830906,-0.0693261321210279,10,9,15,0,1,2,2,1.077044582877708,2.6354675695350216,1.970124412264075
-0.034573053846131074,0.5549109343647711,0.3456942669770895,0.44850905499826643,7,10,1,2,0,2,2,-1.8675379586923717,1.0862407774751175,-0.0070923690129791415
-0.8991664527955816,0.7807686417105322,0.15376240262241692,0.12783913351124743,9,4,9,1,1,1,2,-3.0881544936632808,0.6382601352304837,-0.7457454977488337
-0.7450286397195076,0.6004126953671582,0.7260180921344539,-0.6986250259983324,7,3,12,3,1,2,1,-2.520230253732571,1.0896728879727133,-0.506469750652527
0.39566557101034006,0.8005282224041408,0.5843823896033522,0.3527221357454482,5,3,1,1,2,1,2,-2.345239855867115,-0.27569249240812727,-1.442492248930087
0.5126685391657733,-0.8366654482798075,0.8485741415893224,-0.3483530784590305,4,13,6,2,1,2,2,0.5857463466452313,2.2729703637301135,1.8919611374418102
-0.35293917502901695,0.3301119780132622,0.11315685700430667,-0.31453814914418565,13,0,8,1,2,2,2,-4.506314643303423,-2.0227783547799896,-3.3860537839934954
-0.3634759172285482,0.7885302365128279,0.2898058105847119,-0.423496845665263,12,0,4,2,2,1,2,-4.315038872867883,-2.2128617012313314,-3.324127571213414
-0.4910373367634795,-0.9742050604209491,0.08059881352299936,0.7023014708519635,12,3,2,0,0,1,2,-3.1256060424453564,-0.3396334811426575,-1.285444694240072
0.6245162419806838,-0.23191472321779916,0.332535722958077,0.9776710627783289,12,8,7,2,0,2,2,-0.3498592258190846,3.01257995269498,1.5710322943479818
-0.8067103314244954,-0.6462060983520321,0.9746723171590919,-0.11179288618676275,7,9,15,2,3,2,1,1.116929540182955,2.775363132950516,2.4045677744310385
0.6249476420883433,-0.34611795132664946,-0.3885120851054178,-0.1945925580108796,5,5,7,0,3,1,1,-4.42555327440015,-0.6325691528764616,-1.8262182802653162
0.26479251293101713,-0.743348275622471,0.15698501645866014,0.38684425611261797,5,8,6,3,2,2,1,-2.014864137817751,1.6452676476624777,0.29602781928407174
0.46049837905914237,0.23834547073167345,-0.6267201204046349,-0.9486207102611837,7,11,3,2,0,1,2,-1.6289120386778393,1.3994821331609912,0.5206648460087259
-0.53491733675829,-0.5479336064226958,0.10210190658986473,0.04712715905971154,4,9,6,2,0,2,1,-1.2767815950329755,1.9703024860825973,1.0528109808927155
-0.8279356859341136,-0.8859461719927613,-0.7890331450779287,0.17117536774522502,8,13,10,1,1,1,1,2.1833551599468985,3.0013664260711486,2.676676653320631
-0.9168420803068125,-0.0037401129039151826,0.37862082420538057,-0.49537614586062584,7,0,9,3,0,1,2,-5.064350783157867,-1.8376014570778203,-3.0886271932656437
0.08954445396557764,-0.7286233644154414,0.7872705066922674,-0.8507231378411424,8,12,3,0,3,2,2,-2.397769959690387,0.8973007267236939,-0.4474520278498375
0.11292927469764402,-0.2827568360928172,0.8226783801572615,-0.9581317643465335,9,15,8,0,0,1,2,-0.27881812405434747,1.5661809560866813,0.5149371943546143
-0.39396498603594,0.9330950331041648,0.25623906248714357,0.8612849527039197,8,13,9,2,3,2,1,0.6063824717362214,3.188212822989393,2.300793928302209
-0.49824180021859954,-0.7591053200068691,0.16908622651891636,0.9386436245683578,11,8,5,0,2,1,2,-2.7640117364443184,0.9471539928967938,-0.1792046607247206
-0.6678949570369273,-0.8777906647607354,-0.0013941079713495341,-0.7873254053035457,5,12,12,2,1,2,1,0.5800516382681637,2.9670123696163646,2.0155742989472274
-0.17034868895729605,-0.22545117715031737,0.31938054586094866,-0.11593315813775296,5,9,5,3,2,1,2,-2.0156105263233353,1.2601500293429868,-0.06794491296318587
0.4609849549645988,-0.7292891300534319,-0.6047215588177397,-0.6389635432151528,10,6,15,0,1,2,1,-0.27113219656193777,2.2379510139849583,1.3607585225455552
-0.32383118126747723,-0.7463519548991624,-0.21651509887544362,-0.6746783697890297,2,3,10,1,1,2,1,-3.8908553602180524,-0.2304237877964377,-1.472723212956815
-0.9160718531127314,-0.2727092821611008,-0.802811539516127,-0.7670443006533259,9,2,3,1,3,1,1,-3.3313505508755576,-1.1117497063271162,-2.251297782906232
0.1317011206264933,0.8160370908433248,-0.2073747490035589,-0.40734839620039986,4,14,10,2,2,2,1,0.33265215117968966,3.105675292073656,2.195104827199435
-0.8387691896607965,0.8791371780503314,0.5102672348903918,0.17324783656732534,5,13,13,1,2,2,2,0.3938014529228781,2.516240814063743,1.411404185081677
0.8315764789082543,-0.2804118129094011,-0.38605543558196365,-0.609605670856235,2,14,9,1,2,2,1,-1.0453863420921858,1.5344538987009055,-0.1484910808647931
-0.2117279064347437,0.20666839242406954,0.6033685863826099,-0.06096266930873262,3,14,13,0,1,1,2,-1.0058361155365214,0.41345847175116723,-0.7275897807362618
-0.037444097561526,0.6193500725317787,0.9010656419088179,-0.9558677026354183,10,5,4,3,2,1,1,-2.243255617100049,0.5181957088876866,-0.6301185448674725
0.13378559249907207,-0.29691547990060396,0.22075499063665527,-0.9517796131826664,13,5,1,2,2,1,2,-1.720588556806761,0.8934388100112847,-0.7203265291726068
-0.2335692681054966,-0.5673344447383459,-0.11484530813436922,-0.9032745779024383,11,10,3,2,1,2,1,-1.7981545454705559,1.6373899116996502,0.5926779281531761
0.007093963023772298,-0.8637819505529549,-0.5636513408134536,0.8707563226142345,11,8,6,0,0,1,1,-2.836631321010237,1.176371073924892,0.052203417343932905
0.9158917198522751,0.08222764975768948,0.21017903708107677,-0.5590247211705015,8,0,8,1,0,2,2,-4.400684811414541,-1.2694802868580648,-2.4954105547124588
0.6497075349742072,0.5754843766047397,-0.4332718622177636,0.6744744364436361,12,6,9,2,2,1,1,-1.7112686998599895,1.7641044953438114,0.15541013841338927
-0.6732664832031596,-0.6310818978802333,-0.5954121016835927,-0.2265858859120442,7,11,14,1,0,1,1,0.09695860747220653,2.1007647847643676,1.0535372755865704
0.7671294567403808,-0.4587600106128067,-0.6116742619078355,-0.051130212758530025,4,4,2,0,3,1,2,-2.3267686824206724,-0.8408710926990195,-1.3233185390817404
0.1320368497756419,0.7560670256889139,0.11574735132014635,0.9195820408097004,10,6,14,2,1,2,1,0.7645415645909156,2.7227521299613886,2.1353041856246566
0.8055275759290175,0.04979997345167653,-0.09761361709855265,-0.339217052668767,9,7,0,0,1,2,1,-2.57426077433402,-0.027386828199530595,-1.5298174991274827
-0.7461111724900547,-0.7534324414021063,0.037123377331467866,-0.5083051150131994,10,6,10,1,2,1,1,-2.189734979534579,1.752894200831261,0.278142938712857
-0.9060540178037204,0.8561035004576962,-0.8177187211106449,-0.4281989324575952,12,11,14,0,3,1,2,1.3430043866715482,2.5199570115334406,2.051265855494873
-0.17842238000077648,-0.020711847935934724,-0.1691139988158208,-0.9519899103102223,2,3,13,0,1,2,1,-3.669617824369109,-0.04358191589396313,-1.403198702779856
0.93560547529697,0.09972835672879632,0.926318054130133,-0.7704928011723291,6,8,3,1,1,1,2,-2.202094072229886,0.7789167959796246,-0.26207412160077187
0.35509161036755166,0.0938577519709538,-0.04982025426646386,0.8448685673122489,3,14,8,2,2,1,1,-1.0395661561126877,1.1830869011331269,-0.5687074191441966
-0.3501544111867174,0.3745911251650351,0.9232316140923313,0.46048666871573607,9,8,0,2,2,1,2,-1.724402400612631,0.7516745865990236,-0.6416189745537445
-0.6382161972422034,0.5983159422095641,-0.33161457165378017,0.4617406915523208,13,11,10,0,2,2,1,-0.39159404174725515,2.6402538349702156,1.8171203182565623
-0.8640534003611926,-0.6375488779005809,0.9143939270384691,0.780276106893828,4,7,15,1,0,2,1,0.3372954584721378,2.5696517109731,2.109062447614728
0.13710451120922418,-0.8816458562729164,0.2656052213230138,0.5378400891423367,9,11,6,2,1,1,2,-1.2068180384034994,2.3884056200877484,1.2448142235543413
0.8140839208300437,0.983065551654773,-0.5833692199829641,-0.2891213252718765,8,10,10,2,3,2,1,0.29198679493880564,3.1385115254755993,1.6971471409511376
0.18756126388690442,0.151186857280164,-0.6770843318715198,-0.05652032496312187,8,10,12,3,1,2,1,1.7091087644165472,3.0561865407777304,2.7840934902092735
0.6549974832713468,-0.49091891415667765,-0.053944993313958634,-0.9133694534913761,12,5,10,0,0,1,1,-2.543872661341059,1.6808820765057604,0.23353012196531805
0.5924872189127743,0.47005037237964675,0.2202158440724693,-0.023644649378371962,8,3,4,1,0,2,1,-3.209028989082495,0.051108465319971895,-0.9464107312501354
0.38803482821148405,-0.6344976680251282,-0.36190985133552034,-0.1689718738758681,12,8,12,1,1,1,1,0.30319833471562496,2.7119375059501505,1.8377721437713241
0.16965562261158174,0.8829484750121308,-0.651181465777001,-0.056701018498809264,9,2,1,3,0,2,1,-2.3368308963092206,-0.03851748040909106,-1.045226948502435
-0.7492493015322534,-0.4927744582805835,0.28417301470479805,-0.44892686571829765,2,11,13,2,1,1,2,-1.1385849212140415,0.4274383213039171,-0.7081573699623332
0.19389044682634515,0.620322179919405,-0.14065327328970412,0.49971986257653755,4,8,0,1,2,1,2,-1.6192314822376763,-0.13426914800796463,-1.0769362152952775
-0.6376562982999598,0.5813822038003358,-0.23053484698511006,-0.12800963885882832,7,4,9,1,3,1,2,-3.999703574355626,-0.5063980216693065,-1.7640193676309097
-0.6453468935521212,0.4461432720993377,0.5453419762563332,0.42979906818262736,3,11,7,3,0,1,1,-1.005768226423633,1.2762933570640747,-0.37401564082760397
-0.9722757281742798,0.2987576404732448,0.3377530620813707,0.5973115607132731,5,0,15,2,2,1,2,-5.303126324145573,-2.427135712771069,-3.7447823530581594
0.4140305885451816,0.3251358354775702,0.6154356399629592,0.7718279909948498,5,9,12,1,0,1,1,0.9313153695716532,2.867439986526324,2.2656522518488575
0.7595048045886872,-0.9015581709184768,-0.5378382942510076,0.7947714349274297,6,10,2,0,0,2,1,-3.173922664770466,0.01398732615093031,-0.9839696107527011
-0.5810884609809779,-0.16747443862418532,-0.28685734809836183,0.8234517538255515,10,3,6,1,1,2,2,-2.8036044231557846,0.21691660038213692,-1.0841675618348803
-0.5806194451395983,0.9531220466458086,0.29120515411682324,0.8690877614310311,11,2,4,2,2,1,1,-3.1741425218168224,-1.0528247097013397,-2.134375180850561
0.9312779505336009,-0.2128893277873689,-0.7385653528204854,0.3434177184881215,11,6,11,1,2,2,1,-0.8248327585825693,2.652929335048021,1.1803623711352202
-0.3756205268617412,-0.14506694366662187,0.2904371516893278,0.4904294853816691,4,5,10,3,2,2,1,-2.879154115238804,1.0821439633231964,-0.44080631351225075
0.8430267838148358,0.6241552220173581,0.6504227425192621,0.5901160352122623,13,6,2,2,1,1,1,-1.890749220441192,1.0082917656594788,-0.5260224734365139
0.9125837630267226,-0.24664711914107507,-0.32151867765232733,-0.8751373454444393,7,7,2,3,1,2,2,-1.6886739329586848,1.1396706302034043,0.007720988250522217
0.6176526469833681,0.750977300791793,-0.39506736507706064,0.7173962424891478,12,9,1,3,0,2,2,-1.473254783925706,1.164665878809363,-0.0592583587894425
-0.8049846150722495,0.7066584331175756,-0.34367985529278444,-0.8924553766760333,9,10,9,2,2,2,2,0.43810581261821335,3.2482197578493377,1.9106231446066126
-0.8726304649949665,-0.6457457116034919,-0.9897207448288794,-0.1091809577884264,6,5,7,2,1,1,2,-3.3883318967165033,0.4754195718211056,-0.7892855653721472
0.7425032547973052,-0.4211182100635835,0.5664309093133575,0.6064898093296125,2,12,14,3,3,2,2,-1.0396405981048078,1.0937583637851596,-0.18518071981205586
0.2499594967520704,0.27670115484086355,-0.38570870379157696,0.7193591701606659,2,10,15,1,2,2,1,-1.0152909790937066,1.001430322673238,-0.29401061300747566
-0.6634428229845744,0.6728843849397395,0.09781926328014334,-0.6216084152192902,5,4,8,2,2,1,1,-4.20604710790675,-0.407426075632301,-1.6376340951241122
0.5861260567413118,0.9624831949109243,0.8649778471796037,0.8677318856924976,4,3,13,2,3,1,1,-2.389344619036788,-0.4360457952453633,-1.2077878267592046
-0.27403431919225674,0.7585591123140134,0.45074320046971494,-0.7748190669416111,3,5,13,1,2,1,2,-1.0388489300481756,0.6210876870195308,-0.8026172628718641
-0.30040787638481614,0.7249930148031707,-0.5338543762183301,0.3903749324201313,10,1,7,3,3,1,2,-4.386550854145165,-2.186804590174214,-3.4737000043318202
0.9909483046936287,0.8230294517317016,-0.5569654557737884,-0.8876759801933738,13,13,8,0,1,2,2,-0.5630309653463557,2.416363808014919,1.7827989670039026
-0.0748129057896938,-0.9334640576612832,-0.7562238349354591,-0.16827732118410488,9,10,5,1,0,1,2,-1.823656956794222,1.893207014112412,0.6645159074160149
0.7383497148061746,0.06012491010346488,-0.06403907504391326,-0.1785815092166676,7,2,4,3,1,2,2,-3.1298360923181874,-0.5986301858582186,-1.7397979269212458
-0.16206045244095124,-0.08394276683226276,-0.4867055856278084,0.5042286653939496,6,6,1,1,1,1,1,-2.199652250919957,0.26310241266741524,-1.0358539205295554
0.6913070445546847,-0.48079343258304297,-0.9967124857751006,-0.2471700749586121,6,7,8,0,1,1,2,-2.9628449503753633,1.3381618685777754,-0.2606204144939523
-0.9995459235634889,0.8300030754950545,0.687758822461858,0.48458446297389424,8,12,5,2,1,1,2,-1.3248634914185256,1.9944881379685968,1.1877627173245784
0.44556920124304233,-0.5363174165705471,0.4111254232993822,-0.3845943732203123,3,10,10,2,3,1,2,-1.0204878131920585,1.556274471287741,-0.3527509140059627
-0.5310010446518125,0.49875803344831193,0.8356817661871061,-0.7839420850168415,3,6,1,1,3,2,1,-1.6615970518623948,-0.7466987124321525,-1.0920859360033908
-0.21637821076565666,0.6048035689026485,-0.3175111004845588,-0.1116331862432669,8,12,9,0,2,2,1,-0.7111441128788735,2.594615618450858,1.5146976725225174
0.34317548587785196,-0.9365550163679377,0.06993334681888808,-0.9246045501702944,8,7,1,1,2,2,2,-1.8419484855993615,0.7161131574130164,-0.6863394684447462
-0.5027902307733874,0.07678995857391535,0.9842712789571655,0.7150612155038474,12,12,4,1,1,1,1,-2.177007714799912,1.410505967705551,0.4377590527140327
-0.34823731476841924,0.9080845301561715,-0.7562409964372327,-0.9634498605529875,5,7,10,1,3,1,2,-2.821296195111296,1.316717365383474,-0.12168814332472953
-0.5176695713844761,-0.532865277862778,-0.8636267604690746,-0.6257514591789965,10,6,11,2,1,2,1,-0.27621949550272784,2.9684366308657175,1.6676000234235329
0.7518098499997892,0.8105979980210309,-0.014086056688279891,-0.3396880993687912,3,0,14,1,3,2,1,-4.566389717446834,-1.7190304470113273,-1.9094560532233453
0.9875679507563442,-0.3707421821296024,0.34803506976793464,0.6886297283047649,9,5,2,3,2,1,1,-1.8987669969417476,0.6280635026494414,-0.7600010753867581
-0.8589287248140869,0.818859007371753,-0.6197424673625886,0.6425003091194086,7,4,0,2,0,1,1,-1.8348839043942065,0.5046402864239572,-1.0493063500332005
0.719290690705213,-0.6623799884308716,0.7078857642837058,-0.973542374189412,13,0,3,1,3,1,1,-4.458533257768039,-2.1442992778624985,-3.2470118898679274
0.6392497390952898,0.7763826993226082,-0.601560628325847,-0.4316314085765425,3,13,12,3,1,2,2,-1.0401729439237448,1.0522448398024966,-0.5176394784543131
-0.6802404732671172,0.3824933275719786,-0.664866921390987,-0.37938303579090493,6,11,5,1,3,1,2,-1.970655603643244,1.4212227869299405,0.06301123606474797
0.32672506802936274,-0.7635551758550803,-0.19700477887024737,0.5862570759261128,7,12,0,2,2,2,1,-1.447254459361762,0.5553371673371633,-0.6368355952965277
0.9112989345329787,0.907265215659379,-0.2953458914949214,-0.9137997821033519,8,15,10,0,0,1,2,0.61561582720811,2.0187551622258537,1.0196928879342841
0.5270316873364245,-0.7826349212506158,0.9625151547825537,-0.23676700178173005,11,2,14,2,2,1,2,-3.983564351054765,-0.5490297902440419,-2.113768762558513
-0.09943503233694839,0.06221899267505515,0.4914353324095746,0.6518818382238365,3,10,6,0,0,1,2,-1.0223173647571138,0.6433602066126229,-0.6928727134367855
0.3428121452874737,0.852616553842392,0.23833608848611676,0.6496138959596613,5,4,13,3,0,1,2,-2.138713695202148,1.6281112178586996,0.405261444500639
0.9354856496674313,0.31553076654520007,0.12879076067797923,0.8659132510564547,10,15,14,1,2,2,1,1.4059769549877077,2.2931057112006,1.7040187230451032
-0.6136799831831345,-0.05738345085175767,-0.05496911436082952,-0.24355096951331046,3,6,12,2,0,1,2,-1.0238638360716374,1.556485334595398,-0.39449924470856296
-0.949302791472123,0.3800937768188992,-0.36779737690605896,-0.8885182928251165,6,15,10,0,1,1,1,0.1946282766138397,1.8363151711746823,1.0697659035674392
0.09098068098967138,-0.5858858332339343,0.087946222569935,-0.5368019504722021,10,1,15,0,3,2,2,-4.700864606722549,-1.4654192783505713,-2.82660304721589
-0.38464182104410294,0.852119119636531,-0.6766108934520263,0.9316646394366652,9,9,10,0,0,2,1,-0.41204295747805975,2.5162753720243893,1.9154701264920007
-0.43526416191468753,-0.8380925277686238,0.7532276540317833,0.4577396089766823,5,4,12,1,0,1,2,-2.8029989968743285,1.2771462886194556,0.16744374148921895
0.5196473168567768,-0.3223530351543853,0.9041248932780055,0.4758555379976006,9,14,10,3,0,1,1,0.9086456908052962,2.563028568187686,1.9915888054820647
-0.0016021063173363714,-0.5668416287455182,0.7452517709717927,-0.8257814210771319,11,8,9,1,1,2,1,-0.42693959826745864,3.165720193386903,1.6730887703749218
-0.11029513434491833,-0.021903199101433568,-0.29670025531618927,0.8190969460242767,2,11,0,3,0,2,1,-1.453254950230055,-0.6277448460341295,-1.0051740576197599
0.4502223198666322,0.5926013268302643,0.6658747846373221,0.9715364991714823,5,4,5,2,1,2,2,-3.2199420099314104,0.046649374538250084,-1.020627179074189
0.6101946240822698,0.690079297793285,-0.20989332428640806,-0.8974730816480037,11,5,15,3,1,2,1,-0.12361876797544413,2.396362452604873,1.703615655476661
-0.07159210209574662,0.23840863458430972,-0.039411482417288424,0.3234076909626935,12,9,9,1,2,1,2,-0.6099138663711845,2.8490226712977607,1.120756244754486
-0.9462646919101294,-0.2390362290139283,-0.787748829018009,0.06271366350539043,11,10,1,1,3,2,1,-1.8049170799023326,0.665815315556469,-0.8520391375612814
0.7959104323700383,0.050098680490769265,0.4145578238113343,-0.49565424500894006,3,11,9,0,3,2,2,-1.030664186667226,1.1757155592260442,-0.48165554419563084
-0.8924360716452442,-0.9558283093976405,-0.2840776109344707,-0.3326782187326147,2,13,15,3,1,2,2,-1.0348963887955502,0.4671310217392857,-0.4619349330425897
0.45623287467233276,0.2005028201991661,0.46250117869475016,0.5394932457141743,5,13,15,2,1,2,1,-0.97999904609763,1.562856914292141,0.3402066657313861
0.03135310215414622,-0.005492226818244017,-0.6431678068730085,-0.7836899708532865,5,10,5,1,0,1,2,-1.8047836901777798,1.4561532173479843,0.51913384381225
-0.05312868124995718,0.7090947864043606,-0.3199912278802157,0.7392993696243426,12,4,15,2,2,1,1,-2.1399775985536404,1.1635684099038817,-0.24305147154922077
-0.45175927236159863,0.6553503895625437,0.479735653200807,0.5780456890962684,10,14,2,0,1,1,2,-2.5086011174675336,0.4092936741306563,-0.5059226320273417
-0.9170053489801873,-0.35586492960854055,0.1194893226673499,0.7158698279946576,9,12,2,2,1,1,2,-1.6390098545617668,1.068969855497464,0.11948736667649963
0.3923849006021798,-0.6142588626207715,-0.8145703783794602,0.06444574971238781,11,9,0,0,2,2,1,-2.356723371775651,0.16027933758210114,-1.4473978126742868
0.06494181576779479,0.12883317555949536,0.20116639397427205,-0.6674893393005987,11,4,5,0,3,2,1,-3.478072278115451,-0.28288189089685284,-1.2177509251323102
-0.7517852645724452,-0.7571701889900557,0.44226471471364737,-0.6324306697841977,4,10,14,0,2,2,1,0.3625349658094216,2.170423012148871,1.4548135603566352
-0.18422078298543987,-0.4407273630135875,-0.7272593450648683,0.45602451559239476,6,3,15,3,3,1,2,-3.901781497818932,-0.5111952381277721,-1.985293089620258
-0.12750794728568526,0.3166148790121237,-0.12456635013291728,-0.4464917360973828,6,11,1,1,2,2,2,-1.8543198542070203,0.8222904487948033,-0.5076968081736292
-0.2243314608578113,-0.4242406438606383,0.449392508523649,0.6728311931597133,13,5,11,1,2,2,2,-0.9731094482052484,2.275402056183388,0.5846584148423545
-0.9006770170805622,0.24703839034830888,-0.8737872617689075,-0.35078166297967694,9,7,4,3,1,1,1,-2.1125822309976328,1.2686390698148164,0.21117073464573707
-0.5267804345849854,-0.03300382978639238,-0.14170101608335628,-0.8502083159960325,10,3,15,3,3,2,1,-2.6379198517439293,0.6058703449575766,-1.0265524202540632
-0.489293299542197,0.655952927004503,-0.2440119227476938,0.9623631175876843,10,10,6,1,0,2,2,-0.943740052133305,2.6422811849014516,1.5559986334124818
0.6683282164168827,-0.7640550327438769,-0.9096972711754161,-0.12420022571417544,6,1,1,2,0,1,2,-2.979330032767532,-0.8978683658824494,-1.8616227591041148
0.23342541529355199,0.72159787383099,-0.30760622663934467,0.3075735022489232,9,7,12,1,3,1,2,-1.3851405592494452,2.160868192124989,0.7805589736864463
-0.19151671578592167,0.9865303928594931,0.7371140564989216,0.12927971579240394,2,14,12,3,0,2,2,-0.998453499635378,0.5819357540837986,-0.46123498114954864
0.2615408403452413,-0.08870090112024509,-0.035965320446134985,0.5155531207503159,7,15,0,3,3,2,1,-1.1043958959792588,0.46270026050973595,-0.5365916488305255
-0.7734007912034646,-0.6561748845457913,0.09464936867897222,-0.6708014526008506,7,12,2,0,2,2,2,-2.6241884342166766,0.652476316324104,-0.5921128040642938
0.11843626353691628,0.02948438751355975,-0.8008405729199422,-0.9679436870897538,13,1,12,0,1,2,2,-3.873130981212443,-0.41684084319157577,-1.7939059080675095
-0.9788977550996203,-0.2118196944509938,0.7019037988136001,-0.30828228404946145,8,7,13,3,0,2,1,0.6382505452686122,2.9789415295871375,2.5686359917642863
0.7596754958829357,0.29736590671472896,0.798497836578405,0.24701062249467443,6,13,1,2,1,2,1,-1.8169693189001948,0.7502848193114353,-0.13804596054680593
0.3395089024364957,-0.1952538985550647,-0.40398628561248917,0.25095612084932273,5,4,5,0,3,1,2,-4.025349643494676,-1.0037264251355043,-2.078584537177547
0.23324395633055017,-0.919332295723096,-0.347659491743493,-0.06288601081773071,2,10,6,3,0,1,1,-2.6317715963644384,0.5178184477420115,-0.949413776286249
-0.5929302522262072,0.5381222663194485,-0.1489886814563144,0.13083187950507602,6,9,8,3,3,2,1,-1.0792341133592576,2.5785503861097,0.8324968821619523
-0.39638126067461266,-0.9252060191824054,0.010730513011859344,-0.19393737743452677,5,5,11,3,2,1,2,-3.1029976941617665,0.8521470648349015,-0.5535388020634616
0.8707889793355974,0.5028466350626053,0.8826687855738033,0.35323446710501294,12,9,5,3,0,1,1,-1.4809697526908598,2.010580714061733,1.178019114795323
0.40161683600348064,0.5306325990507725,0.8588069676983077,-0.590395181887581,10,14,5,2,0,1,1,-1.4959381762884036,1.582987897065738,0.8858829215005062
-0.5154856848304652,-0.593024010889375,0.9091076848349999,0.8370432055410357,9,3,8,2,3,2,2,-3.1596261376729187,-0.3574230227973392,-1.7880960509497055
0.257745793976351,0.2807614932884821,0.7010084566571941,0.48173853677043565,10,6,1,0,1,2,1,-2.9547046233589387,0.0007568883674429453,-1.3600371185985987
0.2164227535328933,-0.110852997861143,0.48473987417956366,-0.5433374952627783,13,3,4,1,1,1,1,-3.035064281473123,-0.310899631973953,-1.278994937824339
0.32748547725077404,-0.763523215055719,0.9078904249875521,0.731142440189529,11,5,6,1,0,2,2,-1.813564498389869,1.662002529651601,0.2873269489458786
0.591320461322884,-0.8450340524152282,-0.4353723315785596,0.17059365666862258,8,1,0,3,3,1,2,-3.5040098221252527,-0.41659817188428705,-1.9703432183321061
-0.9231982453473109,-0.26349978520973383,0.9580636815833348,-0.1585268748627664,3,6,7,0,3,2,2,-1.0267715654177745,0.22734376436378323,-0.9177738577989475
0.07231077250547213,0.43472550607273375,-0.11287330900299453,0.877753950284546,13,13,3,2,1,1,2,-1.672284760432181,1.3156981178908387,0.5663785945469273
0.7272821048343123,0.9936183613622178,-0.14628334240982088,-0.7776982404333763,6,7,3,2,3,1,2,-1.8958019766733023,0.8976275791957862,-0.41870012012794683
0.6529292189843658,0.11537738237090545,-0.8907793935730619,0.9436906026509693,6,4,14,0,1,1,1,-3.3437854362807204,0.7900832111830981,-0.1786774639714769
0.30166644312296986,0.2301292597156226,-0.6486558000881786,0.02637978341965952,5,3,2,0,3,1,1,-2.8802274023015837,-0.9588666312745864,-1.9846555857766761
-0.6676300007805016,-0.3345410469792418,0.8798487457714177,-0.31394657481995125,11,15,9,0,0,1,1,-0.03833016492652508,1.6624217593055204,0.661220819964527
-0.09952742665476544,-0.4905025853265623,-0.2962303313059871,0.41123060956858604,6,7,0,3,0,1,2,-1.1569337021147996,0.7506735074345845,-0.653362497054563
-0.6313972060998019,-0.921276240360541,-0.9563065760275964,0.5489712062395817,10,13,14,3,0,2,2,1.0464425429909572,2.354949606025564,1.5088691066352924
-0.0858806814684474,-0.4194897892549412,0.12387050703932667,-0.7761308437304215,9,0,13,0,2,1,2,-5.59113406586253,-2.574675001816519,-3.819983353310624
-0.046033214764692465,-0.2215827627531224,0.7748490707407205,0.787867021339981,11,10,4,3,2,2,2,-1.2811019637029766,1.7897441179916886,1.002821786068284
0.861997239425168,-0.8989852152343869,0.09460948822936865,0.7808818960021715,6,7,4,1,2,2,1,-2.6965116570550385,0.7271300355260054,-0.5127900381655869
-0.44198341930440677,-0.19006282524762308,0.9975858716313091,-0.8900673863203559,6,2,8,3,2,1,1,-4.6516681442628744,-1.493681878250356,-2.6541752737317257
-0.2844904734125715,-0.8721981159032524,-0.8513307822278571,-0.7692743973885923,3,4,7,2,3,1,2,-2.2997164866891793,-0.6251007547411429,-1.1454765818450807
-0.33024341972603,0.14170787255752315,0.8191907822218887,-0.9876323547182067,3,2,2,3,2,2,1,-3.046373346180332,-1.1169174015893262,-1.2945804414228468
0.22039201797166896,0.8847428789368292,0.5764018597334122,-0.9519175252671244,3,14,13,3,2,1,1,-1.000332282594134,0.6456545717037887,-0.6839965797197246
0.9908430258509122,-0.42497760123248196,0.07644020373695048,0.06664709571921001,5,7,12,3,1,1,1,-0.9463771703289143,2.5184158284712703,1.6784337180313051
-0.884517841065928,0.6900244743115518,-0.8818997110834561,-0.456671617272689,9,13,4,1,1,1,1,-2.164745566390229,1.252679060507571,0.4937780387786583
0.22268331249545237,-0.2580525748156619,0.5443040552316762,-0.6590749768367159,2,0,14,3,3,1,1,-4.898308978711829,-2.359430000488574,-3.2030206368726866
-0.9352217244480099,-0.328313025921368,0.027733051426543254,0.5932897380302762,13,3,0,0,0,1,1,-2.628696643838653,-0.2044203658231712,-1.8278414782169028
-0.5280067881815249,-0.7129104881124642,-0.6291822992518914,-0.6358737422362892,7,1,15,1,3,1,2,-5.249081050982053,-2.1398650375230157,-3.503550206027037
0.726863155578769,-0.7210995275896797,0.13841292625885537,0.7359592534618058,7,14,13,1,2,2,2,1.3351282569389449,2.664424555439114,1.8811269404207325
-0.7371752342894631,-0.4750299841988179,0.16243095497876658,0.43633589512102744,9,14,2,2,1,1,2,-1.6679110675850686,0.8744801940701897,0.13489542583269346
-0.30389608904535903,0.79111148174777,0.933244441792215,-0.11312179432791192,13,1,10,1,1,1,1,-4.347441655090677,-1.2781406553510086,-2.563070621103749
-0.7609382609058444,-0.5393615506342448,-0.7871764741943108,0.6435048339707807,10,0,6,0,2,2,2,-4.694980825128914,-2.2207088035042655,-3.4186484871029372
-0.35853283537685754,-0.6154841630638161,-0.38106090182279817,0.9498085456204699,3,1,9,2,1,2,2,-2.801124808818007,-0.7987394623592952,-1.2678990991268333
0.5726633107900809,-0.1897838908242866,-0.9945837003590958,0.6998929918903769,12,6,6,2,1,2,2,-1.4029685893185555,1.9474129924836165,0.33278563227744484
0.19228529909979386,0.4791623544434853,-0.5780602187600992,0.6832440150855481,7,1,4,1,3,1,1,-4.071957833376887,-2.069851756541911,-3.0277677718418254
-0.732443710012064,0.9066143351647451,-0.8546688248376866,-0.6018131601281487,2,6,12,3,1,2,2,-2.0795788675679807,1.4683121749030599,-0.6551113462862922
-0.42054403252357075,-0.5224964578279518,-0.5729142910193172,-0.1777113270400259,11,8,10,0,2,1,2,-1.4787089727083838,2.2547432371390688,0.6128384158032151
0.7324540611573536,0.7431717657248131,-0.1633083850124839,-0.11120876309783889,6,7,15,1,2,1,2,-0.15043380553080166,2.2743092282902677,1.6205794542255714
0.011851600292787756,0.5554558201355861,0.716645877757716,0.689728170821017,12,5,0,3,3,1,1,-2.2823324689169042,0.5649564574010723,-0.8105352288182561
0.2712639972800799,0.9858869315658143,0.5554349781451013,-0.548320735553216,13,10,10,1,1,1,1,0.20743750346637224,2.952408924997422,2.1266465731685544
0.623254028889707,-0.4121664789901325,-0.10734728002687755,0.4540370540282679,5,6,6,0,0,1,1,-3.9539746457648657,0.1678538885369991,-1.1932441694538034
0.13796638860824562,0.06295849256364172,-0.08407357102092905,-0.20642134917083155,7,15,15,0,2,1,2,-1.157543741615686,0.9690941290986973,-0.0638108334555799
-0.3324468058604044,0.15862680557692177,0.7780012216293317,0.13860996882440402,11,3,1,2,3,1,1,-2.5426310576496,0.16711858869825857,-1.3929129418735675
-0.10146368306872655,-0.40711022451169376,0.8592992154026566,-0.7507732286433453,5,8,1,1,3,1,2,-1.5898412888054847,0.6305558715258162,-0.8956875156458926
-0.7334314838356537,0.8554914661508146,0.735404195838478,0.41524117148107065,12,13,5,1,1,2,2,-1.3044057821011237,2.048134239947507,1.4149135909705957
0.2568139152819795,-0.12270196312803106,-0.9224861288916351,-0.0009033295906575312,2,3,0,1,1,1,1,-2.5962177574524206,-1.102443890856662,-1.3129936920602534
-0.9312462832965496,0.27792604394656917,-0.8371055742176816,-0.12997081131955324,11,14,9,2,3,2,2,0.8279581774768692,3.0584263753108987,2.725587484439218
-0.5593452131248349,-0.7935667022420008,0.1700703374373238,-0.022915067119485766,3,13,12,0,3,1,1,-1.0614831392291344,0.9299799880207087,-0.5490481267938457
0.2991120135139236,0.7359991837901798,0.6563717386469059,0.2521094179616026,12,13,9,0,2,2,2,-0.14944733525228565,2.6749728475113232,1.9848095862476454
-0.11032128131894092,0.7988250443346505,-0.7329315336785012,-0.226607100025076,13,1,4,2,3,2,2,-3.661710464256581,-1.5218705601981704,-2.71425754656143
-0.7749937389467365,0.4718408127478977,-0.44980223688175114,0.2782156939894127,4,6,3,1,2,2,2,-2.9251338711747334,0.11740187191158397,-0.986661760070323
0.20578576521087055,0.3084409240580259,0.9963998153312352,-0.8500799130599739,2,4,6,2,1,2,2,-3.7250952181528274,-0.338416418588497,-1.4234378131564827
-0.8694464848670722,0.643678645505805,0.29261986731476264,0.29468426874618237,4,2,14,3,2,1,1,-2.7322926241191943,-0.46575782184883274,-1.2828830795806294
0.5035891747345127,0.17673137843531328,-0.5746714269773143,-0.8059635635258211,13,12,15,1,0,1,2,1.1402046271269124,2.2079810012000767,1.4281851208950227
-0.07275585131310036,0.5685425986134338,0.8937603926820472,-0.449659775023864,5,5,4,0,2,2,2,-3.49192016221822,-0.17884875649913662,-1.2340202930865565
-0.279880196138548,-0.04426529017372838,-0.2894320515261548,0.3650234602324003,11,5,14,3,1,2,1,-0.1765752241921662,2.419884519566146,1.5990858503703207
-0.7494975378075841,0.3110199436922252,-0.9204057453286949,0.19536467104691813,5,14,14,0,3,2,1,-0.3781167102293097,1.6721231914603663,0.7165017371188256
-0.012041701719624154,0.7387046019846948,0.47365291150300814,0.002080473969206853,12,5,13,0,2,2,2,-1.2995840303287554,1.91734118100986,0.8165132350740336
-0.10770148708566096,0.34332046199579747,-0.3321950569468921,-0.49148167802213893,7,14,4,3,3,2,2,-1.3391625600889492,1.5928827351630528,0.9639738872603403
0.6874575854205149,-0.12391184818923251,-0.3152097534082807,0.09295272205075289,11,9,12,1,3,2,2,0.8775405323731134,2.9662703520426597,2.0868340125151876
-0.6211131336651945,-0.19770406101640492,0.8955921320289142,-0.20681885122734056,7,11,15,1,2,2,1,1.1071446275943537,2.4965312669794546,1.9635738787270365
-0.3465222188627328,-0.3007712023845557,0.19269299499355186,-0.45157422175170603,11,12,2,0,2,2,2,-2.5020323894500014,0.7533296627677727,-0.5422988588060994
0.4312414339435715,0.3738828700070207,0.7862274826449451,0.3788342677426493,10,10,9,1,1,1,1,-0.41991335504292354,2.8899517589191785,1.6192852676172742
0.7172002139649964,0.925465167722278,0.2566942350988888,-0.6317973532780861,7,12,2,1,0,2,2,-2.0574858066561093,1.0922793385133645,0.26798456703481793
0.5537874964097453,-0.8584171279776511,0.3207765047916509,0.6183896073134825,7,4,3,2,3,2,2,-2.317599620217925,0.046660592155848696,-1.2562432377618655
0.2808945479865057,-0.3716758723260558,0.915942132964908,-0.9331528551289925,10,14,2,1,2,1,2,-1.7844899424708212,0.7190394177893837,-0.1605070585064625
-0.5292334762032849,-0.01125837790848383,0.8296698999937562,-0.5765712557040583,11,2,7,3,3,2,2,-3.476538272933864,-1.0240716397799439,-2.4657333637820953
-0.7067708856803154,0.29185578604607865,-0.5342417076963699,-0.6864791426967214,10,1,10,0,2,2,1,-4.729931085614332,-1.4281117097119034,-2.5824995103627306
0.8232658274169511,0.856028473458762,-0.6691596957431813,-0.9953531877361395,3,6,8,1,1,1,1,-1.0128677256226224,0.845447178271236,-0.8039349997487152
-0.49535451147250953,0.8305798807585478,-0.468628870267473,0.7916314631203893,6,15,14,1,0,1,1,-1.837721373528308,0.6810647496825677,-0.4851528319994697
-0.5538273309420503,0.0913373299372695,0.3679502598302826,-0.6195441383597249,2,11,7,2,3,2,2,-2.2140989864188487,0.8586215497833111,-0.7347841048006786
-0.32863519871431657,0.14916439510375912,0.02956846986626882,0.02652100914088451,6,15,2,1,3,1,1,-1.4859802226681367,0.45682296508267073,-0.3947165776586132
-0.6056340360638675,-0.8047799237820168,-0.6663028435888447,0.8474627917535522,6,1,1,3,0,2,2,-2.8998200785682102,-0.7178549133007696,-1.628667755617682
-0.5412129956912359,-0.5633937763769754,-0.8906136508474647,-0.9646599104091322,7,9,4,0,3,2,1,-2.9448632119680562,0.48472440153331153,-0.6345249924623568
-0.7188161636532688,-0.15043331695162743,-0.31650231534814544,-0.6331527130040879,12,0,2,1,2,2,1,-3.843364352558564,-1.6758417118233235,-2.7104423313833106
0.7740854888939237,-0.44995045502440445,-0.5527747604146704,0.7141938792198317,3,15,3,3,0,1,2,-1.000544731546294,-0.33302862976849007,-0.9956395941844872
-0.12446989002374309,-0.3792582217837599,0.5242592409006492,0.8723531283330104,11,10,0,0,0,2,1,-2.793031104121546,-0.08128505449649431,-1.2731206241514772
0.2482268400913088,-0.05184747178428473,0.7513702551722119,-0.45713827144789354,3,13,8,2,1,2,2,-1.0520294391852003,1.3832349574522642,-0.45404818426072113
-0.9437569874441525,-0.24935730845397241,0.25350669708466245,-0.7078068689173596,13,6,15,2,1,1,1,-0.08184732220580737,2.3205346713985935,1.5754626949358652
0.7371056615716753,-0.6520782246075489,-0.9076070335967423,0.15919345482534797,11,14,3,1,3,1,1,-1.9392132362149772,0.8378969358693475,-0.1400728098407729
-0.5771374840021777,-0.4696585176332888,0.3257195752693314,0.9308972692012425,6,7,11,1,3,1,2,-2.3773242253368374,1.632194952114556,0.209592066583531
0.9769809689736095,-0.3113839333600814,-0.8764752274196006,0.4687000706705915,4,13,1,3,0,1,2,-1.0478876577446241,-0.02917724665098821,-0.6510663108402569
-0.24336878566948106,-0.8232060657064832,-0.3155489504421909,0.9627666684825602,5,8,2,0,2,2,1,-3.1026287204960474,-0.08171521633311787,-1.1706426182943093
0.6416980185262575,-0.4370453950981612,-0.8598626085576211,-0.8867488852448839,13,14,1,3,1,1,2,-1.3293247528429104,0.6918708579280204,-0.25356971617421536
-0.03373070886900109,-0.873633806279547,0.2222830464224923,0.9674700673515155,10,1,4,1,2,1,2,-3.686106051509537,-1.6570812351477404,-2.7665607555472085
0.16447489760517264,-0.4002514631118701,-0.9311935830930835,0.26985946023548757,9,4,5,2,3,2,1,-2.6091080352987426,0.09403622616144774,-1.231536400294231
0.7731908830047967,-0.1781148952997802,0.20860883964295773,0.26003736123765475,11,1,4,3,3,2,2,-3.6871635089593746,-1.5406512937006678,-2.741668757558668
0.2874396126498917,-0.4457112962532803,-0.10064604563255997,-0.3094708958858938,13,13,7,1,0,1,1,-0.8713773179125179,2.168905921936319,1.6287889512563873
-0.6153072736921699,0.4347455481259468,0.32867873321136454,-0.3132444208508549,9,2,6,2,3,2,2,-3.5226715412101277,-1.1317889118682385,-2.4908919643760337
-0.1294145516247318,0.050307788223256766,-0.6007423846801649,0.5010883275074751,13,8,0,2,0,1,1,-1.4520298328574721,0.6131248294861569,-0.7443545814944736
-0.5339620712063304,0.6262840089634509,0.1768624809069046,-0.5784738011401875,6,9,11,0,0,1,2,1.0966645950805805,2.474626062124823,1.8341446701636583
0.1952648797378007,0.47786091069894443,-0.9416602154185134,0.08247642886766027,2,10,1,1,0,2,2,-1.9509166383696315,-0.5934547643071331,-1.185741876386747
-0.2825149789142227,0.9912903533486985,-0.0396329694762243,-0.028228787620773632,7,1,0,1,1,2,2,-2.792988224140352,-0.5512858163330425,-1.7540151145720597
-0.9985045832589379,0.18827278295510252,0.4386012180502272,0.23749396491521257,2,6,13,0,1,2,2,-2.036064459703484,1.15103580136734,-0.6511758714511112
-0.32918637300730613,0.9045280290667446,0.0661105801894224,0.2630887573523206,7,2,6,3,2,2,2,-3.6231475931661254,-0.890595035987411,-2.136887810824139
0.8598711881481713,-0.08258976866492351,-0.6367371562423563,-0.3952085193921555,10,14,3,1,0,1,2,-2.060892095036808,0.9319314675849564,0.20072479809663016
0.4208436300248235,-0.16215275041416266,0.034544339508621125,-0.8315739776458033,9,10,5,2,3,2,1,-1.669954680744396,1.876586763963177,0.8307755447836082
0.4297968761545772,-0.14031066051368923,-0.387115326899514,0.9244258202318894,4,10,8,1,3,1,1,-1.0120754404467818,1.3174231172217759,-0.10680213695474934
0.3468394578228653,0.22899892051038506,0.7849381879040234,-0.8427465780204839,3,4,12,3,3,2,1,-1.032242363925155,0.200061671917442,-1.0197135239902841
0.0666167249174816,0.9919872982013993,0.6010722102534953,0.6912841832488428,7,14,11,2,1,1,1,0.9305169473221386,2.748604143062511,1.824006784177922
-0.26777376414249754,-0.7927265470384088,0.4048107317324039,-0.40108455213149075,9,6,1,1,2,1,2,-1.6006184490689237,0.8345328976568361,-0.8756458555872391
-0.7067833992799937,-0.6806673012656985,0.5801664999428755,0.23258149670828931,2,4,2,1,1,2,1,-2.777478473258196,-0.952177768697517,-1.4361736555113371
0.2474874521751913,-0.7319502113620164,-0.7684799075073507,0.6883717916481633,12,5,6,3,3,2,2,-1.9220153961322808,0.827192145092138,-0.719170544239046
0.7950646530441681,0.8155224873003573,-0.8251663842578323,0.8729866626204514,13,6,11,1,3,2,2,-0.6760810248267268,2.400814607253525,0.684319842621004
0.936417681725811,-0.7042951242752324,0.8817525349894177,-0.6342138938626627,12,0,1,3,2,1,1,-3.7014121865304954,-1.3977362464912955,-2.533648843758077
0.2903001666018068,-0.9660617413690671,0.9207335492442605,-0.910823814531712,8,8,1,3,0,1,1,-1.5873367590042378,0.5651903746779047,-0.45268059512447545
-0.9009747405954129,0.1987171742716054,-0.31665085236309176,0.9066327444019211,6,12,3,2,0,2,2,-1.5701930162517024,1.4880246761691633,0.7851950497706076
0.36887072213861494,0.006440829717268892,0.5302976997225279,-0.029418731876569293,10,2,0,0,2,1,1,-2.943441664629509,-0.3239311632994963,-1.944862302306893
-0.5739293603134716,0.21555687721377437,-0.8324180549034768,0.2861219870800593,6,1,5,2,0,1,1,-4.494130564950451,-1.5142692853704878,-2.5197999180099906
-0.7611022320714285,0.24460595814805242,0.8688404336850275,-0.5869311920559872,9,5,0,3,3,2,2,-1.9117445630454288,0.8695748760430169,-0.6778085948910829
0.09249520026170188,-0.8210537543792256,-0.16403182898617286,0.7065695971344039,8,8,13,3,3,2,2,0.38725405836063387,2.7142964937844445,1.9454105157376598
-0.8418479580467038,-0.10499422060098373,-0.7962164920568944,-0.9681594654744028,3,12,11,2,3,2,1,-1.0387007919209064,1.664102025723147,-0.30212567441716115
-0.5326191023492728,0.2784036587799197,-0.5286349308482301,0.4273205662243076,9,1,0,1,2,2,2,-2.878466392556416,-0.501963704072546,-1.8429616760553034
-0.9109819214476573,-0.42172656316247803,-0.09742964564472012,-0.7660339072294848,8,4,13,2,0,1,1,-2.1577685847658734,1.6776931606781664,0.4940173613320853
-0.6166573623394513,-0.050911299682887545,-0.27702570035637586,-0.2825459609078025,5,13,2,0,2,2,1,-2.748832909669306,0.08728061865249298,-0.8873073702515902
0.6109325660811735,-0.32277754177473494,-0.8891340221175323,0.10837530200958234,10,0,15,0,1,1,1,-5.495238157781797,-1.9881793847628901,-3.2712451398822684
-0.5233255787440061,0.5879101694311812,-0.027034468535154232,-0.3319089031600808,5,9,9,3,0,1,1,-0.23379490514292478,2.9987573816525384,1.9961934538519837
0.5568568135627998,-0.6589239022035482,-0.1052989019887487,-0.5790806556469315,8,15,2,1,3,2,2,-1.8452031079492586,0.7858625714716712,-0.05283439166256846
-0.2868821576462226,-0.10539448749479874,0.9310358364695328,-0.24530304553937676,2,15,8,1,3,1,2,-1.4968810452371344,0.8082250152672246,-0.7327389561969897
0.4620206982789663,-0.8467551960155946,0.3280660662226351,-0.5248799708644603,5,5,6,0,2,1,1,-4.279925244270065,-0.5334023217890488,-1.7352924708399267
-0.5900415343481784,0.4839907822523446,-0.8954417934624808,0.7050852897510007,11,5,6,1,2,2,1,-2.4862631050354698,0.9169285125442954,-0.4335491376348104
-0.36154940442762307,0.8118233424692951,-0.7467257489632513,-0.6429604214548026,9,3,15,1,3,2,1,-3.1395687270633563,0.3742429074463068,-1.0857716048165578
0.16655239427819324,0.46951857769875716,-0.3569339823233184,-0.9306985803719658,3,4,9,0,3,1,2,-2.189174879380302,-0.4910133791413803,-1.1372869584630731
-0.9239016433798182,0.45727404463379817,0.05613616186415782,-0.5958381278269584,13,2,10,2,2,1,1,-3.9602354059164715,-0.9515262518697308,-2.324776404557926
0.5734460294670816,0.019452150576359406,-0.39986583418912014,-0.6974714310746482,12,4,4,2,0,2,1,-2.230193301228818,0.8867617259280011,-0.36385003331767973
-0.8450327468890346,-0.9639419820821755,-0.7953356409318737,-0.17900257260524133,3,5,6,2,1,1,1,-1.1334374775010008,0.10017086950026623,-0.9569248384990893
-0.05735641178986328,0.9621952490270191,0.4807565938820395,-0.7639879467612503,3,6,13,1,1,2,2,-1.0341776619953849,1.416773188069982,-0.40624925823329966
0.2501831053730572,0.8923737879825224,0.15954288352495927,0.08043453355723718,6,6,13,3,3,1,1,-2.334943996690876,1.4117984391841363,0.15686404477033836
-0.5942536481715308,0.49125666504100396,0.9912381192454134,0.3313010012519195,6,11,3,3,3,2,1,-1.6866244941128499,1.3697575330194853,0.09662395747204512
-0.25538580285390444,-0.49067246822007626,-0.02209814712309588,-0.18518423729062916,4,2,4,0,1,2,1,-4.723245537759411,-1.363672488836285,-2.336118913872501
-0.08003666064379833,-0.441321029446881,-0.26121767108977245,-0.6809200866231528,7,5,13,2,3,2,2,-1.8364461357739528,1.6141948095050824,0.2015169951813572
-0.6046193937710249,-0.36236535425399063,0.18699283164370284,-0.579764448119571,8,13,11,1,3,2,1,1.6713283575965052,3.1742631157417485,2.8060159876088875
-0.9686081888074407,-0.27980073843577347,-0.8203557411487905,-0.4863399245496296,9,4,7,3,1,2,2,-2.125423265439356,1.0591896461060146,-0.4007711527626319
0.8749623447982093,0.383854726533184,-0.6882969268971131,-0.5131147664691786,13,11,8,2,3,2,2,-0.02331503548062991,3.0053030971248713,1.8361985680413204
-0.9974638461690195,0.7880143958336121,0.04342360273383661,-0.4746605293390309,5,12,9,3,2,2,2,1.3545534577238099,3.3077721987230735,2.5366691999182223
-0.19547917263291592,-0.8975514071913735,-0.006969155538790295,-0.7533630178494155,9,3,10,3,0,1,1,-2.992006992100477,0.7484643824642193,-0.7584690513747482
-0.46411449978630426,0.04038921544777119,0.1314840521418028,-0.9693788267461891,6,1,6,2,3,2,1,-4.54965171696761,-2.058540694858274,-3.180345952962309
-0.2665561828124019,-0.7883899502869716,0.2564131941860879,-0.7572561509027607,5,9,1,3,3,1,1,-1.351242654875971,0.7386467826914678,-0.7831311597253491
-0.013438345322879908,-0.9920801139757145,0.0023254629149807027,-0.23245508404518156,11,3,2,3,3,1,2,-2.6556870022179613,-0.22881209058670463,-1.559004210517143
0.7336429713769783,0.7879461149250093,0.8395851435588726,-0.8103016134936878,11,2,9,0,3,1,2,-4.751527892557283,-1.6991423901830613,-2.94500609823708
-0.6615938966454964,-0.6249455541756668,-0.9788967263681989,-0.8171474622765815,10,2,6,2,2,2,1,-3.358035524780498,-0.7592052533564229,-2.0287301279332155
-0.9638378155886291,-0.19934026317848352,0.0997538423124209,0.23916518565417366,6,10,14,1,0,2,2,1.0078442636223768,2.6679539337034925,1.9667403879962022
-0.05401881260369468,0.039370062300753794,-0.6188479069656123,-0.07592131432088878,3,11,5,1,2,1,2,-1.0019056682755747,0.40985809256258826,-0.6977066310374488
0.7990255301926197,0.8817598126829693,0.3417297740038119,0.32884757318535573,2,9,1,3,2,2,1,-1.3807071541793556,-0.5814483495273532,-1.0747313885444056
0.24387346751341843,0.21358579164267355,0.6989398031673246,0.08240753154259672,4,15,10,0,2,2,1,-0.336696747880045,1.921063157467024,1.1599144805256942
-0.11111808465700257,-0.7167655100267656,-0.7950073416215744,0.07092989931390825,11,1,8,3,2,1,2,-4.485579826182136,-1.829200062246529,-3.1671341539897115
0.9034048127810743,-0.36055830132029154,0.7361963197341257,0.7625013633637796,13,13,6,1,3,2,2,-1.2226639238247503,2.291520435163613,1.4683224017973509
-0.964572298781222,0.4063995695509739,-0.9565998094489168,0.2623761561201423,7,7,5,0,2,2,2,-2.949960097585029,0.8031390121830384,-0.2947969295484993
-0.2742683660097931,0.2021823347926055,0.6972131037975595,0.7772842276730345,5,5,15,0,0,1,2,-0.8287237965672702,1.839272387364493,0.9795191240387254
-0.6110729616353725,0.1238962199864786,-0.37087169814526955,-0.8312582071229899,7,7,2,0,0,1,2,-2.8758848381163626,0.09788733930433469,-0.8859455323020368
-0.28115234633836583,-0.8370522045741162,-0.6133215327758956,0.9014894264253435,4,10,11,1,0,1,1,-1.0276110217016872,1.5612463737200801,0.30236825094657777
0.9578391122397996,-0.2272637257263861,-0.4654826297058765,-0.15697763497941897,8,7,7,0,3,2,2,-2.624467178679427,1.261173136351196,-0.19332360594622613
0.8006244791489818,0.3296359814325418,-0.7895608895236605,0.3440395243610701,7,10,6,3,3,2,1,-1.4971765269014508,2.0963200273389644,0.7609542557243097
-0.45266723015708465,0.9600109263936338,0.19251715046540419,0.41947416960204054,12,6,11,2,3,1,1,-1.6545552226798588,1.6415103436803806,0.026992550457895687
0.5517445790882534,-0.10643264698357702,-0.1049995043791434,0.910045839223337,3,12,12,2,2,2,1,-1.0200920761901162,1.5106804508247695,-0.42337906938795816
-0.06854884466500488,-0.5195099630713922,-0.06039135710263688,-0.08906885598727654,13,11,10,2,2,2,1,1.172062687067396,3.343700832984227,2.5856017029134106
-0.8797828878432083,0.8318699250223074,0.23090284076881207,-0.6146178106140641,12,8,12,2,0,1,1,1.3873002954225533,2.9236245642843404,2.3647493987654697
0.8955391640642965,-0.8926058428013863,-0.787508583060879,-0.6526567260913203,12,8,2,2,2,1,1,-1.626505830752271,0.6376350114069251,-0.5785923272038113
0.25700780016713565,0.11450366663682132,0.48527197936338107,-0.4404661382259183,3,5,13,3,0,2,1,-0.9981430593277354,1.4979767118996998,-0.4408711079431347
0.26750817438067265,-0.7189853937828135,-0.1140979785041345,0.12287675586624869,12,15,7,2,3,2,1,-0.5433037350748953,2.2978140453528346,1.908356275600408
0.36841815037697323,0.7648823826951634,-0.5929777833362271,0.746722235682876,2,15,2,3,3,2,2,-1.2070087688754016,-0.1780738802388854,-0.786183689824237
-0.17253420483934034,-0.4015031614796791,0.49621133577497845,-0.5834446496929084,13,11,6,0,2,1,1,-2.626634533253637,1.345718817861747,0.1316289838858041
-0.15041163733717644,-0.22889499701666138,0.8308324029334069,0.5238687514861942,7,9,11,2,3,1,2,-0.5916532442697017,2.770532441117286,1.2038124118047018
-0.4754513563700302,-0.1278590395613748,-0.6861947517077598,0.895130252648086,9,8,15,1,1,2,2,1.8767558183101538,2.8200614458311115,2.499747471952622
0.4695236227106887,-0.4957120883221129,-0.01837939746391437,-0.8489334616861848,7,10,3,0,2,1,2,-2.4888725281469206,0.527131496177553,-0.703418092044399
-0.7477246839676959,0.059067230044914876,-0.4622769100419868,-0.9579261950790627,12,3,2,1,2,1,2,-2.535085508424733,-0.08995283628371523,-1.4225704450208605
0.9989357884051604,0.24475186294634832,-0.13802425468561896,-0.42367095423209733,13,1,1,2,1,1,2,-3.0820828072646704,-0.6997081124975277,-1.9979960059926627
-0.359402515006515,0.8133065939039978,-0.6175157418477573,0.23085783006585325,4,10,5,3,1,1,2,-1.032760379568864,1.1443574259196398,-0.06849424326080304
0.3822117401077023,0.766386105847217,0.8963970134861348,-0.02649790329536894,3,12,11,2,2,2,1,-1.0253585520071455,1.6507497039243668,-0.39103436229199745
0.8931971455566774,0.45260700073763593,-0.5606357332483474,-0.10183321464777317,7,10,8,1,2,2,2,-0.5956157154452252,2.8780460771626966,1.404594369698606
0.034263784021276056,-0.7658711740362747,0.05635544284603422,-0.7462543438738134,4,2,1,0,2,2,1,-3.421807750525986,-1.1513838107024077,-2.025536186778927
0.9408770977681948,-0.7752281354169483,-0.46299016549432936,-0.015196481591328581,12,6,15,0,0,2,1,-0.314379792638691,2.15322118100627,1.4688391950575752
-0.40214769980333354,-0.17836720886514446,-0.5646004022855351,0.9320429182604171,6,3,7,2,0,1,1,-3.9490850024140163,-0.18763136371056613,-1.3969452192396956
0.04862987668024199,0.9259159892972593,0.21537128210162204,0.9667744409211452,9,10,8,3,2,1,2,-0.6010908435160834,2.762240013956636,1.268354195627975
0.5429466897192128,0.830277640809792,0.709030871821499,0.3663511264796362,8,7,15,0,3,2,1,-0.7222927258190416,2.0833840998887037,1.218175871770249
-0.8182469232607033,0.7093500827685271,0.26111206181839064,0.4944722760791005,8,14,8,2,1,1,2,0.6040073705141947,2.4196030341485764,1.9119693387126884
-0.5764037002369946,0.5850795352426734,-0.6261854070997637,-0.8666803403533878,2,4,11,3,2,1,2,-3.9789474481806377,-0.2052809493679803,-1.4750514879544607
-0.28107075629211287,0.7167388134393169,-0.5347922757024881,-0.7689882676870676,7,12,9,2,0,1,1,2.1850064132626663,3.0036257420287757,2.6678510148230394
0.33863083272700334,0.776544393023012,-0.08011609741207448,0.21394623254853085,11,5,0,0,0,1,2,-2.3368913299480485,0.18754293029886135,-1.4935254930559383
0.03804338715711153,0.9585265828090326,0.3927248650660611,0.34395227585410226,7,1,9,3,2,1,1,-4.986791341895877,-2.0785277862062648,-3.3126396196896724
0.04366175061037869,0.17130867085759838,-0.983008842785581,0.5220119658991107,12,0,6,1,0,2,1,-4.215184410834552,-1.33998090560303,-2.4784897151248693
0.7628206646465001,0.1872971702147217,0.21572564816196094,-0.19327138994729354,7,4,3,3,1,2,1,-2.4345881101369113,0.39413369028772727,-0.7248134920348165
0.12023196601869679,-0.22707487134412951,-0.1595007963849162,0.124221765246459,5,0,13,3,3,1,1,-5.458645091709544,-2.986019703326522,-4.151295214437455
0.9495396868408261,0.65120684981403,-0.8799836148219764,-0.24754124327761784,9,7,2,0,2,1,2,-2.4230117143941365,0.3679030075273485,-1.1395439582795406
0.4791264962225361,-0.8267604782906119,0.3383083110697016,-0.17939255625467587,12,12,0,0,1,1,1,-2.255350806425897,-0.005102143089836463,-1.3166778249775184
-0.2875002107924398,-0.645569886242416,0.39023963189153466,0.23248129866122458,2,13,2,3,2,2,2,-1.0109535659627344,-0.16453958050234146,-0.9057449490521684
-0.4960035567118566,0.8415129021094674,0.1631776756995107,0.06696041748956572,10,6,3,3,2,1,1,-1.7823982699425263,0.9201269415166734,-0.3924158400377051
-0.05055774574357419,-0.48321470425925983,0.6371864607462159,0.7992011895264717,13,10,6,2,2,2,1,-1.089292500120808,2.4212519957473884,1.4521008738568693
-0.5043751141861863,-0.9273185033675151,-0.7963054697152345,0.4569878676948804,9,8,12,2,1,2,1,1.3942707836212154,3.0061095336583157,2.3490821744247343
-0.3885957283790229,0.04900114843795289,0.3037361872952118,0.558966033769057,2,11,13,3,1,2,2,-1.0137602853100154,1.0760046514351829,-0.272786943817687
0.3857568553933044,0.11174162839791868,0.39905574080514383,-0.17596452209668723,5,14,0,0,1,1,2,-1.9125036606018018,-0.05148717919606701,-1.0342191577838877
-0.8613909879625026,-0.08717312057515136,0.21937812249913602,-0.48825491837557444,11,11,1,1,2,1,1,-1.6946782504568814,0.5693658415271767,-0.7956166204069414
-0.01080589447248248,0.7894951416626022,-0.4646631256114049,-0.17880260552346683,5,11,9,1,2,1,2,-0.22058403261035353,2.7391746692389867,1.545440487320777
-0.13811732696334622,-0.603993939384893,-0.12395640729934132,-0.18251247438294427,3,7,3,1,2,2,1,-1.029376069350295,-0.22419187839176077,-0.942029470652127
-0.3588648279670019,-0.7300430278567158,-0.40764646888200295,0.14456762908400234,2,2,1,0,3,1,1,-3.4221522261844672,-1.3866085990612023,-2.015248118855471
-0.3884877449752506,-0.8543094049096005,0.8652793875998581,-0.2108977414372537,2,13,13,0,3,2,2,-1.0649785815386585,0.9827274181473415,-0.1780701789072875
-0.5073035055153963,-0.8734931822026408,-0.7365809295872898,0.7174899370591603,9,12,7,1,1,2,2,-0.3781429888341349,2.773596539725438,1.9617711496054338
-0.47794321692830377,0.7515250777183107,0.504691405063912,-0.9647096796427883,6,0,9,1,2,2,2,-5.208051408353059,-2.3446209868716372,-3.575175689926514
0.3634497008246842,-0.5844190705904924,0.5978971241434121,0.6060743215349436,13,14,9,1,3,2,2,0.3704567470410809,2.926123196832014,2.473362364201093
0.481766413443971,0.32372062443001104,-0.2889404056959848,0.6177170780671306,3,0,13,3,2,1,2,-4.560920046049643,-1.7575562930812043,-1.9769902406450706
-0.5455846443359911,-0.18718742639800912,0.7025223347241205,0.5969684858608508,5,4,2,3,3,2,1,-2.223809557409386,-0.027909299473950218,-1.1664728337723218
-0.8029062971741152,-0.5358428442676699,0.4178000125031649,0.6474889238245993,12,6,8,1,2,2,2,-1.3555605926344874,2.1173468894060483,0.3669569902052989
-0.5127228613088342,-0.06279637975698038,0.1826022978464894,0.7736818056632142,8,2,5,0,0,1,2,-4.298144671969851,-0.9226083673677284,-1.8811228774059015
-0.820695537528642,-0.32528184328544074,-0.8205981619703084,0.9230874457622191,5,11,1,2,0,2,2,-1.8197468687646472,0.900053143480782,-0.010045447765847851
-0.6899826651664909,0.32890131418651913,0.41759852981230794,-0.6442404090787428,12,7,1,3,0,2,1,-1.6318204293543552,1.0593075896695727,-0.24176077247146474
0.5799490000335457,0.278590945330915,0.7069311064051063,0.47474594406134263,11,4,8,3,2,1,1,-3.0308970410639886,0.24250015462751387,-1.1112962528135573
-0.18421152643961913,-0.42519493230903493,0.11575836715577115,-0.3913848163582714,8,7,6,3,0,1,1,-2.012391787776817,1.8139113617273321,0.5036723021383596
-0.6448841605735545,0.8303342759491099,-0.06958913375665787,-0.8736234414509676,2,2,11,1,0,1,2,-4.309988989555656,-0.5270093140662551,-1.6200257117239327
0.5856800905470543,0.8115135812728957,0.9501743394153626,-0.5354206918070947,9,9,3,3,0,2,2,-1.476532829267897,1.6045251016002156,0.794894436987337
0.27221126928723716,-0.6705382078378765,-0.1403374849739949,-0.4254846102458647,11,4,12,2,1,2,2,-1.1238916445047136,2.1532307719900694,0.6888095326396844
-0.7234336531905046,-0.14775525805502898,0.10464299474855587,0.19776618951463432,13,12,3,1,2,1,2,-1.8455901624217375,1.2015821313486157,0.0862308901256686
0.6101867535990524,0.7011603946131988,0.10109060123999103,0.6517764528536292,7,3,0,0,0,1,2,-2.4544636250135707,-0.32890854829322386,-1.6418347105053852
-0.4804111676576792,-0.4906766271351064,0.9963901089555713,-0.6241480842524092,2,0,1,0,1,1,2,-3.9104824818229504,-1.6716601153951653,-2.535167494867588
-0.5612212216075074,-0.07129950023571663,-0.13349813538194422,0.5993837240055824,10,9,7,0,0,1,2,-2.0235843783230107,2.040036169157653,0.5762698712049138
0.547990174588018,-0.8958551875574605,-0.9743567009787883,0.5910887838532961,10,1,4,0,3,2,2,-3.9688165699220463,-1.8338945694182809,-2.8961314414282757
0.8714985230491008,0.19522638186492092,0.6188549769256297,0.6003052967835012,3,10,9,1,1,2,2,-1.0329593399937103,1.523400913738573,-0.2905708194608984
0.6222091326106363,-0.6055146676659664,-0.5729250442320972,0.35218606832915356,6,7,15,1,0,1,1,1.0370357276891553,2.6381278917171156,2.274700605241139
-0.35361150028524513,0.8703171447532423,-0.27335485582755203,-0.2194241826737271,7,10,10,0,2,2,2,-0.30352487026730335,2.5899702497096686,1.4618825437129894
0.8294986574553207,-0.6660996419310616,-0.7576890774780292,-0.8291830343834694,10,13,2,2,1,1,2,-1.6363656393452901,0.9667551255126935,0.16250076585723996
0.015018188938662913,-0.19749483359254394,0.7101567719393762,-0.13616293770834242,8,0,2,0,2,1,2,-3.944399186444045,-1.8630169866487374,-2.967680190432184
-0.3459864630077958,0.2559174706858156,-0.4496195764530486,0.8191733901075546,8,9,7,1,0,1,1,-1.598127734763608,2.384021384982994,0.9321159305178572
-0.844575163216549,0.06472046972262979,-0.3932714355716591,-0.21432184703719526,3,1,15,0,3,1,1,-4.346550828641245,-1.5994633894190637,-1.7607504060918737
-0.14498488481470084,0.4656766745448311,-0.3273838111725005,-0.3427913210403146,12,8,15,1,1,2,2,1.8004822955083355,2.870810857203434,2.554870954809477
0.5375283614423207,-0.4688248033852802,0.534466788318446,-0.5882253784668012,8,3,2,1,1,1,1,-2.71276354070822,-0.2518348293776709,-1.2533789033626193
0.873322609169362,-0.7874429768589284,0.6839670561164526,-0.03429047003410646,12,12,8,2,0,2,2,0.7848459334274849,2.875000774250707,2.5480090316651873
-0.23286521798541582,-0.016524113962021136,0.7924724982922662,0.6134156154901229,11,9,15,1,1,1,1,1.67792283644458,2.652317244355021,2.2571138942166677
0.3611336827214302,0.7176831668285206,0.25774628882661044,0.5256958046929581,13,14,5,0,3,1,2,-2.3897093542723016,1.2563324809242686,0.17040424770331744
0.7029783632930933,-0.033867509613394686,-0.16785865918262766,0.9557073870035635,12,3,2,0,2,2,1,-3.2623999194491673,-0.5020578049401683,-1.5329810583644492
0.5101208296323656,0.3446536199872825,0.06240209363919247,-0.8022533146746973,13,15,15,2,0,2,2,0.36604073479887367,1.8830295330260987,1.2097355029249481
0.7556946220331284,0.09885722457703205,0.31235807244537406,-0.2355253599710172,10,12,15,3,1,2,2,1.3973912351272872,2.603881910669297,1.749854420538396
-0.812959752804181,-0.1457751071613318,-0.742491125263889,0.8952473170413342,11,11,4,1,1,2,2,-1.7285517223404294,1.8819206552146208,0.904861244470179
-0.3887030063276331,0.18596540193486422,0.07536704351020096,-0.9905751489555177,2,0,7,1,1,1,2,-4.423447159283278,-2.008915257380991,-2.5958632059323525
0.7649902101362729,-0.9597565562938519,0.505454275651952,-0.05245341497115419,9,3,2,0,3,2,2,-2.7056314326026913,-0.6241970874074548,-1.7863523717856493
0.28253141851373953,-0.17271087054460232,-0.41437426652566245,-0.2498011893633001,2,2,5,0,1,1,2,-3.4094897795777572,-1.424353698636244,-1.826152088491179
0.28422047005104223,-0.40369928744688877,-0.7470715091928577,0.6851090029303626,2,12,13,2,2,1,2,-1.0120685772837383,0.5160927425772726,-0.6575754781216511
-0.8487392723309011,0.1541280904514053,0.2852558704218633,0.6996852091940482,13,10,12,2,1,1,2,2.4483108232870454,3.0050061533692745,2.7445032992799696
0.5424861480663561,-0.9223741043763958,-0.6117424591080556,0.07321501852754864,9,8,13,0,1,1,1,-0.3269815147397601,1.9243298547087906,1.2812517225676876
0.754814690790294,-0.9194373865320393,0.6096656345929441,-0.26202477468448704,5,12,14,0,1,1,2,-1.16337436666686,1.300944967187751,0.3512862145410631
-0.6807344864531197,0.792563104327576,-0.19101787109618118,-0.08874876928959963,11,0,6,2,0,1,1,-4.548409459153627,-1.808959070052113,-2.9454671324905357
-0.6264549435377413,0.662491610179885,0.5335367126766715,-0.29871461708570624,4,14,4,2,3,2,2,-1.1280250140916022,1.3909979279513967,0.8058825112205482
-0.5025492124187507,-0.9690035163476194,-0.666471462254616,0.21332305955173547,8,6,10,0,3,1,1,-3.582439126082298,0.7367088390457064,-0.7721058033496331
-0.8429275144144026,-0.2871905283006706,0.4953036491299556,0.10138108938958923,2,1,14,2,0,1,2,-4.254445336590074,-0.763336249229568,-1.6697415988020925
-0.1963730827966097,-0.8473950916518409,0.4654003677416141,0.2337695119303631,9,3,2,3,0,2,2,-2.182269158169815,0.32553969835719976,-0.7323193452022044
0.17155654186209524,0.17353581568918242,-0.10854035819426167,0.6722372310900853,3,13,11,3,0,1,2,-1.0258039282374585,0.6767699778956204,-0.6257179492181372
-0.46795724654239645,0.18163174979101537,0.011545667738421805,-0.9640237368552247,3,13,14,0,2,2,2,-1.0297682293421007,0.7200107726536257,-0.5415837962491159
-0.9593178362356447,-0.589625714190386,-0.025834911352843992,0.7565049354646931,6,8,2,2,2,1,2,-1.6430405868578144,1.0231996830648207,-0.3975677700938018
-0.07289716422935166,0.7756758451857602,-0.08975153793446111,0.11182403414864073,11,9,8,3,2,2,1,-0.18651896511080618,2.9367273212465355,1.5163730213376836
0.3541875695672887,0.557031760123327,-0.7379707626990688,0.20191438999499445,4,7,1,1,2,2,1,-2.4325150836102836,0.10567798323448267,-0.9796746181145174
0.04348645158182918,-0.9731810922557538,-0.9611074831609068,0.9459232699040832,6,9,12,0,3,2,1,-0.7001301992723362,2.1496816817010886,1.1878359229499968
0.274809224522367,0.11341851310570772,0.4765910209566153,-0.32878151151819734,5,14,12,3,1,2,1,-0.07762583497989617,1.9242287727139302,0.9606884475382301
-0.9632832320015521,0.30798844284049665,0.23717029814423074,-0.38030576649344017,10,10,11,0,3,2,2,-0.1655366893883099,2.647328226360432,1.7189060328625765
-0.09537192989732901,-0.9136594182741171,-0.3807985098289999,-0.35977971798819763,3,14,5,2,0,2,2,-1.0342926400186787,0.38224165571961866,-0.6989077148356319
-0.35691633520425725,0.9964680516574407,0.9923273863405264,-0.6175789645065164,8,9,8,1,1,2,1,-0.7491763238944393,2.8841199395067,1.454999861638237
-0.16817269140498103,0.440666738331986,0.8365700707599155,-0.1839190767943668,6,3,4,3,3,2,1,-2.960838365294963,-0.6894867035906768,-1.7646212274540651
-0.8683403132736924,0.38514560015516364,0.1437950449179075,0.814926352692851,9,11,5,3,2,2,2,-1.1661747276190133,2.1245199622824296,1.4066130743665306
-0.036010164534265865,-0.8590786446660834,-0.44371271910217835,-0.3509867016621053,12,1,6,1,1,2,2,-3.562238360389937,-1.0059766489847055,-2.293943343703315
0.054294588598361004,0.5279263926512359,-0.9898423740485456,0.8355172852703214,10,14,6,0,0,2,1,-1.7569092891100946,1.334917014000037,0.7556763506282237
0.31240596074721316,-0.05667363442967943,0.14325538672233096,-0.9071942279697487,10,2,14,3,3,2,2,-3.4979710848368852,-0.36102666989053245,-1.9988135658040347
-0.11392004672967837,0.23562638917857281,0.5399472364132019,-0.7920812481752209,6,5,1,3,2,2,1,-1.7299090351178883,0.6415971468952711,-0.761867699127599
0.036647846079646884,-0.07638703687596271,-0.3711317883771892,0.1619371732631849,3,5,9,1,3,1,1,-1.4437176166244252,-0.013479979826959242,-1.0287681127292843
-0.12298396660206001,0.22204682308384904,0.24838414579254087,-0.7359296462200089,13,9,7,0,0,1,2,-1.8934925462160554,2.122971834989899,0.7799726555001872
-0.307467916930503,0.6154785864014289,-0.28721900140019163,-0.7981046367279188,13,13,7,1,3,2,2,-0.7063985831777698,2.681560228012101,1.8036288468722572
-0.35058933148347204,0.9628951908582586,-0.7305054697381852,-0.37038988215886337,5,9,8,2,2,1,2,-1.760915113523401,2.131209114217901,0.5457468072692584
-0.24015141807597096,0.0038711615617212924,0.2101425068754874,0.11978106369157082,10,1,5,0,0,2,1,-4.330297587964319,-1.0656580101716422,-1.9777471353912657
0.773230977978711,-0.47392764492213946,-0.5508810614622073,-0.06898866694504058,7,1,2,3,2,2,1,-3.312590738647766,-1.1185875265205403,-2.1708990075698407
0.036799253266130316,-0.7747815413015586,0.8679748370252345,-0.632840745289708,8,14,6,2,2,2,2,-0.8095143831563292,2.223334309364013,1.8127660586135874
0.8871062912988188,0.805067765277151,0.744322303939013,-0.8574833347035442,7,5,8,3,2,1,1,-3.2015121477201256,0.45707832425192546,-0.780676904101585
0.42940463276451535,0.8754092307587353,0.8245091222023113,0.8921512361376627,12,11,12,1,1,2,2,2.3423136253941568,3.100499127943971,2.748194621556549
0.7169405051965259,0.09278093442347224,0.1389530293260215,-0.3136522855854329,12,15,0,0,2,2,2,-2.1509476096736466,0.2443152078908729,-0.9128232227145269
0.0877558423222351,-0.32289194512589736,-0.053130132811902486,0.22634072148623408,8,13,9,0,2,2,2,-0.04147535764451721,2.6154381299996876,1.9616860948509351
0.5591057375905235,-0.9551015031373506,0.1997715761055494,0.3908213419394486,6,5,13,2,2,1,1,-2.933478134814094,1.1693441080139877,-0.024477115917269848
-0.6741946910452119,0.624827315247801,0.7067914670738833,0.828680885332967,3,13,5,2,1,1,2,-1.005412655305419,0.5681544833298819,-0.6702801626490466
-0.4919379644020281,0.9642703688723009,0.9660399961527169,0.8499538964700695,10,10,10,1,0,2,2,1.3118149211068628,3.1940261001784043,2.7930877561425875
-0.9991969119493203,0.6117823383937084,-0.8415007877401424,-0.6170207701837611,3,3,13,3,2,2,1,-1.3662174467203707,0.11702467251621414,-1.0957620414058158
-0.7476938074243664,-0.7534321450951744,-0.7050947990501977,-0.9405274774107948,11,1,0,1,0,2,1,-2.764339979041898,-0.4272316652053274,-1.5880028840907356
0.5167695431798356,0.21202766387216254,0.14062501565300778,-0.8928468807851841,12,11,0,0,2,1,2,-1.7390194354801989,0.30535757423111826,-1.0871256839448158
0.7132246724498521,0.8553490829990384,0.8996584109727315,0.10965159300661242,13,4,7,3,1,1,1,-2.5378647941586636,0.6645206016811254,-0.748186729450697
-0.0144373082700886,-0.6785733016180286,0.9565309270589482,-0.6829595319451811,13,10,12,1,1,1,2,1.8708381336763442,2.8932772105825872,2.6609230629350127
0.2608352367627087,-0.4141495931937542,-0.25291940737140894,0.33993984819331335,13,3,1,2,2,1,2,-2.312398773960451,0.2632324055827,-1.2372340112121198
0.5785813093542094,-0.9375728793225049,0.9337311005867872,0.05318988517957868,12,6,3,1,3,1,2,-1.937116612053945,0.824650980155811,-0.6504092207853148
-0.9214161096986151,0.3098142462957181,-0.11452814458708338,0.8978324363774302,7,11,0,1,0,2,1,-2.2064306267505063,0.5466023439503105,-0.603501059531626
-0.584312557160702,0.6268137871293593,0.4856625529313805,0.32318213191853085,12,11,13,2,3,2,1,2.0464383780016595,2.978218245615194,2.6480236432520856
-0.623229981330254,-0.887506611369655,-0.838583091612028,0.9855419730254675,8,3,10,3,2,1,1,-3.8063685184949967,-0.441471861752409,-1.7517424300537814
-0.7146912970536758,0.018163657132942213,0.659391368834128,-0.3003932909768412,2,12,10,1,2,1,2,-1.763074068587128,1.0661916356484542,-0.6830328073795487
-0.058430005974585475,0.4132850434978679,0.8812799983722277,-0.34135744503499144,2,2,3,3,3,1,2,-3.626340278847841,-1.520693094479801,-1.8700786227289135
-0.8480129873683364,0.35757644452048987,-0.6478347339365675,0.4334371715352838,8,9,14,3,3,1,2,0.2394800114623885,2.5615234113152607,1.9576559836819352
0.08122198864945807,0.6992003499649162,-0.03973012072325366,-0.2535852617897463,10,12,10,0,3,2,1,-0.4691796519568412,2.7038968798088305,1.7759873995993212
0.34837389765922766,0.2665378346749778,-0.8010075476387237,0.2083478763451836,10,0,6,3,2,2,2,-4.224992691363388,-2.047525583656744,-3.362759506539669
-0.4980255873678585,0.36686897410783414,0.36775348232661265,0.003680485111276832,7,1,12,2,1,2,2,-4.023916875697926,-0.6186126625897778,-2.0980002767455455
-0.3491634386347844,-0.8105221704413117,0.9517417255670733,-0.4274819292336336,8,15,14,0,3,2,2,1.3802490607090985,2.1389841762407333,1.714682812803529
0.07315638005724057,-0.4435656258623557,-0.8767840294150615,-0.6750031690511171,12,9,5,2,0,1,2,-1.4543745666127053,2.1243158396451762,1.1158799749447612
0.2519678278359072,-0.6989108238755506,-0.06191990666807423,0.008849492126873804,12,3,10,3,2,2,2,-2.132571985316959,0.7118818904456603,-0.9888596826733677
-0.6485695083263483,0.19423324003100673,-0.1516298885080476,-0.10662255651067021,13,0,4,2,0,2,2,-3.48674242857178,-1.279642130834238,-2.4913402533378473
0.7279096440190211,-0.40227362242626463,-0.6140319841219428,-0.7676388514918218,9,14,4,3,1,2,1,-1.3551891219059575,1.548081951530318,1.0587499765804236
-0.7030336339894312,0.10860141169590509,0.054296763250529345,0.46845560237216666,11,14,9,3,2,2,1,1.157916286046014,2.8886139616532227,2.597868139409287
-0.07979474688462407,-0.613105543976125,-0.5792558369403285,-0.9539058231867852,4,2,4,2,0,1,1,-2.5931315950006724,-0.7246825829869946,-1.1484197000099747
-0.9296507369368068,0.8236431872734855,0.5506638597718321,-0.09858788349922865,3,10,0,1,3,1,1,-1.6259951395547323,-0.8678838488911764,-1.17525538882547
0.11484948934028405,-0.4879576538769739,0.30165590097865613,-0.7674526394142387,6,9,8,1,2,2,2,-1.012422072140306,2.663529111247909,1.0878109405399374
-0.005518304238713023,-0.8120181411667959,-0.4185553847586698,0.967463707994012,5,12,5,2,1,1,2,-1.0924789953314762,1.8183120610211307,1.0270087280147697
-0.2654445974385815,0.8276290452498885,-0.26340906468858094,-0.253110817709129,7,0,11,2,2,2,1,-5.146650114955138,-2.1607418218790926,-3.433785274785653
-0.33171395523227565,0.6358083536648789,-0.9232722772885977,0.7415943446762263,10,15,13,0,0,2,2,0.4899700805929193,1.6532338403147007,1.025265225197136
-0.7196691332345393,0.08836629795360351,-0.9839837186524343,-0.809812704578541,5,1,0,3,2,1,1,-3.107251673657848,-0.3896254480687976,-1.939052107042677
-0.19270661101304443,0.35732018765379414,-0.15820694248154799,0.9228351556931467,4,12,11,2,3,1,2,-1.0321399916233835,1.8777852900437086,0.5503698741530391
0.38676380122971077,-0.6594816957491281,-0.4565849622918141,-0.5745460677394538,6,6,0,0,0,2,1,-2.9722695168898494,-0.34728178510089946,-1.4588452803513605
0.3375065088996274,0.08575626472161035,0.6657871897744589,-0.7498221803271929,6,5,1,1,1,1,2,-2.041982152582143,0.3171882833992242,-0.9116038681156636
-0.4927687447228717,0.7674667776627737,0.12295588747335362,-0.6281327182512308,6,12,6,3,2,2,1,-0.8740021275499741,2.3753418356142135,1.3594317508304687
-0.023380714348309795,-0.32456171087556585,0.09853698669688526,0.4967216668572394,10,2,11,2,1,1,2,-3.853078698293851,-0.40336680266826946,-1.8542372676581598
0.12069734870064686,0.45723031358555377,-0.29030855313868353,0.2253686893492144,2,1,7,0,0,2,1,-4.417825717119822,-1.2511610832567786,-1.7985463043183538
-0.45551891498791064,-0.231678484093075,0.6718709800330158,-0.70273356884423,2,15,15,3,0,1,2,-0.9989573074999625,-0.2949583094341722,-0.7909843221339442
-0.29804875214781723,-0.19069251670289966,-0.21263622801877435,-0.616253631190997,3,2,13,3,1,1,2,-2.3931363703626722,-0.39877312015673055,-1.2396238815130207
0.9226692623896124,-0.08206056386930238,-0.5231456420930327,0.8836330001003116,5,2,6,2,1,2,2,-4.1532686849152185,-0.8415323603641618,-1.9633978189780235
0.3239396789012683,-0.07029043837345861,0.261177394617087,-0.10080218798452534,2,10,12,3,1,2,2,-1.021928262748604,1.5244193751927873,-0.2824014324269529
0.6430711557793722,-0.9428581645519791,0.26170207729022343,-0.30082960843121587,8,12,11,2,3,2,2,-0.48963432670505447,3.021696131716147,2.455569282884385
-0.4504043784641989,0.46630604621317073,-0.8118803595428226,0.9027927449688311,9,13,0,1,3,2,2,-1.347265121500576,0.5206863872825482,-0.6420290148458841
-0.6628019031319263,0.1615936597069514,0.42877512407458473,0.8332862053878323,5,0,15,2,0,2,1,-4.489089756406518,-0.8898077137308338,-2.325935544371916
0.3519849795126804,0.41131866774789305,-0.021540199590774245,-0.23412523541676578,3,12,10,0,0,2,2,-1.0416898386569868,1.1555660259971543,-0.4758169749203764
0.8879918134212228,-0.9043223749859224,0.7003438904100951,0.9951651858919448,2,2,5,0,3,1,2,-3.90926888076889,-1.7045448724532233,-2.0515340867520844
0.9948458781071083,-0.4378522291097737,0.3360389050251198,-0.6466353716473896,6,14,0,2,1,1,1,-1.1660011767645486,0.23870792173398442,-0.6438164576893991
0.6952806590185103,0.5431394521116524,0.7617628475494733,0.6114937843562402,12,4,14,3,0,2,2,-0.2919448776971114,2.4340010722951257,1.4288809221636718
-0.054241355578909856,-0.9218426279960896,0.2770874548038269,-0.8988062926468365,6,15,10,0,0,2,2,0.6171488300823347,1.97252089594343,1.1093755385742996
0.13172614711923902,-0.685528669811533,0.3812454841626831,0.026868994251640244,3,7,11,0,0,2,2,-1.0168758996210756,1.1971167277211503,-0.4777268508796054
-0.77465294673042,0.1537665499538916,-0.9180969357010405,0.054639359199719406,4,4,13,2,2,1,2,-1.0112329370136854,0.5273327339583777,-0.7513954288877936
-0.7909442242486115,-0.7425055942485739,0.1140136126262572,0.7879453368488585,10,1,6,3,0,1,2,-3.9017895004161507,-1.1452115950395765,-2.3215030523072846
0.37828671396067537,0.029142232535600998,-0.5996915775012663,-0.3608211474800034,3,15,7,1,0,1,2,-1.005980137602515,0.1350731330494513,-0.8097571591176148
0.13856276590104888,0.6238182299198094,0.6158760600285669,-0.6202946794580617,6,12,14,0,0,1,2,-0.8951839040626942,1.2737024797979954,0.1857936078215888


==> images/aggregation/real_world_ds/aggregation_evaluation_results_9_8.csv <==
c1,c2,c3,c4,t1,t2,t3,t4,t5,t6,t7,y_min,y_avg,y_aggregation
-0.250919762305275,0.9014286128198323,0.4639878836228102,0.1973169683940732,8,9,2,2,2,1,2,-1.5165260314899975,1.1261905560851513,1.1246269984529835
-0.3325827777219563,-0.7142663641561184,0.30177694589770576,-0.8871768419457995,9,11,13,1,1,2,2,2.3212746251217955,3.1542286754561055,3.141479148051658
-0.6331909802931324,-0.39151551408092455,0.04951286326447568,-0.13610996271576847,2,10,10,2,1,2,2,-1.031953203608206,1.7446656868795634,1.7352106235563909
0.9475110376829183,-0.5344573191393915,-0.8187871309343584,0.2367720186661746,13,6,3,3,0,1,1,-1.9332629517135034,1.0210674342530135,1.026735260282971
0.21508970380287673,-0.6589517526254169,-0.869896814029441,0.8977710745066665,13,13,1,1,0,2,1,-2.3046855069148977,0.6858489394331274,0.6899671729582169
-0.538212348755702,-0.5179490679479766,0.36652703765091643,0.21999331556524182,9,14,2,1,0,2,2,-2.1530228531194853,0.9458660186439434,0.9494586995337699
0.32504456870796394,-0.3765778478211781,0.040136042355621626,0.0934205586865593,7,12,14,1,1,2,2,1.08840884562738,2.4769678335121004,2.4781288320031964
-0.20969952799637115,0.8533177315875884,0.45454399171284177,-0.34691846238832924,8,11,8,1,3,1,2,-1.3028323499342145,2.5191859436401938,2.5401590401968424
0.49464022027476173,0.07938426477815952,0.17350233132769644,0.930510614528276,13,11,12,0,0,1,1,1.8003006381157147,2.33498287299078,2.3360428337995898
-0.8508987126404584,0.9737738732010346,0.5444895385933148,-0.6025686369316552,9,14,10,2,0,2,1,1.2540841620897893,2.9542871320261503,2.9495516613478134
0.5803510810624113,0.21191994956202276,0.8526017570266979,0.3021540510038889,13,6,8,3,3,2,1,-1.2863542220186648,1.7407907224173185,1.7442185275833346
-0.8728832994279527,-0.3780353565686756,-0.3496333559465059,0.45921235667612814,9,5,10,2,0,1,1,-1.8687000785583487,2.030955499939492,2.038397751304925
0.9434241907782075,0.6978276485321677,0.4434590423297464,-0.5280301605020885,8,10,8,2,2,2,2,-0.18830623670655872,3.00673337642442,3.027090876665709
-0.12132699626845977,-0.5965615953292076,0.7915271913470387,-0.0492595536357765,5,13,4,2,2,1,1,-1.4036628526045094,1.2820169023955288,1.289839301007749
0.5111022770860973,-0.5424036690167551,-0.846040180342414,-0.42049709417246395,7,11,1,1,0,2,1,-2.3468220479362967,0.7126240382438852,0.715157602266107
-0.7890114803394588,-0.08693085903417952,-0.5631191255663328,-0.16698010425926757,12,15,9,2,3,1,1,0.11896260579983403,2.647545533071024,2.661865389231681
0.8136568830915081,-0.45573550123072937,0.29538024108272465,-0.9989592460093684,10,2,6,1,3,1,1,-4.042040569150691,-1.6424494497336621,-1.637666905156319
-0.030340057282033595,0.3848720657805407,-0.46117533240295705,-0.5117489555044517,12,5,15,3,3,1,2,-1.9426066613166253,1.3994041199979592,1.3902763295187495
-0.27274079524141204,0.9435641654419213,0.9248945898842225,-0.4964354083492717,3,2,0,0,0,2,1,-3.105814641859534,-1.174595261792047,-1.1771536858935154
-0.46643797144943,0.9532299116653058,-0.17792597336353744,-0.9338985341989032,2,0,2,1,1,1,2,-4.154636073748356,-1.7771900685692577,-1.7825211614338596
-0.10443367085381672,0.1057861781426559,0.18539344775878708,-0.8382933473345695,9,10,0,2,1,2,1,-1.6244499251864708,0.7437044202444538,0.7489140510036558
0.26461166118715895,0.2670594215217894,0.07154936814951696,-0.8194204598911834,2,8,11,2,1,2,1,-1.5653902531669248,1.615080997214757,1.6179480550020406
0.7167176096274397,-0.3480821895962305,-0.5595179048689034,0.42229906487603563,4,3,15,2,3,1,1,-2.24582165939054,-0.24869002664208073,-0.2403870352095156
-0.20485595782495536,0.03550270105496023,0.675420211814656,0.35138023407856145,10,8,1,2,2,2,2,-1.5148609193834373,1.1182187684461082,1.1171011721278403
-0.4841167445696888,0.3199680920683581,0.6344444004024317,0.11040162319892466,13,0,1,0,3,2,2,-3.758346545781149,-1.6670158464539226,-1.6626724596609497
0.11658690721419518,0.7652726863786794,-0.6225857833172412,-0.44225729481563625,4,15,15,2,3,2,2,-1.1954781697268406,1.5024948227031107,1.4974159309653032
0.5597510917152477,0.2840632923085755,-0.8317200700099023,-0.6767425718107725,7,7,3,1,2,2,2,-2.2175778256672936,1.0686427015860849,1.0733317062553613
0.8802668849155568,0.9473276735106346,-0.4321580505250686,-0.3892722793112131,3,5,2,3,0,1,2,-1.631279839028898,-0.3809283008087574,-0.3740803546141953
0.4243584426950717,-0.5255018250063999,-0.34920060368146455,0.4929828102360483,9,6,2,0,3,1,2,-2.1105091641210274,0.3605003220279359,0.36053513907268736
-0.812650464343815,-0.26456839388113296,-0.4695952646365491,-0.5120207132418328,7,5,12,2,1,2,1,-1.2054282574519901,2.319625184640793,2.3339963506917076
-0.1312112689791427,-0.2998431846106486,0.2902067240611297,0.3378481193261993,2,4,11,0,3,1,2,-4.121197644444689,-0.7629403669643913,-0.7641187078527993
-0.9513680671370923,0.29094459181433563,-0.6457786411859021,0.8809171687058286,6,5,2,3,0,1,2,-2.3433355726945626,0.4051179197527117,0.41709545286487365
-0.3384993906589726,0.10552993367097985,0.14458493834167663,0.9606631674320913,5,14,12,0,3,1,1,-0.10564031856546141,2.411417597788292,2.419709043969845
-0.36615598968744467,-0.661014506627815,0.11360252491670031,0.8723095483215619,11,2,7,1,3,2,2,-3.7166241978849346,-1.1107908826844635,-1.0971431107524139
0.3422870336481012,-0.2827064374076722,-0.4916727018605225,-0.4094188231621225,11,0,7,0,0,1,2,-5.061316843911095,-1.9423071023703748,-1.9348321105893282
-0.28101769756048967,-0.4128163114710133,0.6187223109570272,0.6202267893583615,10,7,12,3,1,1,1,-0.21730629384933464,2.6599537497450467,2.668313929084919
0.25578882989727214,-0.6114520929759155,-0.8581181660001447,-0.20643234557222323,13,2,6,2,3,2,2,-3.2444451043013793,-0.9891284934704105,-0.9782421613541262
-0.12305175396382606,0.3440522705903988,-0.34369466505053614,-0.6899167665445116,7,9,9,1,0,2,2,0.4882970751465806,3.246916886444919,3.2606242832670347
0.6452011213193165,-0.2796187171774742,-0.7458789746962304,0.04448652010960874,6,11,11,3,0,1,2,1.2980578475840892,3.4016230715070424,3.4001683968695313
0.6840461500239627,-0.611239932010254,-0.17729218988664286,0.39902442153438766,9,3,15,0,1,2,2,-2.552015683831109,1.0492789121650798,1.0506994623489767
-0.35408705411750807,0.5903723895374073,-0.45833549747585156,-0.12205715858872779,8,9,4,1,0,2,1,-2.144805551379063,1.5856792727527003,1.6030093703740766
-0.14337105011978446,0.37699980153073276,-0.8836128089831128,0.8304274552529609,3,15,13,1,3,1,2,-1.0227073377084588,0.8022370640255609,0.7972576406223123
0.8692279946794195,0.2765411876867008,0.033392514853133326,0.3142226570003337,6,5,12,2,2,2,2,-1.7330086726542109,1.8719560002920035,1.8761035091490499
-0.2880546426974768,0.5156922209287382,-0.9712130227404883,-0.7678547189861675,6,14,0,1,1,2,2,-1.7943236175023443,0.4010444997500089,0.4002344913219868
-0.6493394602213229,-0.9656777963364995,0.5267288460078219,0.6138259541015589,5,0,13,1,0,1,2,-5.026211880051671,-1.610036340479124,-1.60079105604446
0.23170019610443293,0.2701873017352876,-0.909391980455911,-0.25077477074705756,11,2,9,3,0,2,1,-2.5630344415956405,0.7366438526594006,0.7441358050481545
0.36792753879628215,0.23170232877982766,0.8877832091215143,0.8885031942503347,13,15,15,2,3,2,2,1.659215214497519,2.605433815759868,2.611130514463855
-0.22366014758695618,0.28657643688470635,-0.08349421901696674,0.09123357863186987,6,11,2,0,0,2,2,-2.724921868665592,0.40599261791461344,0.42381441013231363
-0.5866312802465092,-0.4520777453577325,-0.5708217605832517,-0.2454818335440483,4,1,2,2,0,2,2,-3.949653915647758,-1.2158689296484926,-1.2142683586133605
-0.22920675806886992,0.3632273379455795,-0.31875086107151995,-0.4786109435281938,8,3,9,0,1,1,1,-4.520412382268988,-0.4467360150033918,-0.43924408491576883
0.7549440270541059,0.47014208760777154,0.6069618607696972,-0.43593085485738703,11,4,8,3,3,1,1,-3.2703598283582096,-0.18018090205479168,-0.17317243173010083
0.4632955105992804,-0.7446205411550688,-0.4999671015677907,0.1610880246878197,8,13,15,0,3,1,1,0.5963176976093392,1.9295701675681418,1.9306260694251263
0.5017421355829947,0.5090857481693647,-0.7937522623281348,0.8051058133591333,5,15,8,1,0,1,1,0.21094880630822077,1.8323237022206205,1.8226730124250572
-0.22159664253167377,-0.9783246970394033,0.8107639528385273,-0.8174266464277329,8,11,13,2,3,2,1,2.1487877091919434,3.0504333764315064,3.052314159125836
-0.013948684456390081,-0.8334311776094807,-0.8165917054830378,0.20488185180223795,5,10,4,3,0,1,2,-1.5531230875756457,1.5221240919098926,1.5270019988539287
0.5792362855891078,-0.8175877939026193,-0.01115939059483706,-0.8848824799667114,11,4,2,2,0,1,1,-2.279228099693321,0.5207954635126598,0.5219913455408596
-0.7658659671447883,-0.7140166358943283,0.5230212634349445,0.23643612663252211,7,6,13,0,3,2,1,-2.105620022997487,1.6449688173372035,1.65470815684828
0.6437201185807124,0.4124844543129924,-0.8373024387162005,-0.8303245718296162,4,7,15,0,0,2,2,0.29593251958658207,2.261490830385847,2.2452461532106796
-0.5266296126358425,0.8153874126970926,0.1837774776425687,-0.2995635065993729,13,14,2,0,3,2,1,-2.620078946806435,0.40494895823297006,0.41242098854202086
-0.15155598150604743,0.812708770189472,-0.7776050353876973,-0.0147497914182817,3,11,13,1,3,2,2,-1.035421230032544,1.4775371997754563,1.4570715161769172
-0.7649475064457902,0.29842060423212713,0.4920897585308466,0.16673753019431925,10,14,11,0,0,2,1,1.0374030716476812,2.0883835192377878,2.0901961114774483
-0.5528083229610947,0.9264450788812226,-0.9756910506203673,0.9397576534152781,6,15,5,0,2,2,1,-2.3745152345896936,0.8324751205286867,0.8442371563997926
-0.49401966402151776,0.3908222462132951,-0.8491309058204615,-0.6675691361814942,2,13,14,2,0,1,2,-1.0223625802355905,-0.05466988315003917,-0.06742349655678197
0.16862862384620048,0.802316020981978,-0.9091072393170843,-0.43807362081553936,9,5,11,3,3,1,2,-2.569702876643172,0.7944586924411658,0.7952190633904574
-0.6606401922088689,0.2936967233374477,-0.22346323202025564,-0.5412105085901007,13,11,4,0,3,2,1,-2.7252555433752406,0.7851775998661219,0.8093158062898215
0.3963234280394903,0.07219273268824078,-0.3809447674273445,0.6275900394138973,13,15,12,0,1,1,1,0.8253081315896971,1.956979875807997,1.9584866368380798
0.8810636542707668,-0.1667218845230416,0.16232524236165258,0.8383531036711191,11,7,13,1,2,1,1,-0.4835906060140568,2.4276305205150686,2.437565838699866
-0.947266051005496,-0.2470732662439008,0.6211066615636658,0.9745522586298889,2,10,4,1,2,1,2,-2.234394114245778,-0.11745770348910943,-0.1120402720794516
0.6583284414130288,0.1381629383314953,-0.8729763408199973,-0.9263562647280172,2,4,15,2,1,2,1,-2.5181987431835045,0.7557918445277314,0.7718338579623576
0.06869255005892616,0.49982149893994365,0.8263315045152857,0.1702990646509439,6,4,9,1,2,1,1,-4.071541588147918,-0.21778746461395462,-0.21322548209639752
-0.09891172937981296,-0.74168116969701,0.9081020545174447,0.2123492689017601,2,0,7,3,1,2,1,-3.973089448945008,-1.7756437810548404,-1.7807951835838967
-0.772884815600742,0.3431463911855992,0.040615401807586604,0.5446367834712786,12,1,11,0,1,2,1,-4.19890460140908,-0.6983015369516643,-0.6907033048706174
-0.8231835532687068,0.5836356789392658,0.17991179427527215,-0.039908065963049744,8,14,4,0,1,2,1,-2.760600470118963,0.665982768184938,0.6813020800470072
-0.5740716769821785,-0.7272570488264605,-0.9709106686642361,-0.29882488238680605,3,1,13,2,2,1,1,-3.8287569334255034,-1.298757755958937,-1.3004238397684356
0.4527940653004565,0.09489261379822311,-0.09817910516779116,0.820942556806546,8,9,2,0,0,1,2,-2.7269327266295846,0.2943376818480417,0.3052568539796427
-0.08130638410765512,0.6841828300374193,0.537835482630795,-0.8675280442962683,6,1,5,0,1,1,2,-4.724614742176829,-1.9062332446528356,-1.9019123660140853
0.26680170863345154,-0.5197087624436139,-0.8482733437826722,-0.7422405561787015,8,15,14,2,1,2,2,0.7931822029794575,1.790318707337737,1.7947803527205153
-0.6398654553014029,0.39300293245415796,-0.17667757128494377,0.7486352097088342,12,12,15,1,0,2,1,1.0134454909278174,2.2553934288440214,2.252749308912606
-0.9182627674670423,-0.6621298738556709,-0.44281932193608275,-0.6459790314465064,6,5,0,0,0,2,2,-2.6788235994663054,-0.1465522281036434,-0.14583691113577862
0.7884345257918515,-0.7425032034007122,-0.3398009733796892,-0.356834470639942,11,8,14,0,1,1,2,0.9297020249674655,2.265197118495577,2.2636417256166914
0.7471572482135544,0.8417448010636264,-0.8778440802902725,-0.44624470370559255,2,7,0,2,0,2,1,-1.7677258854928084,-0.7890865433605017,-0.7912937001782183
0.07318129197466505,0.8480835182148663,-0.5277669337651913,0.5199108178751712,9,1,12,1,1,1,2,-4.667187435770474,-1.2301206774139986,-1.2248483228293354
-0.7337661428250435,0.3743310108066622,0.6888813452672575,0.4992324640171748,13,12,1,1,1,1,1,-1.9675490029784495,0.545455231325183,0.549324138516283
-0.5150589927305407,-0.4615135381012381,-0.2454316737907547,-0.9598576044445473,10,0,6,1,1,2,2,-4.315560102419033,-1.7446937506551492,-1.7400145322290306
-0.5335671769003976,-0.3141462714434795,-0.052060117138887696,-0.2897913934413905,10,12,1,2,3,1,2,-1.183095617724626,0.7792355959327512,0.789659313290745
0.17368223604175825,0.49087894836866,-0.13668090754064122,-0.7448393944088725,10,4,5,3,1,2,2,-2.0946762724592567,0.7331312125033723,0.7418036677045902
-0.511293689070691,-0.0035046043021196294,-0.33930303743817203,0.8673836475197492,6,5,4,1,1,1,2,-3.1147302964662607,0.09916557388366644,0.11900868219377032
-0.6786372534808887,-0.6268659518973885,-0.4298096626123058,-0.6532528094104904,8,8,6,2,2,1,2,-2.0080935592762907,1.7767384941323665,1.7898189889054295
0.39392292473284307,0.9945110695367887,0.7932205259480416,0.15199683561131994,12,3,14,1,1,1,2,-2.6581286803956483,0.8770927054014345,0.8768206816642401
-0.6582248252198684,0.337286439848862,0.8587519782551716,0.11352578602785957,9,9,2,0,3,1,2,-2.0305743484268612,0.536561680974083,0.5390198095826154
0.9359881330084685,0.42190495767349656,-0.6009861453233605,0.47249436739697637,13,14,0,1,1,2,2,-1.8615780739277417,0.49392025438167875,0.49506669677426823
0.16247644284522456,-0.6912745694515954,-0.03771979629036504,0.06517886510317172,2,5,1,3,1,1,1,-2.136765533682344,-0.8322989319455073,-0.8364843930162905
0.09784395977795457,-0.5965390753395283,0.36914309575966664,-0.8242637775146864,6,8,0,0,2,1,2,-1.9305919537390317,0.285954473352565,0.2737640149371044
0.21220376211167724,0.5885788999329249,-0.7866014997731279,0.7014549200329094,13,11,1,1,0,2,1,-2.265279839419787,0.8358535899976764,0.8395018824611273
0.8766809136420757,-0.6375338676686797,-0.867007465266445,0.4822412985801181,7,11,15,0,3,1,1,0.8216894247844297,2.3402422248852996,2.344784005969745
0.501003849530627,0.5990742618390312,0.6502653533855944,-0.6271900264237118,4,10,13,1,1,2,1,0.5593173935209186,2.5340352889602933,2.535879494293605
0.7544010816262166,-0.21510978515472923,0.6331988789431542,-0.12173018285956316,4,12,5,0,2,1,1,-1.0005170020636172,0.38083783562320345,0.38920642023791435
0.1549725418122514,-0.28927509636320825,-0.21703577959699616,0.06371495937634797,6,7,7,2,2,1,2,-2.672171894590205,1.2464798021127033,1.255088607745411
0.8796642472269502,0.2554161061428357,-0.33018877068582775,-0.7214558546732255,2,3,13,2,2,2,1,-3.6340202620230677,-0.25883088193866993,-0.2502886102115521
-0.6966502405344976,-0.37655586440890354,-0.5030217203710685,0.48789258514535394,5,5,1,1,0,1,2,-2.470818307852275,-0.017268767744644364,-0.00916939678926092
-0.3158365025681851,0.6425146093440257,-0.7787365260895855,0.6929045834690364,9,3,7,2,0,2,1,-2.5781261006759055,0.7694126084026903,0.7750084533246717
-0.027285036008784402,-0.18208964582901355,0.5437639611964902,-0.975593855363911,4,2,3,3,1,1,1,-2.932244550735647,-0.9576162030945069,-0.961295915165606
-0.3086080129921611,-0.6368045663971487,0.8169011226672567,0.16678358953224093,9,6,14,1,1,1,2,-0.8407121950836671,2.283588458699649,2.2895384698048287
0.8237048176859294,-0.7217676117138763,-0.798410793968227,-0.48796893629267557,9,11,10,3,3,2,2,1.1693682901837898,3.1866483454790586,3.195818383628577
0.3933016477537845,0.8449987623545914,0.41447726862679724,-0.6949219141714773,13,14,9,0,1,1,1,-0.642024210568039,1.9468573865438996,1.9509102480380838
-0.791506067896381,0.6808792639608459,0.8213723965114261,-0.7543784363085324,6,4,9,1,3,2,1,-3.605763313988715,-0.059436044775140195,-0.05379407549913134
0.8416837652347446,0.7397927241242566,0.03767611425214423,0.1825508714898585,6,14,8,0,0,2,2,0.7972199229453316,1.9804943446875072,1.9802240735786103
0.5755797774289848,0.20744306346027797,-0.7714653998886245,-0.17099083159274464,11,10,5,1,2,2,1,-1.8936928513284104,1.9261024946520533,1.941786201786881
0.47500249621949675,-0.09556411822038569,-0.5507903541200361,-0.0951209677346132,4,5,7,0,2,2,2,-4.178045919752542,0.08070476769461495,0.08811970084556227
-0.93224167950681,-0.3770536577344852,0.5609914150921753,-0.44482565474116376,11,11,1,0,0,1,1,-2.8663920814324064,-0.0676733231126139,-0.0643805159325415
0.9221406349389103,-0.7026745444937741,-0.17075175254595254,-0.8293006638427123,9,0,6,0,3,1,2,-4.941516445270873,-2.934674467620578,-2.931456716915441
0.4999209407983556,-0.5801888138088285,0.7961085788814275,-0.5897207190359857,2,12,12,1,3,2,1,-1.047552341540491,1.3644554604579684,1.348865778468397
-0.8685827211432953,0.5510552333900212,-0.09342233050394477,0.04878053865516008,13,0,1,1,1,1,1,-3.5706681489082714,-1.3400039317258114,-1.3502708662092022
-0.794037041337369,-0.33127437737903564,-0.8489932723922216,0.5064924414949017,11,9,2,1,1,2,1,-2.312526471126977,1.1107888212222043,1.1155388104438275
-0.9492272886793103,-0.6876948052676193,0.43194445769479506,0.3178478838203027,2,8,6,2,3,1,1,-2.8092335174742487,-0.06038432209382197,-0.05709433959734516
0.011015758212067572,0.19009795940084118,-0.3214575082076181,0.13888703552700066,4,0,11,2,3,2,1,-5.483695487967026,-2.7641377505064764,-2.7736246251372285
-0.5136556180010918,0.4445338637113183,0.7113929362125715,0.6604397291339832,5,3,4,1,0,2,1,-3.7623848291094233,-0.3548456478745366,-0.3444377089706694
-0.35201987778640076,-0.8261499700993014,0.26648154982192107,0.4718092263920046,6,2,15,0,2,2,1,-4.232311147556594,-0.4705081975558632,-0.46219230339543155
-0.1571508988150041,0.7853434221539497,0.6348871234768818,-0.31636529660424806,11,14,1,2,2,1,2,-1.306867049971927,0.7044173984914579,0.7119130333947741
0.6613090131304995,-0.3096157102374488,0.5476690464026805,-0.27448421066810913,6,11,2,3,1,2,2,-1.5640040460684528,1.2491293534903884,1.2561264882130752
-0.7197736484670949,0.7369359517958256,-0.025137603500972716,0.7891044537881828,2,1,2,0,1,1,2,-3.707139898345674,-1.641353641015816,-1.6490267353638186
0.39769170632180884,-0.1948999128060389,-0.563953785011827,0.2901083355386589,5,9,9,0,0,2,1,-0.5479888495147521,2.372106973544814,2.3844345990158784
0.3663677128909628,0.6451677518233478,0.05932335731016214,0.6301088568049142,10,5,1,0,0,1,2,-2.606060725615077,0.043293260841359794,0.045707185538178714
0.6594836074144033,-0.5871574564787936,-0.978008342683039,-0.7262287398623855,10,14,5,2,3,2,2,-1.2473756098621247,1.9048466198869944,1.9201144006024915
0.2661961267148951,-0.011452299723457182,0.1465887563588013,0.6762139263565916,6,11,13,1,1,2,2,1.2833691442427604,2.9904636765281345,2.984532407484181
-0.6674332624878412,0.4760672328527409,-0.8344026641497471,0.2063042189327764,11,12,4,2,3,1,2,-1.5256361784870411,1.5451676997102421,1.5548719519450285
0.831027354583828,0.44306572224381124,0.22080933401591518,0.8986135941155313,8,14,7,1,1,1,2,-0.5390537999395878,1.9728985831172052,1.9767801574535464
-0.5701192428184865,-0.9376337298774307,-0.47547191140034983,0.19015586140050966,12,0,13,2,0,1,2,-4.611255003156531,-1.2478657610332229,-1.2405155413235163
0.24666510180998147,-0.05152538259926076,-0.31123253591153355,-0.29691967773156236,2,8,12,2,3,2,1,-2.0504030140149876,1.3085134700559835,1.3104979942036221
-0.5071959335217864,0.6382046353483994,0.5988317579379585,0.3893929417088535,7,1,11,2,0,2,1,-3.776944857226846,-0.19876354154724496,-0.19562782749874802
0.8346271509244856,-0.7263627381620772,0.9004747076416049,-0.10798845408408853,13,13,15,3,2,2,1,1.4760128775156909,2.477757677480622,2.4789107195424807
0.6131222957228994,0.3175667334214347,0.38455312903570493,0.6983913031306386,10,1,8,3,2,1,2,-4.5415608528598135,-1.8736851747819594,-1.8680926827612976
-0.89680838668258,0.3398349291000784,-0.9116691245797997,0.1765275139398621,2,6,9,0,1,2,1,-3.4254504956555145,0.514640519885965,0.5198631195043912
-0.9321080428284023,0.39484053449367984,-0.40530198525489847,0.8487923907530608,3,10,6,0,1,1,2,-1.0180379695711899,0.517924344628919,0.5064419725133531
-0.8902347707070501,-0.0897126299276878,0.04486915214233789,0.28909330125164434,9,2,11,3,0,2,1,-2.50608381104164,0.9668184131404955,0.9724514229545712
0.3925775517562795,-0.3202500724638677,0.4495335430575229,-0.8692873184021153,9,0,3,0,1,1,1,-4.230198334332561,-2.0592156538943955,-2.058810235873056
0.2517827528740182,0.7719554964723743,0.23172637636460913,-0.5340810504927325,8,2,9,1,1,1,1,-4.402335858279532,-0.8974697717046648,-0.8943137497856857
-0.6290541808465551,-0.23207222016054851,0.8651798188505058,-0.859940588505058,5,12,13,0,0,2,1,-0.5373110548064004,1.5688009713224265,1.5691533894501215
-0.04043734628699047,0.16151441445465542,-0.45662605786199184,-0.20342523204872887,10,14,6,3,0,1,2,-0.5621093549441053,1.8653275967234753,1.8752663102151699
-0.9933072759140416,-0.06537846692469484,-0.40599424709023557,0.7056436433838027,3,13,4,0,3,1,1,-1.282716802809269,-0.2377569263146388,-0.2280892272667862
0.9754447794720631,-0.1444537325282753,-0.23134670568063664,0.3592945653861397,13,10,9,0,0,1,1,-0.9871468181338997,2.3969256065122186,2.41644527298932
0.17710845794649077,0.9646610301601632,0.7683979562630059,0.20159689288439608,3,8,6,3,3,1,2,-0.9973304168678557,0.4219158966443735,0.4113542788940065
0.8854635482702513,0.2992932979847369,0.21547358975771824,0.02537702203301717,11,10,1,0,1,1,1,-2.550587976982084,0.08023309012987095,0.08079834541202831
0.9145405259666513,0.6524113915879317,0.6015393742597501,0.2595558459923062,8,0,8,2,3,2,1,-5.065399059753078,-2.581871065362699,-2.595940250579054
-0.6522095015610254,-0.2075159621946825,0.5164769514081826,0.39204123610758446,9,2,15,2,1,1,2,-3.5804460278114254,0.00870587999969747,0.01152276555010252
0.49574320818445705,-0.9302696795323502,0.7898428824556798,0.7202536328358475,12,8,7,2,2,2,1,-0.938201576440718,2.350759400997398,2.365408401525419
0.7774961597379544,0.9113029964595067,0.7242552345309012,0.6190321494497562,9,8,4,2,2,2,2,-1.7323578099454957,1.6411646484043478,1.6434352750984016
-0.49470181207822983,-0.9898357203639481,0.39142858569950034,-0.9024328366536538,3,5,4,3,3,1,2,-2.098075246241568,-0.5799734252994955,-0.5810800837183434
-0.8477382810193996,0.7024138280975374,-0.00970694597205135,-0.038826845346704,4,9,2,3,3,2,2,-1.5604320560945129,0.9126951893518149,0.911531635931148
0.13146392799158213,-0.46594345966115736,0.757259972710316,0.5948520432138562,9,11,0,2,2,2,1,-1.4418787627347218,0.6411928937062341,0.6493751739541539
-0.33198224250952424,-0.522619937397965,0.8601807010194773,-0.788331812342832,12,5,11,2,0,1,1,-1.190505695571206,2.3405129585958377,2.360734247000873
0.743687055490464,-0.9415054339308817,0.6516335011295253,-0.7422602650531096,12,4,13,2,2,2,2,-2.128422613714418,1.745584337148372,1.7415513592144616
0.11236347007951397,0.5132716075698693,-0.48262333860418405,-0.6137342708254139,12,0,8,0,3,1,2,-5.326577327380784,-3.00449690816971,-2.9976473188056705
0.2680114061992227,0.07997075943171095,0.5596907903022872,-0.7860387223460832,8,9,8,3,1,1,2,-0.7451799093449254,2.9871801085655267,3.001304511661317
0.26524378626789624,0.8640562110200349,-0.7949805440186415,0.8744569744729023,5,1,3,2,3,1,2,-3.912366174128337,-1.8067155372981556,-1.807975571265255
-0.8652987970624566,0.16434092035254655,-0.30823388609408653,0.24183103553495422,12,1,1,1,3,1,1,-3.459492868968033,-0.8861165494876142,-0.8927903645534014
-0.10808338597935707,0.2951472868038152,0.18879171845709064,-0.2327754791887564,12,0,5,2,2,2,1,-4.095116427479621,-2.04033846907677,-2.0459946467688668
-0.49498250062323557,-0.9979410403087332,-0.682123433446487,-0.0629211664628313,5,0,2,0,0,1,1,-4.234096043603753,-1.9341345403113772,-1.9290210384147388
0.5896190974998587,0.3873644515629773,-0.5584607744224792,-0.8352379087683146,5,5,10,2,2,1,2,-3.5448183802403306,0.6110944218787986,0.610226351432032
-0.6978842164381995,-0.13533039791479617,0.8872318403351978,-0.1605453661477554,12,3,5,2,0,1,1,-2.9022312884927763,0.04750924789180323,0.05422587078606606
-0.3760960190097391,-0.3585145191237451,0.44884534522823394,0.4916740240619286,4,15,0,0,3,2,2,-1.976205743045202,-0.0065231189760429015,-0.009922351134683028
0.7287164996792741,-0.05358018661688568,0.9363868558294435,-0.6289489685937577,2,12,4,3,2,1,2,-1.7423562225519533,0.11265226425255302,0.1116070268193748
0.0607087874565122,-0.9642762150433613,0.5935956557280551,-0.41166405331304423,9,11,9,2,3,2,1,0.15953112535579517,3.0368444028462984,3.048845419710315
-0.036955296974899854,-0.765383622075211,-0.7496284155948991,0.37113057445794273,5,8,5,3,0,2,1,-1.808411807285108,1.673558665772539,1.6902826391952468
0.3030389336045294,-0.3481490720958502,0.1805278777712449,-0.1335065020566888,2,7,4,1,1,2,2,-3.0218079215689726,-0.15034850900585958,-0.1440701231101545
-0.040122330565752984,0.20004109623860744,-0.41667484258139353,0.3899637722530851,2,11,5,0,3,1,2,-2.458842970734334,-0.09464059033927609,-0.0769357487855769
0.49832327820256617,-0.7081558519297091,-0.7944151910146686,0.1418090036883286,7,5,11,3,0,2,2,-0.8629026623596534,2.7057721905767846,2.715525227475523
-0.9804583051616327,-0.3470773835120162,0.03542328676942286,-0.8242670017103333,2,12,3,1,1,1,2,-1.8083795550783792,-0.14743657326624993,-0.14599868018145473
0.9549327726295715,-0.5982818202754117,0.38638788164536186,0.6428814560197329,11,6,11,0,3,1,1,-2.8766259816295956,1.1366171919973977,1.1560517595384463
0.4129514529738023,-0.9368277103487159,0.8724244924873796,-0.8960574326970552,10,1,11,3,3,2,2,-4.525670013631627,-1.6340435482594646,-1.6245961094247772
0.6034561661395836,-0.3210996149143879,0.6296502274930245,-0.8397703072306497,5,15,3,1,1,2,2,-1.7651585636420744,0.8107507179270409,0.8133576174262954
-0.038192337102030294,-0.9184917878150545,-0.6720010380210055,-0.12278556702092325,3,5,11,2,3,1,1,-1.046751671488469,0.18877061269511197,0.18011577534691064
0.7435671331844034,-0.5615720252839114,0.9517305116382626,-0.3262084164577863,9,12,6,0,2,2,1,-2.3268585509119797,1.772375186648824,1.794336691660205
-0.6766549117063947,-0.9582777214169238,0.3065260384746602,-0.33537074928978217,9,8,10,2,3,2,1,-0.41360729571059207,2.823422837495754,2.834000373192841
0.36045648486258264,-0.8556031820416483,-0.9386949955883879,-0.48463422297757264,13,0,13,0,2,2,1,-5.055581182130929,-1.8658478896299673,-1.8565397338840004
0.6924905840380986,0.2575296364118902,0.47070059733150527,0.5354477761335605,13,7,1,0,2,2,1,-2.554328310275797,0.19716818992513518,0.19979662686525684
-0.12276916162081908,0.450515320830273,-0.0266621171505943,0.7468464761633211,3,3,5,2,1,1,1,-2.4598319344354045,-0.6685787962829655,-0.6726458277642307
-0.43229094278270996,-0.28169794066753706,-0.23230569626440745,-0.06837438595950296,6,14,0,2,1,2,2,-1.48755919573017,0.5283340886769092,0.530274848952872
0.818065041331282,-0.6406337822595161,-0.5249133501522447,0.9427901880832792,8,4,4,1,0,1,2,-3.1145065925302515,0.18561687214372788,0.1997917254041523
-0.8052132148928957,-0.18995840183935697,0.1858367996635637,0.15882979868700153,5,1,6,1,0,1,1,-4.967312090695206,-1.637879075459505,-1.6398824893263506
0.938824644670575,-0.4837331345977449,0.3134733290825844,-0.34961987155061025,9,11,7,3,0,1,1,-0.26128231447010425,2.7802205630421475,2.7736259982814713
-0.5306519234768978,0.7674193393215052,-0.11595125243428495,-0.33822127402165614,11,11,13,0,0,1,2,1.5857550683064328,2.539267304443776,2.5435420166843485
0.17576874222077388,0.8971667097028675,-0.4949444358491615,-0.2814985041675089,13,8,10,0,2,1,2,-1.2687611307141684,2.321976408777995,2.3396439293125644
-0.05073824850037223,0.6883408979383943,0.6113403059001064,0.1707087287935043,7,11,10,0,3,2,2,-0.3259295164374836,2.631011413062466,2.6382084811744937
-0.8858262878213703,0.06233905600206402,0.873211384589923,-0.9213129186629807,8,2,5,0,0,1,1,-4.533230136032941,-1.04103893227616,-1.0361361835675298
-0.7933820857519687,0.16934140088517746,0.3764157317331909,-0.205242023071198,3,7,10,2,1,2,1,-1.0205742919379133,1.6746051535186606,1.6617255564030449
0.2782398756310007,0.7358365890400442,-0.0905202887322818,0.031192057158500486,3,6,11,1,3,1,2,-1.0312048409356478,0.6978488918755676,0.6783111346533265
-0.7345706923614452,-0.7129152759212143,0.8796395838536835,0.4657978366826836,9,1,4,0,2,2,1,-4.281242185971362,-1.6727409394440687,-1.6631537729675743
-0.1124995613908577,0.7362845087550107,-0.6457004211052282,0.38525190445232904,8,6,9,2,1,2,2,-0.9435537109652065,2.6517991979758624,2.66144522144366
-0.5117054191552515,0.6617543826834109,0.7292176719100734,0.5370387290475824,12,7,8,1,3,1,1,-2.169185782871115,1.5638441902412956,1.578020520123049
-0.5686496952045657,0.3177709404653144,-0.21227118869168304,0.30246595408298416,11,13,11,1,1,2,2,2.211041637192967,3.056146472835581,3.051676923336249
-0.363776892763761,0.7328773350552908,0.986673874717257,0.5048555252311451,6,12,14,0,2,2,2,0.6581507062327319,2.2610321720302236,2.2611286952354006
-0.19171935669793405,-0.3459336768735226,0.33518677112716944,0.6156918838825172,3,12,8,2,2,1,1,-1.0245978069443353,1.3979402152287521,1.3769746829212113
-0.24865549623654704,-0.40626145087943843,0.29814931758878616,-0.3432375442298379,2,11,9,2,2,1,1,-2.530436202432122,1.0368692704888787,1.0469680618604444
-0.22288379745930853,-0.1026127547549387,-0.5249117382513451,-0.25349641674131984,13,5,9,2,2,2,2,-1.150949005168294,1.904849824937298,1.9062435257833035
0.2851519378943792,0.518688655845732,0.0008906182614829561,0.08472732995947663,9,15,1,1,3,1,1,-1.5619032216489883,0.30359435648591504,0.3099702809375126
-0.3175043447476873,-0.23960876242828588,-0.20235443820619903,0.16034473845466457,13,3,14,2,3,1,2,-3.3007146464992965,-0.13749482359181625,-0.13121230899836706
0.4937514322716454,0.43098181419854886,0.04246826497066869,0.6447868376341162,12,6,15,2,0,2,1,1.5269783670220562,2.808507792530466,2.808072820867485
-0.5130354068474015,0.8540690895926133,-0.8794652194208783,0.8688720536110286,7,2,1,1,0,2,2,-2.7803645537450463,-0.3270830369873323,-0.3240615078573111
0.046169449163569354,0.3401920692218834,0.8592117548439784,0.06452042667808033,9,15,9,3,1,2,2,0.8862976754993643,2.396112290313524,2.4004044712928976
-0.45475199853293247,-0.17290179694929697,-0.7562278133261049,-0.6377013009306394,13,9,6,0,2,1,1,-2.7944094428513435,1.1116277069059688,1.1337543419232887
-0.7862461538105123,0.1346244392578071,-0.4868744325972725,0.9258537504751596,5,5,6,1,0,2,2,-2.805527929889557,0.9257106998102598,0.9311308701684631
0.05299838830756198,-0.7753913111775617,-0.9948319703100352,0.2759704115865953,6,5,11,0,1,1,1,-3.5527902444524964,1.0005962778899489,1.0144034570497764
0.22196197770198345,-0.17794306038659058,0.6797226057334407,0.8000462467960223,2,9,10,0,3,2,2,-2.2580039945546626,0.9247668766849054,0.9138516139478448
0.6452286370273568,-0.15252349270247434,0.3350997985829409,-0.8089293723306636,5,9,0,2,1,1,1,-1.2273839748982627,0.5702503779163455,0.5563728915049165
-0.5295288303960304,0.7385192493021051,-0.054216068733635714,0.07071620368532172,7,15,4,2,2,2,1,-1.7550445446354712,1.3843169604298358,1.3912650002142746
0.09339482542814004,-0.5361058077680492,-0.21818800818897066,0.1889526703723461,10,1,15,2,2,1,2,-4.747743827821962,-1.4379697451801694,-1.4250018672410705
-0.19136246379141575,-0.14360077014877048,0.43519553131635247,0.3848723026487393,8,7,11,1,2,2,2,-0.5533178154800155,2.93144938143506,2.9437108944087504
-0.32554573448915924,0.8110495846593477,0.5452454548987651,-0.47020910552653317,6,0,3,2,0,2,1,-4.020645017805501,-1.5295761871623854,-1.533982315620381
-0.546687195546024,-0.2900073883361254,-0.8611523145078133,0.03811958181654074,3,11,4,3,2,2,1,-1.00408398199131,0.341548869617214,0.3317087563622409
-0.4577051269996304,0.18562398330684537,0.36026386220690276,-0.5383416216919759,11,2,5,1,1,1,2,-3.578924291795184,-0.9007011410890924,-0.8960396067419896
0.32367837969875723,0.1155668347400498,0.4613010204784922,-0.0695887754325637,9,5,11,1,3,1,1,-3.1333061330394365,0.6441955769659179,0.6558511270027972
0.2699200911820663,0.5096756398816955,-0.6590441236521649,-0.1810442939895922,10,6,15,3,0,2,2,0.8857487572747484,2.804006453440715,2.803644739610047
0.9624727486886078,-0.050226912987562766,-0.2349474395119835,-0.7603419959647073,4,7,5,0,3,2,2,-3.457361868564588,0.1276802423412735,0.14226662002715168
0.07991426056111917,0.6840665887528425,0.041915954544084366,0.24717137600551942,3,7,6,3,0,1,2,-1.0170749362181064,0.8045982621319179,0.7950659348726188
0.013676863640965209,-0.6813919587620394,-0.8737819338416997,-0.7647019430528827,8,1,12,1,0,1,2,-4.4213789352485175,-0.7214507985177332,-0.717746653970884
0.8739156460621256,0.10760448142475254,-0.3889513786839529,-0.20603696585143316,8,9,3,1,2,2,1,-2.256233900320669,1.2244591342574518,1.229866276740375
0.572551913514189,0.14917476463553325,0.13315072434283715,-0.21791447388365115,13,14,0,1,1,2,1,-2.020755202495998,0.4016367759879966,0.402970817785196
-0.23875341304683984,0.755948640890139,0.7361133802149007,0.6118508002352423,8,3,13,0,2,1,1,-4.338576528422973,-0.37420884102920904,-0.3637891265672037
-0.6529509700269827,0.3899021778049234,-0.30780054692442893,0.9512204017198298,11,8,1,0,0,2,1,-3.100781875734622,0.007344409145710464,0.013825787026527214
0.8455143810267887,-0.025876162362128197,0.21250587550195488,0.5296196018059909,5,2,2,0,1,1,1,-3.719481133648848,-1.2531262215663932,-1.2507456136945065
-0.2649311554169371,-0.8636553812290129,-0.948376186101026,-0.7296674216903545,5,12,11,3,3,2,2,1.4761584053909589,3.4343096706865928,3.4291034141107724
0.18858150112354943,0.8728983477673211,0.7522103851960851,-0.44449475250147774,7,15,12,2,1,2,2,0.8665619693842348,2.277072715332721,2.286547609593657
-0.27040356171094104,-0.22707831768170572,0.12888218135776497,-0.6164350888162788,10,1,13,2,1,1,1,-4.542887504184545,-1.0609674358305017,-1.0552833363893892
0.39007045771710636,0.9673578505268272,-0.5216397915681488,-0.7155012626256076,10,11,13,1,2,1,2,2.3176885396279716,2.8907776493817394,2.8965303942045773
0.38323611113863865,0.23610334857437199,0.26637925202692814,-0.5422107903067728,6,6,11,3,0,2,2,-0.8388153359824042,2.9844855989499055,2.983990988681524
0.05408292782330326,-0.14783323221925704,-0.738579246519601,0.7732084304809335,4,6,10,3,1,2,1,-1.859613335982623,2.1366472803905596,2.128345627995565
0.4672287611228041,0.5386097872826796,-0.9779374711427056,-0.16769200364047698,12,4,5,1,2,1,2,-2.797096999967151,0.050366831262017846,0.055832048915331174
0.3619496544764891,-0.6206103036506456,0.23789638601544305,-0.3529992101770525,11,1,12,0,0,2,1,-3.946737270046551,-0.04760988137940894,-0.03471626948672906
0.9191532886420668,-0.024291912147275108,-0.780527602644993,0.09591897794738591,6,3,15,2,0,2,2,-1.9021413854956357,1.708402336259391,1.698939657474578
-0.6999026706120315,-0.35064814621988005,0.4747141547755993,-0.04796374126246694,10,12,3,0,1,2,1,-3.027115144724007,0.5673451276292876,0.5895566625136643
0.9124443812978966,-0.7337099916438061,-0.7957009406849238,0.3173842924148871,10,0,1,3,3,1,1,-3.87169420829644,-1.4606563053654946,-1.4511550885848314
0.6817431588518452,-0.92314730207535,0.803523984270847,-0.07704507075053169,12,6,1,3,2,2,2,-1.4423636060869645,0.5301183978256927,0.5321696652816792
-0.5460706112692717,0.7787818322576885,-0.0987606865404842,0.7649188809121996,6,15,11,0,2,1,2,0.27626394075089766,1.9560811976294046,1.9579807494391037
-0.9166541987952315,-0.8304159679083936,0.4326467761253645,-0.8558313280026533,9,2,7,0,0,2,1,-4.061162122450602,-0.2664698789268476,-0.2614737954679662
-0.22480953703446094,-0.07610612665808847,0.983176817740548,0.9414999153413404,4,6,2,3,2,1,2,-1.440344148796096,-0.05740792656692969,-0.06434715142422114
-0.8032087005732054,0.3206054394026763,0.5287453244434719,-0.46990714334999195,7,14,15,3,3,1,1,-0.18252335154443666,1.979324915776777,1.977309668203222
0.5649698491278758,-0.5443151649137801,0.9519816991975849,0.33470079609285674,4,0,3,1,3,2,1,-4.342208603476287,-2.355277735934053,-2.365399659753421
0.28780850708226136,0.06060426649831663,-0.9160975531367275,0.9369775551887676,6,3,11,2,3,2,2,-3.6754836158789415,-0.3487092341993257,-0.34548185822378397
-0.027968994044920148,0.8405943624388155,0.04153628366842543,0.23299945379016695,3,10,9,2,0,2,2,-1.0347682184289884,1.6679605794772518,1.6546092205683034
-0.5507687763122961,-0.25566595232497336,-0.135846234111608,-0.12119002061109563,10,1,5,3,1,2,1,-3.5320621683273417,-1.0092031847175964,-1.0049541640385855
0.35196455117271075,-0.00790432264022689,-0.974570220026213,0.9848308009789404,11,15,13,2,2,1,2,1.289901113888773,2.631996065509886,2.64260155550247
0.8378530672791089,-0.49551795965327683,0.5100838574925566,-0.07892100545171998,9,13,7,1,2,1,2,-0.9861278512014738,2.306022064978135,2.322840688037809
-0.8922835860039477,-0.35988033495803307,0.5063746718268056,-0.46133740339594986,13,12,12,1,1,1,1,2.4081280405805687,2.9433721878563324,2.93546078377442
0.451959819970591,0.6355706597138902,-0.5729772673786562,0.011705385903657994,9,11,12,1,2,1,1,1.9425170664528497,2.8322989797928675,2.841606268366474
0.4868475721532186,0.22388101067466204,-0.7881385748830141,-0.6968612568246528,8,11,14,0,3,1,1,1.1181608887825891,2.3830034998980003,2.3837477145196764
-0.6783036520845076,0.11608465029793402,0.6235044337314197,0.48342412302586,4,0,3,3,2,2,2,-4.039778397163497,-2.0989143154024235,-2.1030747238096446
0.600141937398319,-0.5919287307422023,0.11016989860457249,0.4661425920593496,8,10,10,1,0,2,1,1.3084206424788727,3.0917472604594556,3.108135791014067
0.07739133468607817,0.0483183414523245,0.6960955822615438,0.6799279605643651,13,0,13,1,0,2,1,-3.921303897807839,-0.5040782011298629,-0.49096746825151333
-0.26411849739583104,-0.3461367673238418,-0.7022238993351106,-0.38879156901957024,9,2,4,1,3,1,1,-3.4420057909874116,-1.3835253210850782,-1.3832545303253325
0.28673035982356865,0.560799552294549,-0.5655818046175789,-0.7243542016815292,7,4,5,3,2,1,2,-3.0792512670270544,-0.2989090194725979,-0.29376139755728287
0.23917867491968137,-0.2890139791172852,0.5883946625541685,-0.8140187203537357,8,6,3,0,1,1,2,-2.9582156465419263,0.1707396013854445,0.18253590100767342
-0.7917252841594251,-0.5491224890726123,0.40588688195735356,-0.8943920790629438,9,1,13,1,2,1,2,-4.959348964117924,-1.6880449849282573,-1.6809049638560651
0.6500988203601241,-0.0034886354730927494,-0.8458834417313377,-0.8828981415120416,13,13,9,1,0,1,2,0.8240148215896883,2.640093876679497,2.6447852645006473
0.03453811288321873,-0.11960200408901889,-0.7050949465874321,-0.3436144927813769,8,0,1,2,3,1,1,-3.9103535964124494,-1.2767383195518849,-1.2811527908379863
0.602733831639038,0.5331770479432867,0.4672316600846249,-0.40111297901622667,2,0,5,3,3,2,1,-4.664725082020234,-2.1991402251232266,-2.205923146187334
-0.7633276181532254,-0.1801902206074235,0.6796045712712344,-0.23233409613391198,10,9,15,0,0,2,1,0.9052916384581433,2.3719638007132655,2.3602896743975346
0.9592934300677669,-0.6694117780596509,0.400503918889042,0.1716202919438039,7,12,5,0,2,1,1,-2.7838870517569356,0.7470846329095598,0.7760222100008762
0.881358490230681,-0.4814064822684525,-0.14068637452212984,0.7454605009692037,6,3,0,0,1,2,1,-2.795641629665387,-0.5235114591625789,-0.5300517656351663
0.4120380153280492,0.2623412919134127,-0.9003159444341169,0.8078266605207494,4,0,7,0,3,2,1,-5.6179792430164905,-2.9345422940754764,-2.9297363622243213
-0.6821836646612929,0.22045029895528256,-0.7292918354446289,0.5027501720580914,9,8,3,0,1,2,2,-2.7783833442168415,0.7248097830144917,0.7430323769759806
-0.9108101832540769,-0.9274247547729957,-0.4485602938088955,-0.4487753226421092,9,9,15,3,1,1,2,1.8394718955269735,2.898584079294329,2.8941623481430487
0.6895788725720429,-0.46372195980897324,-0.6872363911931041,0.7061792468073009,12,3,1,1,2,1,1,-2.388407763462391,0.21211344989267514,0.2053405159023241
0.06484136455043421,-0.1778087947985869,-0.30531334748231465,0.7996666913745449,3,15,7,2,3,2,1,-1.0211147458281074,0.9777409974787538,0.9642631429568822
0.7642712285641202,-0.2131043068728169,0.6557367506443457,0.5754260310554173,10,4,9,0,1,1,1,-3.810209122631585,0.3691761322626639,0.38200841500758725
0.4503114551022296,-0.617618597070422,-0.32347378933530324,-0.3826025132536095,6,15,11,0,0,1,1,-0.5195827767470851,0.9878872910630897,0.9917973008444414
-0.6975063425301309,-0.5493661400975298,-0.498066677319404,0.7012321156822756,8,0,0,3,0,1,2,-3.193635723829475,-0.8043791422375711,-0.8171554040393749
-0.1920442473469035,0.08509160679084582,0.5833999769067033,0.09767731344011743,3,5,13,1,1,1,2,-1.030180238041214,0.963902679992765,0.9574298410682481
-0.6684509196734485,0.8913962940005646,0.6999507429613239,0.33804467465821664,3,15,15,2,0,1,2,-1.000316784525495,-0.10677801427328167,-0.1107287211926447
-0.4188248803872898,0.5739402698353326,-0.7761281459569394,-0.28805325241029456,4,15,2,2,0,2,2,-1.0749609947487668,0.5037065489261647,0.5123093418263646
-0.48275833022392245,-0.6705872931354082,-0.3395698702570049,0.5135030113772701,7,14,7,3,0,1,2,0.678308370584539,1.9758237852073626,1.9831442053538915
-0.6767603774282571,-0.4890133106887906,0.8932759083992143,0.12036451674982374,13,9,0,2,1,1,2,-1.3843291134434812,0.7103700451158694,0.7150688573425733
-0.07213724637533447,0.8184404117231203,0.07740359590542845,-0.0043749839314195516,7,6,3,2,0,1,2,-2.327092035616528,0.7810305880326304,0.7933558284388907
-0.8131840560494088,-0.11785568349843256,-0.6087814539109699,-0.626553408453917,9,7,11,3,0,2,1,0.7925225403647107,3.210726392786187,3.2064450719213786
0.2691648351006075,0.5958283192317881,-0.20805905467509023,0.8301801368140864,9,1,9,3,3,2,2,-4.353459238726595,-1.7498423508271328,-1.7405276835850665
-0.6679313731676091,0.2269462772783526,-0.27379852673197913,0.7943726819292378,12,7,5,0,3,1,1,-3.0926054248996717,0.383042678151839,0.4027844865490718
-0.6315503215239477,0.7879794200157408,0.3085851046499237,-0.6957914335554543,5,13,5,1,1,1,2,-1.0412001122287846,1.4917548937676395,1.4957226522652771
-0.7647120236813496,0.47946066417108124,-0.36066633511891055,0.9768319788241531,8,4,4,1,0,2,2,-2.72573110163987,0.5820934722538698,0.5951216590061708
0.9941563141633234,0.9595649157090438,0.3122680360411614,-0.7403471020965648,6,8,2,0,3,1,2,-2.0520401775344217,0.3266591318014465,0.33007623216502396
0.7805161060356043,-0.841186830713941,0.4629929806807247,-0.6251761118048356,10,3,5,1,1,1,2,-3.210558740069811,-0.4491631583729314,-0.4411812329538722
-0.3712997736325032,-0.057664202134370734,0.6432737954209433,-0.0814696056535722,6,7,1,1,2,2,2,-1.9675200073905748,0.8486846051724751,0.8427440453355236
0.05086982509138571,-0.5113201184270677,-0.7741135831776529,-0.8256410643363377,2,4,2,3,1,1,1,-2.4876117105933333,-0.9306158899090256,-0.9356279317364218
-0.0992980421891747,0.49765267392661294,0.30229516976334825,0.24185713495686234,7,0,4,3,2,2,1,-4.108471929675678,-2.040973081905079,-2.0462589510164504
-0.49205025085595056,-0.9377688001652846,0.47858947032954635,-0.7873125474884508,4,7,7,3,2,1,2,-1.0364942327024635,0.8609172203185899,0.839143068991862
0.7114745178115727,-0.5456408859529702,0.6740822504858801,-0.44144782309117914,4,3,9,0,2,2,1,-4.7979749442396145,-0.72125274531092,-0.7197101451334825
-0.5747112472578078,-0.9336212908751476,-0.3921071975185524,0.306325581062566,5,11,0,2,0,1,2,-1.1709114763995676,0.5775285731547191,0.5674769915358588
0.3299698069519905,-0.479426284867994,0.8143900614116597,0.3414646238116681,8,10,10,1,3,2,2,0.09179309004364267,3.107050238471241,3.1156222409752408
-0.5465392341529787,-0.2367761202655998,-0.7423025759994903,-0.17447774146794792,12,3,0,0,3,2,2,-2.7008158321507447,0.13409226848586175,0.12638612571938151
0.8361531043983013,-0.43992534089902113,0.7166833535982418,-0.41556353907620447,4,2,9,2,0,2,2,-4.0575201238598275,-0.02454475039020994,-0.026690371745480657
0.9635973865212553,0.24268899450705916,0.11836961365865295,0.25647622092656275,10,11,2,2,3,2,2,-1.425395382479243,1.2007129658162872,1.2072792912959165
0.4073719549215915,0.08139695328982066,-0.8069310596091184,-0.516212343482322,2,7,3,0,1,1,1,-2.5961037163144547,-0.8185588015255159,-0.8195851038932442
-0.40552438458276563,-0.4001617769860306,0.4863863974632068,-0.9037143280432931,5,11,7,1,0,1,2,-0.4333905634183771,2.4898027305174693,2.49828459751119
-0.3191883133008706,0.9780567167003478,0.2523523431862764,0.06263304113611823,2,15,13,3,2,1,2,-1.0037015008260142,0.24916651635381695,0.2369119605273719
0.5783216931774628,0.146698691270436,0.31765014028014105,-0.4953855003211869,6,2,11,0,0,1,1,-4.654303235500976,-0.445766881095502,-0.43897007853582387
0.8192536388731848,0.3384005258761569,0.6585735986335111,0.7579578005645347,2,7,12,2,2,2,2,-1.9545466917747647,1.4933722269478584,1.499367602240607
0.8213531588702792,-0.07113352754891444,-0.7249524503659692,-0.3183686004203068,5,12,5,3,0,1,2,-0.49023075139081496,1.8473466888370096,1.8476561185963538
0.18339432461265104,0.40526754617103267,-0.5251330632503874,0.02472755509158131,13,3,5,3,0,1,2,-2.57608006013228,0.16475684021460105,0.17082876204980596
-0.47464871480269655,-0.4568624704979203,-0.05420573437819032,0.9676806257108757,9,6,5,1,1,1,2,-2.4913381545924493,0.9947380805397553,1.010637660266454
-0.2762938135897226,-0.05501328998697286,-0.9087025089952325,-0.7199518048933646,13,9,0,0,0,1,1,-2.4761137568695704,-0.06618638988089771,-0.07228580219074347
0.24503939145949039,-0.06051247401863247,-0.10506371735508435,-0.05142315913747897,2,12,12,1,0,2,1,-1.0025516382894426,0.9519306568386475,0.9327103666843823
-0.5618623817962844,-0.9265572749983577,-0.7839484917386172,-0.3222787013224968,6,4,0,3,1,2,1,-1.781265166099317,0.49014977656008024,0.48679918450030674
-0.9112244556582911,-0.44435585443653114,0.6333643509014362,-0.4308753964742049,2,7,4,2,2,1,1,-2.3062977392285546,-0.4325227908750296,-0.4336470073003635
0.7484450493703516,-0.012906839319762664,0.4045175320633285,0.9856336779981407,2,7,11,2,3,2,2,-2.580121769428787,1.1342969938704328,1.138864075727362
0.3418860094850158,-0.4836534916176616,0.34921570583243233,-0.40654471779182,11,6,11,1,0,2,1,-0.18735641938989434,3.1836381100169415,3.1877358563039437
0.27280274036681407,-0.8977292371157986,-0.4847855593325563,-0.8809505993044566,5,1,1,1,3,2,1,-3.272635121692628,-1.1646158897530547,-1.173648990843121
-0.08752698208891596,-0.2618939564781668,-0.7579499990296139,-0.16210441962504918,5,0,0,3,1,1,1,-3.424628751435902,-0.9200825502013679,-0.9291410998008401
0.4997015288729325,-0.17464934783320674,0.292192350010126,0.29290018024921394,4,10,12,1,1,2,1,0.8038735435735544,2.982010083096144,2.9844403174400136
0.8265738951524735,0.22514693668963837,0.7473971869326901,0.4479461109321876,12,4,1,0,1,1,2,-2.4266211977323224,0.11199732544921116,0.11292643487824723
0.9825264534672664,0.640025258238712,0.38976474735191835,0.06498539887429322,12,0,6,0,2,2,1,-4.848007219847263,-2.2529947609641723,-2.2537377923529376
-0.7539934097525087,0.1172847929008507,-0.31366529365468354,0.458346975098896,10,5,11,0,1,1,2,-2.618389834184258,1.377167746008787,1.3890992818691021
-0.1922042716597525,-0.8447707105371183,0.08506873706450291,0.7234849898365907,13,11,1,3,2,1,2,-0.9455779135672138,0.9232566862871132,0.9314412208067077
0.15853270764105365,0.5187020515052261,-0.8022527647187292,0.7793040660351327,11,10,8,1,3,2,1,-0.9234930665436588,2.674458422012561,2.688239458191427
0.05162519774664753,0.023362773163023487,-0.6687433059434693,0.29148102019122457,6,7,0,0,2,2,1,-2.4155158357815103,-0.036781388831322794,-0.043734436564768435
-0.9491044801884982,0.2916447725729685,0.2738046349094865,-0.31879166683741667,12,13,10,0,0,2,2,0.8395355187496634,2.4073203191914008,2.4099294812700904
0.2115584989053807,-0.27081254360492,-0.5642148914900198,0.9760719323111837,2,14,3,0,0,2,1,-1.1196094084851405,-0.2461165021926536,-0.2460176954836249
-0.5430265064904585,0.9549042359807358,0.06382541304852674,-0.7284219058721257,11,10,13,1,2,2,1,2.048938912880724,2.863740248736015,2.871257732204047
-0.6799501270736119,-0.9532958073436282,0.5124272279003537,-0.08295398223621864,11,4,9,0,0,2,2,-2.198311973902036,1.7326254559527503,1.7383714188410404
-0.37206656524529436,0.7768073446173624,0.20588575295892309,0.6534147194829749,2,12,12,2,2,2,2,-1.033053845015068,1.4512118530076588,1.4364015643639145
-0.938124710537316,0.9414843073544963,0.5470777830691278,0.9602179848275338,10,0,12,1,0,2,1,-4.216494135966322,-0.7560598283906905,-0.7450039629482587
0.6672999238751711,-0.11911729937515192,-0.3953335012970125,-0.48133020536581106,4,9,0,0,1,1,2,-1.6761095128858186,-0.4777020325136008,-0.47895486016041383
-0.5299255703923498,0.6613770210401537,0.08965531509037361,-0.6695158991147936,9,12,2,0,2,2,1,-2.8385991790781344,0.2801366273536972,0.29596014852615155
-0.5853819936248841,0.5647766589201746,0.46915584624282647,-0.39902122879913526,7,8,7,1,2,1,1,-2.475143803038351,1.4396297553265525,1.4568626680444852
-0.20972451347136278,-0.9210809342182014,-0.048907925026346666,0.08604916791532635,4,14,15,2,0,2,1,-2.3060832317058426,0.6425034031115404,0.6459167999861707
-0.2930785189064351,-0.08306715086148442,-0.9240368734202931,0.491720077254024,8,11,4,0,3,2,1,-2.7163199309390977,0.7241273439438303,0.7487712345381412
0.7541811620363779,0.8880841876507957,-0.7024080611897687,-0.07464878986921297,13,11,3,3,1,1,1,-1.55139366297476,1.3877842102873563,1.3965862334842432
-0.24934018416079629,-0.4284328889482596,-0.5935538178278255,0.5235963827553944,12,10,15,0,2,2,1,1.1070975361676147,2.3616307403969525,2.3518594203195873
0.7311542912491045,0.9614786871668588,-0.18483158285236612,0.6550378442126061,5,6,12,2,3,1,1,-2.764716650653131,1.0594042886259862,1.0592494880032588
-0.8810568622654384,-0.9936643028385965,0.2803966231192476,-0.4031301752762466,9,2,14,1,2,1,1,-4.331362138291231,-0.7631400324821977,-0.7530621488013524
0.02086497800846443,0.25318502218642047,0.8527652134601735,-0.9617678111404719,7,12,5,2,2,2,2,-1.2471792678619709,2.1279326382442303,2.148590233015048
-0.7311297411837563,-0.40120882325663754,-0.2825689491659731,0.60887441535901,9,2,7,1,0,2,1,-3.3962017015807215,0.026627891422994314,0.03344826249955885
0.9810920655402668,-0.5986979651924775,0.9892972831199958,-0.820375691434452,8,2,0,3,0,1,1,-2.413688618560307,0.125098963381113,0.12495316683440645
-0.8619409182243007,-0.9886683709408655,0.8741820569175895,0.6438532718798593,10,14,0,3,2,2,1,-1.3105322356718712,0.5794129717565184,0.5921998065998028
-0.8227905720606419,-0.02474438066557827,-0.8447013306567899,-0.18491393793513833,7,10,2,3,2,2,2,-1.4875308417136992,1.2886722616806197,1.294120076336489
0.15408132892382165,0.395512552146859,-0.9878225035203219,-0.798117600044957,7,15,1,3,0,1,2,-1.3154256927497427,0.3718112877773845,0.38181807350200775
0.5890310889814974,0.4141729545333963,-0.8995479770720525,-0.854196329264193,9,14,14,3,1,1,1,-0.12469446183635924,1.7905256190378607,1.7848822792519106
0.6069654865937693,0.8584561072637078,-0.18979461094486716,0.8122220042649941,8,4,6,0,0,1,2,-3.7891861944558167,0.11023000488424767,0.12162902820147121
0.9579622303496178,0.20698619208675728,-0.28437183177290226,0.29563489198105675,7,14,0,2,2,2,2,-1.3796727134575049,0.5343666700421151,0.5412443628673692
-0.09210630378328588,0.6428639832851866,0.10931469607019118,0.27418167416180994,3,13,1,3,1,2,1,-1.0526600781566415,-0.392047604400339,-0.39541524071702944
0.6079170151050406,0.10500193481577824,0.04033978462150234,-0.7142480773211766,8,7,1,3,2,1,2,-1.3065118240822844,0.9377146009266267,0.9349392409747647
0.7639843394432717,0.6475561802023304,0.4434431054343586,-0.4569059051775153,2,14,8,2,0,2,1,-1.0167763091322357,1.1218376220425164,1.1015791533080885
-0.9062961829447937,-0.44766088435820106,0.41395297491143235,-0.8746207567562683,3,7,8,1,0,2,1,-1.0284052318924723,1.3714016744446424,1.3551361314714347
-0.834569076951293,0.8617747441216168,0.6534293198620367,-0.7401401509285974,10,10,1,3,3,2,2,-1.0537432574408117,1.030696549287595,1.0352539458160939
0.7837442896214695,-0.13236516084694094,0.819886287708784,-0.2453638920736143,13,2,4,0,1,1,2,-3.6656855039094594,-0.9937339513940453,-0.9879754745278212
0.12925810199452625,0.8603419308768492,0.6884974048116368,0.35169549292867286,8,4,4,2,0,1,1,-2.949239505998117,0.2565224353242617,0.2682639339481852
-0.4431211834991309,-0.7407986976091161,0.35221646282882224,0.8879646107264192,10,4,3,2,2,2,1,-2.367607565260593,0.3898399324583866,0.3904693494198605
-0.9036279752134075,-0.27989906819804333,0.9135996309685723,0.0008022914204024456,10,2,14,3,1,2,2,-2.540105556860691,0.8844141047509433,0.8877164904356292
0.5415612365277596,-0.9942374966687708,0.7179133708412591,-0.6279539999886687,6,12,3,2,1,2,1,-1.8322823411908926,1.1986604777583243,1.203678652019628
0.31470696434025713,-0.05543639167403658,0.7603134758429702,-0.5685186416470918,8,12,12,1,0,2,2,2.070493832600632,3.076790925118976,3.0725145587161795
0.30327952095455313,0.4771949162646614,-0.3687453124733,0.2896652080446276,6,11,7,1,1,1,2,-0.9528781733902857,2.4433202118946036,2.465336847481753
-0.8293173270313503,-0.913986096266121,0.3337333211018434,0.6466188596414357,7,9,4,3,2,1,2,-1.709777306910821,1.543155999322976,1.54544399636212
-0.9706132226900923,-0.24181190265612762,-0.32530890646181465,-0.9613447381647979,5,13,9,2,0,1,1,0.38669557122129117,3.003832299976491,3.0102649933212975
-0.33951444132718933,0.8121317713727305,-0.4666496066760448,0.4497129986300341,10,3,9,3,1,2,1,-2.2976388455284553,0.8347945541348973,0.841465330528401
-0.3762722841662336,0.5479827563055251,0.5458429637522302,0.0425920953082779,11,11,10,1,0,2,1,1.299411372620594,3.087803164941198,3.0957052573751027
-0.23483935285872914,-0.2645326983897802,-0.636521618581074,-0.12898474905561863,6,8,0,2,1,1,2,-1.3386254985521928,0.7232557623915351,0.7151682106688746
0.2837199177107108,0.14129924776186975,0.13618502467573457,0.32601469228355184,8,3,14,2,0,2,1,-1.6732699662408015,1.8054325417203192,1.8049082936956935
0.6595262405752897,0.21229312986695947,-0.417711504429642,-0.5858101636468576,12,3,7,2,0,1,1,-2.9932991518806613,0.32857943749235946,0.33663120791792384
-0.5067927300439508,-0.03184586057959682,0.49488881319338796,-0.05238034320410678,11,3,9,3,0,1,1,-2.7998592678944005,0.6908323179163673,0.6956857892157479
0.06147471057367171,0.30191467023614527,0.28918234948468724,0.12258708589680545,7,8,0,2,1,2,1,-1.685911150715169,0.787935818422466,0.7891698350026527
-0.7183941022146478,0.2448272831319933,0.5626437114946101,0.1565967988407213,12,12,4,3,3,2,1,-1.4890008586851884,1.6927558055542629,1.7028364754273153
-0.6722379524390356,0.28563782960034856,0.6197203747211724,0.8947904991728937,7,7,5,3,0,1,1,-2.306213280971283,1.2990444863839317,1.315349490679155
0.41544270053505494,-0.8755935476705945,-0.7053939114420593,-0.9843168184561664,5,8,10,3,1,1,2,-1.354093843238556,2.7628822212504343,2.768392392611068
-0.39616659984499636,0.5221766120477511,-0.2914644703179068,0.8981423926296879,6,5,5,1,1,2,2,-2.8108947272251665,0.6356883370860467,0.6490359780655202
0.09371928195025236,-0.6393841291544438,-0.08280411297232004,0.12174892672523518,7,12,7,3,0,1,2,0.3638321285869952,2.5504493416168814,2.55349049887688
0.6872993281036475,0.9623850583282316,0.5862857479934789,0.707569843409334,13,11,5,0,3,2,1,-2.6368821547554493,1.1534275832141228,1.179574274308627
-0.003527999001454063,-0.18665186000283374,0.9060400423577983,0.04507943346410648,13,10,4,0,1,1,1,-2.9645404429204554,0.6206110043917589,0.6438571994558872
-0.85383687594597,0.2446865292344922,0.9623556735245891,-0.6197847004325447,4,12,10,0,1,1,1,-1.063954597239162,1.3093793178277164,1.2948523986623122
-0.2095881473800596,0.905793591995655,0.9341053628520697,-0.21441244838131324,11,7,13,3,3,1,2,-0.7859143409216365,2.2086548910972272,2.2093981520907886
0.2812303670977747,0.33320095809323846,-0.6746005123828682,0.13017062490551257,7,12,5,3,0,1,2,-0.8110609952573784,1.9435115378504284,1.9457676678653222
0.5688417160068353,-0.24602891614743982,0.10398060424144218,0.6095062439793897,6,7,9,3,3,2,1,-1.7205536274710234,1.9719061160792302,1.9764517590745012
0.45772288453989374,-0.8092014453735787,-0.14259595802713276,-0.9416604727094711,4,11,12,0,1,2,1,0.09409679002937166,2.3342523641576327,2.34129446461115
-0.6923859507167844,0.9801727521349641,0.9096939860769362,-0.01064962081743337,10,12,6,0,2,2,2,-1.8904414634168187,2.0764347286253133,2.094866336365126
0.5085299466940454,0.8368528642908173,0.9018571890050968,0.15424517207664157,2,1,12,3,0,2,1,-3.944694422857864,-0.699160257451448,-0.6937641283488938
-0.2828430769502537,0.3132621474157522,-0.5192021742129862,-0.6168141085303485,5,3,6,1,2,1,1,-4.392884922345134,-1.1411411566064407,-1.1395919284774454
-0.9221400733486651,-0.9279623634171472,-0.6495564557883453,0.7335407090120005,10,12,3,0,3,1,2,-2.2347189994335706,0.7623863571126872,0.7758026916882559
0.1601776693389092,0.03339677045253553,0.5175525075146503,-0.4350078680542955,13,6,14,2,2,2,2,0.6287352335698718,2.5869389530823375,2.594017218355473
-0.19811647505390662,0.5262167272026166,0.6463216614177185,0.7777748480072595,3,3,12,0,3,1,2,-2.7468587200244565,-0.7596537944945205,-0.7631977271447672
-0.33687060186561246,0.7100604032398703,-0.5858483815782896,-0.8576834296531344,5,9,14,2,0,1,1,0.018204995787716786,2.3403657693549955,2.3306653361979808
-0.8098939089346144,0.653493536052494,-0.9047174851269868,0.4534984483363933,9,7,9,3,2,2,1,-0.615212485002797,2.6635707528757964,2.6721177146090493
-0.07341269345440637,-0.9091934370626149,-0.4199416127021882,0.8620199417705996,6,13,8,0,0,1,2,0.9267736156480888,2.00499813052065,2.0036827668555954
0.045020362171176886,-0.8907311599980554,0.9461563259446657,-0.5477493375006561,7,4,12,3,2,2,1,-2.2923795377811613,1.2997082212627253,1.2990525469648815
-0.896198112825382,-0.6177625810079947,-0.37983092331448987,0.46344947312842577,5,14,8,0,0,1,2,0.4132235216347327,2.079852417015486,2.059284877972213
-0.3941381887191415,-0.34940973195393776,0.42524266619702566,0.6335589330112721,10,13,15,2,2,2,2,1.709378675334517,2.6155821869905305,2.6177560371826925
0.9697168055249517,0.5084965193641615,-0.21360959794415546,0.18127566798927552,2,15,10,2,2,2,2,-1.035825320666158,1.1201806781654444,1.098155121541104
-0.9586572622161911,-0.46196070640337905,0.03519260263104407,-0.4623065150943133,11,5,8,0,3,2,2,-2.7574359377985735,0.7506614737807092,0.7642358741482002
0.26431899837291484,-0.7401172554641176,0.12018339488679097,0.561463706401802,10,2,3,0,0,1,2,-3.6058312725292114,-0.8147595821267664,-0.8113031299845601
-0.6819499925194774,-0.6396084917437042,-0.803530015621839,0.6070362168698686,8,9,6,0,1,1,1,-2.97802817291067,1.042488450420733,1.065309541882046
-0.9382841913838551,-0.8962094009631782,-0.7156591065922089,-0.5732133040486209,5,3,4,2,0,1,1,-3.8557075980145723,-0.6224391766847085,-0.6164003994642548
0.45411352323078025,0.12414558880514215,0.8941813342170382,-0.007482494235276915,4,9,14,3,3,2,2,0.6282618882013189,2.7702414958462342,2.7700547060832537
0.8131444213443255,-0.9678762700379877,0.5643425261824924,-0.7512343375173514,11,0,13,1,0,1,2,-5.085829917744261,-1.4515947672018437,-1.446281579808438
0.11796126819954811,0.002175760524394166,0.4123863659267173,0.0685811037873516,9,2,4,0,0,1,2,-4.0393105347698475,-0.9011696123701751,-0.8964394028317333
0.7252809422983579,-0.6414887761844199,0.6000069635273628,0.10541415143709054,13,15,10,2,1,1,2,1.1223637840416478,2.6607794321742113,2.6630992048988196
0.3543048249153473,0.2500583721704115,-0.36690066946426003,0.6328215699300614,10,4,7,2,1,2,1,-2.2621554986320778,1.0891609180707538,1.1004943628326584
0.14349196628749739,0.6656607535765422,0.8121741209625211,-0.9756864570452264,9,11,0,0,3,2,1,-2.135602098234399,0.17906886926070895,0.17469672148369492
-0.3864468009557176,-0.29408299309528685,0.24258489809922024,-0.3319000686624616,10,11,13,0,1,2,1,1.5321951339112196,2.5221642934970543,2.5090402009229567
-0.2882904814815772,-0.8321609283571412,-0.333074812807979,0.3550818910070681,12,1,13,2,2,2,1,-3.74423818347403,-0.7589251552113538,-0.7493024153555333
0.2834687945971164,0.34295829733441385,0.2645643072752797,-0.6020157220811264,4,15,5,0,3,2,1,-1.954617083789917,0.8232903651219756,0.8356651365134913
-0.3494921881508961,0.8825448964837033,0.8294622299130072,-0.9770386805012443,11,0,1,1,1,1,2,-3.535595499501527,-1.281133593988538,-1.2913623482332017
-0.1927979952768175,0.47576996966921237,0.40910885605489056,-0.1545427262121355,12,0,11,2,2,1,2,-5.221530349455492,-2.4662579168677214,-2.4665868765614953
0.033579878256316364,0.4803227375229262,0.26140094231757005,0.09921253706151334,7,5,9,2,2,1,1,-3.2099947740661365,0.5344442408612493,0.5392058343237256
-0.848832772291866,0.9028464416911319,-0.40541841938533274,-0.8158660278350491,13,2,3,2,2,2,2,-2.800276997850289,-0.5528738366474252,-0.559378579939486
0.2832638176547091,0.4075846219810153,-0.2534803710744822,0.1273199420575244,10,0,15,3,1,1,1,-4.997815358726422,-1.7565214607006427,-1.7497028377898407
-0.45780749247186847,0.19533656540540623,0.732191267223383,0.8934674578467912,11,8,9,0,2,1,2,-1.8077028370422017,1.9845637709219273,2.000592109562178
0.8781141919343742,-0.9866357415522244,0.5446020303306858,0.2504095390608845,10,12,11,0,0,1,2,-0.8398227214283035,2.0153819191586813,2.0146503125044717
0.8725342788264383,0.08398014977953183,0.8793030225870164,-0.5590326130533918,10,12,13,1,3,2,2,2.337796104685402,3.1000257816068117,3.0973343572943883
0.954013908877887,-0.7962137982541264,-0.983360115545616,-0.1328344147347713,4,3,10,0,2,1,2,-2.2121691853026024,-0.4458582022922513,-0.44858088113884753
0.7226392516301816,0.6345046227336424,0.02545278852355204,-0.12323003993847736,4,7,11,0,2,1,1,-1.0543252413097228,1.1009561111271051,1.0814458294992777
-0.5159558400382456,0.4281054467562535,-0.8172170273364472,-0.6014593270663984,8,14,15,3,2,2,1,0.44574177248508695,2.091262984261612,2.087291509995045
-0.2880579350232113,-0.9683736075340759,-0.8457096629208363,0.8223365703601582,12,12,1,2,1,2,1,-1.8062906684730322,0.928279959406447,0.9370511522191851
0.3457433371961596,-0.8377016429275217,0.9029814203535744,0.6769836676860497,7,14,2,3,2,1,1,-1.3547959411961958,0.7726474314557268,0.7801244463872913
0.5735390067142547,-0.20510368620181674,0.02722209308864909,-0.4932856598806772,12,13,7,2,1,2,1,-0.07075400447822566,2.7047292846222453,2.720533998973762
0.8415332169267147,0.16889781951485205,0.07666388651142686,-0.46229297123561297,13,0,5,0,0,2,2,-4.266418088980657,-1.4809930370238127,-1.4774471561187776
0.5747466900102112,-0.17732106700171224,0.7474458403644502,0.2759085253694775,7,9,7,3,1,2,1,-0.6169413801332455,2.8570364608635024,2.874453189575813
0.8725612429378533,-0.8719873067827582,0.6494864746940152,-0.41523377917561377,12,9,8,0,3,2,2,-1.545043974508859,1.9352054112466455,1.9485999982648905
-0.18473428404068848,-0.06094891591227469,-0.9433774511946644,-0.5799413009674368,2,6,2,1,1,2,1,-2.59464112019313,-0.7064739496321654,-0.7077639179653176
-0.4795268040295413,-0.6810154749172834,-0.6790747714575471,-0.8590161087137107,11,11,4,1,2,1,1,-2.1776597867788174,1.3497440668460585,1.3618800473217205
0.6529761803915248,-0.10759755804491267,0.6116890652356661,-0.9840711905090977,13,11,10,3,1,1,1,1.342326602121069,3.086365865255315,3.106981944231294
-0.2862280496577796,-0.29242168252712797,0.6571111958121627,0.5785856966393712,8,13,15,2,3,1,2,0.9569432676457659,2.552699954952683,2.5558301700735115
0.264433195507898,-0.25295964620062494,-0.4570024916362643,-0.5364328194213,2,4,12,0,1,1,1,-4.166583548107699,0.06315914612264947,0.07521620380953138
0.006264945103080066,-0.6122738641262147,0.7176335423363094,0.3538815659936747,2,11,6,3,2,2,1,-1.9353988702766494,0.6730139579466253,0.6650058536088045
-0.9734979329921789,-0.4081142222826868,-0.08162153253487636,-0.17781278223912045,5,14,15,2,0,1,1,-2.1660975309349455,0.6902523764798429,0.6927280519545929
-0.9960157295618595,0.4374792357070605,0.4648020981167582,0.029866699826518905,7,5,0,1,0,2,1,-2.3281532020379285,0.35288186372310526,0.3551521582798522
0.46482772962533714,0.7633249646654254,-0.7570092178244692,0.269278512974761,4,3,1,0,1,2,1,-3.553374555618456,-0.9762791905090098,-0.9771475964088987
-0.5092953716675779,-0.8845356815497656,-0.2179342617452027,-0.5315932581473317,13,7,7,2,0,1,1,-1.3862288257611919,2.468735298527081,2.4917296082166613
0.50773014767385,0.7429368427530676,0.35795698607608384,-0.17627051916500802,11,0,12,1,1,1,1,-5.209211547218569,-2.0018081626329707,-1.995610255196476
0.7410539325387684,0.2628378424367528,0.0650081328319636,-0.7692107156421653,2,4,15,0,0,1,2,-3.3744247083899093,0.6059038099218634,0.6377316252687835
0.9608711405407435,0.0245695144869702,-0.7714284600040411,0.5296019449185545,4,6,9,0,2,1,1,-1.0509432481088365,0.6353101042340911,0.6136431787980606
-0.9637519179085405,0.5855162271456256,-0.8619081873708005,-0.0514899580460928,6,10,15,1,3,2,1,1.8303740567073798,2.7241546130800294,2.736829292906116
0.4626330394065925,0.39455083810771385,0.505276588143672,-0.06988950339871125,7,15,8,2,3,1,2,0.0421089501331956,2.2773772487361676,2.2861620000818865
0.58311640518274,-0.09741177394149014,-0.633115607193131,0.7099480391229487,4,10,4,1,1,1,2,-1.0227079712577896,0.5718785432395137,0.5681959989360766
-0.9689833387468156,-0.4382360696275125,-0.5840872814212201,-0.9160291421808235,7,11,14,0,3,2,1,1.3277239173465016,2.5876694171464774,2.5901838470820704
-0.8668705441715543,0.2966360149041911,-0.8517891548502659,-0.24906214306699925,7,14,3,3,0,1,2,-1.36760971388649,0.9908529332549302,0.9967151032407154
-0.357675694728093,-0.5597773481904937,-0.2989589314276764,-0.2549334524808984,12,6,13,3,2,2,2,0.17331042590291013,2.533019153057987,2.536715346306344
-0.9093614420782108,-0.3001101209407204,0.8585768045241189,-0.24154692563910207,3,13,15,0,0,2,1,-1.045472290737076,0.34505593009083163,0.33916261243659457
0.6089892848636447,0.5456191465806748,0.09683832598712527,-0.8670733484474558,9,8,9,1,0,2,1,-0.24321806906443066,3.1722882038803246,3.187049612644526
-0.29959401781853945,0.3549468296469458,0.5170037618327814,-0.9707434822446486,4,15,11,0,2,1,2,-1.0627786484167525,0.8544209976791782,0.8441557440612588
-0.6100496001994216,0.780819034438657,0.4999555969041416,0.8164569774006458,8,14,2,0,3,2,2,-2.352616673928026,0.6162112217678696,0.6205171725785725
0.7051699098766855,0.0832928364335197,0.5165345841121183,-0.38619097361085997,12,5,15,3,3,1,1,-1.9307411108486878,1.3631943989919129,1.3550392998768468
-0.5169987440143331,-0.5701747259272083,-0.15029831426382612,0.8156770277670682,13,10,14,3,0,2,2,1.547644647878414,2.967917025434744,2.960409062686667
-0.732698837178964,-0.11228162315739776,-0.09844743222727237,0.9169956713354803,2,15,13,1,0,1,1,-0.985992753929575,-0.06988648945942993,-0.08149708880088984
0.8781369589005832,0.2727485630667488,-0.3509763996493158,-0.4609762754154547,13,4,9,1,0,1,2,-2.077650513751472,1.5492845388073144,1.5554375196682966
0.6475347915982459,-0.8737194141452174,0.5535809668144542,0.6432958659235424,8,6,5,3,3,2,1,-1.9930920138880666,0.8840873191389791,0.8908293959758401
0.4956771488241436,-0.698783793563452,-0.5655382270939784,-0.07201973707114995,7,5,12,0,3,1,1,-3.9531745528372126,0.342327038616309,0.3605404754317159
0.1146743391460161,-0.9220413586777392,0.33369478261131613,-0.35394530849181227,9,13,10,3,3,1,1,0.963229005704092,3.08476621915059,3.09488122017288
-0.12716080254081397,0.33354381956779444,-0.8113451474179127,0.4960094727428068,2,5,12,3,1,2,1,-2.5938257000199223,1.0126683869622528,1.0256955010623798
0.9977852240665812,-0.3467215011481781,0.49636782409769276,0.6133301060536329,11,2,12,2,2,1,1,-4.140584197297332,-0.816429193797249,-0.8059806552537351
-0.39193945510400074,-0.3637911061930559,0.9223188314203303,0.7834217304054918,6,2,5,2,1,1,2,-3.9900591461049637,-1.1959266463034435,-1.1949050560361203
0.3086840109854394,-0.5359636393823786,-0.97123710785583,0.5287067728728547,3,0,15,3,3,1,1,-5.079043708623742,-2.0117133366989886,-2.0066328728044085
0.023271435790154227,-0.9893076782912711,0.876827487716288,-0.17036976122210556,11,2,8,3,0,1,1,-3.4330744092643117,-0.19819604484849856,-0.19694164622443872
0.46600723925670673,0.35225079517658053,-0.7231290133412114,0.15768033607118515,4,6,7,2,1,2,1,-2.8568266045649824,1.1337894498773229,1.1292358343755475
0.23705411743637117,0.26614530699902605,-0.06142954534841927,-0.11388127533915782,3,3,5,0,1,2,2,-2.2063573320264442,-0.48341998915512335,-0.48636848552725503
0.18631643807893639,-0.8933040060222046,-0.09047131489467786,0.34957260433482107,8,5,1,3,2,1,1,-1.7280400427934715,0.6758201760183389,0.6711505132093751
0.26328703016578325,-0.8912185029553776,0.2885134473016231,0.9484953082895122,7,9,5,2,0,2,1,-1.4329842584175878,2.1537154237077316,2.167793081721124
0.19860423227887547,-0.641287979421518,0.4102782911411267,-0.08965601653268718,2,12,13,1,1,2,2,-1.0040457000757188,0.8800213087749067,0.8608085815218417
0.5582051727915736,0.21939485030523187,0.3992791392442434,0.6763099499772851,7,3,13,1,2,2,2,-3.0228827265185214,0.6151663766709559,0.6214413578834785
0.9070701957030176,0.7632312797559953,0.16899959106158047,0.6675839018376546,3,3,5,1,2,2,2,-2.3849894550670214,-0.6578794757628317,-0.6611404998524895
-0.29015067824597995,-0.896021296044585,-0.9365124692540228,-0.153329711693605,2,15,3,3,2,2,2,-1.000229908563166,-0.006772083212487185,-0.01589882110801304
0.3180908202644648,-0.577536337054138,0.7259936627177441,0.7721868706264163,12,4,6,3,3,1,1,-2.8208133399389896,-0.1906857741432699,-0.1862215411940587
0.9944757998072054,-0.9399479893412144,0.7947317315818638,0.2452610671973161,8,8,7,2,2,1,2,-1.861688637321718,2.017601356002754,2.0334360410511234
-0.7441261509764336,-0.30498583514963795,-0.12921270764852877,-0.2080768225047902,2,15,9,1,0,1,2,-1.0051180187395639,0.5177839452295301,0.5197392847669551
-0.22880481497333327,-0.8579302219119957,-0.5784137968999428,-0.5412684459246553,5,1,5,3,1,2,2,-4.270633654091636,-1.4757209244413785,-1.4806588460451984
-0.12308656949884367,0.05976252217705236,0.9706076645745709,-0.6679563527142784,9,7,11,3,2,2,1,-0.032780161808706465,2.8980534602542654,2.906968812319095
-0.34749216391770643,-0.4012332525893034,-0.5349880155843376,-0.7406420435515293,8,11,0,3,0,1,2,-1.1376268074516063,0.6430420276450352,0.6492585745725553
0.9507465542928417,-0.659769165381437,0.7964761279064703,0.5536066642797759,7,14,7,2,3,1,2,-0.7198894202224997,2.1884081805796414,2.203507058088763
-0.03092400983997834,-0.3951609774429272,0.12681672896770824,0.6076097809669503,6,15,5,1,3,2,2,-1.5479198814050448,1.5008770372402327,1.5060298052487253
-0.3766203429699171,-0.9937181879037558,-0.6515131967092409,0.7508112502436686,2,6,14,2,1,1,1,-3.1742783976009625,1.1523555870662419,1.1653192062600377
-0.8860425460052634,-0.16278545016334012,-0.083137151737124,0.45001215259823746,3,2,11,3,0,1,2,-1.9946972143938124,-0.08044951210937129,-0.08115915019885438
-0.372249006555059,0.0760454107278059,0.6802161568783998,0.9789022619301129,10,7,3,1,2,1,2,-2.057051535465691,1.134900938879814,1.1287022889223537
-0.05826528755364646,0.31211004395140796,0.11915770893068389,0.3740783011649611,13,6,8,2,3,2,2,-1.241621791157736,1.7578035943730566,1.7605066527048172
-0.3435337886433212,-0.092020177600602,0.5248939173497369,-0.7479959442720114,2,0,4,1,2,1,1,-4.713064295918252,-1.9837060863923146,-1.9848987581783182
0.02579411103761875,0.7392121649495549,-0.1944483335342002,0.9404706888297536,9,8,12,3,2,2,1,0.7213385257658941,2.880650867939495,2.8922382526593293
0.14175483367895247,-0.6294592892333526,-0.4427138737699272,-0.5625803993528335,7,1,15,1,3,1,2,-5.248087430316312,-2.1369138034449997,-2.134438912354111
0.9398530506903817,0.14252093987419467,-0.7139977546685472,-0.2509035132408375,4,9,2,3,2,2,1,-1.900867533651439,0.8369074258020641,0.8376943129837654
0.45892753966332744,0.14644638889918293,-0.3247013960015308,0.9770432959908935,10,14,13,0,1,2,1,1.1662629184311903,2.0339343932659557,2.0358738886137906
0.17786614989112826,0.5033523440458385,0.2469556610385928,0.20056292105607398,2,3,3,0,0,2,2,-3.3713675732225075,-1.0054973744337552,-1.0098385559363379
-0.08335281082484913,-0.2975612253024382,-0.812446947485967,-0.02773902957015184,3,10,12,2,1,2,2,-1.0241066229790048,1.5976388095684433,1.578376059239523
0.8490449374637998,0.5716252909367463,0.17989576560361753,-0.9871295770064086,13,8,12,3,2,2,2,1.6105369149873772,2.971502772915976,2.9844997111750895
-0.14002957175788056,0.19382138109331226,0.9991154065008772,0.5388977881640942,3,12,10,0,1,1,2,-1.0195958136977654,1.213015784719733,1.1957143905091012
-0.3191768877714807,0.021161514919119773,0.23025828108239965,0.8212114344288435,11,11,14,0,2,2,2,1.5164317842987363,2.6300163665167307,2.613773829152207
-0.4430585421448954,0.705963990661183,0.8567670112726149,0.9927965873581108,13,2,10,1,3,1,2,-4.228784938936807,-1.4348938872621162,-1.4191695539816664
-0.9007712533223251,0.4491965736952579,-0.776814000085505,0.21663900001554337,9,10,13,3,0,1,2,1.9762912783378914,3.0199388879822475,3.0243999816320266
-0.600317457436121,-0.8889499343816989,0.13692979701587982,0.30303136665778485,2,15,9,0,0,1,2,-1.009259008683483,0.46186982405885935,0.4641712835332161
0.8582894344233747,-0.22535496404937194,-0.8676696223311191,-0.9616890288974942,4,5,7,0,0,1,1,-1.1588685885270982,0.3737203155096933,0.3629531295126272
-0.30983250897353254,-0.9397922555773621,0.9229846491482243,0.33573581340162684,4,6,11,2,0,2,1,-0.8573744183535387,2.69173580876433,2.6953440963261466
-0.6153802079327451,-0.40869091677502944,0.23923185388984458,0.19925513691984276,5,3,5,1,0,1,2,-4.109259764544557,-0.6078098565569426,-0.604595251222586
0.9267206408920758,-0.9794310081286159,0.43209994648428895,0.41249232511052436,8,11,13,2,1,2,1,-0.7752301372865985,2.6616717234101293,2.6559730996846067
-0.7154895204463692,-0.37367359634044583,0.6990684309758026,-0.8220205702873067,9,0,14,3,3,2,2,-5.091855521236345,-2.2552058026860378,-2.2544195537020193
-0.09437257157816648,-0.6030178507893018,-0.6702304468697231,-0.520021272260085,9,11,14,3,2,2,1,1.91331426725843,2.8386127674432236,2.845792783993264
-0.10657094548295931,0.0030359207003327615,-0.506682768389187,-0.05807949513053301,11,8,9,3,3,2,2,-0.2736988723689311,2.608108687756722,2.613492431372392
-0.6456149979776178,-0.41146652672577133,-0.7704061454974398,0.8830658205688822,2,14,2,3,0,1,2,-1.0416481266192896,-0.36570344260887633,-0.36742872546411626
-0.17760502223490837,-0.19518748140137654,0.7691737764592275,0.7911256962636775,8,3,6,3,2,2,1,-3.062483703506436,-0.2021123181548109,-0.19703654529862086
-0.11988390698120255,0.45942381299484447,0.8804416111425699,0.20759398385819217,5,0,3,1,0,2,1,-4.316588784787715,-1.6899434659747332,-1.6920896208807252
0.0629098283786107,-0.42410931464801505,-0.01436083093435081,-0.4001158604459547,5,14,13,0,0,2,1,-1.194649019331104,0.995114515154731,0.9990678986058411
-0.21975953062332154,-0.2897367044923749,-0.9095016219622243,-0.5641825834959731,8,3,10,1,0,2,1,-2.5180417283427556,1.344501759678379,1.3462038522973983
0.13321051781092597,0.3140609964682146,0.7967729331680697,-0.2009624308261304,10,3,0,3,2,1,1,-2.4100559797128107,0.4232020773425604,0.42440714492241777
0.5599766538210886,-0.8025255862346683,-0.8486777921917783,-0.27691720249192286,12,12,5,0,0,1,1,-2.62812885322961,0.9144945283115816,0.934603706975859
0.18969475900381916,0.47773335426606534,-0.9351131079056261,0.3174352774540443,13,11,11,2,1,1,1,1.9173491517136818,3.090866057223228,3.1049253361935607
0.4963216527753711,0.1225113561498481,-0.5075116780587998,-0.15290416801620732,10,6,14,1,0,2,1,0.8766262535525569,2.7899470085330327,2.7900851810057024
-0.711381598556794,-0.7685973636393957,-0.9454999760983698,0.047172970442905804,7,7,4,2,0,1,1,-2.4296946448675034,1.0496630028777112,1.0650193659506482
0.1552635086888452,-0.2815825060346193,0.6471044532236381,0.6413923215335586,7,2,12,3,3,2,1,-4.123825169396341,-0.8940019588556378,-0.8907911458378406
-0.8964282225343663,0.114621150628617,-0.6879283773200462,0.6691819051905441,7,2,13,1,2,2,1,-3.8732859417915546,-0.31516560087497436,-0.3041547310198995
0.1529448751155078,0.5237672237248878,0.5630112954843642,-0.44848519111743745,9,2,11,1,0,2,2,-2.7977656990865842,0.9115808699221625,0.9158705656903717
0.36773290367068645,0.06314430537346238,-0.9346818784310083,-0.04880761635598341,5,5,5,2,3,2,2,-3.045621843502109,0.0860910905691598,0.09647704382201035
-0.33578043338375085,0.8562036710195731,0.6897246549792655,-0.5520349082698377,13,6,14,2,2,1,1,-0.5934159725340911,2.159715136228139,2.163492991542545
0.323555464943277,-0.8463939033711569,-0.29066759002983433,0.10132675888170306,11,15,11,3,3,1,1,1.8587387701240858,2.9744177361234585,2.985021688706489
-0.2530841097345895,-0.4893272524735117,-0.7882513635737414,-0.2902046330268919,7,9,15,1,0,2,1,1.4922084399743196,2.7126220526923515,2.7073738769659923
-0.20948136913768445,-0.6364422655652762,-0.6863745893663886,0.6546042994744918,5,12,9,3,3,1,2,-0.008259559573830177,2.8866581745942357,2.90906505592082
0.11408102655007024,-0.537238727246304,0.004854574332752826,0.46297271940623164,10,6,12,1,3,1,2,-1.888478842497133,1.663683692862951,1.672520262018431
-0.07077366238205829,-0.2407664710966595,-0.3668264801826977,-0.42860081191047095,11,5,1,1,0,1,1,-2.313948019412494,0.5670239089339486,0.5662391354587457
-0.20354441208397667,-0.11219233536017681,0.7871891729002631,0.3161099677224415,7,7,9,0,1,2,2,-1.6128611685358512,2.1757574134831374,2.188241917893143
0.5362563567617644,0.0009546317334363508,-0.1324588679639649,-0.5009938406345165,11,15,8,0,1,2,2,-0.5722735302959048,2.031917218518149,2.0458467289604725
-0.3495776074475774,-0.9214611715166954,-0.4560027893112879,-0.9872419131868186,2,15,3,2,3,1,1,-1.1195536372599615,-0.26225156118213727,-0.26675211181155584
-0.5782275446384237,0.7143833141191773,0.6408536405180401,-0.11885294397538537,2,3,5,3,2,1,1,-3.108180135565167,-1.1875599476479448,-1.1953397937366397
0.9806646075872967,-0.9484608024712977,0.2070576130022419,0.31901196330265424,2,1,0,2,0,1,1,-3.0919070002665583,-1.2931647461465436,-1.2994352703834071
-0.8686157670206816,0.7742386344473968,-0.1603026046273648,-0.006208962999902257,8,13,8,3,1,1,2,0.6150405573190456,2.770673275152931,2.7714011598997703
-0.1637104236744007,0.5145659565510015,0.7959292936955771,-0.8317446754812343,11,13,6,2,0,1,2,-0.8242203224425149,2.0872282115511633,2.0933479815416085
-0.6807501971356655,-0.32875345404417655,-0.8463851178614374,-0.5300114449306168,6,4,5,0,2,1,1,-4.238030219195023,-0.8473198760734698,-0.8345390045111849
-0.5370495724694038,0.7368190478938681,0.8529275959123697,-0.16074523438637933,7,10,10,3,0,1,2,1.089435824184932,3.285515649683188,3.2920118155784337
0.7159101818301143,0.4623146889098344,0.8935120703474064,0.5632309583927981,12,14,14,3,1,2,2,1.1240285293296874,2.48750248190498,2.4920944165268946
-0.20463117113389062,0.947600826714299,0.08839732500740438,-0.44952163792598343,12,14,14,3,2,1,1,1.5948251075242008,2.4432115317288794,2.444482772002853
0.02636616751355758,-0.6111047111366228,-0.8136077608746106,-0.17900841187889083,12,0,14,0,0,2,2,-4.201758069756401,-0.5910639730487347,-0.5854336301274027
0.6346106244264735,0.860796840338651,-0.8092781574539929,-0.09988272114754948,13,4,13,2,3,2,2,-1.553460156214301,1.4241858468490172,1.41958378948814
0.3255925484194433,0.741267762966981,0.5181738651112768,0.45505846045018994,5,14,13,3,2,1,2,-0.18452426720687576,2.0898868459037487,2.0887661478804644
-0.5828232645178986,-0.4072159862494331,0.8216053419396265,0.09482968075945175,10,5,14,3,1,2,2,-0.26053506105094404,2.470011350017841,2.474113102687601
0.35939443366669055,-0.8866391356683292,-0.9306545915478672,-0.21617887411218195,8,1,12,2,1,2,1,-3.932447883704333,-0.5271198064857735,-0.5211112515837077
-0.3103647845076605,-0.32537809169754484,-0.37617618892658955,-0.7557769681514241,4,2,5,1,3,1,1,-3.706432087903525,-1.4439294639651434,-1.4468868535546124
0.652129369096571,0.346184261822434,0.6487008944986989,-0.20601567558505174,5,6,13,2,0,2,2,0.018206151951196795,2.9433655493211015,2.9438632146231356
-0.9301215071880231,0.9795128268186692,-0.9399573357018562,-0.11094349389968072,8,3,2,1,1,1,2,-2.577019682096526,-0.23405242932249276,-0.2299000651511936
0.5233517524273252,0.014164848120533424,0.2758037491059231,0.9703491101813495,3,10,3,1,1,2,2,-0.9974061267344358,0.10523702486238899,0.0999327084472131
0.3307304168378087,0.0014218516733426334,0.28972244562995986,-0.9529350111718025,12,7,0,2,2,1,2,-1.716246219124476,0.7459857649390343,0.7479050170591823
0.20638433122933497,0.04720109430522346,-0.49283176600726164,-0.058099882454971,12,11,15,0,2,2,1,1.132028486517628,2.321583746238799,2.3121527690351216
0.5307267277160814,-0.49394731815949355,0.7311247663444069,-0.7943148156850466,11,10,7,1,2,1,1,-1.7123667747856284,2.2697650366792947,2.2906725661043583
-0.7298397075484786,-0.6964491802977959,0.7791532366609843,0.8878565669529157,2,15,1,3,1,2,2,-1.3778256974244343,-0.4456369240932744,-0.45307611465498243
-0.4481546112389063,0.537162661826404,-0.5474551399936276,0.38470861230882836,9,0,12,3,0,2,2,-3.9988364772877243,-0.6538071050616011,-0.6463348236715103
-0.4978397926696645,0.30085049764772864,-0.5753320514262175,-0.7559851728462219,3,10,10,0,3,2,2,-1.037938262789179,1.2132359579218983,1.18258113326184
-0.042943260160954955,0.8577190996911312,-0.33605699052830906,-0.0693261321210279,10,9,15,0,1,2,2,1.077044582877708,2.6354675695350216,2.62152215133744
-0.034573053846131074,0.5549109343647711,0.3456942669770895,0.44850905499826643,7,10,1,2,0,2,2,-1.8675379586923717,1.0862407774751175,1.086688618008467
-0.8991664527955816,0.7807686417105322,0.15376240262241692,0.12783913351124743,9,4,9,1,1,1,2,-3.0881544936632808,0.6382601352304837,0.6484484492823684
-0.7450286397195076,0.6004126953671582,0.7260180921344539,-0.6986250259983324,7,3,12,3,1,2,1,-2.520230253732571,1.0896728879727133,1.0894132918546455
0.39566557101034006,0.8005282224041408,0.5843823896033522,0.3527221357454482,5,3,1,1,2,1,2,-2.345239855867115,-0.27569249240812727,-0.2755933301808528
0.5126685391657733,-0.8366654482798075,0.8485741415893224,-0.3483530784590305,4,13,6,2,1,2,2,0.5857463466452313,2.2729703637301135,2.280982237980503
-0.35293917502901695,0.3301119780132622,0.11315685700430667,-0.31453814914418565,13,0,8,1,2,2,2,-4.506314643303423,-2.0227783547799896,-2.0182114829197473
-0.3634759172285482,0.7885302365128279,0.2898058105847119,-0.423496845665263,12,0,4,2,2,1,2,-4.315038872867883,-2.2128617012313314,-2.2174277912506115
-0.4910373367634795,-0.9742050604209491,0.08059881352299936,0.7023014708519635,12,3,2,0,0,1,2,-3.1256060424453564,-0.3396334811426575,-0.3351757404272326
0.6245162419806838,-0.23191472321779916,0.332535722958077,0.9776710627783289,12,8,7,2,0,2,2,-0.3498592258190846,3.01257995269498,3.0311312064896554
-0.8067103314244954,-0.6462060983520321,0.9746723171590919,-0.11179288618676275,7,9,15,2,3,2,1,1.116929540182955,2.775363132950516,2.780427420106893
0.6249476420883433,-0.34611795132664946,-0.3885120851054178,-0.1945925580108796,5,5,7,0,3,1,1,-4.42555327440015,-0.6325691528764616,-0.6229022616103239
0.26479251293101713,-0.743348275622471,0.15698501645866014,0.38684425611261797,5,8,6,3,2,2,1,-2.014864137817751,1.6452676476624777,1.6608210431958643
0.46049837905914237,0.23834547073167345,-0.6267201204046349,-0.9486207102611837,7,11,3,2,0,1,2,-1.6289120386778393,1.3994821331609912,1.3978664257858853
-0.53491733675829,-0.5479336064226958,0.10210190658986473,0.04712715905971154,4,9,6,2,0,2,1,-1.2767815950329755,1.9703024860825973,1.9825678937346696
-0.8279356859341136,-0.8859461719927613,-0.7890331450779287,0.17117536774522502,8,13,10,1,1,1,1,2.1833551599468985,3.0013664260711486,3.016615177306533
-0.9168420803068125,-0.0037401129039151826,0.37862082420538057,-0.49537614586062584,7,0,9,3,0,1,2,-5.064350783157867,-1.8376014570778203,-1.839333179785091
0.08954445396557764,-0.7286233644154414,0.7872705066922674,-0.8507231378411424,8,12,3,0,3,2,2,-2.397769959690387,0.8973007267236939,0.9144063638399471
0.11292927469764402,-0.2827568360928172,0.8226783801572615,-0.9581317643465335,9,15,8,0,0,1,2,-0.27881812405434747,1.5661809560866813,1.5809076367484747
-0.39396498603594,0.9330950331041648,0.25623906248714357,0.8612849527039197,8,13,9,2,3,2,1,0.6063824717362214,3.188212822989393,3.1977558535006554
-0.49824180021859954,-0.7591053200068691,0.16908622651891636,0.9386436245683578,11,8,5,0,2,1,2,-2.7640117364443184,0.9471539928967938,0.9660895722654919
-0.6678949570369273,-0.8777906647607354,-0.0013941079713495341,-0.7873254053035457,5,12,12,2,1,2,1,0.5800516382681637,2.9670123696163646,2.9644746248826146
-0.17034868895729605,-0.22545117715031737,0.31938054586094866,-0.11593315813775296,5,9,5,3,2,1,2,-2.0156105263233353,1.2601500293429868,1.2731594616524287
0.4609849549645988,-0.7292891300534319,-0.6047215588177397,-0.6389635432151528,10,6,15,0,1,2,1,-0.27113219656193777,2.2379510139849583,2.2353743267746444
-0.32383118126747723,-0.7463519548991624,-0.21651509887544362,-0.6746783697890297,2,3,10,1,1,2,1,-3.8908553602180524,-0.2304237877964377,-0.2224021104693485
-0.9160718531127314,-0.2727092821611008,-0.802811539516127,-0.7670443006533259,9,2,3,1,3,1,1,-3.3313505508755576,-1.1117497063271162,-1.1186766893879532
0.1317011206264933,0.8160370908433248,-0.2073747490035589,-0.40734839620039986,4,14,10,2,2,2,1,0.33265215117968966,3.105675292073656,3.122797857357844
-0.8387691896607965,0.8791371780503314,0.5102672348903918,0.17324783656732534,5,13,13,1,2,2,2,0.3938014529228781,2.516240814063743,2.5190461994786237
0.8315764789082543,-0.2804118129094011,-0.38605543558196365,-0.609605670856235,2,14,9,1,2,2,1,-1.0453863420921858,1.5344538987009055,1.5172935431599857
-0.2117279064347437,0.20666839242406954,0.6033685863826099,-0.06096266930873262,3,14,13,0,1,1,2,-1.0058361155365214,0.41345847175116723,0.41333194203149176
-0.037444097561526,0.6193500725317787,0.9010656419088179,-0.9558677026354183,10,5,4,3,2,1,1,-2.243255617100049,0.5181957088876866,0.5243705657268902
0.13378559249907207,-0.29691547990060396,0.22075499063665527,-0.9517796131826664,13,5,1,2,2,1,2,-1.720588556806761,0.8934388100112847,0.8840723029379665
-0.2335692681054966,-0.5673344447383459,-0.11484530813436922,-0.9032745779024383,11,10,3,2,1,2,1,-1.7981545454705559,1.6373899116996502,1.6474084127138404
0.007093963023772298,-0.8637819505529549,-0.5636513408134536,0.8707563226142345,11,8,6,0,0,1,1,-2.836631321010237,1.176371073924892,1.1958791530028332
0.9158917198522751,0.08222764975768948,0.21017903708107677,-0.5590247211705015,8,0,8,1,0,2,2,-4.400684811414541,-1.2694802868580648,-1.26723603868387
0.6497075349742072,0.5754843766047397,-0.4332718622177636,0.6744744364436361,12,6,9,2,2,1,1,-1.7112686998599895,1.7641044953438114,1.7768101909550553
-0.6732664832031596,-0.6310818978802333,-0.5954121016835927,-0.2265858859120442,7,11,14,1,0,1,1,0.09695860747220653,2.1007647847643676,2.0999480233511973
0.7671294567403808,-0.4587600106128067,-0.6116742619078355,-0.051130212758530025,4,4,2,0,3,1,2,-2.3267686824206724,-0.8408710926990195,-0.8488165857005968
0.1320368497756419,0.7560670256889139,0.11574735132014635,0.9195820408097004,10,6,14,2,1,2,1,0.7645415645909156,2.7227521299613886,2.7288757608348067
0.8055275759290175,0.04979997345167653,-0.09761361709855265,-0.339217052668767,9,7,0,0,1,2,1,-2.57426077433402,-0.027386828199530595,-0.030774008918573337
-0.7461111724900547,-0.7534324414021063,0.037123377331467866,-0.5083051150131994,10,6,10,1,2,1,1,-2.189734979534579,1.752894200831261,1.7696456890896182
-0.9060540178037204,0.8561035004576962,-0.8177187211106449,-0.4281989324575952,12,11,14,0,3,1,2,1.3430043866715482,2.5199570115334406,2.5168425290659093
-0.17842238000077648,-0.020711847935934724,-0.1691139988158208,-0.9519899103102223,2,3,13,0,1,2,1,-3.669617824369109,-0.04358191589396313,-0.03360809015906956
0.93560547529697,0.09972835672879632,0.926318054130133,-0.7704928011723291,6,8,3,1,1,1,2,-2.202094072229886,0.7789167959796246,0.7908648613869863
0.35509161036755166,0.0938577519709538,-0.04982025426646386,0.8448685673122489,3,14,8,2,2,1,1,-1.0395661561126877,1.1830869011331269,1.1705773048679353
-0.3501544111867174,0.3745911251650351,0.9232316140923313,0.46048666871573607,9,8,0,2,2,1,2,-1.724402400612631,0.7516745865990236,0.7527380947221405
-0.6382161972422034,0.5983159422095641,-0.33161457165378017,0.4617406915523208,13,11,10,0,2,2,1,-0.39159404174725515,2.6402538349702156,2.6568202704741237
-0.8640534003611926,-0.6375488779005809,0.9143939270384691,0.780276106893828,4,7,15,1,0,2,1,0.3372954584721378,2.5696517109731,2.5658226795027934
0.13710451120922418,-0.8816458562729164,0.2656052213230138,0.5378400891423367,9,11,6,2,1,1,2,-1.2068180384034994,2.3884056200877484,2.416377284404682
0.8140839208300437,0.983065551654773,-0.5833692199829641,-0.2891213252718765,8,10,10,2,3,2,1,0.29198679493880564,3.1385115254755993,3.145590907461895
0.18756126388690442,0.151186857280164,-0.6770843318715198,-0.05652032496312187,8,10,12,3,1,2,1,1.7091087644165472,3.0561865407777304,3.066080722203367
0.6549974832713468,-0.49091891415667765,-0.053944993313958634,-0.9133694534913761,12,5,10,0,0,1,1,-2.543872661341059,1.6808820765057604,1.6974691899196641
0.5924872189127743,0.47005037237964675,0.2202158440724693,-0.023644649378371962,8,3,4,1,0,2,1,-3.209028989082495,0.051108465319971895,0.06138510433168793
0.38803482821148405,-0.6344976680251282,-0.36190985133552034,-0.1689718738758681,12,8,12,1,1,1,1,0.30319833471562496,2.7119375059501505,2.7246110044190455
0.16965562261158174,0.8829484750121308,-0.651181465777001,-0.056701018498809264,9,2,1,3,0,2,1,-2.3368308963092206,-0.03851748040909106,-0.0355163391179995
-0.7492493015322534,-0.4927744582805835,0.28417301470479805,-0.44892686571829765,2,11,13,2,1,1,2,-1.1385849212140415,0.4274383213039171,0.41595232926384446
0.19389044682634515,0.620322179919405,-0.14065327328970412,0.49971986257653755,4,8,0,1,2,1,2,-1.6192314822376763,-0.13426914800796463,-0.14219278904655702
-0.6376562982999598,0.5813822038003358,-0.23053484698511006,-0.12800963885882832,7,4,9,1,3,1,2,-3.999703574355626,-0.5063980216693065,-0.4994911816557252
-0.6453468935521212,0.4461432720993377,0.5453419762563332,0.42979906818262736,3,11,7,3,0,1,1,-1.005768226423633,1.2762933570640747,1.2705214565385456
-0.9722757281742798,0.2987576404732448,0.3377530620813707,0.5973115607132731,5,0,15,2,2,1,2,-5.303126324145573,-2.427135712771069,-2.4300113554092833
0.4140305885451816,0.3251358354775702,0.6154356399629592,0.7718279909948498,5,9,12,1,0,1,1,0.9313153695716532,2.867439986526324,2.8627290873916933
0.7595048045886872,-0.9015581709184768,-0.5378382942510076,0.7947714349274297,6,10,2,0,0,2,1,-3.173922664770466,0.01398732615093031,0.03037840964208056
-0.5810884609809779,-0.16747443862418532,-0.28685734809836183,0.8234517538255515,10,3,6,1,1,2,2,-2.8036044231557846,0.21691660038213692,0.22773166774522963
-0.5806194451395983,0.9531220466458086,0.29120515411682324,0.8690877614310311,11,2,4,2,2,1,1,-3.1741425218168224,-1.0528247097013397,-1.051826487427403
0.9312779505336009,-0.2128893277873689,-0.7385653528204854,0.3434177184881215,11,6,11,1,2,2,1,-0.8248327585825693,2.652929335048021,2.6721948482662885
-0.3756205268617412,-0.14506694366662187,0.2904371516893278,0.4904294853816691,4,5,10,3,2,2,1,-2.879154115238804,1.0821439633231964,1.0683735233167606
0.8430267838148358,0.6241552220173581,0.6504227425192621,0.5901160352122623,13,6,2,2,1,1,1,-1.890749220441192,1.0082917656594788,1.0040669060701726
0.9125837630267226,-0.24664711914107507,-0.32151867765232733,-0.8751373454444393,7,7,2,3,1,2,2,-1.6886739329586848,1.1396706302034043,1.139848636035315
0.6176526469833681,0.750977300791793,-0.39506736507706064,0.7173962424891478,12,9,1,3,0,2,2,-1.473254783925706,1.164665878809363,1.1684661075834906
-0.8049846150722495,0.7066584331175756,-0.34367985529278444,-0.8924553766760333,9,10,9,2,2,2,2,0.43810581261821335,3.2482197578493377,3.255915184601966
-0.8726304649949665,-0.6457457116034919,-0.9897207448288794,-0.1091809577884264,6,5,7,2,1,1,2,-3.3883318967165033,0.4754195718211056,0.479514031261784
0.7425032547973052,-0.4211182100635835,0.5664309093133575,0.6064898093296125,2,12,14,3,3,2,2,-1.0396405981048078,1.0937583637851596,1.0700619884556994
0.2499594967520704,0.27670115484086355,-0.38570870379157696,0.7193591701606659,2,10,15,1,2,2,1,-1.0152909790937066,1.001430322673238,0.9857831466812692
-0.6634428229845744,0.6728843849397395,0.09781926328014334,-0.6216084152192902,5,4,8,2,2,1,1,-4.20604710790675,-0.407426075632301,-0.40612574482757774
0.5861260567413118,0.9624831949109243,0.8649778471796037,0.8677318856924976,4,3,13,2,3,1,1,-2.389344619036788,-0.4360457952453633,-0.4307875583490712
-0.27403431919225674,0.7585591123140134,0.45074320046971494,-0.7748190669416111,3,5,13,1,2,1,2,-1.0388489300481756,0.6210876870195308,0.6125671222129794
-0.30040787638481614,0.7249930148031707,-0.5338543762183301,0.3903749324201313,10,1,7,3,3,1,2,-4.386550854145165,-2.186804590174214,-2.187440858883772
0.9909483046936287,0.8230294517317016,-0.5569654557737884,-0.8876759801933738,13,13,8,0,1,2,2,-0.5630309653463557,2.416363808014919,2.42688331969464
-0.0748129057896938,-0.9334640576612832,-0.7562238349354591,-0.16827732118410488,9,10,5,1,0,1,2,-1.823656956794222,1.893207014112412,1.9062587962410238
0.7383497148061746,0.06012491010346488,-0.06403907504391326,-0.1785815092166676,7,2,4,3,1,2,2,-3.1298360923181874,-0.5986301858582186,-0.5949297848154098
-0.16206045244095124,-0.08394276683226276,-0.4867055856278084,0.5042286653939496,6,6,1,1,1,1,1,-2.199652250919957,0.26310241266741524,0.2647319667962775
0.6913070445546847,-0.48079343258304297,-0.9967124857751006,-0.2471700749586121,6,7,8,0,1,1,2,-2.9628449503753633,1.3381618685777754,1.3370382959864413
-0.9995459235634889,0.8300030754950545,0.687758822461858,0.48458446297389424,8,12,5,2,1,1,2,-1.3248634914185256,1.9944881379685968,2.0073362188666253
0.44556920124304233,-0.5363174165705471,0.4111254232993822,-0.3845943732203123,3,10,10,2,3,1,2,-1.0204878131920585,1.556274471287741,1.5222459291752406
-0.5310010446518125,0.49875803344831193,0.8356817661871061,-0.7839420850168415,3,6,1,1,3,2,1,-1.6615970518623948,-0.7466987124321525,-0.7497685839881028
-0.21637821076565666,0.6048035689026485,-0.3175111004845588,-0.1116331862432669,8,12,9,0,2,2,1,-0.7111441128788735,2.594615618450858,2.598111811741736
0.34317548587785196,-0.9365550163679377,0.06993334681888808,-0.9246045501702944,8,7,1,1,2,2,2,-1.8419484855993615,0.7161131574130164,0.7082519412444661
-0.5027902307733874,0.07678995857391535,0.9842712789571655,0.7150612155038474,12,12,4,1,1,1,1,-2.177007714799912,1.410505967705551,1.4227020962214074
-0.34823731476841924,0.9080845301561715,-0.7562409964372327,-0.9634498605529875,5,7,10,1,3,1,2,-2.821296195111296,1.316717365383474,1.3166055102998033
-0.5176695713844761,-0.532865277862778,-0.8636267604690746,-0.6257514591789965,10,6,11,2,1,2,1,-0.27621949550272784,2.9684366308657175,2.9841237419026885
0.7518098499997892,0.8105979980210309,-0.014086056688279891,-0.3396880993687912,3,0,14,1,3,2,1,-4.566389717446834,-1.7190304470113273,-1.7181285828204271
0.9875679507563442,-0.3707421821296024,0.34803506976793464,0.6886297283047649,9,5,2,3,2,1,1,-1.8987669969417476,0.6280635026494414,0.6265224127351599
-0.8589287248140869,0.818859007371753,-0.6197424673625886,0.6425003091194086,7,4,0,2,0,1,1,-1.8348839043942065,0.5046402864239572,0.503265096499778
0.719290690705213,-0.6623799884308716,0.7078857642837058,-0.973542374189412,13,0,3,1,3,1,1,-4.458533257768039,-2.1442992778624985,-2.1475156803090174
0.6392497390952898,0.7763826993226082,-0.601560628325847,-0.4316314085765425,3,13,12,3,1,2,2,-1.0401729439237448,1.0522448398024966,1.0360492404491484
-0.6802404732671172,0.3824933275719786,-0.664866921390987,-0.37938303579090493,6,11,5,1,3,1,2,-1.970655603643244,1.4212227869299405,1.4337115641673492
0.32672506802936274,-0.7635551758550803,-0.19700477887024737,0.5862570759261128,7,12,0,2,2,2,1,-1.447254459361762,0.5553371673371633,0.5638302806691046
0.9112989345329787,0.907265215659379,-0.2953458914949214,-0.9137997821033519,8,15,10,0,0,1,2,0.61561582720811,2.0187551622258537,2.004636696792647
0.5270316873364245,-0.7826349212506158,0.9625151547825537,-0.23676700178173005,11,2,14,2,2,1,2,-3.983564351054765,-0.5490297902440419,-0.5397066051993665
-0.09943503233694839,0.06221899267505515,0.4914353324095746,0.6518818382238365,3,10,6,0,0,1,2,-1.0223173647571138,0.6433602066126229,0.6348240336275954
0.3428121452874737,0.852616553842392,0.23833608848611676,0.6496138959596613,5,4,13,3,0,1,2,-2.138713695202148,1.6281112178586996,1.6293623718137145
0.9354856496674313,0.31553076654520007,0.12879076067797923,0.8659132510564547,10,15,14,1,2,2,1,1.4059769549877077,2.2931057112006,2.303626375880271
-0.6136799831831345,-0.05738345085175767,-0.05496911436082952,-0.24355096951331046,3,6,12,2,0,1,2,-1.0238638360716374,1.556485334595398,1.5490110193005329
-0.949302791472123,0.3800937768188992,-0.36779737690605896,-0.8885182928251165,6,15,10,0,1,1,1,0.1946282766138397,1.8363151711746823,1.830066648700293
0.09098068098967138,-0.5858858332339343,0.087946222569935,-0.5368019504722021,10,1,15,0,3,2,2,-4.700864606722549,-1.4654192783505713,-1.4570285036469017
-0.38464182104410294,0.852119119636531,-0.6766108934520263,0.9316646394366652,9,9,10,0,0,2,1,-0.41204295747805975,2.5162753720243893,2.5410682928458397
-0.43526416191468753,-0.8380925277686238,0.7532276540317833,0.4577396089766823,5,4,12,1,0,1,2,-2.8029989968743285,1.2771462886194556,1.2792746163103614
0.5196473168567768,-0.3223530351543853,0.9041248932780055,0.4758555379976006,9,14,10,3,0,1,1,0.9086456908052962,2.563028568187686,2.582453203160504
-0.0016021063173363714,-0.5668416287455182,0.7452517709717927,-0.8257814210771319,11,8,9,1,1,2,1,-0.42693959826745864,3.165720193386903,3.1727400583174425
-0.11029513434491833,-0.021903199101433568,-0.29670025531618927,0.8190969460242767,2,11,0,3,0,2,1,-1.453254950230055,-0.6277448460341295,-0.6315876421698803
0.4502223198666322,0.5926013268302643,0.6658747846373221,0.9715364991714823,5,4,5,2,1,2,2,-3.2199420099314104,0.046649374538250084,0.053396825127293886
0.6101946240822698,0.690079297793285,-0.20989332428640806,-0.8974730816480037,11,5,15,3,1,2,1,-0.12361876797544413,2.396362452604873,2.398368219801279
-0.07159210209574662,0.23840863458430972,-0.039411482417288424,0.3234076909626935,12,9,9,1,2,1,2,-0.6099138663711845,2.8490226712977607,2.8624819512125312
-0.9462646919101294,-0.2390362290139283,-0.787748829018009,0.06271366350539043,11,10,1,1,3,2,1,-1.8049170799023326,0.665815315556469,0.6722843853723242
0.7959104323700383,0.050098680490769265,0.4145578238113343,-0.49565424500894006,3,11,9,0,3,2,2,-1.030664186667226,1.1757155592260442,1.1489323510613478
-0.8924360716452442,-0.9558283093976405,-0.2840776109344707,-0.3326782187326147,2,13,15,3,1,2,2,-1.0348963887955502,0.4671310217392857,0.4415383646732845
0.45623287467233276,0.2005028201991661,0.46250117869475016,0.5394932457141743,5,13,15,2,1,2,1,-0.97999904609763,1.562856914292141,1.5624944838438357
0.03135310215414622,-0.005492226818244017,-0.6431678068730085,-0.7836899708532865,5,10,5,1,0,1,2,-1.8047836901777798,1.4561532173479843,1.471692016671039
-0.05312868124995718,0.7090947864043606,-0.3199912278802157,0.7392993696243426,12,4,15,2,2,1,1,-2.1399775985536404,1.1635684099038817,1.1580022617402954
-0.45175927236159863,0.6553503895625437,0.479735653200807,0.5780456890962684,10,14,2,0,1,1,2,-2.5086011174675336,0.4092936741306563,0.4114252655547512
-0.9170053489801873,-0.35586492960854055,0.1194893226673499,0.7158698279946576,9,12,2,2,1,1,2,-1.6390098545617668,1.068969855497464,1.0757606499054724
0.3923849006021798,-0.6142588626207715,-0.8145703783794602,0.06444574971238781,11,9,0,0,2,2,1,-2.356723371775651,0.16027933758210114,0.15358450858850609
0.06494181576779479,0.12883317555949536,0.20116639397427205,-0.6674893393005987,11,4,5,0,3,2,1,-3.478072278115451,-0.28288189089685284,-0.27220864826097585
-0.7517852645724452,-0.7571701889900557,0.44226471471364737,-0.6324306697841977,4,10,14,0,2,2,1,0.3625349658094216,2.170423012148871,2.1739148205450496
-0.18422078298543987,-0.4407273630135875,-0.7272593450648683,0.45602451559239476,6,3,15,3,3,1,2,-3.901781497818932,-0.5111952381277721,-0.5054307635568617
-0.12750794728568526,0.3166148790121237,-0.12456635013291728,-0.4464917360973828,6,11,1,1,2,2,2,-1.8543198542070203,0.8222904487948033,0.8241931113489469
-0.2243314608578113,-0.4242406438606383,0.449392508523649,0.6728311931597133,13,5,11,1,2,2,2,-0.9731094482052484,2.275402056183388,2.28491676130518
-0.9006770170805622,0.24703839034830888,-0.8737872617689075,-0.35078166297967694,9,7,4,3,1,1,1,-2.1125822309976328,1.2686390698148164,1.2772264621239016
-0.5267804345849854,-0.03300382978639238,-0.14170101608335628,-0.8502083159960325,10,3,15,3,3,2,1,-2.6379198517439293,0.6058703449575766,0.60048955334953
-0.489293299542197,0.655952927004503,-0.2440119227476938,0.9623631175876843,10,10,6,1,0,2,2,-0.943740052133305,2.6422811849014516,2.662415503557081
0.6683282164168827,-0.7640550327438769,-0.9096972711754161,-0.12420022571417544,6,1,1,2,0,1,2,-2.979330032767532,-0.8978683658824494,-0.9028367043857142
0.23342541529355199,0.72159787383099,-0.30760622663934467,0.3075735022489232,9,7,12,1,3,1,2,-1.3851405592494452,2.160868192124989,2.1736055836886474
-0.19151671578592167,0.9865303928594931,0.7371140564989216,0.12927971579240394,2,14,12,3,0,2,2,-0.998453499635378,0.5819357540837986,0.5667600210540941
0.2615408403452413,-0.08870090112024509,-0.035965320446134985,0.5155531207503159,7,15,0,3,3,2,1,-1.1043958959792588,0.46270026050973595,0.4764830429083477
-0.7734007912034646,-0.6561748845457913,0.09464936867897222,-0.6708014526008506,7,12,2,0,2,2,2,-2.6241884342166766,0.652476316324104,0.6632526914152191
0.11843626353691628,0.02948438751355975,-0.8008405729199422,-0.9679436870897538,13,1,12,0,1,2,2,-3.873130981212443,-0.41684084319157577,-0.4093553332558843
-0.9788977550996203,-0.2118196944509938,0.7019037988136001,-0.30828228404946145,8,7,13,3,0,2,1,0.6382505452686122,2.9789415295871375,2.977266513872022
0.7596754958829357,0.29736590671472896,0.798497836578405,0.24701062249467443,6,13,1,2,1,2,1,-1.8169693189001948,0.7502848193114353,0.7523972778838102
0.3395089024364957,-0.1952538985550647,-0.40398628561248917,0.25095612084932273,5,4,5,0,3,1,2,-4.025349643494676,-1.0037264251355043,-0.9905959367173013
0.23324395633055017,-0.919332295723096,-0.347659491743493,-0.06288601081773071,2,10,6,3,0,1,1,-2.6317715963644384,0.5178184477420115,0.5274532727077426
-0.5929302522262072,0.5381222663194485,-0.1489886814563144,0.13083187950507602,6,9,8,3,3,2,1,-1.0792341133592576,2.5785503861097,2.5886056738656014
-0.39638126067461266,-0.9252060191824054,0.010730513011859344,-0.19393737743452677,5,5,11,3,2,1,2,-3.1029976941617665,0.8521470648349015,0.8469480062084459
0.8707889793355974,0.5028466350626053,0.8826687855738033,0.35323446710501294,12,9,5,3,0,1,1,-1.4809697526908598,2.010580714061733,2.0295899854389483
0.40161683600348064,0.5306325990507725,0.8588069676983077,-0.590395181887581,10,14,5,2,0,1,1,-1.4959381762884036,1.582987897065738,1.5910365253212033
-0.5154856848304652,-0.593024010889375,0.9091076848349999,0.8370432055410357,9,3,8,2,3,2,2,-3.1596261376729187,-0.3574230227973392,-0.3481075982605408
0.257745793976351,0.2807614932884821,0.7010084566571941,0.48173853677043565,10,6,1,0,1,2,1,-2.9547046233589387,0.0007568883674429453,0.006096673798498385
0.2164227535328933,-0.110852997861143,0.48473987417956366,-0.5433374952627783,13,3,4,1,1,1,1,-3.035064281473123,-0.310899631973953,-0.3078683397633724
0.32748547725077404,-0.763523215055719,0.9078904249875521,0.731142440189529,11,5,6,1,0,2,2,-1.813564498389869,1.662002529651601,1.6753585748054387
0.591320461322884,-0.8450340524152282,-0.4353723315785596,0.17059365666862258,8,1,0,3,3,1,2,-3.5040098221252527,-0.41659817188428705,-0.4220200868494793
-0.9231982453473109,-0.26349978520973383,0.9580636815833348,-0.1585268748627664,3,6,7,0,3,2,2,-1.0267715654177745,0.22734376436378323,0.2165825513568253
0.07231077250547213,0.43472550607273375,-0.11287330900299453,0.877753950284546,13,13,3,2,1,1,2,-1.672284760432181,1.3156981178908387,1.3254914925401515
0.7272821048343123,0.9936183613622178,-0.14628334240982088,-0.7776982404333763,6,7,3,2,3,1,2,-1.8958019766733023,0.8976275791957862,0.8986452297177743
0.6529292189843658,0.11537738237090545,-0.8907793935730619,0.9436906026509693,6,4,14,0,1,1,1,-3.3437854362807204,0.7900832111830981,0.799138323084442
0.30166644312296986,0.2301292597156226,-0.6486558000881786,0.02637978341965952,5,3,2,0,3,1,1,-2.8802274023015837,-0.9588666312745864,-0.9588671714840885
-0.6676300007805016,-0.3345410469792418,0.8798487457714177,-0.31394657481995125,11,15,9,0,0,1,1,-0.03833016492652508,1.6624217593055204,1.6724973758955286
-0.09952742665476544,-0.4905025853265623,-0.2962303313059871,0.41123060956858604,6,7,0,3,0,1,2,-1.1569337021147996,0.7506735074345845,0.7426797056145464
-0.6313972060998019,-0.921276240360541,-0.9563065760275964,0.5489712062395817,10,13,14,3,0,2,2,1.0464425429909572,2.354949606025564,2.35532651116789
-0.0858806814684474,-0.4194897892549412,0.12387050703932667,-0.7761308437304215,9,0,13,0,2,1,2,-5.59113406586253,-2.574675001816519,-2.574745485953024
-0.046033214764692465,-0.2215827627531224,0.7748490707407205,0.787867021339981,11,10,4,3,2,2,2,-1.2811019637029766,1.7897441179916886,1.7999001534765662
0.861997239425168,-0.8989852152343869,0.09460948822936865,0.7808818960021715,6,7,4,1,2,2,1,-2.6965116570550385,0.7271300355260054,0.7422721261282182
-0.44198341930440677,-0.19006282524762308,0.9975858716313091,-0.8900673863203559,6,2,8,3,2,1,1,-4.6516681442628744,-1.493681878250356,-1.4985131813682737
-0.2844904734125715,-0.8721981159032524,-0.8513307822278571,-0.7692743973885923,3,4,7,2,3,1,2,-2.2997164866891793,-0.6251007547411429,-0.6295531416728869
-0.33024341972603,0.14170787255752315,0.8191907822218887,-0.9876323547182067,3,2,2,3,2,2,1,-3.046373346180332,-1.1169174015893262,-1.1175467231845186
0.22039201797166896,0.8847428789368292,0.5764018597334122,-0.9519175252671244,3,14,13,3,2,1,1,-1.000332282594134,0.6456545717037887,0.6328001397279694
0.9908430258509122,-0.42497760123248196,0.07644020373695048,0.06664709571921001,5,7,12,3,1,1,1,-0.9463771703289143,2.5184158284712703,2.5304272014193736
-0.884517841065928,0.6900244743115518,-0.8818997110834561,-0.456671617272689,9,13,4,1,1,1,1,-2.164745566390229,1.252679060507571,1.2609330590194618
0.22268331249545237,-0.2580525748156619,0.5443040552316762,-0.6590749768367159,2,0,14,3,3,1,1,-4.898308978711829,-2.359430000488574,-2.3595452209391925
-0.9352217244480099,-0.328313025921368,0.027733051426543254,0.5932897380302762,13,3,0,0,0,1,1,-2.628696643838653,-0.2044203658231712,-0.20472872409605863
-0.5280067881815249,-0.7129104881124642,-0.6291822992518914,-0.6358737422362892,7,1,15,1,3,1,2,-5.249081050982053,-2.1398650375230157,-2.1374190398699855
0.726863155578769,-0.7210995275896797,0.13841292625885537,0.7359592534618058,7,14,13,1,2,2,2,1.3351282569389449,2.664424555439114,2.668290128943577
-0.7371752342894631,-0.4750299841988179,0.16243095497876658,0.43633589512102744,9,14,2,2,1,1,2,-1.6679110675850686,0.8744801940701897,0.8783583607497758
-0.30389608904535903,0.79111148174777,0.933244441792215,-0.11312179432791192,13,1,10,1,1,1,1,-4.347441655090677,-1.2781406553510086,-1.271252681488737
-0.7609382609058444,-0.5393615506342448,-0.7871764741943108,0.6435048339707807,10,0,6,0,2,2,2,-4.694980825128914,-2.2207088035042655,-2.222161727319816
-0.35853283537685754,-0.6154841630638161,-0.38106090182279817,0.9498085456204699,3,1,9,2,1,2,2,-2.801124808818007,-0.7987394623592952,-0.8005465928683259
0.5726633107900809,-0.1897838908242866,-0.9945837003590958,0.6998929918903769,12,6,6,2,1,2,2,-1.4029685893185555,1.9474129924836165,1.956224749924586
0.19228529909979386,0.4791623544434853,-0.5780602187600992,0.6832440150855481,7,1,4,1,3,1,1,-4.071957833376887,-2.069851756541911,-2.0741190910163794
-0.732443710012064,0.9066143351647451,-0.8546688248376866,-0.6018131601281487,2,6,12,3,1,2,2,-2.0795788675679807,1.4683121749030599,1.478919965205904
-0.42054403252357075,-0.5224964578279518,-0.5729142910193172,-0.1777113270400259,11,8,10,0,2,1,2,-1.4787089727083838,2.2547432371390688,2.27318219587706
0.7324540611573536,0.7431717657248131,-0.1633083850124839,-0.11120876309783889,6,7,15,1,2,1,2,-0.15043380553080166,2.2743092282902677,2.2791188375235367
0.011851600292787756,0.5554558201355861,0.716645877757716,0.689728170821017,12,5,0,3,3,1,1,-2.2823324689169042,0.5649564574010723,0.5711089222687011
0.2712639972800799,0.9858869315658143,0.5554349781451013,-0.548320735553216,13,10,10,1,1,1,1,0.20743750346637224,2.952408924997422,2.9791722126757114
0.623254028889707,-0.4121664789901325,-0.10734728002687755,0.4540370540282679,5,6,6,0,0,1,1,-3.9539746457648657,0.1678538885369991,0.17641270200822295
0.13796638860824562,0.06295849256364172,-0.08407357102092905,-0.20642134917083155,7,15,15,0,2,1,2,-1.157543741615686,0.9690941290986973,0.9695246078659734
-0.3324468058604044,0.15862680557692177,0.7780012216293317,0.13860996882440402,11,3,1,2,3,1,1,-2.5426310576496,0.16711858869825857,0.16256038111112886
-0.10146368306872655,-0.40711022451169376,0.8592992154026566,-0.7507732286433453,5,8,1,1,3,1,2,-1.5898412888054847,0.6305558715258162,0.621968759970917
-0.7334314838356537,0.8554914661508146,0.735404195838478,0.41524117148107065,12,13,5,1,1,2,2,-1.3044057821011237,2.048134239947507,2.0599895443759877
0.2568139152819795,-0.12270196312803106,-0.9224861288916351,-0.0009033295906575312,2,3,0,1,1,1,1,-2.5962177574524206,-1.102443890856662,-1.1072129812243863
-0.9312462832965496,0.27792604394656917,-0.8371055742176816,-0.12997081131955324,11,14,9,2,3,2,2,0.8279581774768692,3.0584263753108987,3.0668992795499697
-0.5593452131248349,-0.7935667022420008,0.1700703374373238,-0.022915067119485766,3,13,12,0,3,1,1,-1.0614831392291344,0.9299799880207087,0.9132690024258167
0.2991120135139236,0.7359991837901798,0.6563717386469059,0.2521094179616026,12,13,9,0,2,2,2,-0.14944733525228565,2.6749728475113232,2.680881482617764
-0.11032128131894092,0.7988250443346505,-0.7329315336785012,-0.226607100025076,13,1,4,2,3,2,2,-3.661710464256581,-1.5218705601981704,-1.5167438142751506
-0.7749937389467365,0.4718408127478977,-0.44980223688175114,0.2782156939894127,4,6,3,1,2,2,2,-2.9251338711747334,0.11740187191158397,0.1309996767731319
0.20578576521087055,0.3084409240580259,0.9963998153312352,-0.8500799130599739,2,4,6,2,1,2,2,-3.7250952181528274,-0.338416418588497,-0.3322820315835078
-0.8694464848670722,0.643678645505805,0.29261986731476264,0.29468426874618237,4,2,14,3,2,1,1,-2.7322926241191943,-0.46575782184883274,-0.4564603064535105
0.5035891747345127,0.17673137843531328,-0.5746714269773143,-0.8059635635258211,13,12,15,1,0,1,2,1.1402046271269124,2.2079810012000767,2.2047246981123236
-0.07275585131310036,0.5685425986134338,0.8937603926820472,-0.449659775023864,5,5,4,0,2,2,2,-3.49192016221822,-0.17884875649913662,-0.16786691575766938
-0.279880196138548,-0.04426529017372838,-0.2894320515261548,0.3650234602324003,11,5,14,3,1,2,1,-0.1765752241921662,2.419884519566146,2.424883770231873
-0.7494975378075841,0.3110199436922252,-0.9204057453286949,0.19536467104691813,5,14,14,0,3,2,1,-0.3781167102293097,1.6721231914603663,1.6731706115952012
-0.012041701719624154,0.7387046019846948,0.47365291150300814,0.002080473969206853,12,5,13,0,2,2,2,-1.2995840303287554,1.91734118100986,1.9274715545833665
-0.10770148708566096,0.34332046199579747,-0.3321950569468921,-0.49148167802213893,7,14,4,3,3,2,2,-1.3391625600889492,1.5928827351630528,1.6042321019948482
0.6874575854205149,-0.12391184818923251,-0.3152097534082807,0.09295272205075289,11,9,12,1,3,2,2,0.8775405323731134,2.9662703520426597,2.9818533752358634
-0.6211131336651945,-0.19770406101640492,0.8955921320289142,-0.20681885122734056,7,11,15,1,2,2,1,1.1071446275943537,2.4965312669794546,2.4993566804099436
-0.3465222188627328,-0.3007712023845557,0.19269299499355186,-0.45157422175170603,11,12,2,0,2,2,2,-2.5020323894500014,0.7533296627677727,0.7644718605613047
0.4312414339435715,0.3738828700070207,0.7862274826449451,0.3788342677426493,10,10,9,1,1,1,1,-0.41991335504292354,2.8899517589191785,2.9088272912329916
0.7172002139649964,0.925465167722278,0.2566942350988888,-0.6317973532780861,7,12,2,1,0,2,2,-2.0574858066561093,1.0922793385133645,1.0917510219829265
0.5537874964097453,-0.8584171279776511,0.3207765047916509,0.6183896073134825,7,4,3,2,3,2,2,-2.317599620217925,0.046660592155848696,0.04731647626537667
0.2808945479865057,-0.3716758723260558,0.915942132964908,-0.9331528551289925,10,14,2,1,2,1,2,-1.7844899424708212,0.7190394177893837,0.7248884836409624
-0.5292334762032849,-0.01125837790848383,0.8296698999937562,-0.5765712557040583,11,2,7,3,3,2,2,-3.476538272933864,-1.0240716397799439,-1.0112038981192577
-0.7067708856803154,0.29185578604607865,-0.5342417076963699,-0.6864791426967214,10,1,10,0,2,2,1,-4.729931085614332,-1.4281117097119034,-1.4226222799665136
0.8232658274169511,0.856028473458762,-0.6691596957431813,-0.9953531877361395,3,6,8,1,1,1,1,-1.0128677256226224,0.845447178271236,0.8232520552412681
-0.49535451147250953,0.8305798807585478,-0.468628870267473,0.7916314631203893,6,15,14,1,0,1,1,-1.837721373528308,0.6810647496825677,0.6855645164386253
-0.5538273309420503,0.0913373299372695,0.3679502598302826,-0.6195441383597249,2,11,7,2,3,2,2,-2.2140989864188487,0.8586215497833111,0.8504234218375126
-0.32863519871431657,0.14916439510375912,0.02956846986626882,0.02652100914088451,6,15,2,1,3,1,1,-1.4859802226681367,0.45682296508267073,0.4584275693396486
-0.6056340360638675,-0.8047799237820168,-0.6663028435888447,0.8474627917535522,6,1,1,3,0,2,2,-2.8998200785682102,-0.7178549133007696,-0.7207236757705103
-0.5412129956912359,-0.5633937763769754,-0.8906136508474647,-0.9646599104091322,7,9,4,0,3,2,1,-2.9448632119680562,0.48472440153331153,0.5055771392826182
-0.7188161636532688,-0.15043331695162743,-0.31650231534814544,-0.6331527130040879,12,0,2,1,2,2,1,-3.843364352558564,-1.6758417118233235,-1.6800063050354321
0.7740854888939237,-0.44995045502440445,-0.5527747604146704,0.7141938792198317,3,15,3,3,0,1,2,-1.000544731546294,-0.33302862976849007,-0.33098120722232977
-0.12446989002374309,-0.3792582217837599,0.5242592409006492,0.8723531283330104,11,10,0,0,0,2,1,-2.793031104121546,-0.08128505449649431,-0.08223646654086252
0.2482268400913088,-0.05184747178428473,0.7513702551722119,-0.45713827144789354,3,13,8,2,1,2,2,-1.0520294391852003,1.3832349574522642,1.3687860380789432
-0.9437569874441525,-0.24935730845397241,0.25350669708466245,-0.7078068689173596,13,6,15,2,1,1,1,-0.08184732220580737,2.3205346713985935,2.3240741778009606
0.7371056615716753,-0.6520782246075489,-0.9076070335967423,0.15919345482534797,11,14,3,1,3,1,1,-1.9392132362149772,0.8378969358693475,0.8495902785387995
-0.5771374840021777,-0.4696585176332888,0.3257195752693314,0.9308972692012425,6,7,11,1,3,1,2,-2.3773242253368374,1.632194952114556,1.636790937167086
0.9769809689736095,-0.3113839333600814,-0.8764752274196006,0.4687000706705915,4,13,1,3,0,1,2,-1.0478876577446241,-0.02917724665098821,-0.029015278021687508
-0.24336878566948106,-0.8232060657064832,-0.3155489504421909,0.9627666684825602,5,8,2,0,2,2,1,-3.1026287204960474,-0.08171521633311787,-0.07045136602662676
0.6416980185262575,-0.4370453950981612,-0.8598626085576211,-0.8867488852448839,13,14,1,3,1,1,2,-1.3293247528429104,0.6918708579280204,0.7036680755005382
-0.03373070886900109,-0.873633806279547,0.2222830464224923,0.9674700673515155,10,1,4,1,2,1,2,-3.686106051509537,-1.6570812351477404,-1.655786905798204
0.16447489760517264,-0.4002514631118701,-0.9311935830930835,0.26985946023548757,9,4,5,2,3,2,1,-2.6091080352987426,0.09403622616144774,0.09875377800952286
0.7731908830047967,-0.1781148952997802,0.20860883964295773,0.26003736123765475,11,1,4,3,3,2,2,-3.6871635089593746,-1.5406512937006678,-1.5336060302821415
0.2874396126498917,-0.4457112962532803,-0.10064604563255997,-0.3094708958858938,13,13,7,1,0,1,1,-0.8713773179125179,2.168905921936319,2.1780956174295927
-0.6153072736921699,0.4347455481259468,0.32867873321136454,-0.3132444208508549,9,2,6,2,3,2,2,-3.5226715412101277,-1.1317889118682385,-1.1211735400183214
-0.1294145516247318,0.050307788223256766,-0.6007423846801649,0.5010883275074751,13,8,0,2,0,1,1,-1.4520298328574721,0.6131248294861569,0.6191275544191811
-0.5339620712063304,0.6262840089634509,0.1768624809069046,-0.5784738011401875,6,9,11,0,0,1,2,1.0966645950805805,2.474626062124823,2.480200928950809
0.1952648797378007,0.47786091069894443,-0.9416602154185134,0.08247642886766027,2,10,1,1,0,2,2,-1.9509166383696315,-0.5934547643071331,-0.5930939694649414
-0.2825149789142227,0.9912903533486985,-0.0396329694762243,-0.028228787620773632,7,1,0,1,1,2,2,-2.792988224140352,-0.5512858163330425,-0.5609979234206469
-0.9985045832589379,0.18827278295510252,0.4386012180502272,0.23749396491521257,2,6,13,0,1,2,2,-2.036064459703484,1.15103580136734,1.1496962115515073
-0.32918637300730613,0.9045280290667446,0.0661105801894224,0.2630887573523206,7,2,6,3,2,2,2,-3.6231475931661254,-0.890595035987411,-0.8860269119069115
0.8598711881481713,-0.08258976866492351,-0.6367371562423563,-0.3952085193921555,10,14,3,1,0,1,2,-2.060892095036808,0.9319314675849564,0.9362973903600906
0.4208436300248235,-0.16215275041416266,0.034544339508621125,-0.8315739776458033,9,10,5,2,3,2,1,-1.669954680744396,1.876586763963177,1.889290304551834
0.4297968761545772,-0.14031066051368923,-0.387115326899514,0.9244258202318894,4,10,8,1,3,1,1,-1.0120754404467818,1.3174231172217759,1.2993857826414041
0.3468394578228653,0.22899892051038506,0.7849381879040234,-0.8427465780204839,3,4,12,3,3,2,1,-1.032242363925155,0.200061671917442,0.19230799141237948
0.0666167249174816,0.9919872982013993,0.6010722102534953,0.6912841832488428,7,14,11,2,1,1,1,0.9305169473221386,2.748604143062511,2.7644896123169147
-0.26777376414249754,-0.7927265470384088,0.4048107317324039,-0.40108455213149075,9,6,1,1,2,1,2,-1.6006184490689237,0.8345328976568361,0.8274160485381254
-0.7067833992799937,-0.6806673012656985,0.5801664999428755,0.23258149670828931,2,4,2,1,1,2,1,-2.777478473258196,-0.952177768697517,-0.9560710364922034
0.2474874521751913,-0.7319502113620164,-0.7684799075073507,0.6883717916481633,12,5,6,3,3,2,2,-1.9220153961322808,0.827192145092138,0.8316669406526688
0.7950646530441681,0.8155224873003573,-0.8251663842578323,0.8729866626204514,13,6,11,1,3,2,2,-0.6760810248267268,2.400814607253525,2.407393049377254
0.936417681725811,-0.7042951242752324,0.8817525349894177,-0.6342138938626627,12,0,1,3,2,1,1,-3.7014121865304954,-1.3977362464912955,-1.3918859240788783
0.2903001666018068,-0.9660617413690671,0.9207335492442605,-0.910823814531712,8,8,1,3,0,1,1,-1.5873367590042378,0.5651903746779047,0.5685587295854412
-0.9009747405954129,0.1987171742716054,-0.31665085236309176,0.9066327444019211,6,12,3,2,0,2,2,-1.5701930162517024,1.4880246761691633,1.4850221388247993
0.36887072213861494,0.006440829717268892,0.5302976997225279,-0.029418731876569293,10,2,0,0,2,1,1,-2.943441664629509,-0.3239311632994963,-0.3275470098390203
-0.5739293603134716,0.21555687721377437,-0.8324180549034768,0.2861219870800593,6,1,5,2,0,1,1,-4.494130564950451,-1.5142692853704878,-1.5177970532654634
-0.7611022320714285,0.24460595814805242,0.8688404336850275,-0.5869311920559872,9,5,0,3,3,2,2,-1.9117445630454288,0.8695748760430169,0.8631300154277105
0.09249520026170188,-0.8210537543792256,-0.16403182898617286,0.7065695971344039,8,8,13,3,3,2,2,0.38725405836063387,2.7142964937844445,2.7204920865053044
-0.8418479580467038,-0.10499422060098373,-0.7962164920568944,-0.9681594654744028,3,12,11,2,3,2,1,-1.0387007919209064,1.664102025723147,1.638986284415784
-0.5326191023492728,0.2784036587799197,-0.5286349308482301,0.4273205662243076,9,1,0,1,2,2,2,-2.878466392556416,-0.501963704072546,-0.5108524905276427
-0.9109819214476573,-0.42172656316247803,-0.09742964564472012,-0.7660339072294848,8,4,13,2,0,1,1,-2.1577685847658734,1.6776931606781664,1.6788222503232977
-0.6166573623394513,-0.050911299682887545,-0.27702570035637586,-0.2825459609078025,5,13,2,0,2,2,1,-2.748832909669306,0.08728061865249298,0.10174862881324194
0.6109325660811735,-0.32277754177473494,-0.8891340221175323,0.10837530200958234,10,0,15,0,1,1,1,-5.495238157781797,-1.9881793847628901,-1.9805720146583128
-0.5233255787440061,0.5879101694311812,-0.027034468535154232,-0.3319089031600808,5,9,9,3,0,1,1,-0.23379490514292478,2.9987573816525384,3.0111824292033806
0.5568568135627998,-0.6589239022035482,-0.1052989019887487,-0.5790806556469315,8,15,2,1,3,2,2,-1.8452031079492586,0.7858625714716712,0.7924116543311494
-0.2868821576462226,-0.10539448749479874,0.9310358364695328,-0.24530304553937676,2,15,8,1,3,1,2,-1.4968810452371344,0.8082250152672246,0.8113270029408063
0.4620206982789663,-0.8467551960155946,0.3280660662226351,-0.5248799708644603,5,5,6,0,2,1,1,-4.279925244270065,-0.5334023217890488,-0.5232650535216044
-0.5900415343481784,0.4839907822523446,-0.8954417934624808,0.7050852897510007,11,5,6,1,2,2,1,-2.4862631050354698,0.9169285125442954,0.9294171710750037
-0.36154940442762307,0.8118233424692951,-0.7467257489632513,-0.6429604214548026,9,3,15,1,3,2,1,-3.1395687270633563,0.3742429074463068,0.3811114951547349
0.16655239427819324,0.46951857769875716,-0.3569339823233184,-0.9306985803719658,3,4,9,0,3,1,2,-2.189174879380302,-0.4910133791413803,-0.4940819397256499
-0.9239016433798182,0.45727404463379817,0.05613616186415782,-0.5958381278269584,13,2,10,2,2,1,1,-3.9602354059164715,-0.9515262518697308,-0.9418283637928528
0.5734460294670816,0.019452150576359406,-0.39986583418912014,-0.6974714310746482,12,4,4,2,0,2,1,-2.230193301228818,0.8867617259280011,0.8948648814604409
-0.8450327468890346,-0.9639419820821755,-0.7953356409318737,-0.17900257260524133,3,5,6,2,1,1,1,-1.1334374775010008,0.10017086950026623,0.0961463877715238
-0.05735641178986328,0.9621952490270191,0.4807565938820395,-0.7639879467612503,3,6,13,1,1,2,2,-1.0341776619953849,1.416773188069982,1.4076125210119006
0.2501831053730572,0.8923737879825224,0.15954288352495927,0.08043453355723718,6,6,13,3,3,1,1,-2.334943996690876,1.4117984391841363,1.4081539591227794
-0.5942536481715308,0.49125666504100396,0.9912381192454134,0.3313010012519195,6,11,3,3,3,2,1,-1.6866244941128499,1.3697575330194853,1.3771047720549774
-0.25538580285390444,-0.49067246822007626,-0.02209814712309588,-0.18518423729062916,4,2,4,0,1,2,1,-4.723245537759411,-1.363672488836285,-1.3575831223780246
-0.08003666064379833,-0.441321029446881,-0.26121767108977245,-0.6809200866231528,7,5,13,2,3,2,2,-1.8364461357739528,1.6141948095050824,1.6112093701335692
-0.6046193937710249,-0.36236535425399063,0.18699283164370284,-0.579764448119571,8,13,11,1,3,2,1,1.6713283575965052,3.1742631157417485,3.175347523705678
-0.9686081888074407,-0.27980073843577347,-0.8203557411487905,-0.4863399245496296,9,4,7,3,1,2,2,-2.125423265439356,1.0591896461060146,1.0657238011066636
0.8749623447982093,0.383854726533184,-0.6882969268971131,-0.5131147664691786,13,11,8,2,3,2,2,-0.02331503548062991,3.0053030971248713,3.0153993962121057
-0.9974638461690195,0.7880143958336121,0.04342360273383661,-0.4746605293390309,5,12,9,3,2,2,2,1.3545534577238099,3.3077721987230735,3.3034949615466664
-0.19547917263291592,-0.8975514071913735,-0.006969155538790295,-0.7533630178494155,9,3,10,3,0,1,1,-2.992006992100477,0.7484643824642193,0.747703880249727
-0.46411449978630426,0.04038921544777119,0.1314840521418028,-0.9693788267461891,6,1,6,2,3,2,1,-4.54965171696761,-2.058540694858274,-2.0627550340926804
-0.2665561828124019,-0.7883899502869716,0.2564131941860879,-0.7572561509027607,5,9,1,3,3,1,1,-1.351242654875971,0.7386467826914678,0.7317445996206402
-0.013438345322879908,-0.9920801139757145,0.0023254629149807027,-0.23245508404518156,11,3,2,3,3,1,2,-2.6556870022179613,-0.22881209058670463,-0.24107597938460518
0.7336429713769783,0.7879461149250093,0.8395851435588726,-0.8103016134936878,11,2,9,0,3,1,2,-4.751527892557283,-1.6991423901830613,-1.6821362675019729
-0.6615938966454964,-0.6249455541756668,-0.9788967263681989,-0.8171474622765815,10,2,6,2,2,2,1,-3.358035524780498,-0.7592052533564229,-0.7537896823578094
-0.9638378155886291,-0.19934026317848352,0.0997538423124209,0.23916518565417366,6,10,14,1,0,2,2,1.0078442636223768,2.6679539337034925,2.664687956330166
-0.05401881260369468,0.039370062300753794,-0.6188479069656123,-0.07592131432088878,3,11,5,1,2,1,2,-1.0019056682755747,0.40985809256258826,0.4001853007946721
0.7990255301926197,0.8817598126829693,0.3417297740038119,0.32884757318535573,2,9,1,3,2,2,1,-1.3807071541793556,-0.5814483495273532,-0.5838385334047984
0.24387346751341843,0.21358579164267355,0.6989398031673246,0.08240753154259672,4,15,10,0,2,2,1,-0.336696747880045,1.921063157467024,1.928200896528519
-0.11111808465700257,-0.7167655100267656,-0.7950073416215744,0.07092989931390825,11,1,8,3,2,1,2,-4.485579826182136,-1.829200062246529,-1.8210770341549845
0.9034048127810743,-0.36055830132029154,0.7361963197341257,0.7625013633637796,13,13,6,1,3,2,2,-1.2226639238247503,2.291520435163613,2.3105955979068553
-0.964572298781222,0.4063995695509739,-0.9565998094489168,0.2623761561201423,7,7,5,0,2,2,2,-2.949960097585029,0.8031390121830384,0.8221938875904706
-0.2742683660097931,0.2021823347926055,0.6972131037975595,0.7772842276730345,5,5,15,0,0,1,2,-0.8287237965672702,1.839272387364493,1.8325142599528403
-0.6110729616353725,0.1238962199864786,-0.37087169814526955,-0.8312582071229899,7,7,2,0,0,1,2,-2.8758848381163626,0.09788733930433469,0.10845599861673812
-0.28115234633836583,-0.8370522045741162,-0.6133215327758956,0.9014894264253435,4,10,11,1,0,1,1,-1.0276110217016872,1.5612463737200801,1.545433325904832
0.9578391122397996,-0.2272637257263861,-0.4654826297058765,-0.15697763497941897,8,7,7,0,3,2,2,-2.624467178679427,1.261173136351196,1.2794240863240618
0.8006244791489818,0.3296359814325418,-0.7895608895236605,0.3440395243610701,7,10,6,3,3,2,1,-1.4971765269014508,2.0963200273389644,2.11604256479176
-0.45266723015708465,0.9600109263936338,0.19251715046540419,0.41947416960204054,12,6,11,2,3,1,1,-1.6545552226798588,1.6415103436803806,1.6486911804314284
0.5517445790882534,-0.10643264698357702,-0.1049995043791434,0.910045839223337,3,12,12,2,2,2,1,-1.0200920761901162,1.5106804508247695,1.4912536292242136
-0.06854884466500488,-0.5195099630713922,-0.06039135710263688,-0.08906885598727654,13,11,10,2,2,2,1,1.172062687067396,3.343700832984227,3.3498024224071092
-0.8797828878432083,0.8318699250223074,0.23090284076881207,-0.6146178106140641,12,8,12,2,0,1,1,1.3873002954225533,2.9236245642843404,2.933247345965762
0.8955391640642965,-0.8926058428013863,-0.787508583060879,-0.6526567260913203,12,8,2,2,2,1,1,-1.626505830752271,0.6376350114069251,0.6409541511396184
0.25700780016713565,0.11450366663682132,0.48527197936338107,-0.4404661382259183,3,5,13,3,0,2,1,-0.9981430593277354,1.4979767118996998,1.4950180564572002
0.26750817438067265,-0.7189853937828135,-0.1140979785041345,0.12287675586624869,12,15,7,2,3,2,1,-0.5433037350748953,2.2978140453528346,2.3137770017109593
0.36841815037697323,0.7648823826951634,-0.5929777833362271,0.746722235682876,2,15,2,3,3,2,2,-1.2070087688754016,-0.1780738802388854,-0.18519642082890547
-0.17253420483934034,-0.4015031614796791,0.49621133577497845,-0.5834446496929084,13,11,6,0,2,1,1,-2.626634533253637,1.345718817861747,1.3703941084427085
-0.15041163733717644,-0.22889499701666138,0.8308324029334069,0.5238687514861942,7,9,11,2,3,1,2,-0.5916532442697017,2.770532441117286,2.7704980485068593
-0.4754513563700302,-0.1278590395613748,-0.6861947517077598,0.895130252648086,9,8,15,1,1,2,2,1.8767558183101538,2.8200614458311115,2.821342516485155
0.4695236227106887,-0.4957120883221129,-0.01837939746391437,-0.8489334616861848,7,10,3,0,2,1,2,-2.4888725281469206,0.527131496177553,0.5443397674907345
-0.7477246839676959,0.059067230044914876,-0.4622769100419868,-0.9579261950790627,12,3,2,1,2,1,2,-2.535085508424733,-0.08995283628371523,-0.09944032803398865
0.9989357884051604,0.24475186294634832,-0.13802425468561896,-0.42367095423209733,13,1,1,2,1,1,2,-3.0820828072646704,-0.6997081124975277,-0.711759898391718
-0.359402515006515,0.8133065939039978,-0.6175157418477573,0.23085783006585325,4,10,5,3,1,1,2,-1.032760379568864,1.1443574259196398,1.1299365887389652
0.3822117401077023,0.766386105847217,0.8963970134861348,-0.02649790329536894,3,12,11,2,2,2,1,-1.0253585520071455,1.6507497039243668,1.6286480109024866
0.8931971455566774,0.45260700073763593,-0.5606357332483474,-0.10183321464777317,7,10,8,1,2,2,2,-0.5956157154452252,2.8780460771626966,2.893496940096313
0.034263784021276056,-0.7658711740362747,0.05635544284603422,-0.7462543438738134,4,2,1,0,2,2,1,-3.421807750525986,-1.1513838107024077,-1.147338012473659
0.9408770977681948,-0.7752281354169483,-0.46299016549432936,-0.015196481591328581,12,6,15,0,0,2,1,-0.314379792638691,2.15322118100627,2.1500979530597166
-0.40214769980333354,-0.17836720886514446,-0.5646004022855351,0.9320429182604171,6,3,7,2,0,1,1,-3.9490850024140163,-0.18763136371056613,-0.1860012711490347
0.04862987668024199,0.9259159892972593,0.21537128210162204,0.9667744409211452,9,10,8,3,2,1,2,-0.6010908435160834,2.762240013956636,2.7825040848137155
0.5429466897192128,0.830277640809792,0.709030871821499,0.3663511264796362,8,7,15,0,3,2,1,-0.7222927258190416,2.0833840998887037,2.085785824017135
-0.8182469232607033,0.7093500827685271,0.26111206181839064,0.4944722760791005,8,14,8,2,1,1,2,0.6040073705141947,2.4196030341485764,2.43080477883728
-0.5764037002369946,0.5850795352426734,-0.6261854070997637,-0.8666803403533878,2,4,11,3,2,1,2,-3.9789474481806377,-0.2052809493679803,-0.19775986040625687
-0.28107075629211287,0.7167388134393169,-0.5347922757024881,-0.7689882676870676,7,12,9,2,0,1,1,2.1850064132626663,3.0036257420287757,3.02394820287048
0.33863083272700334,0.776544393023012,-0.08011609741207448,0.21394623254853085,11,5,0,0,0,1,2,-2.3368913299480485,0.18754293029886135,0.18074514624252308
0.03804338715711153,0.9585265828090326,0.3927248650660611,0.34395227585410226,7,1,9,3,2,1,1,-4.986791341895877,-2.0785277862062648,-2.0845384781154226
0.04366175061037869,0.17130867085759838,-0.983008842785581,0.5220119658991107,12,0,6,1,0,2,1,-4.215184410834552,-1.33998090560303,-1.33571306528356
0.7628206646465001,0.1872971702147217,0.21572564816196094,-0.19327138994729354,7,4,3,3,1,2,1,-2.4345881101369113,0.39413369028772727,0.4024105906390479
0.12023196601869679,-0.22707487134412951,-0.1595007963849162,0.124221765246459,5,0,13,3,3,1,1,-5.458645091709544,-2.986019703326522,-2.990409636064506
0.9495396868408261,0.65120684981403,-0.8799836148219764,-0.24754124327761784,9,7,2,0,2,1,2,-2.4230117143941365,0.3679030075273485,0.37253868574774124
0.4791264962225361,-0.8267604782906119,0.3383083110697016,-0.17939255625467587,12,12,0,0,1,1,1,-2.255350806425897,-0.005102143089836463,-0.01563748595295349
-0.2875002107924398,-0.645569886242416,0.39023963189153466,0.23248129866122458,2,13,2,3,2,2,2,-1.0109535659627344,-0.16453958050234146,-0.16799281766582447
-0.4960035567118566,0.8415129021094674,0.1631776756995107,0.06696041748956572,10,6,3,3,2,1,1,-1.7823982699425263,0.9201269415166734,0.9204673007509793
-0.05055774574357419,-0.48321470425925983,0.6371864607462159,0.7992011895264717,13,10,6,2,2,2,1,-1.089292500120808,2.4212519957473884,2.4427655926306673
-0.5043751141861863,-0.9273185033675151,-0.7963054697152345,0.4569878676948804,9,8,12,2,1,2,1,1.3942707836212154,3.0061095336583157,3.0143635866288565
-0.3885957283790229,0.04900114843795289,0.3037361872952118,0.558966033769057,2,11,13,3,1,2,2,-1.0137602853100154,1.0760046514351829,1.0532152053052468
0.3857568553933044,0.11174162839791868,0.39905574080514383,-0.17596452209668723,5,14,0,0,1,1,2,-1.9125036606018018,-0.05148717919606701,-0.056213136377612875
-0.8613909879625026,-0.08717312057515136,0.21937812249913602,-0.48825491837557444,11,11,1,1,2,1,1,-1.6946782504568814,0.5693658415271767,0.5745267946708994
-0.01080589447248248,0.7894951416626022,-0.4646631256114049,-0.17880260552346683,5,11,9,1,2,1,2,-0.22058403261035353,2.7391746692389867,2.752452445118361
-0.13811732696334622,-0.603993939384893,-0.12395640729934132,-0.18251247438294427,3,7,3,1,2,2,1,-1.029376069350295,-0.22419187839176077,-0.22798324039727474
-0.3588648279670019,-0.7300430278567158,-0.40764646888200295,0.14456762908400234,2,2,1,0,3,1,1,-3.4221522261844672,-1.3866085990612023,-1.3895063080140604
-0.3884877449752506,-0.8543094049096005,0.8652793875998581,-0.2108977414372537,2,13,13,0,3,2,2,-1.0649785815386585,0.9827274181473415,0.9654404325006234
-0.5073035055153963,-0.8734931822026408,-0.7365809295872898,0.7174899370591603,9,12,7,1,1,2,2,-0.3781429888341349,2.773596539725438,2.787895194852232
-0.47794321692830377,0.7515250777183107,0.504691405063912,-0.9647096796427883,6,0,9,1,2,2,2,-5.208051408353059,-2.3446209868716372,-2.3524455917966107
0.3634497008246842,-0.5844190705904924,0.5978971241434121,0.6060743215349436,13,14,9,1,3,2,2,0.3704567470410809,2.926123196832014,2.9388828052048193
0.481766413443971,0.32372062443001104,-0.2889404056959848,0.6177170780671306,3,0,13,3,2,1,2,-4.560920046049643,-1.7575562930812043,-1.7570726995387238
-0.5455846443359911,-0.18718742639800912,0.7025223347241205,0.5969684858608508,5,4,2,3,3,2,1,-2.223809557409386,-0.027909299473950218,-0.01999783283942207
-0.8029062971741152,-0.5358428442676699,0.4178000125031649,0.6474889238245993,12,6,8,1,2,2,2,-1.3555605926344874,2.1173468894060483,2.126090544096707
-0.5127228613088342,-0.06279637975698038,0.1826022978464894,0.7736818056632142,8,2,5,0,0,1,2,-4.298144671969851,-0.9226083673677284,-0.9182964212487368
-0.820695537528642,-0.32528184328544074,-0.8205981619703084,0.9230874457622191,5,11,1,2,0,2,2,-1.8197468687646472,0.900053143480782,0.897607070736165
-0.6899826651664909,0.32890131418651913,0.41759852981230794,-0.6442404090787428,12,7,1,3,0,2,1,-1.6318204293543552,1.0593075896695727,1.0617050308881297
0.5799490000335457,0.278590945330915,0.7069311064051063,0.47474594406134263,11,4,8,3,2,1,1,-3.0308970410639886,0.24250015462751387,0.24999517080485484
-0.18421152643961913,-0.42519493230903493,0.11575836715577115,-0.3913848163582714,8,7,6,3,0,1,1,-2.012391787776817,1.8139113617273321,1.834778931310066
-0.6448841605735545,0.8303342759491099,-0.06958913375665787,-0.8736234414509676,2,2,11,1,0,1,2,-4.309988989555656,-0.5270093140662551,-0.5219866056665232
0.5856800905470543,0.8115135812728957,0.9501743394153626,-0.5354206918070947,9,9,3,3,0,2,2,-1.476532829267897,1.6045251016002156,1.6137395034239341
0.27221126928723716,-0.6705382078378765,-0.1403374849739949,-0.4254846102458647,11,4,12,2,1,2,2,-1.1238916445047136,2.1532307719900694,2.1626297118288575
-0.7234336531905046,-0.14775525805502898,0.10464299474855587,0.19776618951463432,13,12,3,1,2,1,2,-1.8455901624217375,1.2015821313486157,1.2137143053971569
0.6101867535990524,0.7011603946131988,0.10109060123999103,0.6517764528536292,7,3,0,0,0,1,2,-2.4544636250135707,-0.32890854829322386,-0.3320721579541702
-0.4804111676576792,-0.4906766271351064,0.9963901089555713,-0.6241480842524092,2,0,1,0,1,1,2,-3.9104824818229504,-1.6716601153951653,-1.67739462264616
-0.5612212216075074,-0.07129950023571663,-0.13349813538194422,0.5993837240055824,10,9,7,0,0,1,2,-2.0235843783230107,2.040036169157653,2.062334333399479
0.547990174588018,-0.8958551875574605,-0.9743567009787883,0.5910887838532961,10,1,4,0,3,2,2,-3.9688165699220463,-1.8338945694182809,-1.826342620567552
0.8714985230491008,0.19522638186492092,0.6188549769256297,0.6003052967835012,3,10,9,1,1,2,2,-1.0329593399937103,1.523400913738573,1.5038818145801183
0.6222091326106363,-0.6055146676659664,-0.5729250442320972,0.35218606832915356,6,7,15,1,0,1,1,1.0370357276891553,2.6381278917171156,2.6454475226090883
-0.35361150028524513,0.8703171447532423,-0.27335485582755203,-0.2194241826737271,7,10,10,0,2,2,2,-0.30352487026730335,2.5899702497096686,2.604647494940509
0.8294986574553207,-0.6660996419310616,-0.7576890774780292,-0.8291830343834694,10,13,2,2,1,1,2,-1.6363656393452901,0.9667551255126935,0.9743125935288618
0.015018188938662913,-0.19749483359254394,0.7101567719393762,-0.13616293770834242,8,0,2,0,2,1,2,-3.944399186444045,-1.8630169866487374,-1.867661747904144
-0.3459864630077958,0.2559174706858156,-0.4496195764530486,0.8191733901075546,8,9,7,1,0,1,1,-1.598127734763608,2.384021384982994,2.4093369975167693
-0.844575163216549,0.06472046972262979,-0.3932714355716591,-0.21432184703719526,3,1,15,0,3,1,1,-4.346550828641245,-1.5994633894190637,-1.5997267104208932
-0.14498488481470084,0.4656766745448311,-0.3273838111725005,-0.3427913210403146,12,8,15,1,1,2,2,1.8004822955083355,2.870810857203434,2.8699256221407707
0.5375283614423207,-0.4688248033852802,0.534466788318446,-0.5882253784668012,8,3,2,1,1,1,1,-2.71276354070822,-0.2518348293776709,-0.24792222680663328
0.873322609169362,-0.7874429768589284,0.6839670561164526,-0.03429047003410646,12,12,8,2,0,2,2,0.7848459334274849,2.875000774250707,2.884960386671939
-0.23286521798541582,-0.016524113962021136,0.7924724982922662,0.6134156154901229,11,9,15,1,1,1,1,1.67792283644458,2.652317244355021,2.655604930746829
0.3611336827214302,0.7176831668285206,0.25774628882661044,0.5256958046929581,13,14,5,0,3,1,2,-2.3897093542723016,1.2563324809242686,1.2736663650126712
0.7029783632930933,-0.033867509613394686,-0.16785865918262766,0.9557073870035635,12,3,2,0,2,2,1,-3.2623999194491673,-0.5020578049401683,-0.5022633639253729
0.5101208296323656,0.3446536199872825,0.06240209363919247,-0.8022533146746973,13,15,15,2,0,2,2,0.36604073479887367,1.8830295330260987,1.8826870114238108
0.7556946220331284,0.09885722457703205,0.31235807244537406,-0.2355253599710172,10,12,15,3,1,2,2,1.3973912351272872,2.603881910669297,2.6030488484309395
-0.812959752804181,-0.1457751071613318,-0.742491125263889,0.8952473170413342,11,11,4,1,1,2,2,-1.7285517223404294,1.8819206552146208,1.8952567509072318
-0.3887030063276331,0.18596540193486422,0.07536704351020096,-0.9905751489555177,2,0,7,1,1,1,2,-4.423447159283278,-2.008915257380991,-2.0120748843193383
0.7649902101362729,-0.9597565562938519,0.505454275651952,-0.05245341497115419,9,3,2,0,3,2,2,-2.7056314326026913,-0.6241970874074548,-0.6221256067105619
0.28253141851373953,-0.17271087054460232,-0.41437426652566245,-0.2498011893633001,2,2,5,0,1,1,2,-3.4094897795777572,-1.424353698636244,-1.4322167497793146
0.28422047005104223,-0.40369928744688877,-0.7470715091928577,0.6851090029303626,2,12,13,2,2,1,2,-1.0120685772837383,0.5160927425772726,0.5047583038992873
-0.8487392723309011,0.1541280904514053,0.2852558704218633,0.6996852091940482,13,10,12,2,1,1,2,2.4483108232870454,3.0050061533692745,3.0168049993057666
0.5424861480663561,-0.9223741043763958,-0.6117424591080556,0.07321501852754864,9,8,13,0,1,1,1,-0.3269815147397601,1.9243298547087906,1.9253738052104925
0.754814690790294,-0.9194373865320393,0.6096656345929441,-0.26202477468448704,5,12,14,0,1,1,2,-1.16337436666686,1.300944967187751,1.2958341295762636
-0.6807344864531197,0.792563104327576,-0.19101787109618118,-0.08874876928959963,11,0,6,2,0,1,1,-4.548409459153627,-1.808959070052113,-1.8077270127840501
-0.6264549435377413,0.662491610179885,0.5335367126766715,-0.29871461708570624,4,14,4,2,3,2,2,-1.1280250140916022,1.3909979279513967,1.3956684397218506
-0.5025492124187507,-0.9690035163476194,-0.666471462254616,0.21332305955173547,8,6,10,0,3,1,1,-3.582439126082298,0.7367088390457064,0.7573754599540632
-0.8429275144144026,-0.2871905283006706,0.4953036491299556,0.10138108938958923,2,1,14,2,0,1,2,-4.254445336590074,-0.763336249229568,-0.7627153041232853
-0.1963730827966097,-0.8473950916518409,0.4654003677416141,0.2337695119303631,9,3,2,3,0,2,2,-2.182269158169815,0.32553969835719976,0.3298825544513841
0.17155654186209524,0.17353581568918242,-0.10854035819426167,0.6722372310900853,3,13,11,3,0,1,2,-1.0258039282374585,0.6767699778956204,0.6618538863332892
-0.46795724654239645,0.18163174979101537,0.011545667738421805,-0.9640237368552247,3,13,14,0,2,2,2,-1.0297682293421007,0.7200107726536257,0.7050653269889049
-0.9593178362356447,-0.589625714190386,-0.025834911352843992,0.7565049354646931,6,8,2,2,2,1,2,-1.6430405868578144,1.0231996830648207,1.0160487500240092
-0.07289716422935166,0.7756758451857602,-0.08975153793446111,0.11182403414864073,11,9,8,3,2,2,1,-0.18651896511080618,2.9367273212465355,2.949147778173749
0.3541875695672887,0.557031760123327,-0.7379707626990688,0.20191438999499445,4,7,1,1,2,2,1,-2.4325150836102836,0.10567798323448267,0.10971608689437969
0.04348645158182918,-0.9731810922557538,-0.9611074831609068,0.9459232699040832,6,9,12,0,3,2,1,-0.7001301992723362,2.1496816817010886,2.162748575797289
0.274809224522367,0.11341851310570772,0.4765910209566153,-0.32878151151819734,5,14,12,3,1,2,1,-0.07762583497989617,1.9242287727139302,1.91598786163236
-0.9632832320015521,0.30798844284049665,0.23717029814423074,-0.38030576649344017,10,10,11,0,3,2,2,-0.1655366893883099,2.647328226360432,2.660729807827313
-0.09537192989732901,-0.9136594182741171,-0.3807985098289999,-0.35977971798819763,3,14,5,2,0,2,2,-1.0342926400186787,0.38224165571961866,0.3760725149389869
-0.35691633520425725,0.9964680516574407,0.9923273863405264,-0.6175789645065164,8,9,8,1,1,2,1,-0.7491763238944393,2.8841199395067,2.897930850582246
-0.16817269140498103,0.440666738331986,0.8365700707599155,-0.1839190767943668,6,3,4,3,3,2,1,-2.960838365294963,-0.6894867035906768,-0.6861975205710406
-0.8683403132736924,0.38514560015516364,0.1437950449179075,0.814926352692851,9,11,5,3,2,2,2,-1.1661747276190133,2.1245199622824296,2.1443709693765833
-0.036010164534265865,-0.8590786446660834,-0.44371271910217835,-0.3509867016621053,12,1,6,1,1,2,2,-3.562238360389937,-1.0059766489847055,-0.9987334421429546
0.054294588598361004,0.5279263926512359,-0.9898423740485456,0.8355172852703214,10,14,6,0,0,2,1,-1.7569092891100946,1.334917014000037,1.342678628876007
0.31240596074721316,-0.05667363442967943,0.14325538672233096,-0.9071942279697487,10,2,14,3,3,2,2,-3.4979710848368852,-0.36102666989053245,-0.3520973935676532
-0.11392004672967837,0.23562638917857281,0.5399472364132019,-0.7920812481752209,6,5,1,3,2,2,1,-1.7299090351178883,0.6415971468952711,0.6388592587304859
0.036647846079646884,-0.07638703687596271,-0.3711317883771892,0.1619371732631849,3,5,9,1,3,1,1,-1.4437176166244252,-0.013479979826959242,-0.019584160205611312
-0.12298396660206001,0.22204682308384904,0.24838414579254087,-0.7359296462200089,13,9,7,0,0,1,2,-1.8934925462160554,2.122971834989899,2.1430090169774094
-0.307467916930503,0.6154785864014289,-0.28721900140019163,-0.7981046367279188,13,13,7,1,3,2,2,-0.7063985831777698,2.681560228012101,2.6942461624409755
-0.35058933148347204,0.9628951908582586,-0.7305054697381852,-0.37038988215886337,5,9,8,2,2,1,2,-1.760915113523401,2.131209114217901,2.130818099740629
-0.24015141807597096,0.0038711615617212924,0.2101425068754874,0.11978106369157082,10,1,5,0,0,2,1,-4.330297587964319,-1.0656580101716422,-1.0651806637927579
0.773230977978711,-0.47392764492213946,-0.5508810614622073,-0.06898866694504058,7,1,2,3,2,2,1,-3.312590738647766,-1.1185875265205403,-1.1236853817332784
0.036799253266130316,-0.7747815413015586,0.8679748370252345,-0.632840745289708,8,14,6,2,2,2,2,-0.8095143831563292,2.223334309364013,2.2359472098830904
0.8871062912988188,0.805067765277151,0.744322303939013,-0.8574833347035442,7,5,8,3,2,1,1,-3.2015121477201256,0.45707832425192546,0.45925413914745167
0.42940463276451535,0.8754092307587353,0.8245091222023113,0.8921512361376627,12,11,12,1,1,2,2,2.3423136253941568,3.100499127943971,3.0913782243908687
0.7169405051965259,0.09278093442347224,0.1389530293260215,-0.3136522855854329,12,15,0,0,2,2,2,-2.1509476096736466,0.2443152078908729,0.2390761031089647
0.0877558423222351,-0.32289194512589736,-0.053130132811902486,0.22634072148623408,8,13,9,0,2,2,2,-0.04147535764451721,2.6154381299996876,2.622192867156144
0.5591057375905235,-0.9551015031373506,0.1997715761055494,0.3908213419394486,6,5,13,2,2,1,1,-2.933478134814094,1.1693441080139877,1.165122196699354
-0.6741946910452119,0.624827315247801,0.7067914670738833,0.828680885332967,3,13,5,2,1,1,2,-1.005412655305419,0.5681544833298819,0.5628386232594367
-0.4919379644020281,0.9642703688723009,0.9660399961527169,0.8499538964700695,10,10,10,1,0,2,2,1.3118149211068628,3.1940261001784043,3.2023236436786466
-0.9991969119493203,0.6117823383937084,-0.8415007877401424,-0.6170207701837611,3,3,13,3,2,2,1,-1.3662174467203707,0.11702467251621414,0.11369732634216907
-0.7476938074243664,-0.7534321450951744,-0.7050947990501977,-0.9405274774107948,11,1,0,1,0,2,1,-2.764339979041898,-0.4272316652053274,-0.4361261428872621
0.5167695431798356,0.21202766387216254,0.14062501565300778,-0.8928468807851841,12,11,0,0,2,1,2,-1.7390194354801989,0.30535757423111826,0.3046567443129265
0.7132246724498521,0.8553490829990384,0.8996584109727315,0.10965159300661242,13,4,7,3,1,1,1,-2.5378647941586636,0.6645206016811254,0.6745109282299775
-0.0144373082700886,-0.6785733016180286,0.9565309270589482,-0.6829595319451811,13,10,12,1,1,1,2,1.8708381336763442,2.8932772105825872,2.906203728274355
0.2608352367627087,-0.4141495931937542,-0.25291940737140894,0.33993984819331335,13,3,1,2,2,1,2,-2.312398773960451,0.2632324055827,0.25246736172393874
0.5785813093542094,-0.9375728793225049,0.9337311005867872,0.05318988517957868,12,6,3,1,3,1,2,-1.937116612053945,0.824650980155811,0.8133707695574595
-0.9214161096986151,0.3098142462957181,-0.11452814458708338,0.8978324363774302,7,11,0,1,0,2,1,-2.2064306267505063,0.5466023439503105,0.5448058347606121
-0.584312557160702,0.6268137871293593,0.4856625529313805,0.32318213191853085,12,11,13,2,3,2,1,2.0464383780016595,2.978218245615194,2.9842655003704417
-0.623229981330254,-0.887506611369655,-0.838583091612028,0.9855419730254675,8,3,10,3,2,1,1,-3.8063685184949967,-0.441471861752409,-0.4392070853801674
-0.7146912970536758,0.018163657132942213,0.659391368834128,-0.3003932909768412,2,12,10,1,2,1,2,-1.763074068587128,1.0661916356484542,1.0654228909025232
-0.058430005974585475,0.4132850434978679,0.8812799983722277,-0.34135744503499144,2,2,3,3,3,1,2,-3.626340278847841,-1.520693094479801,-1.526158176604025
-0.8480129873683364,0.35757644452048987,-0.6478347339365675,0.4334371715352838,8,9,14,3,3,1,2,0.2394800114623885,2.5615234113152607,2.5617010984135997
0.08122198864945807,0.6992003499649162,-0.03973012072325366,-0.2535852617897463,10,12,10,0,3,2,1,-0.4691796519568412,2.7038968798088305,2.7120270846837866
0.34837389765922766,0.2665378346749778,-0.8010075476387237,0.2083478763451836,10,0,6,3,2,2,2,-4.224992691363388,-2.047525583656744,-2.0478619949838985
-0.4980255873678585,0.36686897410783414,0.36775348232661265,0.003680485111276832,7,1,12,2,1,2,2,-4.023916875697926,-0.6186126625897778,-0.6151270303504436
-0.3491634386347844,-0.8105221704413117,0.9517417255670733,-0.4274819292336336,8,15,14,0,3,2,2,1.3802490607090985,2.1389841762407333,2.144044660505096
0.07315638005724057,-0.4435656258623557,-0.8767840294150615,-0.6750031690511171,12,9,5,2,0,1,2,-1.4543745666127053,2.1243158396451762,2.1390680646252984
0.2519678278359072,-0.6989108238755506,-0.06191990666807423,0.008849492126873804,12,3,10,3,2,2,2,-2.132571985316959,0.7118818904456603,0.7190345631775943
-0.6485695083263483,0.19423324003100673,-0.1516298885080476,-0.10662255651067021,13,0,4,2,0,2,2,-3.48674242857178,-1.279642130834238,-1.2772709522356815
0.7279096440190211,-0.40227362242626463,-0.6140319841219428,-0.7676388514918218,9,14,4,3,1,2,1,-1.3551891219059575,1.548081951530318,1.5559110289200868
-0.7030336339894312,0.10860141169590509,0.054296763250529345,0.46845560237216666,11,14,9,3,2,2,1,1.157916286046014,2.8886139616532227,2.8952662067326282
-0.07979474688462407,-0.613105543976125,-0.5792558369403285,-0.9539058231867852,4,2,4,2,0,1,1,-2.5931315950006724,-0.7246825829869946,-0.7261055895520716
-0.9296507369368068,0.8236431872734855,0.5506638597718321,-0.09858788349922865,3,10,0,1,3,1,1,-1.6259951395547323,-0.8678838488911764,-0.8615953025093601
0.11484948934028405,-0.4879576538769739,0.30165590097865613,-0.7674526394142387,6,9,8,1,2,2,2,-1.012422072140306,2.663529111247909,2.6801305192144453
-0.005518304238713023,-0.8120181411667959,-0.4185553847586698,0.967463707994012,5,12,5,2,1,1,2,-1.0924789953314762,1.8183120610211307,1.826533095130257
-0.2654445974385815,0.8276290452498885,-0.26340906468858094,-0.253110817709129,7,0,11,2,2,2,1,-5.146650114955138,-2.1607418218790926,-2.1651679766243928
-0.33171395523227565,0.6358083536648789,-0.9232722772885977,0.7415943446762263,10,15,13,0,0,2,2,0.4899700805929193,1.6532338403147007,1.6519685584942292
-0.7196691332345393,0.08836629795360351,-0.9839837186524343,-0.809812704578541,5,1,0,3,2,1,1,-3.107251673657848,-0.3896254480687976,-0.3943628740605939
-0.19270661101304443,0.35732018765379414,-0.15820694248154799,0.9228351556931467,4,12,11,2,3,1,2,-1.0321399916233835,1.8777852900437086,1.8557325609220112
0.38676380122971077,-0.6594816957491281,-0.4565849622918141,-0.5745460677394538,6,6,0,0,0,2,1,-2.9722695168898494,-0.34728178510089946,-0.35005155284183975
0.3375065088996274,0.08575626472161035,0.6657871897744589,-0.7498221803271929,6,5,1,1,1,1,2,-2.041982152582143,0.3171882833992242,0.31895056059965493
-0.4927687447228717,0.7674667776627737,0.12295588747335362,-0.6281327182512308,6,12,6,3,2,2,1,-0.8740021275499741,2.3753418356142135,2.3956501362682854
-0.023380714348309795,-0.32456171087556585,0.09853698669688526,0.4967216668572394,10,2,11,2,1,1,2,-3.853078698293851,-0.40336680266826946,-0.39531858691305216
0.12069734870064686,0.45723031358555377,-0.29030855313868353,0.2253686893492144,2,1,7,0,0,2,1,-4.417825717119822,-1.2511610832567786,-1.2574859014686934
-0.45551891498791064,-0.231678484093075,0.6718709800330158,-0.70273356884423,2,15,15,3,0,1,2,-0.9989573074999625,-0.2949583094341722,-0.30547612524056406
-0.29804875214781723,-0.19069251670289966,-0.21263622801877435,-0.616253631190997,3,2,13,3,1,1,2,-2.3931363703626722,-0.39877312015673055,-0.39661913206703464
0.9226692623896124,-0.08206056386930238,-0.5231456420930327,0.8836330001003116,5,2,6,2,1,2,2,-4.1532686849152185,-0.8415323603641618,-0.8420605898376262
0.3239396789012683,-0.07029043837345861,0.261177394617087,-0.10080218798452534,2,10,12,3,1,2,2,-1.021928262748604,1.5244193751927873,1.504657659688566
0.6430711557793722,-0.9428581645519791,0.26170207729022343,-0.30082960843121587,8,12,11,2,3,2,2,-0.48963432670505447,3.021696131716147,3.00896740519218
-0.4504043784641989,0.46630604621317073,-0.8118803595428226,0.9027927449688311,9,13,0,1,3,2,2,-1.347265121500576,0.5206863872825482,0.5298005546084618
-0.6628019031319263,0.1615936597069514,0.42877512407458473,0.8332862053878323,5,0,15,2,0,2,1,-4.489089756406518,-0.8898077137308338,-0.8754704954397394
0.3519849795126804,0.41131866774789305,-0.021540199590774245,-0.23412523541676578,3,12,10,0,0,2,2,-1.0416898386569868,1.1555660259971543,1.1377744094510702
0.8879918134212228,-0.9043223749859224,0.7003438904100951,0.9951651858919448,2,2,5,0,3,1,2,-3.90926888076889,-1.7045448724532233,-1.7103436868721484
0.9948458781071083,-0.4378522291097737,0.3360389050251198,-0.6466353716473896,6,14,0,2,1,1,1,-1.1660011767645486,0.23870792173398442,0.24157589753934122
0.6952806590185103,0.5431394521116524,0.7617628475494733,0.6114937843562402,12,4,14,3,0,2,2,-0.2919448776971114,2.4340010722951257,2.434143730854946
-0.054241355578909856,-0.9218426279960896,0.2770874548038269,-0.8988062926468365,6,15,10,0,0,2,2,0.6171488300823347,1.97252089594343,1.9614206041589988
0.13172614711923902,-0.685528669811533,0.3812454841626831,0.026868994251640244,3,7,11,0,0,2,2,-1.0168758996210756,1.1971167277211503,1.1797271542845749
-0.77465294673042,0.1537665499538916,-0.9180969357010405,0.054639359199719406,4,4,13,2,2,1,2,-1.0112329370136854,0.5273327339583777,0.5245101123452196
-0.7909442242486115,-0.7425055942485739,0.1140136126262572,0.7879453368488585,10,1,6,3,0,1,2,-3.9017895004161507,-1.1452115950395765,-1.1441110596835595
0.37828671396067537,0.029142232535600998,-0.5996915775012663,-0.3608211474800034,3,15,7,1,0,1,2,-1.005980137602515,0.1350731330494513,0.13604597630479037
0.13856276590104888,0.6238182299198094,0.6158760600285669,-0.6202946794580617,6,12,14,0,0,1,2,-0.8951839040626942,1.2737024797979954,1.2748189966901822

